Arbitrary High Order WENO Finite Volume Scheme with Flux Globalization for Moving Equilibria Preservation

In the context of preserving stationary states, e.g. lake at rest and moving equilibria, a new formulation of the shallow water system, called Flux Globalization has been introduced by Cheng et al. (2019). This approach consists in including the integral of the source term in the global flux and reconstructing the new global flux rather than the conservative variables. The resulting scheme is able to preserve a large family of smooth and discontinuous steady state moving equilibria. In this work, we focus on an arbitrary high order WENO Finite Volume (FV) generalization of the global flux approach. The most delicate aspect of the algorithm is the appropriate definition of the source flux (integral of the source term) and the quadrature strategy used to match it with the WENO reconstruction of the hyperbolic flux. When this construction is correctly done, one can show that the resulting WENO FV scheme admits exact discrete steady states characterized by constant global fluxes. We also show that, by an appropriate quadrature strategy for the source, we can embed exactly some particular steady states, e.g. the lake at rest for the shallow water equations. It can be shown that an exact approximation of global fluxes leads to a scheme with better convergence properties and improved solutions. The novel method has been tested and validated on classical cases: subcritical, supercritical and transcritical flows.

==> PERTLARweno5GF_0.dat <==
          x                         h                          q                       eta                        u                          k                           b                     DH
   8.3333333333333329E-002   1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        5.4690804060899456E-068   0.0000000000000000     
  0.25000000000000000        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        5.9895255712607144E-066   0.0000000000000000     
  0.41666666666666663        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        4.8480953026108916E-064   0.0000000000000000     
  0.58333333333333337        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        3.3118805810526473E-062   0.0000000000000000     
  0.75000000000000000        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.9972330998149975E-060   0.0000000000000000     
  0.91666666666666663        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.0852027757750429E-058   0.0000000000000000     
   1.0833333333333333        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        5.3699066557431180E-057   0.0000000000000000     
   1.2499999999999998        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        2.4342592846130154E-055   0.0000000000000000     
   1.4166666666666665        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.0140965510410903E-053   0.0000000000000000     
   1.5833333333333333        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        3.8872786698717122E-052   0.0000000000000000     
   1.7499999999999998        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.3706070799106677E-050   0.0000000000000000     
   1.9166666666666665        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        4.4360557001745709E-049   0.0000000000000000     
   2.0833333333333335        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.3123712016025772E-047   0.0000000000000000     
   2.2500000000000000        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        3.5216286604495616E-046   0.0000000000000000     
   2.4166666666666665        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        8.4510207664910619E-045   0.0000000000000000     
   2.5833333333333335        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.7627249246557620E-043   0.0000000000000000     
   2.7500000000000000        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        2.9810245604761534E-042   0.0000000000000000     
   2.9166666666666665        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        3.1355104682923643E-041   0.0000000000000000     
   3.0833333333333335        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -2.8053925311792506E-040   0.0000000000000000     
   3.2500000000000000        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -2.8549974823885866E-038   0.0000000000000000     
   3.4166666666666665        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.0506048778503033E-036   0.0000000000000000     
   3.5833333333333335        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -2.9237965678544928E-035   0.0000000000000000     
   3.7500000000000000        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -6.9131258502617368E-034   0.0000000000000000     
   3.9166666666666665        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.4470522849581184E-032   0.0000000000000000     
   4.0833333333333330        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -2.7330958341625976E-031   0.0000000000000000     
   4.2499999999999991        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -4.7049938551297129E-030   0.0000000000000000     
   4.4166666666666661        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -7.4236970795957598E-029   0.0000000000000000     
   4.5833333333333330        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.0767478629460327E-027   0.0000000000000000     
   4.7499999999999991        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.4371852735437025E-026   0.0000000000000000     
   4.9166666666666661        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.7644113134314796E-025   0.0000000000000000     
   5.0833333333333330        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.9880058559312447E-024   0.0000000000000000     
   5.2499999999999991        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -2.0465440093345187E-023   0.0000000000000000     
   5.4166666666666661        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.9093487194411962E-022   0.0000000000000000     
   5.5833333333333330        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.5904070583850796E-021   0.0000000000000000     
   5.7499999999999991        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.1472408654729389E-020   0.0000000000000000     
   5.9166666666666661        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -6.6405919894332442E-020   0.0000000000000000     
   6.0833333333333330        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -2.2593190748536722E-019   0.0000000000000000     
   6.2499999999999991        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.0524918291143022E-018   0.0000000000000000     
   6.4166666666666661        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        3.0384163294451349E-017   0.0000000000000000     
   6.5833333333333330       0.99999999999999967        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        3.7932032309867360E-016   0.0000000000000000     
   6.7499999999999991       0.99999999999999656        0.0000000000000000        1.0000000000000002        0.0000000000000000        0.0000000000000000        3.6430477450800429E-015   2.2204460492503131E-016
   6.9166666666666661       0.99999999999997025        0.0000000000000000        1.0000000000000002        0.0000000000000000        0.0000000000000000        2.9882466247910021E-014   1.1102230246251565E-016
   7.0833333333333330       0.99999999999978262        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        2.1749170928190254E-013   1.1102230246251565E-016
   7.2499999999999991       0.99999999999857003        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.4300387579126828E-012   1.1102230246251565E-016
   7.4166666666666661       0.99999999999142408        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        8.5759934929435469E-012   1.1102230246251565E-016
   7.5833333333333330       0.99999999995284206        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        4.7158036934872322E-011   1.1102230246251565E-016
   7.7499999999999991       0.99999999976157028        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        2.3842979763504023E-010   1.1102230246251565E-016
   7.9166666666666661       0.99999999889053670        0.0000000000000000        1.0000000000000002        0.0000000000000000        0.0000000000000000        1.1094634338255575E-009   1.1102230246251565E-016
   8.0833333333333339       0.99999999525165806        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        4.7483418924031074E-009   0.0000000000000000     
   8.2500000000000000       0.99999998135226209        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.8647737971002223E-008   1.1102230246251565E-016
   8.4166666666666661       0.99999993311498359        0.0000000000000000        1.0000000000000002        0.0000000000000000        0.0000000000000000        6.6885016608297040E-008   2.2204460492503131E-016
   8.5833333333333339       0.99999978274569012        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        2.1725430990929588E-007   0.0000000000000000     
   8.7500000000000000       0.99999937089254498        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        6.2910745500523390E-007   0.0000000000000000     
   8.9166666666666661       0.99999842758259394        0.0000000000000000        1.0000000000000002        0.0000000000000000        0.0000000000000000        1.5724174061815118E-006   1.1102230246251565E-016
   9.0833333333333339       0.99999827274339281        0.0000000000000000        1.0000013960512004        0.0000000000000000        0.0000000000000000        3.1233078075946178E-006   1.3960512004196346E-006
   9.2500000000000000        1.0000415420100981        0.0000000000000000        1.0000449815403245        0.0000000000000000        0.0000000000000000        3.4395302265193481E-006   4.4981540324617875E-005
   9.4166666666666661        1.0000999567352855        0.0000000000000000        1.0000923628580141        0.0000000000000000        0.0000000000000000       -7.5938772714336407E-006   9.2362858014061189E-005
   9.5833333333333339        1.0001595111265251        0.0000000000000000        1.0000923628580138        0.0000000000000000        0.0000000000000000       -6.7148268511200865E-005   9.2362858013839144E-005
   9.7500000000000000        1.0003314890161106        0.0000000000000000        1.0000449815403247        0.0000000000000000        0.0000000000000000       -2.8650747578592268E-004   4.4981540324728897E-005
   9.9166666666666661        1.0009540001614166        0.0000000000000000        1.0000013960512006        0.0000000000000000        0.0000000000000000       -9.5260411021601656E-004   1.3960512006416792E-006
   10.083333333333334        1.0027161739207324        0.0000000000000000       0.99999999999999989        0.0000000000000000        0.0000000000000000       -2.7161739207325563E-003  -2.2204460492503131E-016
   10.250000000000000        1.0068843869381621        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -6.8843869381620534E-003   0.0000000000000000     
   10.416666666666666        1.0157784865132995        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.5778486513299526E-002   0.0000000000000000     
   10.583333333333334        1.0330015187154071        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -3.3001518715407151E-002   0.0000000000000000     
   10.750000000000000        1.0633105362938622        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -6.3310536293862074E-002   0.0000000000000000     
   10.916666666666666        1.1116931753271828        0.0000000000000000       0.99999999999999989        0.0000000000000000        0.0000000000000000      -0.11169317532718288        0.0000000000000000     
   11.083333333333334        1.1813636936506269        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000      -0.18136369365062691        0.0000000000000000     
   11.250000000000000        1.2708496930266091        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000      -0.27084969302660916        0.0000000000000000     
   11.416666666666666        1.3710925399548013        0.0000000000000000        1.0000000000000002        0.0000000000000000        0.0000000000000000      -0.37109253995480113        2.2204460492503131E-016
   11.583333333333334        1.4641859139826252        0.0000000000000000        1.0000000000000002        0.0000000000000000        0.0000000000000000      -0.46418591398262499        2.2204460492503131E-016
   11.750000000000000        1.5254499665953829        0.0000000000000000        1.0000000000000004        0.0000000000000000        0.0000000000000000      -0.52544996659538257        4.4408920985006262E-016
   11.916666666666666        1.5295212513172869        0.0000000000000000        1.0000000000000004        0.0000000000000000        0.0000000000000000      -0.52952125131728656        4.4408920985006262E-016
   12.083333333333334        1.4591588982136952        0.0000000000000000       0.99999999999999978        0.0000000000000000        0.0000000000000000      -0.45915889821369543       -2.2204460492503131E-016
   12.250000000000000        1.3134561202355797        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000      -0.31345612023557956        0.0000000000000000     
   12.416666666666666        1.1114459907142078        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000      -0.11144599071420777        0.0000000000000000     
   12.583333333333334       0.88855400928579231        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       0.11144599071420777        1.1102230246251565E-016
   12.750000000000000       0.68654387976442044        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       0.31345612023557951       -1.1102230246251565E-016
   12.916666666666666       0.54084110178630462        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       0.45915889821369543        0.0000000000000000     
   13.083333333333334       0.47047874868271344        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       0.52952125131728667        1.1102230246251565E-016
   13.250000000000000       0.47455003340461754        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       0.52544996659538246        0.0000000000000000     
   13.416666666666666       0.53581408601737512        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       0.46418591398262499        1.1102230246251565E-016
   13.583333333333334       0.62890746004519893        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       0.37109253995480113        0.0000000000000000     
   13.750000000000000       0.72915030697339089        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       0.27084969302660916        0.0000000000000000     
   13.916666666666666       0.81863630634937312        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       0.18136369365062691        0.0000000000000000     
   14.083333333333334       0.88830682467281719        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       0.11169317532718287        0.0000000000000000     
   14.250000000000000       0.93668946370613804        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        6.3310536293862074E-002   1.1102230246251565E-016
   14.416666666666666       0.96699848128459287        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        3.3001518715407158E-002   0.0000000000000000     
   14.583333333333334       0.98422151348670051        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.5778486513299522E-002   0.0000000000000000     
   14.750000000000000       0.99311561306183793        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        6.8843869381620525E-003   0.0000000000000000     
   14.916666666666666       0.99728382607926747        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        2.7161739207325563E-003   0.0000000000000000     
   15.083333333333334       0.99904739588978408        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        9.5260411021601645E-004   1.1102230246251565E-016
   15.250000000000000       0.99971349252421415        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        2.8650747578592262E-004   1.1102230246251565E-016
   15.416666666666666       0.99993285173148883        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        6.7148268511200851E-005   0.0000000000000000     
   15.583333333333334       0.99999240612272855        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        7.5938772714336416E-006   0.0000000000000000     
   15.750000000000000        1.0000034395302264        0.0000000000000000       0.99999999999999989        0.0000000000000000        0.0000000000000000       -3.4395302265193481E-006   0.0000000000000000     
   15.916666666666666        1.0000031233078075        0.0000000000000000       0.99999999999999989        0.0000000000000000        0.0000000000000000       -3.1233078075946178E-006   0.0000000000000000     
   16.083333333333332        1.0000015724174063        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.5724174061815245E-006   0.0000000000000000     
   16.249999999999996        1.0000006291074550        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -6.2910745500524629E-007   0.0000000000000000     
   16.416666666666664        1.0000002172543099        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -2.1725430990929826E-007   0.0000000000000000     
   16.583333333333332        1.0000000668850166        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -6.6885016608297795E-008   0.0000000000000000     
   16.749999999999996        1.0000000186477380        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.8647737971002752E-008   0.0000000000000000     
   16.916666666666664        1.0000000047483417        0.0000000000000000       0.99999999999999978        0.0000000000000000        0.0000000000000000       -4.7483418924031645E-009  -2.2204460492503131E-016
   17.083333333333332        1.0000000011094634        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.1094634338255753E-009   0.0000000000000000     
   17.249999999999996        1.0000000002384299        0.0000000000000000        1.0000000000000002        0.0000000000000000        0.0000000000000000       -2.3842979763505037E-010   2.2204460492503131E-016
   17.416666666666664        1.0000000000471581        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -4.7158036934873479E-011   0.0000000000000000     
   17.583333333333332        1.0000000000085763        0.0000000000000000        1.0000000000000002        0.0000000000000000        0.0000000000000000       -8.5759934929436923E-012   2.2204460492503131E-016
   17.749999999999996        1.0000000000014302        0.0000000000000000        1.0000000000000002        0.0000000000000000        0.0000000000000000       -1.4300387579127515E-012   2.2204460492503131E-016
   17.916666666666664        1.0000000000002174        0.0000000000000000       0.99999999999999989        0.0000000000000000        0.0000000000000000       -2.1749170928190857E-013   0.0000000000000000     
   18.083333333333332        1.0000000000000298        0.0000000000000000       0.99999999999999989        0.0000000000000000        0.0000000000000000       -2.9882466247910620E-014  -2.2204460492503131E-016
   18.249999999999996        1.0000000000000038        0.0000000000000000        1.0000000000000002        0.0000000000000000        0.0000000000000000       -3.6430477450802440E-015   2.2204460492503131E-016
   18.416666666666664        1.0000000000000004        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -3.7932032309868775E-016   0.0000000000000000     
   18.583333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -3.0384163294452070E-017   0.0000000000000000     
   18.749999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.0524918291144260E-018   0.0000000000000000     
   18.916666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        2.2593190748536962E-019   0.0000000000000000     
   19.083333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        6.6405919894333345E-020   0.0000000000000000     
   19.249999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.1472408654729944E-020   0.0000000000000000     
   19.416666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.5904070583851302E-021   0.0000000000000000     
   19.583333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.9093487194412390E-022   0.0000000000000000     
   19.749999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        2.0465440093346371E-023   0.0000000000000000     
   19.916666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.9880058559313089E-024   0.0000000000000000     
   20.083333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.7644113134315235E-025   0.0000000000000000     
   20.249999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.4371852735437932E-026   0.0000000000000000     
   20.416666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.0767478629460752E-027   0.0000000000000000     
   20.583333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        7.4236970795959235E-029   0.0000000000000000     
   20.749999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        4.7049938551300191E-030   0.0000000000000000     
   20.916666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        2.7330958341627289E-031   0.0000000000000000     
   21.083333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.4470522849581513E-032   0.0000000000000000     
   21.249999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        6.9131258502621089E-034   0.0000000000000000     
   21.416666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        2.9237965678545612E-035   0.0000000000000000     
   21.583333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        1.0506048778503305E-036   0.0000000000000000     
   21.749999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        2.8549974823887938E-038   0.0000000000000000     
   21.916666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000        2.8053925311794125E-040   0.0000000000000000     
   22.083333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -3.1355104682924112E-041   0.0000000000000000     
   22.249999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -2.9810245604762968E-042   0.0000000000000000     
   22.416666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.7627249246557987E-043   0.0000000000000000     
   22.583333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -8.4510207664912412E-045   0.0000000000000000     
   22.749999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -3.5216286604497646E-046   0.0000000000000000     
   22.916666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.3123712016026151E-047   0.0000000000000000     
   23.083333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -4.4360557001746560E-049   0.0000000000000000     
   23.249999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.3706070799107702E-050   0.0000000000000000     
   23.416666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -3.8872786698718687E-052   0.0000000000000000     
   23.583333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.0140965510411101E-053   0.0000000000000000     
   23.749999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -2.4342592846132226E-055   0.0000000000000000     
   23.916666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -5.3699066557434395E-057   0.0000000000000000     
   24.083333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.0852027757750634E-058   0.0000000000000000     
   24.249999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -1.9972330998151631E-060   0.0000000000000000     
   24.416666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -3.3118805810528179E-062   0.0000000000000000     
   24.583333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -4.8480953026110826E-064   0.0000000000000000     
   24.749999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -5.9895255712612405E-066   0.0000000000000000     
   24.916666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        0.0000000000000000       -5.4690804060902685E-068   0.0000000000000000     


==> PERTLARweno5GF_1.dat <==
          x                         h                          q                       eta                        u                          k                           b                     DH
   8.3333333333333329E-002   1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        5.4690804060899456E-068   0.0000000000000000     
  0.25000000000000000        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        5.9895255712607144E-066   0.0000000000000000     
  0.41666666666666663        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        4.8480953026108916E-064   0.0000000000000000     
  0.58333333333333337        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        3.3118805810526473E-062   0.0000000000000000     
  0.75000000000000000        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        1.9972330998149975E-060   0.0000000000000000     
  0.91666666666666663        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        1.0852027757750429E-058   0.0000000000000000     
   1.0833333333333333        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        5.3699066557431180E-057   0.0000000000000000     
   1.2499999999999998        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        2.4342592846130154E-055   0.0000000000000000     
   1.4166666666666665        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        1.0140965510410903E-053   0.0000000000000000     
   1.5833333333333333        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        3.8872786698717122E-052   0.0000000000000000     
   1.7499999999999998        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        1.3706070799106677E-050   0.0000000000000000     
   1.9166666666666665        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        4.4360557001745709E-049   0.0000000000000000     
   2.0833333333333335        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        1.3123712016025772E-047   0.0000000000000000     
   2.2500000000000000        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        3.5216286604495616E-046   0.0000000000000000     
   2.4166666666666665        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        8.4510207664910619E-045   0.0000000000000000     
   2.5833333333333335        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        1.7627249246557620E-043   0.0000000000000000     
   2.7500000000000000        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        2.9810245604761534E-042   0.0000000000000000     
   2.9166666666666665        1.0000000000000000        6.6910864341775229E-017   1.0000000000000000        6.6910864341775155E-017   4.9000000000000012        3.1355104682923643E-041   0.0000000000000000     
   3.0833333333333335        1.0000000000000000       -1.8586159424817277E-016   1.0000000000000000       -1.8586159424817257E-016   4.9000000000000004       -2.8053925311792506E-040   0.0000000000000000     
   3.2500000000000000       0.99999999999999978        8.7973194371797328E-016  0.99999999999999978        8.7973194371797249E-016   4.8999999999999986       -2.8549974823885866E-038  -2.2204460492503131E-016
   3.4166666666666665       0.99999999999999822        5.1346849500203991E-015  0.99999999999999822        5.1346849500204030E-015   4.8999999999999844       -1.0506048778503033E-036  -1.7763568394002505E-015
   3.5833333333333335        1.0000000000000016       -5.5660075514074102E-015   1.0000000000000016       -5.5528385777776983E-015   4.9000000000000163       -2.9237965678544928E-035   1.5543122344752192E-015
   3.7500000000000000        1.0000000000000153       -4.7730466814089832E-014   1.0000000000000153       -4.7754609932410159E-014   4.9000000000001513       -6.9131258502617368E-034   1.5321077739827160E-014
   3.9166666666666665       0.99999999999999434        1.9947132807080931E-014  0.99999999999999434        1.9955912122834155E-014   4.8999999999999462       -1.4470522849581184E-032  -5.6621374255882984E-015
   4.0833333333333330       0.99999999999987843        3.8048942526901500E-013  0.99999999999987843        3.8048723044012257E-013   4.8999999999988111       -2.7330958341625976E-031  -1.2156942119645464E-013
   4.2499999999999991       0.99999999999998079        6.0422369134577126E-014  0.99999999999998079        6.0411394989886790E-014   4.8999999999998138       -4.7049938551297129E-030  -1.9206858326015208E-014
   4.4166666666666661        1.0000000000008931       -2.8023733975787941E-012   1.0000000000008931       -2.8023514492869054E-012   4.9000000000087534       -7.4236970795957598E-029   8.9306340100847592E-013
   4.5833333333333330        1.0000000000006914       -2.1433018259388817E-012   1.0000000000006914       -2.1433149949110267E-012   4.9000000000067780       -1.0767478629460327E-027   6.9144689973654749E-013
   4.7499999999999991       0.99999999999407974        1.8464611018535592E-011  0.99999999999407974        1.8464657110052594E-011   4.8999999999419828       -1.4371852735437025E-026  -5.9202642788136473E-012
   4.9166666666666661       0.99999999999110201        2.8064850417224411E-011  0.99999999999110212        2.8064775793290200E-011   4.8999999999128017       -1.7644113134314796E-025  -8.8979934531607796E-012
   5.0833333333333330        1.0000000000331855       -1.0451688745343274E-010   1.0000000000331855       -1.0451707840008180E-010   4.9000000003252193       -1.9880058559312447E-024   3.3185454384465629E-011
   5.2499999999999991        1.0000000000858549       -2.6696500902125411E-010   1.0000000000858547       -2.6696461173429581E-010   4.9000000008413771       -2.0465440093345187E-023   8.5854878761892905E-011
   5.4166666666666661       0.99999999985897103        4.3654820187456389E-010  0.99999999985897070        4.3654945079379554E-010   4.8999999986179148       -1.9093487194411962E-022  -1.4102896628287453E-010
   5.5833333333333330       0.99999999934268824        2.0706391665576015E-009  0.99999999934268868        2.0706376710453172E-009   4.8999999935583496       -1.5904070583850796E-021  -6.5731176057681751E-010
   5.7499999999999991        1.0000000002119669       -6.9565623222943871E-010   1.0000000002119689       -6.9566298118096420E-010   4.9000000020772951       -1.1472408654729389E-020   2.1196688848590384E-010
   5.9166666666666661        1.0000000041145061       -1.2805272179121487E-008   1.0000000041145054       -1.2805269964527616E-008   4.9000000403221549       -6.6405919894332442E-020   4.1145060691860635E-009
   6.0833333333333330        1.0000000032378382       -1.0300709859436126E-008   1.0000000032378287       -1.0300679813993376E-008   4.9000000317307233       -2.2593190748536722E-019   3.2378382197606470E-009
   6.2499999999999991       0.99999998146617664        5.8353527819947361E-008  0.99999998146617142        5.8353545035649425E-008   4.8999998183684870        1.0524918291143022E-018  -1.8533823364919044E-008
   6.4166666666666661       0.99999996064623575        1.2258330243613868E-007  0.99999996064626817        1.2258320608521563E-007   4.8999996143334528        3.0384163294451349E-017  -3.9353764247351819E-008
   6.5833333333333330        1.0000000470173180       -1.4619235005673285E-007   1.0000000470173656       -1.4619248991624088E-007   4.9000004607702587        3.7932032309867360E-016   4.7017318371977979E-008
   6.7499999999999991        1.0000002665819236       -8.3587167738294082E-007   1.0000002665818637       -8.3587125446763559E-007   4.9000026125033447        3.6430477450800429E-015   2.6658192731066066E-007
   6.9166666666666661        1.0000001995915968       -6.2357421589908631E-007   1.0000001995914076       -6.2357340530715176E-007   4.9000019559967738        2.9882466247910021E-014   1.9959162667060326E-007
   7.0833333333333330       0.99999920196134406        2.4980559576228060E-006  0.99999920196150771        2.4980581188789557E-006   4.8999921792356469        2.1749170928190254E-013  -7.9803843844317157E-007
   7.2499999999999991       0.99999813453570519        5.8347029998881113E-006  0.99999813453758768        5.8347124739954408E-006   4.8999817185239403        1.4300387579126828E-012  -1.8654628647363225E-006
   7.4166666666666661        1.0000010385066915       -3.2411872254807976E-006   1.0000010385158471       -3.2411856836916289E-006   4.9000101775346172        8.5759934929435469E-012   1.0385152675596032E-006
   7.5833333333333330        1.0000125246387206       -3.9217508862199923E-005   1.0000125246856229       -3.9217016878615321E-005   4.9001227445252171        4.7158036934872322E-011   1.2524685878645414E-005
   7.7499999999999991        1.0000304795763022       -9.5353991695389985E-005   1.0000304798135693       -9.5351081832951035E-005   4.9002987161491642        2.3842979763504023E-010   3.0479814732031763E-005
   7.9166666666666661        1.0000429725013076       -1.3452251783410116E-004   1.0000429736102225       -1.3451673554931991E-004   4.9004211685447130        1.1094634338255575E-009   4.2973610770991044E-005
   8.0833333333333339        1.0000380733379028       -1.1920543568842538E-004   1.0000380780872171       -1.1920090034193807E-004   4.9003731868045355        4.7483418924031074E-009   3.8078086244786036E-005
   8.2500000000000000        1.0000185703595792       -5.8257844254294148E-005   1.0000185890085078       -5.8256766126179166E-005   4.9001821778868049        1.8647737971002223E-008   1.8589007317215689E-005
   8.4166666666666661        1.0000006438952640       -2.2110980105045501E-006   1.0000007107800890       -2.2110959614861837E-006   4.9000069658413130        6.6885016608297040E-008   7.1078028063276122E-007
   8.5833333333333339       0.99999553878731684        1.3147764689571424E-005  0.99999575604058777        1.3147826476489664E-005   4.8999584094858273        2.1725430990929588E-007  -4.2439583732845065E-006
   8.7500000000000000       0.99999873315535870        2.0821160967199512E-006  0.99999936226257446        2.0821195840256497E-006   4.8999937502046942        6.2910745500523390E-007  -6.3773718628201692E-007
   8.9166666666666661       0.99999996031698191       -4.5880345875335530E-006   1.0000015327349026       -4.5880363358501951E-006   4.9000150208146609        1.5724174061815118E-006   1.5327343880766620E-006
   9.0833333333333339       0.99999707586503495       -1.0357149023680300E-006   1.0000001991730216       -1.0357187517187100E-006   4.9000019519128086        3.1233078075946178E-006   1.9917284255210888E-007
   9.2500000000000000       0.99999590904318580        1.8526430537482372E-006  0.99999934857322592        1.8526513439283414E-006   4.8999936160658217        3.4395302265193481E-006  -6.5142658767225470E-007
   9.4166666666666661        1.0000076469954629        1.1319992193669840E-006   1.0000000531181967        1.1319910941826237E-006   4.9000005206045811       -7.5938772714336407E-006   5.3118191400969295E-008
   9.5833333333333339        1.0000671541520421       -3.3213137084594492E-007   1.0000000058835359       -3.3210959971059246E-007   4.9000000575789597       -6.7148268511200865E-005   5.8835307736870845E-009
   9.7500000000000000        1.0002857146616895       -9.6976892029080836E-007  0.99999920718571678       -9.6949262987773349E-007   4.8999922294132414       -2.8650747578592268E-004  -7.9281409637310674E-007
   9.9166666666666661        1.0009525599851705        2.0928859244015543E-006  0.99999995587513413        2.0908950357077782E-006   4.8999995723052638       -9.5260411021601656E-004  -4.4125045395304596E-008
   10.083333333333334        1.0027173406727186        5.8955970419311244E-006   1.0000011667525011        5.8796216732120112E-006   4.9000114528175569       -2.7161739207325563E-003   1.1667519859148712E-006
   10.250000000000000        1.0068832729892776       -3.8566071378055888E-007  0.99999888605088150       -3.8302506918995356E-007   4.8999889763600963       -6.8843869381620534E-003  -1.1139488844680301E-006
   10.416666666666666        1.0157736576061840       -1.1011790318882046E-005  0.99999517109185665       -1.0840794486267556E-005   4.8999522319022990       -1.5778486513299526E-002  -4.8289071155060981E-006
   10.583333333333334        1.0330011614920511        4.0079290473198534E-006  0.99999964277639863        3.8798874842287029E-006   4.8999974288241530       -3.3001518715407151E-002  -3.5722335600674171E-007
   10.750000000000000        1.0633268564380642        5.8847091397013148E-005   1.0000163201453360        5.5342432768834183E-005   4.9001689368541612       -6.3310536293862074E-002   1.6320144202053299E-005
   10.916666666666666        1.1117281064630260        1.2137293521800032E-004   1.0000349311369494        1.0917502048405218E-004   4.9003664929616662      -0.11169317532718288        3.4931135843185857E-005
   11.083333333333334        1.1814050555300577        1.4527527917981809E-004   1.0000413618791413        1.2296822111341091E-004   4.9004368429586496      -0.18136369365062691        4.1361879430823478E-005
   11.250000000000000        1.2708823357653947        1.1735642719094486E-004   1.0000326427375645        9.2342477008317331E-005   4.9003304479171961      -0.27084969302660916        3.2642738785559899E-005
   11.416666666666666        1.3711098832216744        6.4059117147296195E-005   1.0000173432661617        4.6720627854863037E-005   4.9001321952012864      -0.37109253995480113        1.7343266873304231E-005
   11.583333333333334        1.4641908823396426        1.8732781648415908E-005   1.0000049683573025        1.2793948537108712E-005   4.8999609526325791      -0.46418591398262499        4.9683570175762526E-006
   11.750000000000000        1.5254491347087555       -3.2521217376267512E-006  0.99999916811407374       -2.1319091779380145E-006   4.8998764300138697      -0.52544996659538257       -8.3188662691746629E-007
   11.916666666666666        1.5295196355188443       -6.2511789643711062E-006  0.99999838420194631       -4.0870200634158750E-006   4.8998647049538677      -0.52952125131728656       -1.6157984421560911E-006
   12.083333333333334        1.4591583375792934       -2.1692553649116366E-006  0.99999943936545899       -1.4866487070303622E-006   4.8998801824480509      -0.45915889821369543       -5.6063440201370440E-007
   12.250000000000000        1.3134563258192240        6.8029856426510083E-007   1.0000002055833792        5.1794460884367666E-007   4.8998908149974412      -0.31345612023557956        2.0558364433043153E-007
   12.416666666666666        1.1114462317013611        7.8610026154392896E-007   1.0000002409870810        7.0727668346402763E-007   4.8998914193096983      -0.11144599071420777        2.4098715334375242E-007
   12.583333333333334       0.88855404262577065        1.1066797519942869E-007   1.0000000333400407        1.2454858629677400E-007   4.8998893859538128       0.11144599071420777        3.3339978444679730E-008
   12.750000000000000       0.68654384309983441       -9.3362182889706266E-008  0.99999996333544350       -1.3598855182418145E-007   4.8998887930847985       0.31345612023557951       -3.6664586144929956E-008
   12.916666666666666       0.54084109388553570       -1.8973515598585670E-008  0.99999999209921930       -3.5081546034351028E-008   4.8998889540230088       0.45915889821369543       -7.9007689279819715E-009
   13.083333333333334       0.47047875405018252        1.1390149843548349E-008   1.0000000053674640        2.4209676498192515E-008   4.8998890225246772       0.52952125131728667        5.3674691913307981E-009
   13.250000000000000       0.47455003441020738        2.1520880986343475E-009   1.0000000010055921        4.5350178870185481E-009   4.8998890027699442       0.52544996659538246        1.0055898336247537E-009
   13.416666666666666       0.53581408534459063       -1.5726329473834775E-009  0.99999999932721617       -2.9350318590296650E-009   4.8998889949440212       0.46418591398262499       -6.7278438375950600E-010
   13.583333333333334       0.62890745991010311       -3.1384900171111874E-010  0.99999999986490384       -4.9903987724337858E-010   4.8998889981336777       0.37109253995480113       -1.3509582341697524E-010
   13.750000000000000       0.72915030705412276        2.1800297342296146E-010   1.0000000000807319        2.9898188929275735E-010   4.8998889994783568       0.27084969302660916        8.0731865637062583E-011
   13.916666666666666       0.81863630637160500        6.1933157268451251E-011   1.0000000000222320        7.5654297666761545E-011   4.8998889990154275       0.18136369365062691        2.2231883001211372E-011
   14.083333333333334       0.88830682466370536       -2.7353738260092472E-011  0.99999999999088840       -3.0793094854538132E-011   4.8998889987600789       0.11169317532718287       -9.1118224077035848E-012
   14.250000000000000       0.93668946370229378       -1.1533862146126004E-011  0.99999999999615574       -1.2313418079418203E-011   4.8998889988089358        6.3310536293862074E-002  -3.8441472227646045E-012
   14.416666666666666       0.96699848128551080        2.8310892656393542E-012   1.0000000000009179        2.9276944601837830E-012   4.8998889988530845        3.3001518715407158E-002   9.1793239676007943E-013
   14.583333333333334       0.98422151348730580        1.8829271718203491E-012   1.0000000000006053        1.9130775224429391E-012   4.8998889988499919        1.5778486513299522E-002   6.0529359302563535E-013
   14.750000000000000       0.99311561306176444       -2.3119814993061382E-013  0.99999999999992639       -2.3282957156815000E-013   4.8998889988434176        6.8843869381620525E-003  -7.3496764230185363E-014
   14.916666666666666       0.99728382607918076       -2.7037353248885272E-013  0.99999999999991340       -2.7109230771369279E-013   4.8998889988432968        2.7161739207325563E-003  -8.6708418223224726E-014
   15.083333333333334       0.99904739588978719        1.1510781710278912E-014   1.0000000000000031        1.1537135835864208E-014   4.8998889988441743        9.5260411021601645E-004   3.2196467714129540E-015
   15.250000000000000       0.99971349252422526        3.5922588987858712E-014   1.0000000000000111        3.5895561242550988E-014   4.8998889988442524        2.8650747578592262E-004   1.1213252548714081E-014
   15.416666666666666       0.99993285173148916        1.3922684816348002E-015   1.0000000000000004        1.4077268106206472E-015   4.8998889988441476        6.7148268511200851E-005   3.3306690738754696E-016
   15.583333333333334       0.99999240612272733       -3.2814283641834525E-015  0.99999999999999878       -3.2792584375312873E-015   4.8998889988441325        7.5938772714336416E-006  -1.2212453270876722E-015
   15.750000000000000        1.0000034395302266        1.0523151047102934E-015   1.0000000000000002        1.0479218424748749E-015   4.8998889988441432       -3.4395302265193481E-006   2.2204460492503131E-016
   15.916666666666666        1.0000031233078075        7.7509629891293901E-016  0.99999999999999989        7.7289905597299955E-016   4.8998889988441414       -3.1233078075946178E-006   0.0000000000000000     
   16.083333333333332        1.0000015724174061        4.9358434037107024E-016  0.99999999999999989        5.4845420142920425E-016   4.8998889988441414       -1.5724174061815245E-006  -2.2204460492503131E-016
   16.249999999999996        1.0000006291074550        2.6183813898178392E-016   1.0000000000000000        2.4208452624005922E-016   4.8998889988441432       -6.2910745500524629E-007   0.0000000000000000     
   16.416666666666664        1.0000002172543099       -2.0073239107974604E-015   1.0000000000000000       -1.9941545039291015E-015   4.8998889988441414       -2.1725430990929826E-007   0.0000000000000000     
   16.583333333333332        1.0000000668850166       -1.2388754750296197E-015   1.0000000000000000       -1.2871616255800109E-015   4.8998889988441441       -6.6885016608297795E-008   0.0000000000000000     
   16.749999999999996        1.0000000186477380       -5.0568800708926744E-016   1.0000000000000000       -4.6837590640430995E-016   4.8998889988441423       -1.8647737971002752E-008   0.0000000000000000     
   16.916666666666664        1.0000000047483419       -3.4864553886999331E-016   1.0000000000000000       -3.6181451078167008E-016   4.8998889988441441       -4.7483418924031645E-009   0.0000000000000000     
   17.083333333333332        1.0000000011094634        1.1205611336295478E-015   1.0000000000000000        1.0986128430278489E-015   4.8998889988441441       -1.1094634338255753E-009   0.0000000000000000     
   17.249999999999996        1.0000000002384299        4.9846714210503333E-016   1.0000000000000002        5.0944128667498019E-016   4.8998889988441441       -2.3842979763505037E-010   2.2204460492503131E-016
   17.416666666666664        1.0000000000471581       -3.6839908742568417E-016   1.0000000000000000       -3.5742494271741489E-016   4.8998889988441432       -4.7158036934873479E-011   0.0000000000000000     
   17.583333333333332        1.0000000000085760       -1.2294601014410489E-015   1.0000000000000000       -1.2492135618748786E-015   4.8998889988441441       -8.5759934929436923E-012   0.0000000000000000     
   17.749999999999996        1.0000000000014300        5.4753284086143327E-016  0.99999999999999989        5.6728630130516580E-016   4.8998889988441423       -1.4300387579127515E-012   0.0000000000000000     
   17.916666666666664        1.0000000000002172        1.4592182017444062E-015  0.99999999999999967        1.4460492281143943E-015   4.8998889988441405       -2.1749170928190857E-013  -2.2204460492503131E-016
   18.083333333333332        1.0000000000000295       -5.7698821411968414E-016  0.99999999999999967       -5.8357270093451435E-016   4.8998889988441388       -2.9882466247910620E-014  -4.4408920985006262E-016
   18.249999999999996        1.0000000000000036       -7.4719972685230136E-016  0.99999999999999989       -7.2525143746947102E-016   4.8998889988441432       -3.6430477450802440E-015   0.0000000000000000     
   18.416666666666664        1.0000000000000007        1.8399439170956044E-015   1.0000000000000002        1.8465284039104493E-015   4.8998889988441467       -3.7932032309868775E-016   2.2204460492503131E-016
   18.583333333333332        1.0000000000000002        1.9138049422157918E-016   1.0000000000000002        1.7162703377703471E-016   4.8998889988441441       -3.0384163294452070E-017   2.2204460492503131E-016
   18.749999999999996        1.0000000000000000       -1.1771339929983851E-015   1.0000000000000000       -1.1310425852944473E-015   4.8998889988441423       -1.0524918291144260E-018   0.0000000000000000     
   18.916666666666664        1.0000000000000000       -6.7546984698377796E-017   1.0000000000000000       -1.1144356346403153E-016   4.8998889988441432        2.2593190748536962E-019   0.0000000000000000     
   19.083333333333332        1.0000000000000000        1.9712216358078287E-016   1.0000000000000000        2.3662908446987110E-016   4.8998889988441432        6.6405919894333345E-020   0.0000000000000000     
   19.249999999999996        1.0000000000000000        6.1598393627883295E-017   1.0000000000000000        3.0870788491925550E-017   4.8998889988441432        1.1472408654729944E-020   0.0000000000000000     
   19.416666666666664        1.0000000000000000        8.6028186276877991E-017   1.0000000000000000        8.3833357338595199E-017   4.8998889988441432        1.5904070583851302E-021   0.0000000000000000     
   19.583333333333332        1.0000000000000000       -9.5586744492788499E-018   1.0000000000000000       -7.3638455109961488E-018   4.8998889988441432        1.9093487194412390E-022   0.0000000000000000     
   19.749999999999996        1.0000000000000000        8.6028150345214483E-017   1.0000000000000000        8.3833321406931691E-017   4.8998889988441432        2.0465440093346371E-023   0.0000000000000000     
   19.916666666666664        1.0000000000000000        9.5586892531027732E-017   1.0000000000000000        9.7781721469310315E-017   4.8998889988441432        1.9880058559313089E-024   0.0000000000000000     
   20.083333333333332        1.0000000000000000       -3.8234724719571985E-017   1.0000000000000000       -3.8234724719571942E-017   4.8998889988441432        1.7644113134315235E-025   0.0000000000000000     
   20.249999999999996        1.0000000000000000        4.7793447367437741E-017   1.0000000000000000        4.5598618429154998E-017   4.8998889988441432        1.4371852735437932E-026   0.0000000000000000     
   20.416666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        2.1948289382826911E-018   4.8998889988441432        1.0767478629460752E-027   0.0000000000000000     
   20.583333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432        7.4236970795959235E-029   0.0000000000000000     
   20.749999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432        4.7049938551300191E-030   0.0000000000000000     
   20.916666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432        2.7330958341627289E-031   0.0000000000000000     
   21.083333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432        1.4470522849581513E-032   0.0000000000000000     
   21.249999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432        6.9131258502621089E-034   0.0000000000000000     
   21.416666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432        2.9237965678545612E-035   0.0000000000000000     
   21.583333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432        1.0506048778503305E-036   0.0000000000000000     
   21.749999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432        2.8549974823887938E-038   0.0000000000000000     
   21.916666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432        2.8053925311794125E-040   0.0000000000000000     
   22.083333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -3.1355104682924112E-041   0.0000000000000000     
   22.249999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -2.9810245604762968E-042   0.0000000000000000     
   22.416666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -1.7627249246557987E-043   0.0000000000000000     
   22.583333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -8.4510207664912412E-045   0.0000000000000000     
   22.749999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -3.5216286604497646E-046   0.0000000000000000     
   22.916666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -1.3123712016026151E-047   0.0000000000000000     
   23.083333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -4.4360557001746560E-049   0.0000000000000000     
   23.249999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -1.3706070799107702E-050   0.0000000000000000     
   23.416666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -3.8872786698718687E-052   0.0000000000000000     
   23.583333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -1.0140965510411101E-053   0.0000000000000000     
   23.749999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -2.4342592846132226E-055   0.0000000000000000     
   23.916666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -5.3699066557434395E-057   0.0000000000000000     
   24.083333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -1.0852027757750634E-058   0.0000000000000000     
   24.249999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -1.9972330998151631E-060   0.0000000000000000     
   24.416666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -3.3118805810528179E-062   0.0000000000000000     
   24.583333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -4.8480953026110826E-064   0.0000000000000000     
   24.749999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -5.9895255712612405E-066   0.0000000000000000     
   24.916666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8998889988441432       -5.4690804060902685E-068   0.0000000000000000     


==> PERTLARweno5GF_2.dat <==
          x                         h                          q                       eta                        u                          k                           b                     DH
   8.3333333333333329E-002   1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        5.4690804060899456E-068   0.0000000000000000     
  0.25000000000000000        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        5.9895255712607144E-066   0.0000000000000000     
  0.41666666666666663        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        4.8480953026108916E-064   0.0000000000000000     
  0.58333333333333337        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9000000000000012        3.3118805810526473E-062   0.0000000000000000     
  0.75000000000000000        1.0000000000000000        3.6367859896398674E-016   1.0000000000000000        3.6367859896398634E-016   4.9000000000000004        1.9972330998149975E-060   0.0000000000000000     
  0.91666666666666663        1.0000000000000000       -3.8763825138840860E-016   1.0000000000000000       -3.8763825138840815E-016   4.9000000000000012        1.0852027757750429E-058   0.0000000000000000     
   1.0833333333333333        1.0000000000000009       -3.1132172744081916E-015   1.0000000000000009       -3.1132172744081853E-015   4.9000000000000083        5.3699066557431180E-057   8.8817841970012523E-016
   1.2499999999999998       0.99999999999999933        2.5569563556886621E-015  0.99999999999999933        2.5569563556886609E-015   4.8999999999999941        2.4342592846130154E-055  -6.6613381477509392E-016
   1.4166666666666665       0.99999999999999145        2.6346679710604914E-014  0.99999999999999145        2.6346679710605112E-014   4.8999999999999169        1.0140965510410903E-053  -8.5487172896137054E-015
   1.5833333333333333       0.99999999999999611        1.1665784017841775E-014  0.99999999999999611        1.1665784017841808E-014   4.8999999999999631        3.8872786698717122E-052  -3.8857805861880479E-015
   1.7499999999999998        1.0000000000000451       -1.4145189545058176E-013   1.0000000000000451       -1.4144090730847349E-013   4.9000000000004418        1.3706070799106677E-050   4.5075054799781356E-014
   1.9166666666666665        1.0000000000000615       -1.9251404265611666E-013   1.0000000000000615       -1.9252503079820633E-013   4.9000000000006043        4.4360557001745709E-049   6.1506355564233672E-014
   2.0833333333333335       0.99999999999979772        6.3320730218852537E-013  0.99999999999979772        6.3324026661495797E-013   4.8999999999980188        1.3123712016025772E-047  -2.0228263508670352E-013
   2.2500000000000000       0.99999999999945699        1.6986656701508491E-012  0.99999999999945699        1.6986327057254646E-012   4.8999999999946784        3.5216286604495616E-046  -5.4301008134416406E-013
   2.4166666666666665        1.0000000000005875       -1.8411789678630879E-012   1.0000000000005875       -1.8412295133156723E-012   4.9000000000057584        8.4510207664910619E-045   5.8753002463163284E-013
   2.5833333333333335        1.0000000000035671       -1.1166016735766958E-011   1.0000000000035671       -1.1165966190273448E-011   4.9000000000349582        1.7627249246557620E-043   3.5671465781206280E-012
   2.7500000000000000        1.0000000000005911       -1.8540014004898888E-012   1.0000000000005911       -1.8539266811224993E-012   4.9000000000057931        2.9810245604761534E-042   5.9108273831043334E-013
   2.9166666666666665       0.99999999998185463        5.6806296346493134E-011  0.99999999998185463        5.6806258987840698E-011   4.8999999998221755        3.1355104682923643E-041  -1.8145374092171096E-011
   3.0833333333333335       0.99999999997671385        7.2888918922542261E-011  0.99999999997671396        7.2888784868905841E-011   4.8999999997717971       -2.8053925311792506E-040  -2.3286150785395421E-011
   3.2500000000000000        1.0000000000651452       -2.0392261588703144E-010   1.0000000000651452       -2.0392280047453394E-010   4.9000000006384239       -2.8549974823885866E-038   6.5145222549745085E-011
   3.4166666666666665        1.0000000001926113       -6.0299492722576903E-010   1.0000000001926110       -6.0299453373413774E-010   4.9000000018875882       -1.0506048778503033E-036   1.9261126027458886E-010
   3.5833333333333335       0.99999999991866395        2.5466699450735575E-010  0.99999999991866373        2.5466791972963426E-010   4.8999999992029055       -2.9237965678544928E-035  -8.1336049007063593E-011
   3.7500000000000000       0.99999999898319802        3.1830266903785570E-009  0.99999999898319825        3.1830262562870048E-009   4.8999999900353437       -6.9131258502617368E-034  -1.0168019759504432E-009
   3.9166666666666665       0.99999999906259474        2.9346385563280232E-009  0.99999999906259596        2.9346345286284361E-009   4.8999999908134413       -1.4470522849581184E-032  -9.3740526452279482E-010
   4.0833333333333330        1.0000000033678724       -1.0543216287153888E-008   1.0000000033678733       -1.0543218952530977E-008   4.9000000330051598       -2.7330958341625976E-031   3.3678724253860537E-009
   4.2499999999999991        1.0000000088136427       -2.7590986817648862E-008   1.0000000088136392       -2.7590975329207306E-008   4.9000000863736659       -4.7049938551297129E-030   8.8136427045526489E-009
   4.4166666666666661       0.99999999805516515        6.0883249916315989E-009  0.99999999805515782        6.0883476588238537E-009   4.8999999809405494       -7.4236970795957598E-029  -1.9448348487216549E-009
   4.5833333333333330       0.99999996027797466        1.2434932563744133E-007  0.99999996027797800        1.2434932038644467E-007   4.8999996107242119       -1.0767478629460327E-027  -3.9722025335642286E-008
   4.7499999999999991       0.99999994845376972        1.6136587570884062E-007  0.99999994845379669        1.6136579971242282E-007   4.8999994948472514       -1.4371852735437025E-026  -5.1546230284138517E-008
   4.9166666666666661        1.0000000798702038       -2.5003441627081867E-007   1.0000000798702275       -2.5003447057595364E-007   4.9000007827283918       -1.7644113134314796E-025   7.9870203784082605E-008
   5.0833333333333330        1.0000003372309825       -1.0556952871745619E-006   1.0000003372309354       -1.0556947832766123E-006   4.9000033048648843       -1.9880058559312447E-024   3.3723098247229188E-007
   5.2499999999999991        1.0000002919151803       -9.1385003729284763E-007   1.0000002919150510       -9.1384936657818445E-007   4.9000028607690558       -2.0465440093345187E-023   2.9191518025051266E-007
   5.4166666666666661       0.99999935141087282        2.0303840153593061E-006  0.99999935141081109        2.0303855234896225E-006   4.8999936438349385       -1.9093487194411962E-022  -6.4858912718346318E-007
   5.5833333333333330       0.99999798580124644        6.3045575624052508E-006  0.99999798580145338        6.3045696148805270E-006   4.8999802609165650       -1.5904070583850796E-021  -2.0141987535637895E-006
   5.7499999999999991       0.99999894986124827        3.2876042637003006E-006  0.99999894986162230        3.2876065446830852E-006   4.8999897086790600       -1.1472408654729389E-020  -1.0501387517347638E-006
   5.9166666666666661        1.0000061354686269       -1.9206106697751537E-005   1.0000061354687397       -1.9205989215502233E-005   4.9000601282989233       -6.6405919894332442E-020   6.1354686269332603E-006
   6.0833333333333330        1.0000202458612133       -6.3369310026777440E-005   1.0000202458607348       -6.3368025588714274E-005   4.9001984157585561       -2.2593190748536722E-019   2.0245861213297189E-005
   6.2499999999999991        1.0000351593339158       -1.1004222050887070E-004   1.0000351593332311       -1.1003834949541520E-004   4.9003445797860294        1.0524918291143022E-018   3.5159333915846247E-005
   6.4166666666666661        1.0000406380849425       -1.2722881129794379E-004   1.0000406380848788       -1.2722364096763087E-004   4.9003982775152464        3.0384163294451349E-017   4.0638084942479225E-005
   6.5833333333333330        1.0000313480309173       -9.8128503215293402E-005   1.0000313480316338       -9.8125429399544920E-005   4.9003072254373903        3.7932032309867360E-016   3.1348030917643932E-005
   6.7499999999999991        1.0000132986715196       -4.1679440206203078E-005   1.0000132986722143       -4.1678888103144990E-005   4.9001303299759451        3.6430477450800429E-015   1.3298671523220840E-005
   6.9166666666666661       0.99999890983728446        3.4077290442247474E-006  0.99999890983719142        3.4077331366712325E-006   4.8999893165325403        2.9882466247910021E-014  -1.0901626856796298E-006
   7.0833333333333330       0.99999528232176549        1.4757108963872924E-005  0.99999528232130896        1.4757180689926655E-005   4.8999537670854210        2.1749170928190254E-013  -4.7176780170188337E-006
   7.2499999999999991       0.99999878531086439        3.8104830122319519E-006  0.99999878531197539        3.8104886357729736E-006   4.8999880961055933        1.4300387579126828E-012  -1.2146877055307925E-006
   7.4166666666666661        1.0000016279570896       -5.0960543123853310E-006   1.0000016279659556       -5.0960469122530095E-006   4.9000159541069923        8.5759934929435469E-012   1.6279656656070784E-006
   7.5833333333333330        1.0000009701830994       -3.0376528621119659E-006   1.0000009702305759       -3.0376509226152722E-006   4.9000095082760549        4.7158036934872322E-011   9.7023025746878488E-007
   7.7499999999999991       0.99999944917497363        1.7227717514821794E-006  0.99999944941335006        1.7227728760455669E-006   4.8999946042564124        2.3842979763504023E-010  -5.5058659653717257E-007
   7.9166666666666661       0.99999936221987340        1.9934887293254514E-006  0.99999936332915318        1.9934905698982679E-006   4.8999937606319328        1.1094634338255575E-009  -6.3667066318995325E-007
   8.0833333333333339       0.99999996542814995        9.2005339863288153E-008  0.99999997017648956        9.2005352370818546E-008   4.8999997077298278        4.7483418924031074E-009  -2.9823508107540420E-008
   8.2500000000000000       0.99999997046751021        3.2385148674392256E-008  0.99999998911533849        3.2384865613693226E-008   4.8999998933303992        1.8647737971002223E-008  -1.0884751766582212E-008
   8.4166666666666661       0.99999954784183887        1.2092810462823081E-006  0.99999961472686139        1.2092815768547313E-006   4.8999962243256867        6.6885016608297040E-008  -3.8527314449865457E-007
   8.5833333333333339       0.99999925152324154        1.6609247143298437E-006  0.99999946877750834        1.6609260905125429E-006   4.8999947940239865        2.1725430990929588E-007  -5.3122244858538892E-007
   8.7500000000000000       0.99999883867754902        1.6583766821678290E-006  0.99999946778500348        1.6583786083372612E-006   4.8999947842974683        6.2910745500523390E-007  -5.3221499596300959E-007
   8.9166666666666661       0.99999775493475318        2.1162535566475483E-006  0.99999932735217967        2.1162582503679167E-006   4.8999934080600367        1.5724174061815118E-006  -6.7264784064935412E-007
   9.0833333333333339       0.99999598450379623        2.7988631240435744E-006  0.99999910781160084        2.7988743696355315E-006   4.8999912565723411        3.1233078075946178E-006  -8.9218839616211909E-007
   9.2500000000000000       0.99999550060698927        3.2849618949654104E-006  0.99999894013720569        3.2849766941233770E-006   4.8999896133735579        3.4395302265193481E-006  -1.0598627842028918E-006
   9.4166666666666661        1.0000063990519636        3.7511310170127768E-006  0.99999880517469819        3.7511070129654130E-006   4.8999882907453021       -7.5938772714336407E-006  -1.1948253078042370E-006
   9.5833333333333339        1.0000658108714657        4.2552851456273443E-006  0.99999866260295989        4.2550051203970593E-006   4.8999868935046056       -6.7148268511200865E-005  -1.3373970455532458E-006
   9.7500000000000000        1.0002850391200862        4.5230070370409589E-006  0.99999853164429020        4.5217181508114375E-006   4.8999856099338563       -2.8650747578592268E-004  -1.4683556996963887E-006
   9.9166666666666661        1.0009510966972281        4.5974404334174583E-006  0.99999849258700946        4.5930719710208516E-006   4.8999852271106574       -9.5260411021601656E-004  -1.5074129877667986E-006
   10.083333333333334        1.0027147731573485        4.6160420616121036E-006  0.99999859923663614        4.6035445388275203E-006   4.8999862743114946       -2.7161739207325563E-003  -1.4007633841739420E-006
   10.250000000000000        1.0068831338038902        4.1142602701740778E-006  0.99999874686572787        4.0861348558121018E-006   4.8999877274952990       -6.8843869381620534E-003  -1.2531342719057648E-006
   10.416666666666666        1.0157773870618274        2.8560719672115991E-006  0.99999890054848706        2.8117103959875843E-006   4.8999892520724346       -1.5778486513299526E-002  -1.0994514720863435E-006
   10.583333333333334        1.0330008484124091        1.7058010989912932E-006  0.99999932969700400        1.6513065867532346E-006   4.8999935672315100       -3.3001518715407151E-002  -6.7030299799597515E-007
   10.750000000000000        1.0633106181594429        9.2009882170732794E-007   1.0000000818656622        8.6531543202578238E-007   4.9000012864508848       -6.3310536293862074E-002   8.1865580758844203E-008
   10.916666666666666        1.1116937974529444       -1.0532820772932303E-006   1.0000006221257833       -9.4745694395171766E-007   4.9000069992368855      -0.11169317532718288        6.2212576157349986E-007
   11.083333333333334        1.1813644050431673       -4.8029118846717722E-006   1.0000007113923992       -4.0655638046369341E-006   4.9000079823208722      -0.18136369365062691        7.1139254043117717E-007
   11.250000000000000        1.2708507433027643       -7.7160666490993732E-006   1.0000010502760148       -6.0715762035834522E-006   4.9000121529399241      -0.27084969302660916        1.0502761551567374E-006
   11.416666666666666        1.3710948262650076       -7.1258590455106137E-006   1.0000022863103222       -5.1972033294687037E-006   4.9000282813581242      -0.37109253995480113        2.2863102064896168E-006
   11.583333333333334        1.4641897364607650       -4.8239222200006914E-006   1.0000038224784980       -3.2946009228439234E-006   4.9000495855436501      -0.46418591398262499        3.8224781400142405E-006
   11.750000000000000        1.5254541175475849       -6.4622316285957730E-006   1.0000041509524524       -4.2362668549926437E-006   4.9000542236374311      -0.52544996659538257        4.1509522024085754E-006
   11.916666666666666        1.5295236253606788       -1.5632430286826469E-005   1.0000023740431443       -1.0220457482973400E-005   4.9000275050619742      -0.52952125131728656        2.3740433923169491E-006
   12.083333333333334        1.4591586662796328       -2.7114232964737967E-005  0.99999976806524926       -1.8582102322317129E-005   4.8999890594157476      -0.45915889821369543       -2.3193406262222993E-007
   12.250000000000000        1.3134563770546601       -2.5983714656900229E-005   1.0000002568185624       -1.9782702396639822E-005   4.8999942170353918      -0.31345612023557956        2.5681908044639101E-007
   12.416666666666666        1.1114555021254189        5.1666116915341135E-006   1.0000095114116789        4.6485110309102293E-006   4.9001006359867869      -0.11144599071420777        9.5114112110827875E-006
   12.583333333333334       0.88858352795414974        6.5150785164773623E-005   1.0000295186694053        7.3319824378171881E-005   4.9002945552754564       0.11144599071420777        2.9518668357542133E-005
   12.750000000000000       0.68659029098091662        1.0818374633117475E-004   1.0000464112165786        1.5756667132744000E-004   4.9004293728873538       0.31345612023557951        4.6411216496067276E-005
   12.916666666666666       0.54088041268864062        8.7565070850639177E-005   1.0000393109015437        1.6189358505133448E-004   4.9003930099802409       0.45915889821369543        3.9310902335998321E-005
   13.083333333333334       0.47049420678797255        3.3065380322417835E-005   1.0000154581050225        7.0277974359333673E-005   4.9002770813414021       0.52952125131728667        1.5458105259213983E-005
   13.250000000000000       0.47455005349748058       -1.8883254475711407E-007   1.0000000200931953       -3.9791760627176438E-007   4.9002065621816664       0.52544996659538246        2.0092863040055420E-008
   13.416666666666666       0.53581191979977905       -4.9980915595752277E-006  0.99999783378257601       -9.3280701605490398E-006   4.9001967024565234       0.46418591398262499       -2.1662175959669128E-006
   13.583333333333334       0.62890707551362657       -8.7084326117458641E-007  0.99999961546835459       -1.3846933668409033E-006   4.9002069306827867       0.37109253995480113       -3.8453157236162383E-007
   13.750000000000000       0.72915071533090092        1.1266160502463518E-006   1.0000004083574205        1.5451069125595990E-006   4.9002119613493855       0.27084969302660916        4.0835751002887832E-007
   13.916666666666666       0.81863655614384723        7.0582199652952142E-007   1.0000002497944653        8.6219210465532306E-007   4.9002106750197481       0.18136369365062691        2.4979447410533595E-007
   14.083333333333334       0.88830682873422695        7.3473631038057069E-009   1.0000000040614359        8.2712870514133718E-009   4.9002086305432488       0.11169317532718287        4.0614097640556679E-009
   14.250000000000000       0.93668940730924344       -1.7180402862251468E-007  0.99999994360311928       -1.8341617368188137E-007   4.9002081031195370        6.3310536293862074E-002  -5.6396894487775739E-008
   14.416666666666666       0.96699845907130888       -6.8196819510437053E-008  0.99999997778671312       -7.0524237158205561E-008   4.9002084244834077        3.3001518715407158E-002  -2.2213283989991339E-008
   14.583333333333334       0.98422151870322772        1.6303652182913281E-008   1.0000000052165219        1.6565005635655102E-008   4.9002086862178071        1.5778486513299522E-002   5.2165272101944993E-009
   14.750000000000000       0.99311562018046395        2.2214300252259576E-008   1.0000000071186246        2.2368288246962625E-008   4.9002087043553209        6.8843869381620525E-003   7.1186260219846531E-009
   14.916666666666666       0.99728382732996201        3.9060733215082226E-009   1.0000000012506958        3.9167154516303108E-009   4.9002086471018718        2.7161739207325563E-003   1.2506945479273668E-009
   15.083333333333334       0.99904739469968162       -3.7245840688324880E-009  0.99999999880989832       -3.7281331765730256E-009   4.9002086232361997        9.5260411021601645E-004  -1.1901023500016095E-009
   15.250000000000000       0.99971349188565739       -1.9986157401688180E-009  0.99999999936144335       -1.9991887613149044E-009   4.9002086286403239        2.8650747578592262E-004  -6.3855665199952227E-010
   15.416666666666666       0.99993285180224523        2.2147824502393073E-010   1.0000000000707563        2.2149235745711680E-010   4.9002086355903325        6.7148268511200851E-005   7.0756400738503089E-011
   15.583333333333334       0.99999240627640673        4.8110932664243866E-010   1.0000000001536782        4.8111283943213900E-010   4.9002086364028852        7.5938772714336416E-006   1.5367818129163879E-010
   15.750000000000000        1.0000034395556734        7.9649497690299235E-011   1.0000000000254470        7.9649379763440945E-011   4.9002086351462184       -3.4395302265193481E-006   2.5446977858223363E-011
   15.916666666666666        1.0000031232831321       -7.7241485791309713E-011  0.99999999997532452       -7.7241141256820286E-011   4.9002086346550167       -3.1233078075946178E-006  -2.4675372856108879E-011
   16.083333333333332        1.0000015724066040       -3.3818166740378632E-011  0.99999999998919786       -3.3818144331302993E-011   4.9002086347909763       -1.5724174061815245E-006  -1.0802247984997848E-011
   16.249999999999996        1.0000006291098256        7.4229082149205018E-012   1.0000000000023705        7.4229013474718999E-012   4.9002086349200695       -6.2910745500524629E-007   2.3705482021796342E-012
   16.416666666666664        1.0000002172568629        7.9914153420017734E-012   1.0000000000025531        7.9913674556255138E-012   4.9002086349218574       -2.1725430990929826E-007   2.5530688674280100E-012
   16.583333333333332        1.0000000668850884        2.2628823010180912E-013   1.0000000000000717        2.2634974855815563E-013   4.9002086348975409       -6.6885016608297795E-008   7.1720407390785113E-014
   16.749999999999996        1.0000000186472846       -1.4185827666061726E-012  0.99999999999954658       -1.4186398784913186E-012   4.9002086348923939       -1.8647737971002752E-008  -4.5341508325691393E-013
   16.916666666666664        1.0000000047482465       -2.9761585134469768E-013  0.99999999999990452       -2.9757849024857543E-013   4.9002086348959031       -4.7483418924031645E-009  -9.5479180117763462E-014
   17.083333333333332        1.0000000011095267        2.0183109540738927E-013   1.0000000000000633        2.0187944300864604E-013   4.9002086348974583       -1.1094634338255753E-009   6.3282712403633923E-014
   17.249999999999996        1.0000000002384566        8.8205107971015553E-014   1.0000000000000269        8.8139179097387738E-014   4.9002086348970995       -2.3842979763505037E-010   2.6867397195928788E-014
   17.416666666666664        1.0000000000471512       -2.0741492875420525E-014  0.99999999999999312       -2.0728307103921067E-014   4.9002086348967691       -4.7158036934873479E-011  -6.8833827526759706E-015
   17.583333333333332        1.0000000000085703       -1.8803930228373047E-014  0.99999999999999423       -1.8770965801906975E-014   4.9002086348967806       -8.5759934929436923E-012  -5.7731597280508140E-015
   17.749999999999996        1.0000000000014297        1.0161875861723006E-015  0.99999999999999967        1.0161875861708466E-015   4.9002086348968357       -1.4300387579127515E-012  -2.2204460492503131E-016
   17.916666666666664        1.0000000000002187        3.5905618273059652E-015   1.0000000000000013        3.5927594557255206E-015   4.9002086348968508       -2.1749170928190857E-013   1.3322676295501878E-015
   18.083333333333332        1.0000000000000300        1.0962576500973825E-015   1.0000000000000000        1.0610955953718282E-015   4.9002086348968383       -2.9882466247910620E-014   0.0000000000000000     
   18.249999999999996        1.0000000000000036        5.3736173835569005E-016  0.99999999999999989        5.5054750887775789E-016   4.9002086348968366       -3.6430477450802440E-015   0.0000000000000000     
   18.416666666666664        1.0000000000000002        4.4869989220943038E-016  0.99999999999999989        4.3551412168735932E-016   4.9002086348968348       -3.7932032309868775E-016  -2.2204460492503131E-016
   18.583333333333332        1.0000000000000000       -8.0103697816118451E-016   1.0000000000000000       -7.9664172132049345E-016   4.9002086348968366       -3.0384163294452070E-017   0.0000000000000000     
   18.749999999999996       0.99999999999999978       -1.2426514477978669E-015  0.99999999999999978       -1.2338609341164858E-015   4.9002086348968374       -1.0524918291144260E-018  -2.2204460492503131E-016
   18.916666666666664       0.99999999999999978       -1.2697166740724909E-015  0.99999999999999978       -1.2829024445945602E-015   4.9002086348968357        2.2593190748536962E-019  -2.2204460492503131E-016
   19.083333333333332       0.99999999999999989       -1.3145751208623850E-015  0.99999999999999989       -1.3233656345437643E-015   4.9002086348968366        6.6405919894333345E-020  -1.1102230246251565E-016
   19.249999999999996       0.99999999999999978       -5.6609640868127870E-016  0.99999999999999978       -5.0236518449127060E-016   4.9002086348968366        1.1472408654729944E-020  -2.2204460492503131E-016
   19.416666666666664        1.0000000000000000       -2.0655943052550186E-016   1.0000000000000000       -2.1534994420688196E-016   4.9002086348968383        1.5904070583851302E-021   0.0000000000000000     
   19.583333333333332        1.0000000000000000       -1.6261756897334165E-017   1.0000000000000000       -3.6040412680439892E-017   4.9002086348968383        1.9093487194412390E-022   0.0000000000000000     
   19.749999999999996        1.0000000000000000        1.5293923653977653E-016   1.0000000000000000        1.5293923653977636E-016   4.9002086348968383        2.0465440093346371E-023   0.0000000000000000     
   19.916666666666664        1.0000000000000000       -2.6478714433402052E-017   1.0000000000000000       -2.6478714433402021E-017   4.9002086348968383        1.9880058559313089E-024   0.0000000000000000     
   20.083333333333332        1.0000000000000000       -4.5592958126803005E-017   1.0000000000000000       -4.7790586547148035E-017   4.9002086348968383        1.7644113134315235E-025   0.0000000000000000     
   20.249999999999996        1.0000000000000000        6.4712734783167697E-017   1.0000000000000000        6.6910363203512708E-017   4.9002086348968383        1.4371852735437932E-026   0.0000000000000000     
   20.416666666666664        1.0000000000000000        1.2426139359076839E-016   1.0000000000000000        1.2426139359076825E-016   4.9002086348968383        1.0767478629460752E-027   0.0000000000000000     
   20.583333333333332        1.0000000000000000       -5.5153586584270430E-017   1.0000000000000000       -5.7351215004615453E-017   4.9002086348968383        7.4236970795959235E-029   0.0000000000000000     
   20.749999999999996        1.0000000000000000        2.4556481475594883E-022   1.0000000000000000        2.4556481475594855E-022   4.9002086348968383        4.7049938551300191E-030   0.0000000000000000     
   20.916666666666664        1.0000000000000000        9.5583471051650437E-018   1.0000000000000000        9.5583471051650329E-018   4.9002086348968383        2.7330958341627289E-031   0.0000000000000000     
   21.083333333333332        1.0000000000000000        2.8675436994676110E-017   1.0000000000000000        2.8675436994676079E-017   4.9002086348968383        1.4470522849581513E-032   0.0000000000000000     
   21.249999999999996        1.0000000000000000        1.9117185339959599E-017   1.0000000000000000        1.9117185339959578E-017   4.9002086348968383        6.9131258502621089E-034   0.0000000000000000     
   21.416666666666664        1.0000000000000000        4.7792963349899004E-017   1.0000000000000000        4.7792963349898949E-017   4.9002086348968383        2.9237965678545612E-035   0.0000000000000000     
   21.583333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383        1.0506048778503305E-036   0.0000000000000000     
   21.749999999999996        1.0000000000000000        3.8234903643759522E-017   1.0000000000000000        3.8234903643759479E-017   4.9002086348968383        2.8549974823887938E-038   0.0000000000000000     
   21.916666666666664        1.0000000000000000       -9.5587220385658226E-018   1.0000000000000000       -9.5587220385658118E-018   4.9002086348968383        2.8053925311794125E-040   0.0000000000000000     
   22.083333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -3.1355104682924112E-041   0.0000000000000000     
   22.249999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -2.9810245604762968E-042   0.0000000000000000     
   22.416666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -1.7627249246557987E-043   0.0000000000000000     
   22.583333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -8.4510207664912412E-045   0.0000000000000000     
   22.749999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -3.5216286604497646E-046   0.0000000000000000     
   22.916666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -1.3123712016026151E-047   0.0000000000000000     
   23.083333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -4.4360557001746560E-049   0.0000000000000000     
   23.249999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -1.3706070799107702E-050   0.0000000000000000     
   23.416666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -3.8872786698718687E-052   0.0000000000000000     
   23.583333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -1.0140965510411101E-053   0.0000000000000000     
   23.749999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -2.4342592846132226E-055   0.0000000000000000     
   23.916666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -5.3699066557434395E-057   0.0000000000000000     
   24.083333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -1.0852027757750634E-058   0.0000000000000000     
   24.249999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -1.9972330998151631E-060   0.0000000000000000     
   24.416666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -3.3118805810528179E-062   0.0000000000000000     
   24.583333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -4.8480953026110826E-064   0.0000000000000000     
   24.749999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -5.9895255712612405E-066   0.0000000000000000     
   24.916666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.9002086348968383       -5.4690804060902685E-068   0.0000000000000000     


==> PERTLARweno5GF_3.dat <==
          x                         h                          q                       eta                        u                          k                           b                     DH
   8.3333333333333329E-002   1.0000000000001796       -2.8281969450731341E-013   1.0000000000001796       -2.8283944678010189E-013   4.9000000000017616        5.4690804060899456E-068   1.7963408538435033E-013
  0.25000000000000000       0.99999999999977573        7.1745212730207409E-013  0.99999999999977573        7.1748943715093128E-013   4.8999999999978030        5.9895255712607144E-066  -2.2426505097428162E-013
  0.41666666666666663       0.99999999999899436        3.1051276474335950E-012  0.99999999999899436        3.1051188686487858E-012   4.8999999999901460        4.8480953026108916E-064  -1.0056400157054668E-012
  0.58333333333333337       0.99999999999992839        2.1085884337044553E-013  0.99999999999992839        2.1084786988554948E-013   4.8999999999993005        3.3118805810526473E-062  -7.1609385088322597E-014
  0.75000000000000000        1.0000000000045950       -1.4380133088199119E-011   1.0000000000045950       -1.4380104557072259E-011   4.9000000000450328        1.9972330998149975E-060   4.5949910543185979E-012
  0.91666666666666663        1.0000000000060234       -1.8852252750922418E-011   1.0000000000060234       -1.8852241777323932E-011   4.9000000000590305        1.0852027757750429E-058   6.0234039978013243E-012
   1.0833333333333333       0.99999999998671307        4.1592623058897525E-011  0.99999999998671307        4.1592616475359172E-011   4.8999999998697898        5.3699066557431180E-057  -1.3286927114108948E-011
   1.2499999999999998       0.99999999995587774        1.3812214195233001E-010  0.99999999995587774        1.3812211342736336E-010   4.8999999995676031        2.4342592846130154E-055  -4.4122261400048046E-011
   1.4166666666666665        1.0000000000003246       -1.0177728327627726E-012   1.0000000000003246       -1.0179549926119630E-012   4.9000000000031827        1.0140965510410903E-053   3.2462921240039577E-013
   1.5833333333333333        1.0000000001913385       -5.9898446773539351E-010   1.0000000001913385       -5.9898445664729910E-010   4.9000000018751191        3.8872786698717122E-052   1.9133850059915858E-010
   1.7499999999999998        1.0000000002615874       -8.1889847885035149E-010   1.0000000002615874       -8.1889788826264882E-010   4.9000000025635577        1.3706070799106677E-050   2.6158741839310551E-010
   1.9166666666666665       0.99999999956880703        1.3498478476614293E-009  0.99999999956880681        1.3498484825109013E-009   4.8999999957743086        4.4360557001745709E-049  -4.3119297021831926E-010
   2.0833333333333335       0.99999999831118402        5.2868302872317775E-009  0.99999999831118436        5.2868290429882742E-009   4.8999999834496073        1.3123712016025772E-047  -1.6888159759531618E-009
   2.2500000000000000       0.99999999925992711        2.3167951221122734E-009  0.99999999925992822        2.3167914499041152E-009   4.8999999927472979        3.5216286604495616E-046  -7.4007289185828995E-010
   2.4166666666666665        1.0000000055476130       -1.7366775099191943E-008   1.0000000055476130       -1.7366775775381107E-008   4.9000000543666076        8.4510207664910619E-045   5.5476130356169051E-009
   2.5833333333333335        1.0000000113723022       -3.5600936778994624E-008   1.0000000113722987       -3.5600925336999107E-008   4.9000001114485308        1.7627249246557620E-043   1.1372302211043461E-008
   2.7500000000000000       0.99999999694118547        9.5756033476212280E-009  0.99999999694118002        9.5756204494591428E-009   4.8999999700235666        2.9810245604761534E-042  -3.0588145349952356E-009
   2.9166666666666665       0.99999995328806279        1.4623148037529539E-007  0.99999995328806579        1.4623147770520717E-007   4.8999995422230809        3.1355104682923643E-041  -4.6711937207177812E-008
   3.0833333333333335       0.99999993488149685        2.0385314018708184E-007  0.99999993488151673        2.0385309089087471E-007   4.8999993618389288       -2.8053925311792506E-040  -6.5118503145278339E-008
   3.2500000000000000        1.0000000568891381       -1.7809114925662029E-007   1.0000000568891581       -1.7809120108804155E-007   4.9000005575138612       -2.8549974823885866E-038   5.6889138067006684E-008
   3.4166666666666665        1.0000003281528274       -1.0272792070460413E-006   1.0000003281528020       -1.0272787907130654E-006   4.9000032158991234       -1.0506048778503033E-036   3.2815282735576545E-007
   3.5833333333333335        1.0000004081624483       -1.2777514520628587E-006   1.0000004081623615       -1.2777506584455730E-006   4.9000039999936833       -2.9237965678544928E-035   4.0816244828434378E-007
   3.7500000000000000       0.99999971691287171        8.8619305954072392E-007  0.99999971691279899        8.8619353950202134E-007   4.8999972257485034       -6.9131258502617368E-034  -2.8308712829439031E-007
   3.9166666666666665       0.99999828617699416        5.3648338720755087E-006  0.99999828617707598        5.3648428114818129E-006   4.8999832045816234       -1.4470522849581184E-032  -1.7138230058444393E-006
   4.0833333333333330       0.99999786562206949        6.6810276057146342E-006  0.99999786562232318        6.6810410718761646E-006   4.8999790831693790       -2.7330958341625976E-031  -2.1343779305071919E-006
   4.2499999999999991        1.0000017289114007       -5.4111405053949728E-006   1.0000017289116032       -5.4111317894075022E-006   4.9000169434409884       -4.7049938551297129E-030   1.7289114007112971E-006
   4.4166666666666661        1.0000120539724977       -3.7734462420212902E-005   1.0000120539723669       -3.7734007164422581E-005   4.9001181312767192       -7.4236970795957598E-029   1.2053972497705345E-005
   4.5833333333333330        1.0000264235929974       -8.2704129740423835E-005   1.0000264235925187       -8.2701942967537218E-005   4.9002589616990972       -1.0767478629460327E-027   2.6423592997426582E-005
   4.7499999999999991        1.0000373914564684       -1.1705226979155906E-004   1.0000373914560905       -1.1704789201184468E-004   4.9003664568663767       -1.4371852735437025E-026   3.7391456468416351E-005
   4.9166666666666661        1.0000372887407258       -1.1673403032002820E-004   1.0000372887408917       -1.1672967813670264E-004   4.9003654501560536       -1.7644113134314796E-025   3.7288740725838210E-005
   5.0833333333333330        1.0000251224740684       -7.8654490194945571E-005   1.0000251224746530       -7.8652516060774035E-005   4.9002462098389259       -1.9880058559312447E-024   2.5122474068384193E-005
   5.2499999999999991        1.0000084356544239       -2.6433227646534323E-005   1.0000084356548322       -2.6433005952025682E-005   4.9000826707456380       -2.0465440093345187E-023   8.4356544238772813E-006
   5.4166666666666661       0.99999716707847608        8.8664189878772092E-006  0.99999716707829689        8.8664446616650306E-006   4.8999722375414994       -1.9093487194411962E-022  -2.8329215239208949E-006
   5.5833333333333330       0.99999535758395119        1.4527982201365762E-005  0.99999535758345270        1.4528051201709931E-005   4.8999545046445530       -1.5904070583850796E-021  -4.6424160488056643E-006
   5.7499999999999991       0.99999897938777060        3.1996074801293287E-006  0.99999897938754190        3.1996114565857181E-006   4.8999899980350836       -1.1472408654729389E-020  -1.0206122293965336E-006
   5.9166666666666661        1.0000016699427288       -5.2275866626749868E-006   1.0000016699429337       -5.2275785635237713E-006   4.9000163654833884       -6.6405919894332442E-020   1.6699427287658608E-006
   6.0833333333333330        1.0000011607799346       -3.6338527078680026E-006   1.0000011607802011       -3.6338493285654678E-006   4.9000113756681216       -2.2593190748536722E-019   1.1607799346169401E-006
   6.2499999999999991       0.99999958438706771        1.3006453238821343E-006  0.99999958438707526        1.3006458438852401E-006   4.8999959269975424        1.0524918291143022E-018  -4.1561293229186447E-007
   6.4166666666666661       0.99999919109506108        2.5319443692039467E-006  0.99999919109490820        2.5319468924013171E-006   4.8999920727398134        3.0384163294451349E-017  -8.0890493892038506E-007
   6.5833333333333330       0.99999976516285283        7.3494609062281375E-007  0.99999976516279732        7.3494643971311053E-007   4.8999976985966320        3.7932032309867360E-016  -2.3483714683969481E-007
   6.7499999999999991        1.0000000293600682       -9.2190471584991058E-008   1.0000000293601392       -9.2190680975971107E-008   4.9000002877293900        3.6430477450800429E-015   2.9360071818196332E-008
   6.9166666666666661       0.99999970758192691        9.1513945080218561E-007  0.99999970758200263        9.1513957482841719E-007   4.8999971343050746        2.9882466247910021E-014  -2.9241804322399645E-007
   7.0833333333333330       0.99999938901382035        1.9124014505403885E-006  0.99999938901401053        1.9124027046664474E-006   4.8999940123428374        2.1749170928190254E-013  -6.1098596215725109E-007
   7.2499999999999991       0.99999933260216967        2.0889711282614750E-006  0.99999933260357232        2.0889726086362352E-006   4.8999934595215571        1.4300387579126828E-012  -6.6739640025570424E-007
   7.4166666666666661       0.99999928210887634        2.2470330208402730E-006  0.99999928211746369        2.2470345987108264E-006   4.8999929647587379        8.5759934929435469E-012  -7.1788254762950032E-007
   7.5833333333333330       0.99999908416718630        2.8665476124649956E-006  0.99999908421435879        2.8665501927390294E-006   4.8999910253131089        4.7158036934872322E-011  -9.1578565564187642E-007
   7.7499999999999991       0.99999886543025829        3.5506481534379398E-006  0.99999886566868279        3.5506521984199871E-006   4.8999888835720471        2.3842979763504023E-010  -1.1343313118805654E-006
   7.9166666666666661       0.99999872170653792        3.9979081470116860E-006  0.99999872281599445        3.9979132790810143E-006   4.8999874836207429        1.1094634338255575E-009  -1.2771839986713829E-006
   8.0833333333333339       0.99999861115904576        4.3325808926221029E-006  0.99999861590739081        4.3325869004129245E-006   4.8999864359206047        4.7483418924031074E-009  -1.3840926122998809E-006
   8.2500000000000000       0.99999850944260871        4.6073025924153274E-006  0.99999852809034995        4.6073094497042357E-006   4.8999855753172898        1.8647737971002223E-008  -1.4719096532722631E-006
   8.4166666666666661       0.99999844608810340        4.6547899766330343E-006  0.99999851297311848        4.6547972145929707E-006   4.8999854271690753        6.6885016608297040E-008  -1.4870268799649367E-006
   8.5833333333333339       0.99999839085134601        4.3571749388721516E-006  0.99999860810565488        4.3571819532257771E-006   4.8999863594637869        2.1725430990929588E-007  -1.3918943441160181E-006
   8.7500000000000000       0.99999818611194791        3.7081753682313407E-006  0.99999881521940415        3.7081820905673227E-006   4.8999883891698719        6.2910745500523390E-007  -1.1847805970743863E-006
   8.9166666666666661       0.99999756810458396        2.6899372188093696E-006  0.99999914052199057        2.6899437591083561E-006   4.8999915771220461        1.5724174061815118E-006  -8.5947800987362655E-007
   9.0833333333333339       0.99999646843647616        1.2786605405235093E-006  0.99999959174428321        1.2786650582448717E-006   4.8999959990817796        3.1233078075946178E-006  -4.0825571623326340E-007
   9.2500000000000000       0.99999671422168701       -4.8217478461799463E-007   1.0000001537519132       -4.8217636855418788E-007   4.9000015067350287        3.4395302265193481E-006   1.5375191353417250E-007
   9.4166666666666661        1.0000083878694184       -2.4881057531431761E-006   1.0000007939921469       -2.4880848833572030E-006   4.9000077811015350       -7.5938772714336407E-006   7.9399214691910913E-007
   9.5833333333333339        1.0000686219902351       -4.6114604380421124E-006   1.0000014737217233       -4.6111440098782119E-006   4.9000144426790468       -6.7148268511200865E-005   1.4737217237659195E-006
   9.7500000000000000        1.0002886524271624       -6.7130314288736154E-006   1.0000021449513761       -6.7110942540387413E-006   4.9000210217758573       -2.8650747578592268E-004   2.1449513765148254E-006
   9.9166666666666661        1.0009553611872815       -8.6404519632624955E-006   1.0000027570770649       -8.6322050906204963E-006   4.9000270239404387       -9.5260411021601656E-004   2.7570770655405141E-006
   10.083333333333334        1.0027194441481513       -1.0243489598285523E-005   1.0000032702274191       -1.0215708548192959E-005   4.9000320610758346       -2.7161739207325563E-003   3.2702274186391378E-006
   10.250000000000000        1.0068880371250089       -1.1422066440287535E-005   1.0000036501868479       -1.1343929033145747E-005   4.9000358005221507       -6.8843869381620534E-003   3.6501868467819776E-006
   10.416666666666666        1.0157823546768203       -1.2135332644398775E-005   1.0000038681635202       -1.1946784261671190E-005   4.9000379573785651       -1.5778486513299526E-002   3.8681635208259735E-006
   10.583333333333334        1.0330054402892366       -1.2345321486317908E-005   1.0000039215738281       -1.1950877517326965E-005   4.9000384887969730       -3.3001518715407151E-002   3.9215738294462454E-006
   10.750000000000000        1.0633143675110552       -1.2025306845257280E-005   1.0000038312171955       -1.1309267706213371E-005   4.9000375550121600       -6.3310536293862074E-002   3.8312171930510175E-006
   10.916666666666666        1.1116967821828387       -1.1257698786093282E-005   1.0000036068556588       -1.0126591132795185E-005   4.9000351569590208      -0.11169317532718288        3.6068556559243348E-006
   11.083333333333334        1.1813669508346611       -1.0188444279992632E-005   1.0000032571840316       -8.6242841687812870E-006   4.9000312229080496      -0.18136369365062691        3.2571840342665581E-006
   11.250000000000000        1.2708525322403119       -8.8323209750959431E-006   1.0000028392136961       -6.9499180868448670E-006   4.9000262005130439      -0.27084969302660916        2.8392137028099285E-006
   11.416666666666666        1.3710949445890761       -7.2068798919311048E-006   1.0000024046342757       -5.2562952824576337E-006   4.9000205772085748      -0.37109253995480113        2.4046342750327909E-006
   11.583333333333334        1.4641879019120145       -5.3405328923529301E-006   1.0000019879294044       -3.6474368015550975E-006   4.9000147832153536      -0.46418591398262499        1.9879293895463945E-006
   11.750000000000000        1.5254515201933521       -3.4801383013853880E-006   1.0000015535979783       -2.2813824127141174E-006   4.9000083981284401      -0.52544996659538257        1.5535979696057467E-006
   11.916666666666666        1.5295222767997523       -1.9925845056156928E-006   1.0000010254824536       -1.3027496115520756E-006   4.9000004608153649      -0.52952125131728656        1.0254824658328943E-006
   12.083333333333334        1.4591594411875008       -3.6928549636177880E-007   1.0000005429737768       -2.5308105200082680E-007   4.8999933715599457      -0.45915889821369543        5.4297380547296825E-007
   12.250000000000000        1.3134561097800161        9.4819713802913463E-007  0.99999998954441660        7.2190997030162608E-007   4.8999857751836764      -0.31345612023557956       -1.0455563526079459E-008
   12.416666666666666        1.1114457612720250        3.3075879065468134E-006  0.99999977055790135        2.9759330524026598E-006   4.8999830856453679      -0.11144599071420777       -2.2944218280862572E-007
   12.583333333333334       0.88855340836494057        5.0517699375158441E-006  0.99999939907917501        5.6853870485329288E-006   4.8999798920127651       0.11144599071420777       -6.0092085163443443E-007
   12.750000000000000       0.68654144325899247        2.5335905840216251E-006  0.99999756349440960        3.6903674104927919E-006   4.8999656018761630       0.31345612023557951       -2.4365054280828247E-006
   12.916666666666666       0.54083939944504256        5.9364344555122429E-006  0.99999829765882442        1.0976335352523540E-005   4.8999694176038826       0.45915889821369543       -1.7023412620664757E-006
   13.083333333333334       0.47047781185531218        8.8282330798387895E-006  0.99999906317278120        1.8764399201505794E-005   4.8999735339662127       0.52952125131728667       -9.3682740115452745E-007
   13.250000000000000       0.47454375654983255       -2.6432951743197450E-006  0.99999372314499457       -5.5701831694189542E-006   4.8999492017122215       0.52544996659538246       -6.2768547849922918E-006
   13.416666666666666       0.53580658039499296       -6.0899530890137750E-006  0.99999249437736759       -1.1365955286632252E-005   4.8999442680599827       0.46418591398262499       -7.5056223820535450E-006
   13.583333333333334       0.62891199780477358        2.2094853157906053E-005   1.0000045377597453        3.5131868527096054E-005   4.9000145885642699       0.37109253995480113        4.5377595746520782E-006
   13.750000000000000       0.72917311378121452        6.9447957573307486E-005   1.0000228068081982        9.5242072495532886E-005   4.9001362074046959       0.27084969302660916        2.2806807823627651E-005
   13.916666666666666       0.81867114948192210        1.0363872239725725E-004   1.0000348431326855        1.2659383786028808E-004   4.9002261172151425       0.18136369365062691        3.4843132548978417E-005
   14.083333333333334       0.88834134245727991        1.0389105484591219E-004   1.0000345177842427        1.1694947562385974E-004   4.9002219768804762       0.11169317532718287        3.4517784462728685E-005
   14.250000000000000       0.93671377797356803        7.4186551357912381E-005   1.0000243142671090        7.9198739387048993E-005   4.9001300081330150        6.3310536293862074E-002   2.4314267430103342E-005
   14.416666666666666       0.96700978579040375        3.4833355638375415E-005   1.0000113045056842        3.6021719498642644E-005   4.9000085040090022        3.3001518715407158E-002   1.1304505810882937E-005
   14.583333333333334       0.98422323496180864        5.3134394229071442E-006   1.0000017214752204        5.3986124113836810E-006   4.8999169408473122        1.5778486513299522E-002   1.7214751081295887E-006
   14.750000000000000       0.99311339442471636       -6.9341297230897564E-006  0.99999778136306916       -6.9822128726046222E-006   4.8998788234928483        6.8843869381620525E-003  -2.2186371215759948E-006
   14.916666666666666       0.99728177150699326       -6.4242006922492460E-006  0.99999794542782072       -6.4417104352705156E-006   4.8998804436509049        2.7161739207325563E-003  -2.0545722742015826E-006
   15.083333333333334       0.99904680300990745       -1.8547236175216789E-006  0.99999940712009161       -1.8564933212351560E-006   4.8998947445599947        9.5260411021601645E-004  -5.9287987652645313E-007
   15.250000000000000       0.99971382769863171        1.0492668671138938E-006   1.0000003351743443        1.0495669949570712E-006   4.8999038334034308        2.8650747578592262E-004   3.3517441766495182E-007
   15.416666666666666       0.99993327563034040        1.3269820057108366E-006   1.0000004238988132        1.3270704341741860E-006   4.8999047025150935        6.7148268511200851E-005   4.2389885157589902E-007
   15.583333333333334       0.99999256285434446        4.9064424992545953E-007   1.0000001567316223        4.9064791929472764E-007   4.8999020843403676        7.5938772714336416E-006   1.5673161590790130E-007
   15.750000000000000        1.0000034029029694       -1.1466127669327924E-007  0.99999996337276220       -1.1466082512794002E-007   4.8999001894266101       -3.4395302265193481E-006  -3.6627257005150682E-008
   15.916666666666666        1.0000030589658648       -2.0142258867837265E-007  0.99999993565806633       -2.0142194534541443E-007   4.8998999178216041       -3.1233078075946178E-006  -6.4341942662693441E-008
   16.083333333333332        1.0000015507883671       -6.7709573008202391E-008  0.99999997837095822       -6.7709475925796295E-008   4.8999003364087912       -1.5724174061815245E-006  -2.1629039226311875E-008
   16.249999999999996        1.0000006367607222        2.3958479894084664E-008   1.0000000076532629        2.3958450785356964E-008   4.8999006233757143       -6.2910745500524629E-007   7.6532671311468903E-009
   16.416666666666664        1.0000002266442309        2.9395118820816967E-008   1.0000000093899200        2.9395108159847380E-008   4.8999006403949732       -2.1725430990929826E-007   9.3899210629189156E-009
   16.583333333333332        1.0000000689372319        6.4244511091739037E-009   1.0000000020522162        6.4244534535550212E-009   4.8999005684854673       -6.6885016608297795E-008   2.0522152865964927E-009
   16.749999999999996        1.0000000170621242       -4.9637562461235834E-009  0.99999999841438680       -4.9637537823798626E-009   4.8999005328347378       -1.8647737971002752E-008  -1.5856138624315008E-009
   16.916666666666664        1.0000000035999790       -3.5949461209790249E-009  0.99999999885163704       -3.5949459192933507E-009   4.8999005371197901       -4.7483418924031645E-009  -1.1483629602793144E-009
   17.083333333333332        1.0000000010701096       -1.2319697804854782E-010  0.99999999996064570       -1.2319763413111047E-010   4.8999005479880751       -1.1094634338255753E-009  -3.9353853509282999E-011
   17.249999999999996        1.0000000005049914        8.3447061132151423E-010   1.0000000002665612        8.3447024658041425E-010   4.8999005509860449       -2.3842979763505037E-010   2.6656166163263606E-010
   17.416666666666664        1.0000000001494269        3.2015297682069499E-010   1.0000000001022689        3.2015307553421937E-010   4.8999005493759826       -4.7158036934873479E-011   1.0226886004716107E-010
   17.583333333333332       0.99999999997998257       -8.9512222840688833E-011  0.99999999997140654       -8.9512034098540095E-011   4.8999005480935320       -8.5759934929436923E-012  -2.8593460932313519E-011
   17.749999999999996       0.99999999996858846       -1.0281152537463955E-010  0.99999999996715838       -1.0281149684680814E-010   4.8999005480518987       -1.4300387579127515E-012  -3.2841507291436756E-011
   17.916666666666664       0.99999999999657851       -1.1392460290003529E-011  0.99999999999636102       -1.1392517352164033E-011   4.8999005483380840       -2.1749170928190857E-013  -3.6388669855114131E-012
   18.083333333333332        1.0000000000062919        1.9602901492726026E-011   1.0000000000062619        1.9602879545632847E-011   4.8999005484351148       -2.9882466247910620E-014   6.2618799034908079E-012
   18.249999999999996        1.0000000000025966        8.1156853133726871E-012   1.0000000000025930        8.1156962868365165E-012   4.8999005483991587       -3.6430477450802440E-015   2.5930368963145156E-012
   18.416666666666664       0.99999999999936040       -2.0038310159410424E-012  0.99999999999936007       -2.0038507682151615E-012   4.8999005483674756       -3.7932032309868775E-016  -6.4004357369640275E-013
   18.583333333333332       0.99999999999927824       -2.2603007330792879E-012  0.99999999999927824       -2.2603073171718637E-012   4.8999005483666727       -3.0384163294452070E-017  -7.2175598830881427E-013
   18.749999999999996       0.99999999999994982       -1.5815952499626187E-013  0.99999999999994971       -1.5813538332946570E-013   4.8999005483732523       -1.0524918291144260E-018  -5.0182080713057076E-014
   18.916666666666664        1.0000000000001368        4.2812840105143011E-013   1.0000000000001368        4.2811962226344236E-013   4.8999005483750873        2.2593190748536962E-019   1.3677947663381929E-013
   19.083333333333332        1.0000000000000426        1.3282282916248512E-013   1.0000000000000426        1.3283160795040805E-013   4.8999005483741653        6.6405919894333345E-020   4.2632564145606011E-014
   19.249999999999996       0.99999999999998213       -5.5874665349175641E-014  0.99999999999998213       -5.5918559288820226E-014   4.8999005483735703        1.1472408654729944E-020  -1.7874590696465020E-014
   19.416666666666664       0.99999999999998757       -3.9156036047757028E-014  0.99999999999998757       -3.9107752714149483E-014   4.8999005483736244        1.5904070583851302E-021  -1.2434497875801753E-014
   19.583333333333332        1.0000000000000007        8.0906195080238969E-016   1.0000000000000007        7.9808846589148066E-016   4.8999005483737532        1.9093487194412390E-022   6.6613381477509392E-016
   19.749999999999996        1.0000000000000018        5.5098321822010689E-015   1.0000000000000018        5.5559208188268656E-015   4.8999005483737639        2.0465440093346371E-023   1.7763568394002505E-015
   19.916666666666664        1.0000000000000000       -2.6459472574182026E-017   1.0000000000000000       -1.0546856393271699E-016   4.8999005483737461        1.9880058559313089E-024   0.0000000000000000     
   20.083333333333332       0.99999999999999967       -1.3731804678014670E-015  0.99999999999999967       -1.3380653160865616E-015   4.8999005483737434        1.7644113134315235E-025  -3.3306690738754696E-016
   20.249999999999996       0.99999999999999989       -4.8408683847624231E-016  0.99999999999999989       -4.7530805054751580E-016   4.8999005483737452        1.4371852735437932E-026  -1.1102230246251565E-016
   20.416666666666664        1.0000000000000000        1.0811856802153508E-016   1.0000000000000000        8.6171598199719683E-017   4.8999005483737470        1.0767478629460752E-027   0.0000000000000000     
   20.583333333333332        1.0000000000000000        1.0217478547574978E-016   1.0000000000000000        1.1314827038665730E-016   4.8999005483737470        7.4236970795959235E-029   0.0000000000000000     
   20.749999999999996        1.0000000000000000       -6.6910511824306584E-017   1.0000000000000000       -5.5937026913398873E-017   4.8999005483737470        4.7049938551300191E-030   0.0000000000000000     
   20.916666666666664        1.0000000000000000        1.9116966973030143E-017   1.0000000000000000        1.9116966973030121E-017   4.8999005483737470        2.7330958341627289E-031   0.0000000000000000     
   21.083333333333332        1.0000000000000000        6.6910214052167682E-017   1.0000000000000000        6.6910214052167608E-017   4.8999005483737470        1.4470522849581513E-032   0.0000000000000000     
   21.249999999999996        1.0000000000000000        5.7351990174872464E-017   1.0000000000000000        4.6378505263964765E-017   4.8999005483737470        6.9131258502621089E-034   0.0000000000000000     
   21.416666666666664        1.0000000000000000       -4.7793945045553797E-017   1.0000000000000000       -3.6820460134646104E-017   4.8999005483737470        2.9237965678545612E-035   0.0000000000000000     
   21.583333333333332        1.0000000000000000       -1.3197118817150230E-023   1.0000000000000000       -1.3197118817150215E-023   4.8999005483737470        1.0506048778503305E-036   0.0000000000000000     
   21.749999999999996        1.0000000000000000        8.6028338539202912E-017   1.0000000000000000        8.6028338539202813E-017   4.8999005483737470        2.8549974823887938E-038   0.0000000000000000     
   21.916666666666664        1.0000000000000000        1.9117396114228155E-017   1.0000000000000000        1.9117396114228133E-017   4.8999005483737470        2.8053925311794125E-040   0.0000000000000000     
   22.083333333333332        1.0000000000000000       -1.9117442910890413E-017   1.0000000000000000       -1.9117442910890391E-017   4.8999005483737470       -3.1355104682924112E-041   0.0000000000000000     
   22.249999999999996        1.0000000000000000       -3.8234726345512770E-017   1.0000000000000000       -3.8234726345512727E-017   4.8999005483737470       -2.9810245604762968E-042   0.0000000000000000     
   22.416666666666664        1.0000000000000000       -1.9117443646668347E-017   1.0000000000000000       -1.9117443646668325E-017   4.8999005483737470       -1.7627249246557987E-043   0.0000000000000000     
   22.583333333333332        1.0000000000000000        7.6469524053678304E-017   1.0000000000000000        7.6469524053678218E-017   4.8999005483737470       -8.4510207664912412E-045   0.0000000000000000     
   22.749999999999996        1.0000000000000000        4.7793435214734471E-017   1.0000000000000000        4.7793435214734416E-017   4.8999005483737470       -3.5216286604497646E-046   0.0000000000000000     
   22.916666666666664        1.0000000000000000       -9.5586619130083928E-018   1.0000000000000000       -9.5586619130083821E-018   4.8999005483737470       -1.3123712016026151E-047   0.0000000000000000     
   23.083333333333332        1.0000000000000000       -8.6028184048528382E-017   1.0000000000000000       -8.6028184048528284E-017   4.8999005483737470       -4.4360557001746560E-049   0.0000000000000000     
   23.249999999999996        1.0000000000000000        7.6469493930113381E-017   1.0000000000000000        7.6469493930113294E-017   4.8999005483737470       -1.3706070799107702E-050   0.0000000000000000     
   23.416666666666664        1.0000000000000000        5.7352189358506248E-017   1.0000000000000000        5.7352189358506186E-017   4.8999005483737470       -3.8872786698718687E-052   0.0000000000000000     
   23.583333333333332        1.0000000000000000       -9.5586878938705437E-018   1.0000000000000000       -9.5586878938705329E-018   4.8999005483737470       -1.0140965510411101E-053   0.0000000000000000     
   23.749999999999996        1.0000000000000000       -3.8234807407096416E-017   1.0000000000000000       -3.8234807407096373E-017   4.8999005483737470       -2.4342592846132226E-055   0.0000000000000000     
   23.916666666666664        1.0000000000000000       -2.8676074078859110E-017   1.0000000000000000       -2.8676074078859080E-017   4.8999005483737470       -5.3699066557434395E-057   0.0000000000000000     
   24.083333333333332        1.0000000000000000       -5.7352123873525680E-017   1.0000000000000000       -5.7352123873525619E-017   4.8999005483737470       -1.0852027757750634E-058   0.0000000000000000     
   24.249999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8999005483737470       -1.9972330998151631E-060   0.0000000000000000     
   24.416666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8999005483737470       -3.3118805810528179E-062   0.0000000000000000     
   24.583333333333332        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8999005483737470       -4.8480953026110826E-064   0.0000000000000000     
   24.749999999999996        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8999005483737470       -5.9895255712612405E-066   0.0000000000000000     
   24.916666666666664        1.0000000000000000        0.0000000000000000        1.0000000000000000        0.0000000000000000        4.8999005483737470       -5.4690804060902685E-068   0.0000000000000000     


==> PERTLARweno5noGF_0.dat <==
x                       h                         u                           b                      eta                         DH
   8.3333333333333329E-002   1.0000000000000000        0.0000000000000000        5.4690804060899456E-068   1.0000000000000000        0.0000000000000000     
  0.25000000000000000        1.0000000000000000        0.0000000000000000        5.9895255712607144E-066   1.0000000000000000        0.0000000000000000     
  0.41666666666666663        1.0000000000000000        0.0000000000000000        4.8480953026108916E-064   1.0000000000000000        0.0000000000000000     
  0.58333333333333337        1.0000000000000000        0.0000000000000000        3.3118805810526473E-062   1.0000000000000000        0.0000000000000000     
  0.75000000000000000        1.0000000000000000        0.0000000000000000        1.9972330998149975E-060   1.0000000000000000        0.0000000000000000     
  0.91666666666666663        1.0000000000000000        0.0000000000000000        1.0852027757750429E-058   1.0000000000000000        0.0000000000000000     
   1.0833333333333333        1.0000000000000000        0.0000000000000000        5.3699066557431180E-057   1.0000000000000000        0.0000000000000000     
   1.2499999999999998        1.0000000000000000        0.0000000000000000        2.4342592846130154E-055   1.0000000000000000        0.0000000000000000     
   1.4166666666666665        1.0000000000000000        0.0000000000000000        1.0140965510410903E-053   1.0000000000000000        0.0000000000000000     
   1.5833333333333333        1.0000000000000000        0.0000000000000000        3.8872786698717122E-052   1.0000000000000000        0.0000000000000000     
   1.7499999999999998        1.0000000000000000        0.0000000000000000        1.3706070799106677E-050   1.0000000000000000        0.0000000000000000     
   1.9166666666666665        1.0000000000000000        0.0000000000000000        4.4360557001745709E-049   1.0000000000000000        0.0000000000000000     
   2.0833333333333335        1.0000000000000000        0.0000000000000000        1.3123712016025772E-047   1.0000000000000000        0.0000000000000000     
   2.2500000000000000        1.0000000000000000        0.0000000000000000        3.5216286604495616E-046   1.0000000000000000        0.0000000000000000     
   2.4166666666666665        1.0000000000000000        0.0000000000000000        8.4510207664910619E-045   1.0000000000000000        0.0000000000000000     
   2.5833333333333335        1.0000000000000000        0.0000000000000000        1.7627249246557620E-043   1.0000000000000000        0.0000000000000000     
   2.7500000000000000        1.0000000000000000        0.0000000000000000        2.9810245604761534E-042   1.0000000000000000        0.0000000000000000     
   2.9166666666666665        1.0000000000000000        0.0000000000000000        3.1355104682923643E-041   1.0000000000000000        0.0000000000000000     
   3.0833333333333335        1.0000000000000000        0.0000000000000000       -2.8053925311792506E-040   1.0000000000000000        0.0000000000000000     
   3.2500000000000000        1.0000000000000000        0.0000000000000000       -2.8549974823885866E-038   1.0000000000000000        0.0000000000000000     
   3.4166666666666665        1.0000000000000000        0.0000000000000000       -1.0506048778503033E-036   1.0000000000000000        0.0000000000000000     
   3.5833333333333335        1.0000000000000000        0.0000000000000000       -2.9237965678544928E-035   1.0000000000000000        0.0000000000000000     
   3.7500000000000000        1.0000000000000000        0.0000000000000000       -6.9131258502617368E-034   1.0000000000000000        0.0000000000000000     
   3.9166666666666665        1.0000000000000000        0.0000000000000000       -1.4470522849581184E-032   1.0000000000000000        0.0000000000000000     
   4.0833333333333330        1.0000000000000000        0.0000000000000000       -2.7330958341625976E-031   1.0000000000000000        0.0000000000000000     
   4.2499999999999991        1.0000000000000000        0.0000000000000000       -4.7049938551297129E-030   1.0000000000000000        0.0000000000000000     
   4.4166666666666661        1.0000000000000000        0.0000000000000000       -7.4236970795957598E-029   1.0000000000000000        0.0000000000000000     
   4.5833333333333330        1.0000000000000000        0.0000000000000000       -1.0767478629460327E-027   1.0000000000000000        0.0000000000000000     
   4.7499999999999991        1.0000000000000000        0.0000000000000000       -1.4371852735437025E-026   1.0000000000000000        0.0000000000000000     
   4.9166666666666661        1.0000000000000000        0.0000000000000000       -1.7644113134314796E-025   1.0000000000000000        0.0000000000000000     
   5.0833333333333330        1.0000000000000000        0.0000000000000000       -1.9880058559312447E-024   1.0000000000000000        0.0000000000000000     
   5.2499999999999991        1.0000000000000000        0.0000000000000000       -2.0465440093345187E-023   1.0000000000000000        0.0000000000000000     
   5.4166666666666661        1.0000000000000000        0.0000000000000000       -1.9093487194411962E-022   1.0000000000000000        0.0000000000000000     
   5.5833333333333330        1.0000000000000000        0.0000000000000000       -1.5904070583850796E-021   1.0000000000000000        0.0000000000000000     
   5.7499999999999991        1.0000000000000000        0.0000000000000000       -1.1472408654729389E-020   1.0000000000000000        0.0000000000000000     
   5.9166666666666661        1.0000000000000000        0.0000000000000000       -6.6405919894332442E-020   1.0000000000000000        0.0000000000000000     
   6.0833333333333330        1.0000000000000000        0.0000000000000000       -2.2593190748536722E-019   1.0000000000000000        0.0000000000000000     
   6.2499999999999991        1.0000000000000000        0.0000000000000000        1.0524918291143022E-018   1.0000000000000000        0.0000000000000000     
   6.4166666666666661        1.0000000000000000        0.0000000000000000        3.0384163294451349E-017   1.0000000000000000        0.0000000000000000     
   6.5833333333333330       0.99999999999999967        0.0000000000000000        3.7932032309867360E-016   1.0000000000000000        0.0000000000000000     
   6.7499999999999991       0.99999999999999656        0.0000000000000000        3.6430477450800429E-015   1.0000000000000002        2.2204460492503131E-016
   6.9166666666666661       0.99999999999997025        0.0000000000000000        2.9882466247910021E-014   1.0000000000000002        1.1102230246251565E-016
   7.0833333333333330       0.99999999999978262        0.0000000000000000        2.1749170928190254E-013   1.0000000000000000        1.1102230246251565E-016
   7.2499999999999991       0.99999999999857003        0.0000000000000000        1.4300387579126828E-012   1.0000000000000000        1.1102230246251565E-016
   7.4166666666666661       0.99999999999142408        0.0000000000000000        8.5759934929435469E-012   1.0000000000000000        1.1102230246251565E-016
   7.5833333333333330       0.99999999995284206        0.0000000000000000        4.7158036934872322E-011   1.0000000000000000        1.1102230246251565E-016
   7.7499999999999991       0.99999999976157028        0.0000000000000000        2.3842979763504023E-010   1.0000000000000000        1.1102230246251565E-016
   7.9166666666666661       0.99999999889053670        0.0000000000000000        1.1094634338255575E-009   1.0000000000000002        1.1102230246251565E-016
   8.0833333333333339       0.99999999525165806        0.0000000000000000        4.7483418924031074E-009   1.0000000000000000        0.0000000000000000     
   8.2500000000000000       0.99999998135226209        0.0000000000000000        1.8647737971002223E-008   1.0000000000000000        1.1102230246251565E-016
   8.4166666666666661       0.99999993311498359        0.0000000000000000        6.6885016608297040E-008   1.0000000000000002        2.2204460492503131E-016
   8.5833333333333339       0.99999978274569012        0.0000000000000000        2.1725430990929588E-007   1.0000000000000000        0.0000000000000000     
   8.7500000000000000       0.99999937089254498        0.0000000000000000        6.2910745500523390E-007   1.0000000000000000        0.0000000000000000     
   8.9166666666666661       0.99999842758259394        0.0000000000000000        1.5724174061815118E-006   1.0000000000000002        1.1102230246251565E-016
   9.0833333333333339       0.99999827274339281        0.0000000000000000        3.1233078075946178E-006   1.0000013960512004        1.3960512004196346E-006
   9.2500000000000000        1.0000415420100981        0.0000000000000000        3.4395302265193481E-006   1.0000449815403245        4.4981540324617875E-005
   9.4166666666666661        1.0000999567352855        0.0000000000000000       -7.5938772714336407E-006   1.0000923628580141        9.2362858014061189E-005
   9.5833333333333339        1.0001595111265251        0.0000000000000000       -6.7148268511200865E-005   1.0000923628580138        9.2362858013839144E-005
   9.7500000000000000        1.0003314890161106        0.0000000000000000       -2.8650747578592268E-004   1.0000449815403247        4.4981540324728897E-005
   9.9166666666666661        1.0009540001614166        0.0000000000000000       -9.5260411021601656E-004   1.0000013960512006        1.3960512006416792E-006
   10.083333333333334        1.0027161739207324        0.0000000000000000       -2.7161739207325563E-003  0.99999999999999989       -2.2204460492503131E-016
   10.250000000000000        1.0068843869381621        0.0000000000000000       -6.8843869381620534E-003   1.0000000000000000        0.0000000000000000     
   10.416666666666666        1.0157784865132995        0.0000000000000000       -1.5778486513299526E-002   1.0000000000000000        0.0000000000000000     
   10.583333333333334        1.0330015187154071        0.0000000000000000       -3.3001518715407151E-002   1.0000000000000000        0.0000000000000000     
   10.750000000000000        1.0633105362938622        0.0000000000000000       -6.3310536293862074E-002   1.0000000000000000        0.0000000000000000     
   10.916666666666666        1.1116931753271828        0.0000000000000000      -0.11169317532718288       0.99999999999999989        0.0000000000000000     
   11.083333333333334        1.1813636936506269        0.0000000000000000      -0.18136369365062691        1.0000000000000000        0.0000000000000000     
   11.250000000000000        1.2708496930266091        0.0000000000000000      -0.27084969302660916        1.0000000000000000        0.0000000000000000     
   11.416666666666666        1.3710925399548013        0.0000000000000000      -0.37109253995480113        1.0000000000000002        2.2204460492503131E-016
   11.583333333333334        1.4641859139826252        0.0000000000000000      -0.46418591398262499        1.0000000000000002        2.2204460492503131E-016
   11.750000000000000        1.5254499665953829        0.0000000000000000      -0.52544996659538257        1.0000000000000004        4.4408920985006262E-016
   11.916666666666666        1.5295212513172869        0.0000000000000000      -0.52952125131728656        1.0000000000000004        4.4408920985006262E-016
   12.083333333333334        1.4591588982136952        0.0000000000000000      -0.45915889821369543       0.99999999999999978       -2.2204460492503131E-016
   12.250000000000000        1.3134561202355797        0.0000000000000000      -0.31345612023557956        1.0000000000000000        0.0000000000000000     
   12.416666666666666        1.1114459907142078        0.0000000000000000      -0.11144599071420777        1.0000000000000000        0.0000000000000000     
   12.583333333333334       0.88855400928579231        0.0000000000000000       0.11144599071420777        1.0000000000000000        1.1102230246251565E-016
   12.750000000000000       0.68654387976442044        0.0000000000000000       0.31345612023557951        1.0000000000000000       -1.1102230246251565E-016
   12.916666666666666       0.54084110178630462        0.0000000000000000       0.45915889821369543        1.0000000000000000        0.0000000000000000     
   13.083333333333334       0.47047874868271344        0.0000000000000000       0.52952125131728667        1.0000000000000000        1.1102230246251565E-016
   13.250000000000000       0.47455003340461754        0.0000000000000000       0.52544996659538246        1.0000000000000000        0.0000000000000000     
   13.416666666666666       0.53581408601737512        0.0000000000000000       0.46418591398262499        1.0000000000000000        1.1102230246251565E-016
   13.583333333333334       0.62890746004519893        0.0000000000000000       0.37109253995480113        1.0000000000000000        0.0000000000000000     
   13.750000000000000       0.72915030697339089        0.0000000000000000       0.27084969302660916        1.0000000000000000        0.0000000000000000     
   13.916666666666666       0.81863630634937312        0.0000000000000000       0.18136369365062691        1.0000000000000000        0.0000000000000000     
   14.083333333333334       0.88830682467281719        0.0000000000000000       0.11169317532718287        1.0000000000000000        0.0000000000000000     
   14.250000000000000       0.93668946370613804        0.0000000000000000        6.3310536293862074E-002   1.0000000000000000        1.1102230246251565E-016
   14.416666666666666       0.96699848128459287        0.0000000000000000        3.3001518715407158E-002   1.0000000000000000        0.0000000000000000     
   14.583333333333334       0.98422151348670051        0.0000000000000000        1.5778486513299522E-002   1.0000000000000000        0.0000000000000000     
   14.750000000000000       0.99311561306183793        0.0000000000000000        6.8843869381620525E-003   1.0000000000000000        0.0000000000000000     
   14.916666666666666       0.99728382607926747        0.0000000000000000        2.7161739207325563E-003   1.0000000000000000        0.0000000000000000     
   15.083333333333334       0.99904739588978408        0.0000000000000000        9.5260411021601645E-004   1.0000000000000000        1.1102230246251565E-016
   15.250000000000000       0.99971349252421415        0.0000000000000000        2.8650747578592262E-004   1.0000000000000000        1.1102230246251565E-016
   15.416666666666666       0.99993285173148883        0.0000000000000000        6.7148268511200851E-005   1.0000000000000000        0.0000000000000000     
   15.583333333333334       0.99999240612272855        0.0000000000000000        7.5938772714336416E-006   1.0000000000000000        0.0000000000000000     
   15.750000000000000        1.0000034395302264        0.0000000000000000       -3.4395302265193481E-006  0.99999999999999989        0.0000000000000000     
   15.916666666666666        1.0000031233078075        0.0000000000000000       -3.1233078075946178E-006  0.99999999999999989        0.0000000000000000     
   16.083333333333332        1.0000015724174063        0.0000000000000000       -1.5724174061815245E-006   1.0000000000000000        0.0000000000000000     
   16.249999999999996        1.0000006291074550        0.0000000000000000       -6.2910745500524629E-007   1.0000000000000000        0.0000000000000000     
   16.416666666666664        1.0000002172543099        0.0000000000000000       -2.1725430990929826E-007   1.0000000000000000        0.0000000000000000     
   16.583333333333332        1.0000000668850166        0.0000000000000000       -6.6885016608297795E-008   1.0000000000000000        0.0000000000000000     
   16.749999999999996        1.0000000186477380        0.0000000000000000       -1.8647737971002752E-008   1.0000000000000000        0.0000000000000000     
   16.916666666666664        1.0000000047483417        0.0000000000000000       -4.7483418924031645E-009  0.99999999999999978       -2.2204460492503131E-016
   17.083333333333332        1.0000000011094634        0.0000000000000000       -1.1094634338255753E-009   1.0000000000000000        0.0000000000000000     
   17.249999999999996        1.0000000002384299        0.0000000000000000       -2.3842979763505037E-010   1.0000000000000002        2.2204460492503131E-016
   17.416666666666664        1.0000000000471581        0.0000000000000000       -4.7158036934873479E-011   1.0000000000000000        0.0000000000000000     
   17.583333333333332        1.0000000000085763        0.0000000000000000       -8.5759934929436923E-012   1.0000000000000002        2.2204460492503131E-016
   17.749999999999996        1.0000000000014302        0.0000000000000000       -1.4300387579127515E-012   1.0000000000000002        2.2204460492503131E-016
   17.916666666666664        1.0000000000002174        0.0000000000000000       -2.1749170928190857E-013  0.99999999999999989        0.0000000000000000     
   18.083333333333332        1.0000000000000298        0.0000000000000000       -2.9882466247910620E-014  0.99999999999999989       -2.2204460492503131E-016
   18.249999999999996        1.0000000000000038        0.0000000000000000       -3.6430477450802440E-015   1.0000000000000002        2.2204460492503131E-016
   18.416666666666664        1.0000000000000004        0.0000000000000000       -3.7932032309868775E-016   1.0000000000000000        0.0000000000000000     
   18.583333333333332        1.0000000000000000        0.0000000000000000       -3.0384163294452070E-017   1.0000000000000000        0.0000000000000000     
   18.749999999999996        1.0000000000000000        0.0000000000000000       -1.0524918291144260E-018   1.0000000000000000        0.0000000000000000     
   18.916666666666664        1.0000000000000000        0.0000000000000000        2.2593190748536962E-019   1.0000000000000000        0.0000000000000000     
   19.083333333333332        1.0000000000000000        0.0000000000000000        6.6405919894333345E-020   1.0000000000000000        0.0000000000000000     
   19.249999999999996        1.0000000000000000        0.0000000000000000        1.1472408654729944E-020   1.0000000000000000        0.0000000000000000     
   19.416666666666664        1.0000000000000000        0.0000000000000000        1.5904070583851302E-021   1.0000000000000000        0.0000000000000000     
   19.583333333333332        1.0000000000000000        0.0000000000000000        1.9093487194412390E-022   1.0000000000000000        0.0000000000000000     
   19.749999999999996        1.0000000000000000        0.0000000000000000        2.0465440093346371E-023   1.0000000000000000        0.0000000000000000     
   19.916666666666664        1.0000000000000000        0.0000000000000000        1.9880058559313089E-024   1.0000000000000000        0.0000000000000000     
   20.083333333333332        1.0000000000000000        0.0000000000000000        1.7644113134315235E-025   1.0000000000000000        0.0000000000000000     
   20.249999999999996        1.0000000000000000        0.0000000000000000        1.4371852735437932E-026   1.0000000000000000        0.0000000000000000     
   20.416666666666664        1.0000000000000000        0.0000000000000000        1.0767478629460752E-027   1.0000000000000000        0.0000000000000000     
   20.583333333333332        1.0000000000000000        0.0000000000000000        7.4236970795959235E-029   1.0000000000000000        0.0000000000000000     
   20.749999999999996        1.0000000000000000        0.0000000000000000        4.7049938551300191E-030   1.0000000000000000        0.0000000000000000     
   20.916666666666664        1.0000000000000000        0.0000000000000000        2.7330958341627289E-031   1.0000000000000000        0.0000000000000000     
   21.083333333333332        1.0000000000000000        0.0000000000000000        1.4470522849581513E-032   1.0000000000000000        0.0000000000000000     
   21.249999999999996        1.0000000000000000        0.0000000000000000        6.9131258502621089E-034   1.0000000000000000        0.0000000000000000     
   21.416666666666664        1.0000000000000000        0.0000000000000000        2.9237965678545612E-035   1.0000000000000000        0.0000000000000000     
   21.583333333333332        1.0000000000000000        0.0000000000000000        1.0506048778503305E-036   1.0000000000000000        0.0000000000000000     
   21.749999999999996        1.0000000000000000        0.0000000000000000        2.8549974823887938E-038   1.0000000000000000        0.0000000000000000     
   21.916666666666664        1.0000000000000000        0.0000000000000000        2.8053925311794125E-040   1.0000000000000000        0.0000000000000000     
   22.083333333333332        1.0000000000000000        0.0000000000000000       -3.1355104682924112E-041   1.0000000000000000        0.0000000000000000     
   22.249999999999996        1.0000000000000000        0.0000000000000000       -2.9810245604762968E-042   1.0000000000000000        0.0000000000000000     
   22.416666666666664        1.0000000000000000        0.0000000000000000       -1.7627249246557987E-043   1.0000000000000000        0.0000000000000000     
   22.583333333333332        1.0000000000000000        0.0000000000000000       -8.4510207664912412E-045   1.0000000000000000        0.0000000000000000     
   22.749999999999996        1.0000000000000000        0.0000000000000000       -3.5216286604497646E-046   1.0000000000000000        0.0000000000000000     
   22.916666666666664        1.0000000000000000        0.0000000000000000       -1.3123712016026151E-047   1.0000000000000000        0.0000000000000000     
   23.083333333333332        1.0000000000000000        0.0000000000000000       -4.4360557001746560E-049   1.0000000000000000        0.0000000000000000     
   23.249999999999996        1.0000000000000000        0.0000000000000000       -1.3706070799107702E-050   1.0000000000000000        0.0000000000000000     
   23.416666666666664        1.0000000000000000        0.0000000000000000       -3.8872786698718687E-052   1.0000000000000000        0.0000000000000000     
   23.583333333333332        1.0000000000000000        0.0000000000000000       -1.0140965510411101E-053   1.0000000000000000        0.0000000000000000     
   23.749999999999996        1.0000000000000000        0.0000000000000000       -2.4342592846132226E-055   1.0000000000000000        0.0000000000000000     
   23.916666666666664        1.0000000000000000        0.0000000000000000       -5.3699066557434395E-057   1.0000000000000000        0.0000000000000000     
   24.083333333333332        1.0000000000000000        0.0000000000000000       -1.0852027757750634E-058   1.0000000000000000        0.0000000000000000     
   24.249999999999996        1.0000000000000000        0.0000000000000000       -1.9972330998151631E-060   1.0000000000000000        0.0000000000000000     
   24.416666666666664        1.0000000000000000        0.0000000000000000       -3.3118805810528179E-062   1.0000000000000000        0.0000000000000000     
   24.583333333333332        1.0000000000000000        0.0000000000000000       -4.8480953026110826E-064   1.0000000000000000        0.0000000000000000     
   24.749999999999996        1.0000000000000000        0.0000000000000000       -5.9895255712612405E-066   1.0000000000000000        0.0000000000000000     
   24.916666666666664        1.0000000000000000        0.0000000000000000       -5.4690804060902685E-068   1.0000000000000000        0.0000000000000000     


==> PERTLARweno5noGF_1.dat <==
x                       h                         u                           b                      eta                         DH
   8.3333333333333329E-002   1.0000000000000000       -7.9811649431163823E-066   5.4690804060899456E-068   1.0000000000000000        0.0000000000000000     
  0.25000000000000000        1.0000000000000000       -7.9377148933484201E-064   5.9895255712607144E-066   1.0000000000000000        0.0000000000000000     
  0.41666666666666663        1.0000000000000000       -6.1259699863826665E-062   4.8480953026108916E-064   1.0000000000000000        0.0000000000000000     
  0.58333333333333337        1.0000000000000000       -4.0477359009981045E-060   3.3118805810526473E-062   1.0000000000000000        0.0000000000000000     
  0.75000000000000000        1.0000000000000000       -2.3751385913192123E-058   1.9972330998149975E-060   1.0000000000000000        0.0000000000000000     
  0.91666666666666663        1.0000000000000000       -1.2593247853330220E-056   1.0852027757750429E-058   1.0000000000000000        0.0000000000000000     
   1.0833333333333333        1.0000000000000000       -6.0894084109796715E-055   5.3699066557431180E-057   1.0000000000000000        0.0000000000000000     
   1.2499999999999998        1.0000000000000000       -2.6990969077061804E-053   2.4342592846130154E-055   1.0000000000000000        0.0000000000000000     
   1.4166666666666665        1.0000000000000000       -1.0995087286633294E-051   1.0140965510410903E-053   1.0000000000000000        0.0000000000000000     
   1.5833333333333333        1.0000000000000000       -4.1196619923829448E-050   3.8872786698717122E-052   1.0000000000000000        0.0000000000000000     
   1.7499999999999998        1.0000000000000000       -1.4185760304843482E-048   1.3706070799106677E-050   1.0000000000000000        0.0000000000000000     
   1.9166666666666665        1.0000000000000000       -4.4774557733940655E-047   4.4360557001745709E-049   1.0000000000000000        0.0000000000000000     
   2.0833333333333335        1.0000000000000000       -1.2887480905423214E-045   1.3123712016025772E-047   1.0000000000000000        0.0000000000000000     
   2.2500000000000000        1.0000000000000000       -3.3514167698504048E-044   3.5216286604495616E-046   1.0000000000000000        0.0000000000000000     
   2.4166666666666665        1.0000000000000000       -7.7383428920141218E-043   8.4510207664910619E-045   1.0000000000000000        0.0000000000000000     
   2.5833333333333335        1.0000000000000000       -1.5292179539551328E-041   1.7627249246557620E-043   1.0000000000000000        0.0000000000000000     
   2.7500000000000000        1.0000000000000000       -2.3426700593299386E-040   2.9810245604761534E-042   1.0000000000000000        0.0000000000000000     
   2.9166666666666665        1.0000000000000000       -1.6659922071952189E-039   3.1355104682923643E-041   1.0000000000000000        0.0000000000000000     
   3.0833333333333335        1.0000000000000000       -2.3870098499171201E-016  -2.8053925311792506E-040   1.0000000000000000        0.0000000000000000     
   3.2500000000000000       0.99999999999999967        1.2054225086963416E-015  -2.8549974823885866E-038  0.99999999999999967       -3.3306690738754696E-016
   3.4166666666666665       0.99999999999999789        6.0093131806341038E-015  -1.0506048778503033E-036  0.99999999999999789       -2.1094237467877974E-015
   3.5833333333333335        1.0000000000000011       -4.7846536869954129E-015  -2.9237965678544928E-035   1.0000000000000011        1.1102230246251565E-015
   3.7500000000000000        1.0000000000000171       -5.1949546730368834E-014  -6.9131258502617368E-034   1.0000000000000171        1.7097434579227411E-014
   3.9166666666666665       0.99999999999999623        1.1934034519376278E-014  -1.4470522849581184E-032  0.99999999999999623       -3.7747582837255322E-015
   4.0833333333333330       0.99999999999986988        4.0663778006416571E-013  -2.7330958341625976E-031  0.99999999999986988       -1.3011813848606835E-013
   4.2499999999999991       0.99999999999996203        1.2220994669739660E-013  -4.7049938551297129E-030  0.99999999999996203       -3.7969627442180354E-014
   4.4166666666666661        1.0000000000009428       -2.9569705124460696E-012  -7.4236970795957598E-029   1.0000000000009428        9.4280139251168293E-013
   4.5833333333333330        1.0000000000008509       -2.6395182533530197E-012  -1.0767478629460327E-027   1.0000000000008509        8.5087492607271997E-013
   4.7499999999999991       0.99999999999384193        1.9202048437642762E-011  -1.4371852735437025E-026  0.99999999999384193       -6.1580740506883558E-012
   4.9166666666666661       0.99999999998991596        3.1802656238058352E-011  -1.7644113134314796E-025  0.99999999998991596       -1.0084044710367834E-011
   5.0833333333333330        1.0000000000338432       -1.0664325883390268E-010  -1.9880058559312447E-024   1.0000000000338432        3.3843150504253572E-011
   5.2499999999999991        1.0000000000936209       -2.9109298813429822E-010  -2.0465440093345187E-023   1.0000000000936209        9.3620888819145875E-011
   5.4166666666666661       0.99999999986075683        4.3046722060294538E-010  -1.9093487194411962E-022  0.99999999986075683       -1.3924317254776497E-010
   5.5833333333333330       0.99999999929956684        2.2068579942777429E-009  -1.5904070583850796E-021  0.99999999929956684       -7.0043315592016597E-010
   5.7499999999999991        1.0000000001622904       -5.4307372386221391E-010  -1.1472408654729389E-020   1.0000000001622904        1.6229040333826106E-010
   5.9166666666666661        1.0000000042974639       -1.3371447269115479E-008  -6.6405919894332442E-020   1.0000000042974639        4.2974639402615367E-009
   6.0833333333333330        1.0000000036519630       -1.1610963727203162E-008  -2.2593190748536722E-019   1.0000000036519630        3.6519629542652865E-009
   6.2499999999999991       0.99999998097194276        5.9927959696821159E-008   1.0524918291143022E-018  0.99999998097194276       -1.9028057240966234E-008
   6.4166666666666661       0.99999995808900799        1.3053837527241774E-007   3.0384163294451349E-017  0.99999995808900799       -4.1910992010230075E-008
   6.5833333333333330        1.0000000462774843       -1.4378664543267319E-007   3.7932032309867360E-016   1.0000000462774847        4.6277484622159193E-008
   6.7499999999999991        1.0000002763095537       -8.6649202277960558E-007   3.6430477450800429E-015   1.0000002763095572        2.7630955734547769E-007
   6.9166666666666661        1.0000002149070564       -6.7115299392405109E-007   2.9882466247910021E-014   1.0000002149070863        2.1490708623783661E-007
   7.0833333333333330       0.99999918785557063        2.5414909703293004E-006   2.1749170928190254E-013  0.99999918785578812       -8.1214421188136043E-007
   7.2499999999999991       0.99999807675535213        6.0203176583150447E-006   1.4300387579126828E-012  0.99999807675678221       -1.9232432177940240E-006
   7.4166666666666661        1.0000010333965974       -3.2337344435246185E-006   8.5759934929435469E-012   1.0000010334051734        1.0334051734339766E-006
   7.5833333333333330        1.0000127220671848       -3.9824051644427562E-005   4.7158036934872322E-011   1.0000127221143429        1.2722114342889057E-005
   7.7499999999999991        1.0000307371515103       -9.6248721204053960E-005   2.3842979763504023E-010   1.0000307373899400        3.0737389940083126E-005
   7.9166666666666661        1.0000428224883473       -1.3400332996137891E-004   1.1094634338255575E-009   1.0000428235978107        4.2823597810714986E-005
   8.0833333333333339        1.0000377437981960       -1.1827006203374594E-004   4.7483418924031074E-009   1.0000377485465379        3.7748546537930139E-005
   8.2500000000000000        1.0000205658134240       -6.4317233521709430E-005   1.8647737971002223E-008   1.0000205844611620        2.0584461162043155E-005
   8.4166666666666661        1.0000095106815483       -3.0070625694162838E-005   6.6885016608297040E-008   1.0000095775665649        9.5775665649444619E-006
   8.5833333333333339        1.0000151159052684       -4.7894241555910669E-005   2.1725430990929588E-007   1.0000153331595782        1.5333159578245770E-005
   8.7500000000000000        1.0000265569088458       -8.5506868275358314E-005   6.2910745500523390E-007   1.0000271860163008        2.7186016300806415E-005
   8.9166666666666661        1.0000248703629986       -8.1543133589851775E-005   1.5724174061815118E-006   1.0000264427804049        2.6442780404756228E-005
   9.0833333333333339        1.0000040521312743       -2.3914382506421629E-005   3.1233078075946178E-006   1.0000071754390818        7.1754390819078750E-006
   9.2500000000000000       0.99998977115275645        2.3737739583657998E-005   3.4395302265193481E-006  0.99999321068298297       -6.7893170170307826E-006
   9.4166666666666661        1.0000320294094396       -7.4481405723808114E-005  -7.5938772714336407E-006   1.0000244355321681        2.4435532168132212E-005
   9.5833333333333339        1.0001907271027692       -3.8307175152204194E-004  -6.7148268511200865E-005   1.0001235788342580        1.2357883425795357E-004
   9.7500000000000000        1.0005219003001393       -7.4385479187259523E-004  -2.8650747578592268E-004   1.0002353928243535        2.3539282435347531E-004
   9.9166666666666661        1.0011734791090603       -7.3619203500528588E-004  -9.5260411021601656E-004   1.0002208749988444        2.2087499884437811E-004
   10.083333333333334        1.0027319889836386        7.7424531854360326E-005  -2.7161739207325563E-003   1.0000158150629059        1.5815062905932820E-005
   10.250000000000000        1.0066707570404532        9.0729636269806660E-004  -6.8843869381620534E-003  0.99978637010229110       -2.1362989770890017E-004
   10.416666666666666        1.0154927952767983        1.1179739305135987E-003  -1.5778486513299526E-002  0.99971430876349876       -2.8569123650123984E-004
   10.583333333333334        1.0327401962104588        1.0178666221336938E-003  -3.3001518715407151E-002  0.99973867749505163       -2.6132250494836917E-004
   10.750000000000000        1.0630840961213248        8.9877155633773763E-004  -6.3310536293862074E-002  0.99977355982746274       -2.2644017253736770E-004
   10.916666666666666        1.1115187520682910        6.4464483619642806E-004 -0.11169317532718288       0.99982557674110806       -1.7442325889183152E-004
   11.083333333333334        1.1812464552109869        4.7952747676579139E-004 -0.18136369365062691       0.99988276156036004       -1.1723843963995506E-004
   11.250000000000000        1.2706901620264759        8.0316878591826389E-004 -0.27084969302660916       0.99984046899986678       -1.5953100013321730E-004
   11.416666666666666        1.3709152065006756        1.7030243811559740E-003 -0.37109253995480113       0.99982266654587448       -1.7733345412551671E-004
   11.583333333333334        1.4640781139691259        2.0721877590185933E-003 -0.46418591398262499       0.99989219998650092       -1.0780001349908197E-004
   11.750000000000000        1.5255777303191040       -1.0685074294676995E-003 -0.52544996659538257        1.0001277637237216        1.2776372372158562E-004
   11.916666666666666        1.5292304051577925       -1.4130807560942596E-003 -0.52952125131728656       0.99970915384050596       -2.9084615949392933E-004
   12.083333333333334        1.4592551329828920       -3.1546633367648811E-004 -0.45915889821369543        1.0000962347691966        9.6234769196623660E-005
   12.250000000000000        1.3136919656397470       -1.7031618051023144E-003 -0.31345612023557956        1.0002358454041675        2.3584540416732303E-004
   12.416666666666666        1.1115738642514066       -3.1585620016939828E-003 -0.11144599071420777        1.0001278735371988        1.2787353719878602E-004
   12.583333333333334       0.88846823992930990       -3.1001566292789932E-003  0.11144599071420777       0.99991423064351770       -8.5769356482301440E-005
   12.750000000000000       0.68628938964142228       -1.9270719895680805E-003  0.31345612023557951       0.99974550987700184       -2.5449012299827434E-004
   12.916666666666666       0.54062738483430384       -5.8250704943688255E-004  0.45915889821369543       0.99978628304799932       -2.1371695200078644E-004
   13.083333333333334       0.47061199355980310       -2.6291963244427668E-003  0.52952125131728667        1.0001332448770897        1.3324487708976651E-004
   13.250000000000000       0.47443247432055752       -1.7241579132410069E-003  0.52544996659538246       0.99988244091593992       -1.1755908406002602E-004
   13.416666666666666       0.53602244390032139        4.2072323065210420E-003  0.46418591398262499        1.0002083578829464        2.0835788294637503E-004
   13.583333333333334       0.62931874654792030        3.7756674512967494E-003  0.37109253995480113        1.0004112865027215        4.1128650272137524E-004
   13.750000000000000       0.72963577230655707        2.2103902671489874E-003  0.27084969302660916        1.0004854653331663        4.8546533316617957E-004
   13.916666666666666       0.81899384717412227        1.2075107490446440E-003  0.18136369365062691        1.0003575408247491        3.5754082474914739E-004
   14.083333333333334       0.88856532433496027        8.2232615448950383E-004  0.11169317532718287        1.0002584996621431        2.5849966214308573E-004
   14.250000000000000       0.93691416497071267        8.8848912554851680E-004   6.3310536293862074E-002   1.0002247012645746        2.2470126457474482E-004
   14.416666666666666       0.96720342348610100        9.0755397746376300E-004   3.3001518715407158E-002   1.0002049422015082        2.0494220150812925E-004
   14.583333333333334       0.98432092818328387        5.8006402174468053E-004   1.5778486513299522E-002   1.0000994146965834        9.9414696583366435E-005
   14.750000000000000       0.99303694643753659       -4.7319302711675495E-005   6.8843869381620525E-003  0.99992133337569866       -7.8666624301337862E-005
   14.916666666666666       0.99705903332583012       -6.4602140068760591E-004   2.7161739207325563E-003  0.99977520724656266       -2.2479275343734173E-004
   15.083333333333334       0.99879901691846662       -7.9867023699585992E-004   9.5260411021601645E-004  0.99975162102868265       -2.4837897131735343E-004
   15.250000000000000       0.99955290289998722       -5.1057990535804292E-004   2.8650747578592262E-004  0.99983941037577317       -1.6058962422682566E-004
   15.416666666666666       0.99987819471912542       -1.6441974229476525E-004   6.7148268511200851E-005  0.99994534298763660       -5.4657012363401591E-005
   15.583333333333334       0.99999587906917231        1.0545045557971273E-005   7.5938772714336416E-006   1.0000034729464438        3.4729464437610602E-006
   15.750000000000000        1.0000100874436075        2.3716746970047009E-005  -3.4395302265193481E-006   1.0000066479133811        6.6479133811192526E-006
   15.916666666666666       0.99999225338342124       -3.5043687615995803E-005  -3.1233078075946178E-006  0.99998913007561363       -1.0869924386258667E-005
   16.083333333333332       0.99997632638338851       -7.8070903202060875E-005  -1.5724174061815245E-006  0.99997475396598234       -2.5246034017767371E-005
   16.249999999999996       0.99997385801055327       -8.4308041961748969E-005  -6.2910745500524629E-007  0.99997322890309825       -2.6771096901745395E-005
   16.416666666666664       0.99998064425789801       -6.0976028285331150E-005  -2.1725430990929826E-007  0.99998042700358813       -1.9572996411865162E-005
   16.583333333333332       0.99999051683376960       -3.0074130255958807E-005  -6.6885016608297795E-008  0.99999044994875297       -9.5500512470314547E-006
   16.749999999999996       0.99999780013784678       -6.8417707759171129E-006  -1.8647737971002752E-008  0.99999778149010876       -2.2185098912386181E-006
   16.916666666666664        1.0000007933478168        2.4052248482791967E-006  -4.7483418924031645E-009   1.0000007885994748        7.8859947483245207E-007
   17.083333333333332        1.0000007170219190        2.2779295575976552E-006  -1.1094634338255753E-009   1.0000007159124555        7.1591245554003535E-007
   17.249999999999996       0.99999993901712880       -2.1252641011148485E-007  -2.3842979763505037E-010  0.99999993877869897       -6.1221300917679855E-008
   17.416666666666664       0.99999964002499775       -1.1159636404103024E-006  -4.7158036934873479E-011  0.99999963997783969       -3.6002216030617262E-007
   17.583333333333332       0.99999979018239571       -6.6245068066592675E-007  -8.5759934929436923E-012  0.99999979017381968       -2.0982618031961664E-007
   17.749999999999996       0.99999996938590507       -9.3189701771424513E-008  -1.4300387579127515E-012  0.99999996938447500       -3.0615524893029544E-008
   17.916666666666664        1.0000000245584351        7.5687905518643020E-008  -2.1749170928190857E-013   1.0000000245582177        2.4558217681658334E-008
   18.083333333333332        1.0000000107533586        3.4170534107039890E-008  -2.9882466247910620E-014   1.0000000107533287        1.0753328671953000E-008
   18.249999999999996       0.99999999774233717       -7.2731736999869413E-009  -3.6430477450802440E-015  0.99999999774233350       -2.2576663871731739E-009
   18.416666666666664       0.99999999737031364       -8.1527364987558019E-009  -3.7932032309868775E-016  0.99999999737031331       -2.6296868016473240E-009
   18.583333333333332       0.99999999987641308       -4.1630796264193401E-010  -3.0384163294452070E-017  0.99999999987641308       -1.2358691847680348E-010
   18.749999999999996        1.0000000004611034        1.4539336578355170E-009  -1.0524918291144260E-018   1.0000000004611034        4.6110337770244314E-010
   18.916666666666664        1.0000000001234062        3.8275099896091521E-010   2.2593190748536962E-019   1.0000000001234062        1.2340617416839450E-010
   19.083333333333332       0.99999999995057742       -1.5353961023728559E-010   6.6405919894333345E-020  0.99999999995057742       -4.9422577141911006E-011
   19.249999999999996       0.99999999997487277       -7.9035476560558631E-011   1.1472408654729944E-020  0.99999999997487277       -2.5127233627131318E-011
   19.416666666666664        1.0000000000047276        1.4914274053970874E-011   1.5904070583851302E-021   1.0000000000047276        4.7275516834588416E-012
   19.583333333333332        1.0000000000046658        1.4573271904095500E-011   1.9093487194412390E-022   1.0000000000046658        4.6658232832896829E-012
   19.749999999999996       0.99999999999993860       -1.8194138955860064E-013   2.0465440093346371E-023  0.99999999999993860       -6.1395333261771157E-014
   19.916666666666664       0.99999999999934941       -2.0392033748770158E-012   1.9880058559313089E-024  0.99999999999934941       -6.5059069243034173E-013
   20.083333333333332       0.99999999999994915       -1.5995327667743404E-013   1.7644113134315235E-025  0.99999999999994915       -5.0848214527832170E-014
   20.249999999999996        1.0000000000000857        2.6873335755074629E-013   1.4371852735437932E-026   1.0000000000000857        8.5709217501062085E-014
   20.416666666666664        1.0000000000000147        4.5590259476494342E-014   1.0767478629460752E-027   1.0000000000000147        1.4654943925052066E-014
   20.583333333333332       0.99999999999999012       -3.1574279303454738E-014   7.4236970795959235E-029  0.99999999999999012       -9.8809849191638932E-015
   20.749999999999996       0.99999999999999745       -8.3945402487550159E-015   4.7049938551300191E-030  0.99999999999999745       -2.5535129566378600E-015
   20.916666666666664        1.0000000000000009        2.8019455545005510E-015   2.7330958341627289E-031   1.0000000000000009        8.8817841970012523E-016
   21.083333333333332        1.0000000000000002        5.5205216927492409E-016   1.4470522849581513E-032   1.0000000000000002        2.2204460492503131E-016
   21.249999999999996        1.0000000000000000       -2.4520068759395185E-016   6.9131258502621089E-034   1.0000000000000000        0.0000000000000000     
   21.416666666666664        1.0000000000000000        2.7804705677807319E-033   2.9237965678545612E-035   1.0000000000000000        0.0000000000000000     
   21.583333333333332        1.0000000000000000        1.0606066274337857E-034   1.0506048778503305E-036   1.0000000000000000        0.0000000000000000     
   21.749999999999996        1.0000000000000000        3.2255733884789731E-036   2.8549974823887938E-038   1.0000000000000000        0.0000000000000000     
   21.916666666666664        1.0000000000000000        5.5654469267891501E-038   2.8053925311794125E-040   1.0000000000000000        0.0000000000000000     
   22.083333333333332        1.0000000000000000       -1.6659922071952330E-039  -3.1355104682924112E-041   1.0000000000000000        0.0000000000000000     
   22.249999999999996        1.0000000000000000       -2.3426700593300450E-040  -2.9810245604762968E-042   1.0000000000000000        0.0000000000000000     
   22.416666666666664        1.0000000000000000       -1.5292179539551647E-041  -1.7627249246557987E-043   1.0000000000000000        0.0000000000000000     
   22.583333333333332        1.0000000000000000       -7.7383428920142907E-043  -8.4510207664912412E-045   1.0000000000000000        0.0000000000000000     
   22.749999999999996        1.0000000000000000       -3.3514167698505989E-044  -3.5216286604497646E-046   1.0000000000000000        0.0000000000000000     
   22.916666666666664        1.0000000000000000       -1.2887480905423584E-045  -1.3123712016026151E-047   1.0000000000000000        0.0000000000000000     
   23.083333333333332        1.0000000000000000       -4.4774557733941511E-047  -4.4360557001746560E-049   1.0000000000000000        0.0000000000000000     
   23.249999999999996        1.0000000000000000       -1.4185760304844536E-048  -1.3706070799107702E-050   1.0000000000000000        0.0000000000000000     
   23.416666666666664        1.0000000000000000       -4.1196619923831077E-050  -3.8872786698718687E-052   1.0000000000000000        0.0000000000000000     
   23.583333333333332        1.0000000000000000       -1.0995087286633516E-051  -1.0140965510411101E-053   1.0000000000000000        0.0000000000000000     
   23.749999999999996        1.0000000000000000       -2.6990969077064113E-053  -2.4342592846132226E-055   1.0000000000000000        0.0000000000000000     
   23.916666666666664        1.0000000000000000       -6.0894084109800366E-055  -5.3699066557434395E-057   1.0000000000000000        0.0000000000000000     
   24.083333333333332        1.0000000000000000       -1.2593247853330464E-056  -1.0852027757750634E-058   1.0000000000000000        0.0000000000000000     
   24.249999999999996        1.0000000000000000       -2.3751385913194065E-058  -1.9972330998151631E-060   1.0000000000000000        0.0000000000000000     
   24.416666666666664        1.0000000000000000       -4.0477359009983090E-060  -3.3118805810528179E-062   1.0000000000000000        0.0000000000000000     
   24.583333333333332        1.0000000000000000       -6.1259699863829040E-062  -4.8480953026110826E-064   1.0000000000000000        0.0000000000000000     
   24.749999999999996        1.0000000000000000       -7.9377148933491042E-064  -5.9895255712612405E-066   1.0000000000000000        0.0000000000000000     
   24.916666666666664        1.0000000000000000       -7.9811649431168483E-066  -5.4690804060902685E-068   1.0000000000000000        0.0000000000000000     


==> PERTLARweno5noGF_2.dat <==
x                       h                         u                           b                      eta                         DH
   8.3333333333333329E-002   1.0000000000000000       -1.5962329886232773E-065   5.4690804060899456E-068   1.0000000000000000        0.0000000000000000     
  0.25000000000000000        1.0000000000000000       -1.5875429786696851E-063   5.9895255712607144E-066   1.0000000000000000        0.0000000000000000     
  0.41666666666666663        1.0000000000000000       -1.2251939972765338E-061   4.8480953026108916E-064   1.0000000000000000        0.0000000000000000     
  0.58333333333333337        1.0000000000000000       -8.0954718019962046E-060   3.3118805810526473E-062   1.0000000000000000        0.0000000000000000     
  0.75000000000000000        1.0000000000000000        3.0508252826280001E-016   1.9972330998149975E-060   1.0000000000000000        0.0000000000000000     
  0.91666666666666663        1.0000000000000000       -1.8427789787082467E-016   1.0852027757750429E-058   1.0000000000000000        0.0000000000000000     
   1.0833333333333333        1.0000000000000009       -3.6586064408389831E-015   5.3699066557431180E-057   1.0000000000000009        8.8817841970012523E-016
   1.2499999999999998       0.99999999999999956        1.5502384997830934E-015   2.4342592846130154E-055  0.99999999999999956       -4.4408920985006262E-016
   1.4166666666666665       0.99999999999999112        2.7462712709148992E-014   1.0140965510410903E-053  0.99999999999999112       -8.8817841970012523E-015
   1.5833333333333333       0.99999999999999523        1.5174139874032904E-014   3.8872786698717122E-052  0.99999999999999523       -4.7739590058881731E-015
   1.7499999999999998        1.0000000000000469       -1.4609013963240209E-013   1.3706070799106677E-050   1.0000000000000469        4.6851411639181606E-014
   1.9166666666666665        1.0000000000000682       -2.1332740264405948E-013   4.4360557001745709E-049   1.0000000000000682        6.8167693711984612E-014
   2.0833333333333335       0.99999999999979350        6.4582812267466930E-013   1.3123712016025772E-047  0.99999999999979350       -2.0650148258027912E-013
   2.2500000000000000       0.99999999999941724        1.8252774287188798E-012   3.5216286604495616E-046  0.99999999999941724       -5.8275606562574467E-013
   2.4166666666666665        1.0000000000005727       -1.7931159724580795E-012   8.4510207664910619E-045   1.0000000000005727        5.7265303610165574E-013
   2.5833333333333335        1.0000000000037614       -1.1772980151281899E-011   1.7627249246557620E-043   1.0000000000037614        3.7614356074300304E-012
   2.7500000000000000        1.0000000000008593       -2.6907606512002646E-012   2.9810245604761534E-042   1.0000000000008593        8.5931262105987116E-013
   2.9166666666666665       0.99999999998115763        5.8989641534284321E-011   3.1355104682923643E-041  0.99999999998115763       -1.8842372107030769E-011
   3.0833333333333335       0.99999999997468558        7.9237738186533004E-011  -2.8053925311792506E-040  0.99999999997468558       -2.5314417229083119E-011
   3.2500000000000000        1.0000000000663141       -2.0758075515457072E-010  -2.8549974823885866E-038   1.0000000000663141        6.6314065350070450E-011
   3.4166666666666665        1.0000000002033393       -6.3658262925812396E-010  -1.0506048778503033E-036   1.0000000002033393        2.0333934536154175E-010
   3.5833333333333335       0.99999999992535149        2.3373720211920917E-010  -2.9237965678544928E-035  0.99999999992535149       -7.4648509595931500E-011
   3.7500000000000000       0.99999999894319436        3.3082423543276639E-009  -6.9131258502617368E-034  0.99999999894319436       -1.0568056429960393E-009
   3.9166666666666665       0.99999999898624126        3.1736891984051281E-009  -1.4470522849581184E-032  0.99999999898624126       -1.0137587436176432E-009
   4.0833333333333330        1.0000000034431178       -1.0778833226807251E-008  -2.7330958341625976E-031   1.0000000034431178        3.4431177908800237E-009
   4.2499999999999991        1.0000000092176318       -2.8855547704103782E-008  -4.7049938551297129E-030   1.0000000092176318        9.2176317689762755E-009
   4.4166666666666661       0.99999999826594121        5.4282350671989597E-009  -7.4236970795957598E-029  0.99999999826594121       -1.7340587854519640E-009
   4.5833333333333330       0.99999995899081384        1.2837931738061873E-007  -1.0767478629460327E-027  0.99999995899081384       -4.1009186158014188E-008
   4.7499999999999991       0.99999994594500630        1.6921850489170782E-007  -1.4371852735437025E-026  0.99999994594500630       -5.4054993703367415E-008
   4.9166666666666661        1.0000000810765997       -2.5380897891357667E-007  -1.7644113134314796E-025   1.0000000810765997        8.1076599656171311E-008
   5.0833333333333330        1.0000003475964694       -1.0881517980897405E-006  -1.9880058559312447E-024   1.0000003475964694        3.4759646938553601E-007
   5.2499999999999991        1.0000003026668527       -9.4749030036889227E-007  -2.0465440093345187E-023   1.0000003026668527        3.0266685269175753E-007
   5.4166666666666661       0.99999933468554258        2.0827543941568469E-006  -1.9093487194411962E-022  0.99999933468554258       -6.6531445741535578E-007
   5.5833333333333330       0.99999793347457155        6.4693681180994967E-006  -1.5904070583850796E-021  0.99999793347457155       -2.0665254284457646E-006
   5.7499999999999991       0.99999893509974991        3.3336104457001501E-006  -1.1472408654729389E-020  0.99999893509974991       -1.0649002500917604E-006
   5.9166666666666661        1.0000062747710372       -1.9643173469166333E-005  -6.6405919894332442E-020   1.0000062747710372        6.2747710372068610E-006
   6.0833333333333330        1.0000204881247208       -6.4139081156062519E-005  -2.2593190748536722E-019   1.0000204881247208        2.0488124720774437E-005
   6.2499999999999991        1.0000351044248272       -1.0989555292669349E-004   1.0524918291143022E-018   1.0000351044248272        3.5104424827236969E-005
   6.4166666666666661        1.0000400424022480       -1.2535118626874587E-004   3.0384163294451349E-017   1.0000400424022480        4.0042402247975062E-005
   6.5833333333333330        1.0000315122103047       -9.8647593091574881E-005   3.7932032309867360E-016   1.0000315122103052        3.1512210305062460E-005
   6.7499999999999991        1.0000180520940447       -5.6508010669251786E-005   3.6430477450800429E-015   1.0000180520940483        1.8052094048370826E-005
   6.9166666666666661        1.0000130994100451       -4.1005932868558461E-005   2.9882466247910021E-014   1.0000130994100751        1.3099410074990381E-005
   7.0833333333333330        1.0000196136240065       -6.1405295435007092E-005   2.1749170928190254E-013   1.0000196136242239        1.9613624223979720E-005
   7.2499999999999991        1.0000247702952476       -7.7538861495964466E-005   1.4300387579126828E-012   1.0000247702966776        2.4770296677689707E-005
   7.4166666666666661        1.0000149971465480       -4.6952101088019114E-005   8.5759934929435469E-012   1.0000149971551240        1.4997155123985806E-005
   7.5833333333333330       0.99999854381482056        4.6588563037596022E-006   4.7158036934872322E-011  0.99999854386197862       -1.4561380213828912E-006
   7.7499999999999991        1.0000084320157621       -2.6504260305852105E-005   2.3842979763504023E-010   1.0000084322541918        8.4322541918924188E-006
   7.9166666666666661        1.0000723214867322       -2.2640921509562418E-004   1.1094634338255575E-009   1.0000723225961956        7.2322596195606437E-005
   8.0833333333333339        1.0001682150288143       -5.2802324600700553E-004   4.7483418924031074E-009   1.0001682197771562        1.6821977715619774E-004
   8.2500000000000000        1.0002198963352040       -6.8811951613674852E-004   1.8647737971002223E-008   1.0002199149829420        2.1991498294204881E-004
   8.4166666666666661        1.0001448567077686       -4.5401499918681389E-004   6.6885016608297040E-008   1.0001449235927853        1.4492359278528433E-004
   8.5833333333333339       0.99995338326609484        1.4798977090056133E-004   2.1725430990929588E-007  0.99995360052040472       -4.6399479595282678E-005
   8.7500000000000000       0.99975412926270968        7.6950378909703863E-004   6.2910745500523390E-007  0.99975475837016470       -2.4524162983530218E-004
   8.9166666666666661       0.99966638698654675        1.0416620514405244E-003   1.5724174061815118E-006  0.99966795940395292       -3.3204059604707847E-004
   9.0833333333333339       0.99970353443089521        9.1616722543239916E-004   3.1233078075946178E-006  0.99970665773870282       -2.9334226129718033E-004
   9.2500000000000000       0.99978282423505649        6.7341359305842961E-004   3.4395302265193481E-006  0.99978626376528301       -2.1373623471698799E-004
   9.4166666666666661       0.99984776976558432        4.9819647133288582E-004  -7.5938772714336407E-006  0.99984017588831287       -1.5982411168713462E-004
   9.5833333333333339       0.99995538354312985        3.5654591873314484E-004  -6.7148268511200865E-005  0.99988823527461868       -1.1176472538143578E-004
   9.7500000000000000        1.0002292738532244        1.7273841841720849E-004  -2.8650747578592268E-004  0.99994276637743840       -5.7233622561492226E-005
   9.9166666666666661        1.0009097952285935        1.1100736857085486E-004  -9.5260411021601656E-004  0.99995719111837744       -4.2808881622447004E-005
   10.083333333333334        1.0026648477047866        2.6913673089841878E-004  -2.7161739207325563E-003  0.99994867378405405       -5.1326215946057019E-005
   10.250000000000000        1.0068874380312518        1.9188636730913149E-004  -6.8843869381620534E-003   1.0000030510930897        3.0510930897342803E-006
   10.416666666666666        1.0158827493128819       -1.0827884096950062E-004  -1.5778486513299526E-002   1.0001042627995824        1.0426279958242191E-004
   10.583333333333334        1.0331442657437953       -2.1686088935784063E-004  -3.3001518715407151E-002   1.0001427470283881        1.4274702838812381E-004
   10.750000000000000        1.0634320460786726       -2.2249950434271963E-004  -6.3310536293862074E-002   1.0001215097848104        1.2150978481040298E-004
   10.916666666666666        1.1117504147750419       -1.8146073084811601E-004 -0.11169317532718288        1.0000572394478591        5.7239447859069870E-005
   11.083333333333334        1.1813203130006786        8.9638592030526191E-005 -0.18136369365062691       0.99995661935005176       -4.3380649948243644E-005
   11.250000000000000        1.2706904644506813        6.9511216643607142E-004 -0.27084969302660916       0.99984077142407224       -1.5922857592776118E-004
   11.416666666666666        1.3709249128962990        1.6165524333547892E-003 -0.37109253995480113       0.99983237294149796       -1.6762705850204007E-004
   11.583333333333334        1.4641542098608240        1.9789915680484015E-003 -0.46418591398262499       0.99996829587819902       -3.1704121800979479E-005
   11.750000000000000        1.5256262971896735       -1.0524346756442485E-003 -0.52544996659538257        1.0001763305942908        1.7633059429100761E-004
   11.916666666666666        1.5292246859853604       -1.2659554395701600E-003 -0.52952125131728656       0.99970343466807388       -2.9656533192601309E-004
   12.083333333333334        1.4592103779402708       -7.9783682569477575E-005 -0.45915889821369543        1.0000514797265754        5.1479726575376361E-005
   12.250000000000000        1.3135751199942467       -1.1018779716790049E-003 -0.31345612023557956        1.0001189997586670        1.1899975866702661E-004
   12.416666666666666        1.1114684867469948       -2.4786417013925913E-003 -0.11144599071420777        1.0000224960327870        2.2496032787033826E-005
   12.583333333333334       0.88830645163426247       -2.6755860811300191E-003  0.11144599071420777       0.99975244234847027       -2.4755765152972842E-004
   12.750000000000000       0.68633845810160676       -1.1437941138863386E-003  0.31345612023557951       0.99979457833718621       -2.0542166281378726E-004
   12.916666666666666       0.54068882880597635        9.0350502137316537E-005  0.45915889821369543       0.99984772701967173       -1.5227298032827186E-004
   13.083333333333334       0.47071677105164189       -2.2429021012464229E-003  0.52952125131728667        1.0002380223689284        2.3802236892855877E-004
   13.250000000000000       0.47430866173352032       -1.9612878464277750E-003  0.52544996659538246       0.99975862832890283       -2.4137167109722357E-004
   13.416666666666666       0.53576666730650968        3.1193475848182474E-003  0.46418591398262499       0.99995258128913467       -4.7418710865332336E-005
   13.583333333333334       0.62897223004885583        2.2675194927376887E-003  0.37109253995480113        1.0000647700036569        6.4770003656899888E-005
   13.750000000000000       0.72926328845755395        7.5848323688652755E-004  0.27084969302660916        1.0001129814841632        1.1298148416305498E-004
   13.916666666666666       0.81864930068708719        1.6847985509170106E-005  0.18136369365062691        1.0000129943377141        1.2994337714067328E-005
   14.083333333333334       0.88824827069631318       -2.0661780028232641E-004  0.11169317532718287       0.99994144602349611       -5.8553976504005512E-005
   14.250000000000000       0.93661137830702168       -7.4650281638335874E-005   6.3310536293862074E-002  0.99992191460088375       -7.8085399116245569E-005
   14.416666666666666       0.96696428345566543        1.3432837345013374E-004   3.3001518715407158E-002  0.99996580217107256       -3.4197828927440277E-005
   14.583333333333334       0.98427013941133823        3.9634327846747950E-004   1.5778486513299522E-002   1.0000486259246377        4.8625924637724083E-005
   14.750000000000000       0.99326577432748053        6.5616360857913075E-004   6.8843869381620525E-003   1.0001501612656425        1.5016126564260102E-004
   14.916666666666666       0.99753563790352306        8.7349094576874326E-004   2.7161739207325563E-003   1.0002518118242556        2.5181182425559889E-004
   15.083333333333334       0.99938813379956526        1.0954591574367021E-003   9.5260411021601645E-004   1.0003407379097813        3.4073790978128571E-004
   15.250000000000000        1.0000638961641179        1.0682633631404531E-003   2.8650747578592262E-004   1.0003504036399038        3.5040363990390677E-004
   15.416666666666666        1.0002253184744159        9.2936950844188667E-004   6.7148268511200851E-005   1.0002924667429272        2.9246674292704444E-004
   15.583333333333334        1.0002555409571445        8.1867993322426382E-004   7.5938772714336416E-006   1.0002631348344160        2.6313483441597896E-004
   15.750000000000000        1.0002707011660070        8.4116740759875486E-004  -3.4395302265193481E-006   1.0002672616357806        2.6726163578061346E-004
   15.916666666666666        1.0002586392607051        7.9943673367452548E-004  -3.1233078075946178E-006   1.0002555159528976        2.5551595289763362E-004
   16.083333333333332        1.0001575191707059        4.8980600431324038E-004  -1.5724174061815245E-006   1.0001559467532997        1.5594675329966279E-004
   16.249999999999996       0.99998184340846452       -5.7581093884753924E-005  -6.2910745500524629E-007  0.99998121430100950       -1.8785698990497757E-005
   16.416666666666664       0.99981953967303683       -5.6574371769188309E-004  -2.1725430990929826E-007  0.99981932241872695       -1.8067758127304767E-004
   16.583333333333332       0.99975546362721934       -7.6563552924471345E-004  -6.6885016608297795E-008  0.99975539674220271       -2.4460325779729342E-004
   16.749999999999996       0.99980275955509257       -6.1842876328093907E-004  -1.8647737971002752E-008  0.99980274090735455       -1.9725909264545205E-004
   16.916666666666664       0.99989987867382413       -3.1363918939546898E-004  -4.7483418924031645E-009  0.99989987392548219       -1.0012607451781452E-004
   17.083333333333332       0.99997877302015281       -6.6468522549468473E-005  -1.1094634338255753E-009  0.99997877191068940       -2.1228089310598719E-005
   17.249999999999996        1.0000082951860330        2.5970898393306004E-005  -2.3842979763505037E-010   1.0000082949476032        8.2949476032379010E-006
   17.416666666666664       0.99999996944119429       -5.8060659814802556E-008  -4.7158036934873479E-011  0.99999996939403624       -3.0605963763363775E-008
   17.583333333333332       0.99998185358782998       -5.6812711493332821E-005  -8.5759934929436923E-012  0.99998185357925395       -1.8146420746045777E-005
   17.749999999999996       0.99997290727695765       -8.4811125700127131E-005  -1.4300387579127515E-012  0.99997290727552757       -2.7092724472321805E-005
   17.916666666666664       0.99997633358336513       -7.4090472788820508E-005  -2.1749170928190857E-013  0.99997633358314764       -2.3666416852252681E-005
   18.083333333333332       0.99998600618282141       -4.3807282243434729E-005  -2.9882466247910620E-014  0.99998600618279154       -1.3993817208568515E-005
   18.249999999999996       0.99999499291278338       -1.5675122321701191E-005  -3.6430477450802440E-015  0.99999499291277971       -5.0070872201768424E-006
   18.416666666666664       0.99999991624052964       -2.6195087909803019E-007  -3.7932032309868775E-016  0.99999991624052931       -8.3759470803634883E-008
   18.583333333333332        1.0000010787998577        3.3770194400205793E-006  -3.0384163294452070E-017   1.0000010787998577        1.0787998576677893E-006
   18.749999999999996        1.0000004761680565        1.4907552764103224E-006  -1.0524918291144260E-018   1.0000004761680565        4.7616805654016048E-007
   18.916666666666664       0.99999980632007879       -6.0638533623733481E-007   2.2593190748536962E-019  0.99999980632007879       -1.9367992121210875E-007
   19.083333333333332       0.99999965564123072       -1.0779684728524515E-006   6.6405919894333345E-020  0.99999965564123072       -3.4435876927751963E-007
   19.249999999999996       0.99999982505119622       -5.4770465384852945E-007   1.1472408654729944E-020  0.99999982505119622       -1.7494880377721955E-007
   19.416666666666664       0.99999998999951867       -3.1289019207441346E-008   1.5904070583851302E-021  0.99999998999951867       -1.0000481331928768E-008
   19.583333333333332        1.0000000370888651        1.1609593067361716E-007   1.9093487194412390E-022   1.0000000370888651        3.7088865090240120E-008
   19.749999999999996        1.0000000177236217        5.5489989769130714E-008   2.0465440093346371E-023   1.0000000177236217        1.7723621681398072E-008
   19.916666666666664       0.99999999766397618       -7.3165370170413582E-009   1.9880058559313089E-024  0.99999999766397618       -2.3360238188274707E-009
   20.083333333333332       0.99999999464478073       -1.6762457788103917E-008   1.7644113134315235E-025  0.99999999464478073       -5.3552192680328403E-009
   20.249999999999996       0.99999999857435040       -4.4640908375735505E-009   1.4371852735437932E-026  0.99999999857435040       -1.4256495983744344E-009
   20.416666666666664        1.0000000007550842        2.3643651758615515E-009   1.0767478629460752E-027   1.0000000007550842        7.5508421737424669E-010
   20.583333333333332        1.0000000005742617        1.7974306472282531E-009   7.4236970795959235E-029   1.0000000005742617        5.7426174926433760E-010
   20.749999999999996        1.0000000000123010        3.8652471357352327E-011   4.7049938551300191E-030   1.0000000000123010        1.2301049068241809E-011
   20.916666666666664       0.99999999988044919       -3.7432009983568811E-010   2.7330958341627289E-031  0.99999999988044919       -1.1955081369308118E-010
   21.083333333333332       0.99999999996466660       -1.1057726661062095E-010   1.4470522849581513E-032  0.99999999996466660       -3.5333402870207919E-011
   21.249999999999996        1.0000000000155496        4.8664394562799084E-011   6.9131258502621089E-034   1.0000000000155496        1.5549561638295017E-011
   21.416666666666664        1.0000000000110563        3.4616576168575351E-011   2.9237965678545612E-035   1.0000000000110563        1.1056267013032084E-011
   21.583333333333332       0.99999999999955846       -1.3859730875812165E-012   1.0506048778503305E-036  0.99999999999955846       -4.4153569689342476E-013
   21.749999999999996       0.99999999999776301       -7.0024157912962533E-012   2.8549974823887938E-038  0.99999999999776301       -2.2369883723172279E-012
   21.916666666666664       0.99999999999960687       -1.2311742273115220E-012   2.8053925311794125E-040  0.99999999999960687       -3.9312997301976793E-013
   22.083333333333332        1.0000000000003377        1.0562934398546975E-012  -3.1355104682924112E-041   1.0000000000003377        3.3772984409097262E-013
   22.249999999999996        1.0000000000001374        4.2976824354159864E-013  -2.9810245604762968E-042   1.0000000000001374        1.3744561044859438E-013
   22.416666666666664       0.99999999999996469       -1.1193694676778215E-013  -1.7627249246557987E-043  0.99999999999996469       -3.5305092183079978E-014
   22.583333333333332       0.99999999999996947       -9.6784229956589175E-014  -8.4510207664912412E-045  0.99999999999996947       -3.0531133177191805E-014
   22.749999999999996        1.0000000000000011        2.1029227086515695E-015  -3.5216286604497646E-046   1.0000000000000011        1.1102230246251565E-015
   22.916666666666664        1.0000000000000058        1.6719381467672005E-014  -1.3123712016026151E-047   1.0000000000000058        5.7731597280508140E-015
   23.083333333333332        1.0000000000000011        2.4621544707361583E-015  -4.4360557001746560E-049   1.0000000000000011        1.1102230246251565E-015
   23.249999999999996       0.99999999999999956       -1.8834034305631197E-015  -1.3706070799107702E-050  0.99999999999999956       -4.4408920985006262E-016
   23.416666666666664        1.0000000000000000       -3.9068444007980088E-016  -3.8872786698718687E-052   1.0000000000000000        0.0000000000000000     
   23.583333333333332        1.0000000000000000       -2.1990174573267030E-051  -1.0140965510411101E-053   1.0000000000000000        0.0000000000000000     
   23.749999999999996        1.0000000000000000       -5.3981938154128218E-053  -2.4342592846132226E-055   1.0000000000000000        0.0000000000000000     
   23.916666666666664        1.0000000000000000       -1.2178816821960079E-054  -5.3699066557434395E-057   1.0000000000000000        0.0000000000000000     
   24.083333333333332        1.0000000000000000       -2.5186495706660928E-056  -1.0852027757750634E-058   1.0000000000000000        0.0000000000000000     
   24.249999999999996        1.0000000000000000       -4.7502771826388131E-058  -1.9972330998151631E-060   1.0000000000000000        0.0000000000000000     
   24.416666666666664        1.0000000000000000       -8.0954718019966147E-060  -3.3118805810528179E-062   1.0000000000000000        0.0000000000000000     
   24.583333333333332        1.0000000000000000       -1.2251939972765808E-061  -4.8480953026110826E-064   1.0000000000000000        0.0000000000000000     
   24.749999999999996        1.0000000000000000       -1.5875429786698195E-063  -5.9895255712612405E-066   1.0000000000000000        0.0000000000000000     
   24.916666666666664        1.0000000000000000       -1.5962329886233688E-065  -5.4690804060902685E-068   1.0000000000000000        0.0000000000000000     


==> PERTLARweno5noGF_3.dat <==
x                       h                         u                           b                      eta                         DH
   8.3333333333333329E-002   1.0000000000001898       -3.0598308020102652E-013   5.4690804060899456E-068   1.0000000000001898        1.8984813721090177E-013
  0.25000000000000000       0.99999999999977385        7.1884546641224433E-013   5.9895255712607144E-066  0.99999999999977385       -2.2615243011614439E-013
  0.41666666666666663       0.99999999999894307        3.2625578726705881E-012   4.8480953026108916E-064  0.99999999999894307       -1.0569323194431490E-012
  0.58333333333333337       0.99999999999987599        3.7335321792172373E-013   3.3118805810526473E-062  0.99999999999987599       -1.2401191185062999E-013
  0.75000000000000000        1.0000000000047635       -1.4908249065544833E-011   1.9972330998149975E-060   1.0000000000047635        4.7635229094566967E-012
  0.91666666666666663        1.0000000000064504       -2.0188746388594559E-011   1.0852027757750429E-058   1.0000000000064504        6.4503957730721595E-012
   1.0833333333333333       0.99999999998648914        4.2294518963559768E-011   5.3699066557431180E-057  0.99999999998648914       -1.3510859098175843E-011
   1.2499999999999998       0.99999999995378541        1.4467337299387962E-010   2.4342592846130154E-055  0.99999999995378541       -4.6214587712256616E-011
   1.4166666666666665       0.99999999999869105        4.0979444157823152E-012   1.0140965510410903E-053  0.99999999999869105       -1.3089529460330596E-012
   1.5833333333333333        1.0000000001979017       -6.1953134488616663E-010   3.8872786698717122E-052   1.0000000001979017        1.9790169503153265E-010
   1.7499999999999998        1.0000000002765310       -8.6567927033592364E-010   1.3706070799106677E-050   1.0000000002765310        2.7653102030456012E-010
   1.9166666666666665       0.99999999956219199        1.3705551479531360E-009   4.4360557001745709E-049  0.99999999956219199       -4.3780801206594333E-010
   2.0833333333333335       0.99999999824454133        5.4954525834406391E-009   1.3123712016025772E-047  0.99999999824454133       -1.7554586673185213E-009
   2.2500000000000000       0.99999999919567373        2.5179374215566619E-009   3.5216286604495616E-046  0.99999999919567373       -8.0432627225235365E-010
   2.4166666666666665        1.0000000057072060       -1.7866382167915569E-008   8.4510207664910619E-045   1.0000000057072060        5.7072060410945369E-009
   2.5833333333333335        1.0000000118253745       -3.7019276599822958E-008   1.7627249246557620E-043   1.0000000118253745        1.1825374457430371E-008
   2.7500000000000000       0.99999999700957964        9.3614956681202882E-009   2.9810245604761534E-042  0.99999999700957964       -2.9904203557862274E-009
   2.9166666666666665       0.99999995181403789        1.5084592663981107E-007   3.1355104682923643E-041  0.99999995181403789       -4.8185962109315028E-008
   3.0833333333333335       0.99999993252218833        2.1123896323260631E-007  -2.8053925311792506E-040  0.99999993252218833       -6.7477811671601273E-008
   3.2500000000000000        1.0000000583087008       -1.8253510828509690E-007  -2.8549974823885866E-038   1.0000000583087008        5.8308700756626308E-008
   3.4166666666666665        1.0000003378573208       -1.0576608611508854E-006  -1.0506048778503033E-036   1.0000003378573208        3.3785732078683850E-007
   3.5833333333333335        1.0000004182674471       -1.3093839697840888E-006  -2.9237965678544928E-035   1.0000004182674471        4.1826744712203379E-007
   3.7500000000000000       0.99999970293241869        9.2996944993512249E-007  -6.9131258502617368E-034  0.99999970293241869       -2.9706758131187172E-007
   3.9166666666666665       0.99999823723819770        5.5183504617619368E-006  -1.4470522849581184E-032  0.99999823723819770       -1.7627618023041691E-006
   4.0833333333333330       0.99999783922837160        6.7643520286865253E-006  -2.7330958341625976E-031  0.99999783922837160       -2.1607716284011147E-006
   4.2499999999999991        1.0000018381080849       -5.7543157717754932E-006  -4.7049938551297129E-030   1.0000018381080849        1.8381080848506315E-006
   4.4166666666666661        1.0000122969797585       -3.8495651781591084E-005  -7.4236970795957598E-029   1.0000122969797585        1.2296979758463777E-005
   4.5833333333333330        1.0000264680026811       -8.2859106338279478E-005  -1.0767478629460327E-027   1.0000264680026811        2.6468002681134806E-005
   4.7499999999999991        1.0000367734951676       -1.1511828681723436E-004  -1.4371852735437025E-026   1.0000367734951676        3.6773495167619075E-005
   4.9166666666666661        1.0000365199429166       -1.1432521468373401E-004  -1.7644113134314796E-025   1.0000365199429166        3.6519942916646286E-005
   5.0833333333333330        1.0000270172454271       -8.4575021130813105E-005  -1.9880058559312447E-024   1.0000270172454271        2.7017245427085612E-005
   5.2499999999999991        1.0000176914548833       -5.5382299265424798E-005  -2.0465440093345187E-023   1.0000176914548833        1.7691454883284052E-005
   5.4166666666666661        1.0000165698351402       -5.1870721479090938E-005  -1.9093487194411962E-022   1.0000165698351402        1.6569835140201050E-005
   5.5833333333333330        1.0000203463242330       -6.3695434262709416E-005  -1.5904070583850796E-021   1.0000203463242330        2.0346324232978219E-005
   5.7499999999999991        1.0000174715099788       -5.4694174721953365E-005  -1.1472408654729389E-020   1.0000174715099788        1.7471509978772559E-005
   5.9166666666666661        1.0000052065600549       -1.6270542193474547E-005  -6.6405919894332442E-020   1.0000052065600549        5.2065600548711899E-006
   6.0833333333333330        1.0000024720191050       -7.7366234622582167E-006  -2.2593190748536722E-019   1.0000024720191050        2.4720191049709683E-006
   6.2499999999999991        1.0000378349397547       -1.1846215341614507E-004   1.0524918291143022E-018   1.0000378349397547        3.7834939754732844E-005
   6.4166666666666661        1.0001145784544780       -3.5903532406203470E-004   3.0384163294451349E-017   1.0001145784544780        1.1457845447804260E-004
   6.5833333333333330        1.0001883834388774       -5.9043337860449684E-004   3.7932032309867360E-016   1.0001883834388778        1.8838343887772613E-004
   6.7499999999999991        1.0001874496507153       -5.8628908399993682E-004   3.6430477450800429E-015   1.0001874496507188        1.8744965071892938E-004
   6.9166666666666661        1.0000714967135882       -2.2391209978583849E-004   2.9882466247910021E-014   1.0000714967136182        7.1496713618057761E-005
   7.0833333333333330       0.99988581420127631        3.5955125395220719E-004   2.1749170928190254E-013  0.99988581420149381       -1.1418579850619448E-004
   7.2499999999999991       0.99972627930880609        8.5753820687778826E-004   1.4300387579126828E-012  0.99972627931023617       -2.7372068976383446E-004
   7.4166666666666661       0.99967231148498592        1.0264644567313081E-003   8.5759934929435469E-012  0.99967231149356195       -3.2768850643805081E-004
   7.5833333333333330       0.99971975371154020        8.7714231716035356E-004   4.7158036934872322E-011  0.99971975375869826       -2.8024624130174036E-004
   7.7499999999999991       0.99980352943838180        6.1470911026663107E-004   2.3842979763504023E-010  0.99980352967681163       -1.9647032318836910E-004
   7.9166666666666661       0.99987116454445490        4.0329434484094416E-004   1.1094634338255575E-009  0.99987116565391831       -1.2883434608168542E-004
   8.0833333333333339       0.99991393379484150        2.6942871271977106E-004   4.7483418924031074E-009  0.99991393854318344       -8.6061456816555193E-005
   8.2500000000000000       0.99994214016316940        1.8119060269064128E-004   1.8647737971002223E-008  0.99994215881090742       -5.7841189092577849E-005
   8.4166666666666661       0.99995997830717021        1.2502261880569483E-004   6.6885016608297040E-008  0.99996004519218684       -3.9954807813158411E-005
   8.5833333333333339       0.99997951956745634        6.3701331246808918E-005   2.1725430990929588E-007  0.99997973682176622       -2.0263178233781431E-005
   8.7500000000000000        1.0000245902381490       -7.9447582184624172E-005   6.2910745500523390E-007   1.0000252193456041        2.5219345604066135E-005
   8.9166666666666661        1.0000920136536751       -2.9210079090831193E-004   1.5724174061815118E-006   1.0000935860710813        9.3586071081230848E-005
   9.0833333333333339        1.0001285980662225       -4.1406138475269804E-004   3.1233078075946178E-006   1.0001317213740299        1.3172137403005824E-004
   9.2500000000000000        1.0000925434591337       -2.9654333879548475E-004   3.4395302265193481E-006   1.0000959829893601        9.5982989360199333E-005
   9.4166666666666661        1.0000212658051031       -4.2938198756507707E-005  -7.5938772714336407E-006   1.0000136719278316        1.3671927831637731E-005
   9.5833333333333339        1.0000294884722405        1.2264431425721732E-004  -6.7148268511200865E-005  0.99996234020372932       -3.7659796270794743E-005
   9.7500000000000000        1.0002519426745480        9.9737547694450635E-005  -2.8650747578592268E-004  0.99996543519876202       -3.4564801237868537E-005
   9.9166666666666661        1.0009221623356921        7.5618468636444992E-005  -9.5260411021601656E-004  0.99996955822547606       -3.0441774523826126E-005
   10.083333333333334        1.0026795308063858        2.1182135233825501E-004  -2.7161739207325563E-003  0.99996335688565330       -3.6643114346812666E-005
   10.250000000000000        1.0068567912528836        2.8381043735487330E-004  -6.8843869381620534E-003  0.99997240431472156       -2.7595685278436477E-005
   10.416666666666666        1.0157587499605978        3.1443300523935911E-004  -1.5778486513299526E-002  0.99998026344729829       -1.9736552701710153E-005
   10.583333333333334        1.0329749505099084        3.3451113098294157E-004  -3.3001518715407151E-002  0.99997343179450127       -2.6568205498733732E-005
   10.750000000000000        1.0632871490331215        2.1533906378731491E-004  -6.3310536293862074E-002  0.99997661273925942       -2.3387260740692639E-005
   10.916666666666666        1.1116506499397361        7.8500603881838439E-005 -0.11169317532718288       0.99995747461255313       -4.2525387446756824E-005
   11.083333333333334        1.1812654544976202        1.9185081961926685E-004 -0.18136369365062691       0.99990176084699334       -9.8239153006662860E-005
   11.250000000000000        1.2706634094010805        7.0782537576855975E-004 -0.27084969302660916       0.99981371637447136       -1.8628362552863820E-004
   11.416666666666666        1.3709124757924873        1.6112779843934423E-003 -0.37109253995480113       0.99981993583768625       -1.8006416231375333E-004
   11.583333333333334        1.4641402186441979        1.9758043716377447E-003 -0.46418591398262499       0.99995430466157287       -4.5695338427131915E-005
   11.750000000000000        1.5256193336666408       -1.0538860694593532E-003 -0.52544996659538257        1.0001693670712584        1.6936707125836392E-004
   11.916666666666666        1.5292262088341548       -1.2654469789685225E-003 -0.52952125131728656       0.99970495751686828       -2.9504248313161341E-004
   12.083333333333334        1.4592176488691659       -8.2272028194121721E-005 -0.45915889821369543        1.0000587506554706        5.8750655470563018E-005
   12.250000000000000        1.3135913351992401       -1.1157075552873103E-003 -0.31345612023557956        1.0001352149636604        1.3521496366042385E-004
   12.416666666666666        1.1114759512778780       -2.5235726317093571E-003 -0.11144599071420777        1.0000299605636702        2.9960563670217155E-005
   12.583333333333334       0.88830103627416734       -2.8235762368718012E-003  0.11144599071420777       0.99974702698837514       -2.5297301162485741E-004
   12.750000000000000       0.68632259162020193       -1.3844976415771672E-003  0.31345612023557951       0.99977871185578149       -2.2128814421862320E-004
   12.916666666666666       0.54069749828907632       -7.2106368644898316E-005  0.45915889821369543       0.99985639650277180       -1.4360349722830623E-004
   13.083333333333334       0.47074033015323064       -2.2089906758757881E-003  0.52952125131728667        1.0002615814705174        2.6158147051730252E-004
   13.250000000000000       0.47434473679027878       -1.7913766675800601E-003  0.52544996659538246       0.99979470338566123       -2.0529661433876800E-004
   13.416666666666666       0.53581567163744326        3.3304120146886522E-003  0.46418591398262499        1.0000015856200681        1.5856200682451416E-006
   13.583333333333334       0.62902621807818815        2.4931697186792185E-003  0.37109253995480113        1.0001187580329893        1.1875803298921905E-004
   13.750000000000000       0.72933371394555335        9.9664374728062059E-004  0.27084969302660916        1.0001834069721625        1.8340697216245871E-004
   13.916666666666666       0.81874611472113235        2.9590752398151864E-004  0.18136369365062691        1.0001098083717592        1.0980837175922353E-004
   14.083333333333334       0.88836379540505550        1.2947151236731839E-004  0.11169317532718287        1.0000569707322384        5.6970732238315058E-005
   14.250000000000000       0.93671102980455490        2.2801852666531864E-004   6.3310536293862074E-002   1.0000215660984169        2.1566098416969659E-005
   14.416666666666666       0.96700720529766104        2.7323451074306792E-004   3.3001518715407158E-002   1.0000087240130682        8.7240130681731642E-006
   14.583333333333334       0.98421889800423457        2.4315998049400183E-004   1.5778486513299522E-002  0.99999738451753406       -2.6154824659396780E-006
   14.750000000000000       0.99310673897927559        1.6674783889130356E-004   6.8843869381620525E-003  0.99999112591743766       -8.8740825623379038E-006
   14.916666666666666       0.99727438997482343        5.7508968905035893E-005   2.7161739207325563E-003  0.99999056389555596       -9.4361044440383068E-006
   15.083333333333334       0.99904983623700805        1.1939089447171357E-005   9.5260411021601645E-004   1.0000024403472241        2.4403472240752677E-006
   15.250000000000000       0.99971358069388594       -1.9827891978381007E-005   2.8650747578592262E-004   1.0000000881696718        8.8169671896842772E-008
   15.416666666666666       0.99990908865279959       -6.3505599382538024E-005   6.7148268511200851E-005  0.99997623692131077       -2.3763078689231776E-005
   15.583333333333334       0.99994836972750734       -1.4059847928066553E-004   7.5938772714336416E-006  0.99995596360477879       -4.4036395221214164E-005
   15.750000000000000       0.99995155542405190       -1.5848812562994607E-004  -3.4395302265193481E-006  0.99994811589382537       -5.1884106174515665E-005
   15.916666666666666       0.99997267133363921       -9.6615922568285136E-005  -3.1233078075946178E-006  0.99996954802583160       -3.0451974168288487E-005
   16.083333333333332        1.0000248525948490        7.3885683206642981E-005  -1.5724174061815245E-006   1.0000232801774427        2.3280177442686067E-005
   16.249999999999996        1.0001150763534932        3.5751048925802766E-004  -6.2910745500524629E-007   1.0001144472460382        1.1444724603815182E-004
   16.416666666666664        1.0002251902121730        7.0448807969168909E-004  -2.1725430990929826E-007   1.0002249729578632        2.2497295786316762E-004
   16.583333333333332        1.0003120053633632        9.7621581127407689E-004  -6.6885016608297795E-008   1.0003119384783465        3.1193847834654065E-004
   16.749999999999996        1.0003370701493701        1.0552851807001482E-003  -1.8647737971002752E-008   1.0003370515016321        3.3705150163210185E-004
   16.916666666666664        1.0003111193199301        9.7392913989613570E-004  -4.7483418924031645E-009   1.0003111145715882        3.1111457158816691E-004
   17.083333333333332        1.0002824776063612        8.8427778220229961E-004  -1.1094634338255753E-009   1.0002824764968978        2.8247649689783216E-004
   17.249999999999996        1.0002777536209382        8.6934448045152999E-004  -2.3842979763505037E-010   1.0002777533825085        2.7775338250846104E-004
   17.416666666666664        1.0002654326926279        8.3131339255114098E-004  -4.7158036934873479E-011   1.0002654326454699        2.6543264546985412E-004
   17.583333333333332        1.0001904711368619        5.9661764035145635E-004  -8.5759934929436923E-012   1.0001904711282859        1.9047112828585178E-004
   17.749999999999996        1.0000423552012978        1.3383067457903248E-004  -1.4300387579127515E-012   1.0000423551998678        4.2355199867838422E-005
   17.916666666666664       0.99987948602193777       -3.7735750979325528E-004  -2.1749170928190857E-013  0.99987948602172028       -1.2051397827961274E-004
   18.083333333333332       0.99977979105821635       -6.8912731177347638E-004  -2.9882466247910620E-014  0.99977979105818648       -2.2020894181362660E-004
   18.249999999999996       0.99978269358956684       -6.8075549342549698E-004  -3.6430477450802440E-015  0.99978269358956318       -2.1730641043671284E-004
   18.416666666666664       0.99985856112745586       -4.4317929375274308E-004  -3.7932032309868775E-016  0.99985856112745553       -1.4143887254458587E-004
   18.583333333333332       0.99994559544110528       -1.7031542200825228E-004  -3.0384163294452070E-017  0.99994559544110528       -5.4404558894716182E-005
   18.749999999999996       0.99999781917980279       -6.8605763310914175E-006  -1.0524918291144260E-018  0.99999781917980279       -2.1808201972062236E-006
   18.916666666666664        1.0000064245209592        2.0147667305165042E-005   2.2593190748536962E-019   1.0000064245209592        6.4245209592250774E-006
   19.083333333333332       0.99999146204493528       -2.6721800071263195E-005   6.6405919894333345E-020  0.99999146204493528       -8.5379550647246560E-006
   19.249999999999996       0.99997682820405553       -7.2539096483593960E-005   1.1472408654729944E-020  0.99997682820405553       -2.3171795944465501E-005
   19.416666666666664       0.99997401778170802       -8.1338229981072543E-005   1.5904070583851302E-021  0.99997401778170802       -2.5982218291975556E-005
   19.583333333333332       0.99998122701740544       -5.8769841199525590E-005   1.9093487194412390E-022  0.99998122701740544       -1.8772982594561505E-005
   19.749999999999996       0.99999115425264806       -2.7691651221704068E-005   2.0465440093346371E-023  0.99999115425264806       -8.8457473519376606E-006
   19.916666666666664       0.99999822392801063       -5.5600248412889669E-006   1.9880058559313089E-024  0.99999822392801063       -1.7760719893678001E-006
   20.083333333333332        1.0000010252307021        3.2094946262780230E-006   1.7644113134315235E-025   1.0000010252307021        1.0252307021119123E-006
   20.249999999999996        1.0000010076871961        3.1545657078583773E-006   1.4371852735437932E-026   1.0000010076871961        1.0076871961306466E-006
   20.416666666666664        1.0000001768348878        5.5358151907337514E-007   1.0767478629460752E-027   1.0000001768348878        1.7683488784392409E-007
   20.583333333333332       0.99999968419952667       -9.8861211470410297E-007   7.4236970795959235E-029  0.99999968419952667       -3.1580047332724348E-007
   20.749999999999996       0.99999968644463855       -9.8158354244924369E-007   4.7049938551300191E-030  0.99999968644463855       -3.1355536145305507E-007
   20.916666666666664       0.99999988289554786       -3.6659501228239647E-007   2.7330958341627289E-031  0.99999988289554786       -1.1710445213530818E-007
   21.083333333333332        1.0000000187520732        5.8703316601230823E-008   1.4470522849581513E-032   1.0000000187520732        1.8752073227545907E-008
   21.249999999999996        1.0000000425793794        1.3329451140057980E-007   6.9131258502621089E-034   1.0000000425793794        4.2579379355700553E-008
   21.416666666666664        1.0000000161691038        5.0617316866148295E-008   2.9237965678545612E-035   1.0000000161691038        1.6169103833618692E-008
   21.583333333333332       0.99999999572340226       -1.3387881591805789E-008   1.0506048778503305E-036  0.99999999572340226       -4.2765977426029167E-009
   21.749999999999996       0.99999999336793033       -2.0761655600521849E-008   2.8549974823887938E-038  0.99999999336793033       -6.6320696712196536E-009
   21.916666666666664       0.99999999812154039       -5.8805136786222296E-009   2.8053925311794125E-040  0.99999999812154039       -1.8784596100829276E-009
   22.083333333333332        1.0000000009483672        2.9688607857363257E-009  -3.1355104682924112E-041   1.0000000009483672        9.4836716257873377E-010
   22.249999999999996        1.0000000008845968        2.7692240422782166E-009  -2.9810245604762968E-042   1.0000000008845968        8.8459684022268448E-010
   22.416666666666664        1.0000000001093132        3.4220424097259559E-010  -1.7627249246557987E-043   1.0000000001093132        1.0931322513840769E-010
   22.583333333333332       0.99999999982016163       -5.6298429008184832E-010  -8.4510207664912412E-045  0.99999999982016163       -1.7983836642088136E-010
   22.749999999999996       0.99999999990775912       -2.8876029700762159E-010  -3.5216286604497646E-046  0.99999999990775912       -9.2240881599536806E-011
   22.916666666666664        1.0000000000111799        3.4997660511862615E-011  -1.3123712016026151E-047   1.0000000000111799        1.1179945857975326E-011
   23.083333333333332        1.0000000000256026        8.0148046774924265E-011  -4.4360557001746560E-049   1.0000000000256026        2.5602631126275810E-011
   23.249999999999996        1.0000000000056679        1.7743188682394130E-011  -1.3706070799107702E-050   1.0000000000056679        5.6679105853163492E-012
   23.416666666666664       0.99999999999591727       -1.2781335048841973E-011  -3.8872786698718687E-052  0.99999999999591727       -4.0827341507565507E-012
   23.583333333333332       0.99999999999751144       -7.7903351525192344E-012  -1.0140965510411101E-053  0.99999999999751144       -2.4885649096972884E-012
   23.749999999999996        1.0000000000001861        5.8280803926374041E-013  -2.4342592846132226E-055   1.0000000000001861        1.8607337892717624E-013
   23.916666666666664        1.0000000000005913        1.8517078418797129E-012  -5.3699066557434395E-057   1.0000000000005913        5.9130478291535837E-013
   24.083333333333332        1.0000000000001179        3.6878912087616894E-013  -1.0852027757750634E-058   1.0000000000001179        1.1790568521519162E-013
   24.249999999999996       0.99999999999990608       -2.9509634887999890E-013  -1.9972330998151631E-060  0.99999999999990608       -9.3924867883288243E-014
   24.416666666666664       0.99999999999995237       -1.4934146265198170E-013  -3.3118805810528179E-062  0.99999999999995237       -4.7628567756419216E-014
   24.583333333333332        1.0000000000000084        2.4733439557860128E-014  -4.8480953026110826E-064   1.0000000000000084        8.4376949871511897E-015
   24.749999999999996        1.0000000000000118        3.5409857306400377E-014  -5.9895255712612405E-066   1.0000000000000118        1.1768364061026659E-014
   24.916666666666664        1.0000000000000018        2.5425568971732398E-015  -5.4690804060902685E-068   1.0000000000000018        1.7763568394002505E-015


==> PERTLARweno5noGF_N800_0.dat <==
x                       h                         u                           b                      eta                         DH
   1.5625000000000000E-002   1.0000000000000000        0.0000000000000000        2.3933477867951364E-069   1.0000000000000000        0.0000000000000000     
   4.6875000000000000E-002   1.0000000000000000        0.0000000000000000        7.1495331107712382E-069   1.0000000000000000        0.0000000000000000     
   7.8125000000000000E-002   1.0000000000000000        0.0000000000000000        1.9742720542196309E-068   1.0000000000000000        0.0000000000000000     
  0.10937500000000000        1.0000000000000000        0.0000000000000000        5.1919122163021362E-068   1.0000000000000000        0.0000000000000000     
  0.14062500000000000        1.0000000000000000        0.0000000000000000        1.3201559303109730E-067   1.0000000000000000        0.0000000000000000     
  0.17187500000000000        1.0000000000000000        0.0000000000000000        3.2742725145197754E-067   1.0000000000000000        0.0000000000000000     
  0.20312500000000000        1.0000000000000000        0.0000000000000000        7.9653329886769978E-067   1.0000000000000000        0.0000000000000000     
  0.23437500000000000        1.0000000000000000        0.0000000000000000        1.9077008349812859E-066   1.0000000000000000        0.0000000000000000     
  0.26562500000000000        1.0000000000000000        0.0000000000000000        4.5099650209938204E-066   1.0000000000000000        0.0000000000000000     
  0.29687500000000000        1.0000000000000000        0.0000000000000000        1.0544484437628489E-065   1.0000000000000000        0.0000000000000000     
  0.32812500000000000        1.0000000000000000        0.0000000000000000        2.4417084892097012E-065   1.0000000000000000        0.0000000000000000     
  0.35937500000000000        1.0000000000000000        0.0000000000000000        5.6061205129285212E-065   1.0000000000000000        0.0000000000000000     
  0.39062500000000000        1.0000000000000000        0.0000000000000000        1.2773571827998603E-064   1.0000000000000000        0.0000000000000000     
  0.42187500000000000        1.0000000000000000        0.0000000000000000        2.8903412447655141E-064   1.0000000000000000        0.0000000000000000     
  0.45312500000000000        1.0000000000000000        0.0000000000000000        6.4986229104565056E-064   1.0000000000000000        0.0000000000000000     
  0.48437500000000000        1.0000000000000000        0.0000000000000000        1.4525595455676381E-063   1.0000000000000000        0.0000000000000000     
  0.51562500000000000        1.0000000000000000        0.0000000000000000        3.2289239093082284E-063   1.0000000000000000        0.0000000000000000     
  0.54687500000000000        1.0000000000000000        0.0000000000000000        7.1406348915687405E-063   1.0000000000000000        0.0000000000000000     
  0.57812500000000000        1.0000000000000000        0.0000000000000000        1.5714235050081660E-062   1.0000000000000000        0.0000000000000000     
  0.60937500000000000        1.0000000000000000        0.0000000000000000        3.4421654648296494E-062   1.0000000000000000        0.0000000000000000     
  0.64062500000000000        1.0000000000000000        0.0000000000000000        7.5065881091556822E-062   1.0000000000000000        0.0000000000000000     
  0.67187500000000000        1.0000000000000000        0.0000000000000000        1.6300618981337040E-061   1.0000000000000000        0.0000000000000000     
  0.70312500000000000        1.0000000000000000        0.0000000000000000        3.5252068727670592E-061   1.0000000000000000        0.0000000000000000     
  0.73437500000000000        1.0000000000000000        0.0000000000000000        7.5935357869878625E-061   1.0000000000000000        0.0000000000000000     
  0.76562500000000000        1.0000000000000000        0.0000000000000000        1.6294280148317220E-060   1.0000000000000000        0.0000000000000000     
  0.79687500000000000        1.0000000000000000        0.0000000000000000        3.4834106525264426E-060   1.0000000000000000        0.0000000000000000     
  0.82812500000000000        1.0000000000000000        0.0000000000000000        7.4198296499240052E-060   1.0000000000000000        0.0000000000000000     
  0.85937500000000000        1.0000000000000000        0.0000000000000000        1.5748521809337071E-059   1.0000000000000000        0.0000000000000000     
  0.89062500000000000        1.0000000000000000        0.0000000000000000        3.3310037890491407E-059   1.0000000000000000        0.0000000000000000     
  0.92187500000000000        1.0000000000000000        0.0000000000000000        7.0214904217502083E-059   1.0000000000000000        0.0000000000000000     
  0.95312500000000000        1.0000000000000000        0.0000000000000000        1.4751244092809400E-058   1.0000000000000000        0.0000000000000000     
  0.98437500000000000        1.0000000000000000        0.0000000000000000        3.0888494367681782E-058   1.0000000000000000        0.0000000000000000     
   1.0156250000000000        1.0000000000000000        0.0000000000000000        6.4469564993844312E-058   1.0000000000000000        0.0000000000000000     
   1.0468750000000000        1.0000000000000000        0.0000000000000000        1.3412867657752694E-057   1.0000000000000000        0.0000000000000000     
   1.0781250000000000        1.0000000000000000        0.0000000000000000        2.7817267779934463E-057   1.0000000000000000        0.0000000000000000     
   1.1093750000000000        1.0000000000000000        0.0000000000000000        5.7510679223927640E-057   1.0000000000000000        0.0000000000000000     
   1.1406250000000000        1.0000000000000000        0.0000000000000000        1.1853247881934303E-056   1.0000000000000000        0.0000000000000000     
   1.1718750000000000        1.0000000000000000        0.0000000000000000        2.4355287301863112E-056   1.0000000000000000        0.0000000000000000     
   1.2031250000000000        1.0000000000000000        0.0000000000000000        4.9891548947432376E-056   1.0000000000000000        0.0000000000000000     
   1.2343750000000000        1.0000000000000000        0.0000000000000000        1.0189388528294370E-055   1.0000000000000000        0.0000000000000000     
   1.2656250000000000        1.0000000000000000        0.0000000000000000        2.0747465868693877E-055   1.0000000000000000        0.0000000000000000     
   1.2968750000000000        1.0000000000000000        0.0000000000000000        4.2119683464591782E-055   1.0000000000000000        0.0000000000000000     
   1.3281250000000000        1.0000000000000000        0.0000000000000000        8.5253950722201609E-055   1.0000000000000000        0.0000000000000000     
   1.3593750000000000        1.0000000000000000        0.0000000000000000        1.7205155276361703E-054   1.0000000000000000        0.0000000000000000     
   1.3906250000000000        1.0000000000000000        0.0000000000000000        3.4619572913878116E-054   1.0000000000000000        0.0000000000000000     
   1.4218750000000000        1.0000000000000000        0.0000000000000000        6.9455605423215563E-054   1.0000000000000000        0.0000000000000000     
   1.4531250000000000        1.0000000000000000        0.0000000000000000        1.3893701718359038E-053   1.0000000000000000        0.0000000000000000     
   1.4843750000000000        1.0000000000000000        0.0000000000000000        2.7711207604010061E-053   1.0000000000000000        0.0000000000000000     
   1.5156250000000000        1.0000000000000000        0.0000000000000000        5.5108760743489416E-053   1.0000000000000000        0.0000000000000000     
   1.5468750000000000        1.0000000000000000        0.0000000000000000        1.0927318963721934E-052   1.0000000000000000        0.0000000000000000     
   1.5781250000000000        1.0000000000000000        0.0000000000000000        2.1603972626776116E-052   1.0000000000000000        0.0000000000000000     
   1.6093750000000000        1.0000000000000000        0.0000000000000000        4.2587195857308729E-052   1.0000000000000000        0.0000000000000000     
   1.6406250000000000        1.0000000000000000        0.0000000000000000        8.3704240013611493E-052   1.0000000000000000        0.0000000000000000     
   1.6718750000000000        1.0000000000000000        0.0000000000000000        1.6403463110334754E-051   1.0000000000000000        0.0000000000000000     
   1.7031250000000000        1.0000000000000000        0.0000000000000000        3.2050817207604543E-051   1.0000000000000000        0.0000000000000000     
   1.7343750000000000        1.0000000000000000        0.0000000000000000        6.2438578771458019E-051   1.0000000000000000        0.0000000000000000     
   1.7656250000000000        1.0000000000000000        0.0000000000000000        1.2127496270148652E-050   1.0000000000000000        0.0000000000000000     
   1.7968750000000000        1.0000000000000000        0.0000000000000000        2.3484775120315651E-050   1.0000000000000000        0.0000000000000000     
   1.8281250000000000        1.0000000000000000        0.0000000000000000        4.5340945446139872E-050   1.0000000000000000        0.0000000000000000     
   1.8593750000000000        1.0000000000000000        0.0000000000000000        8.7271870950398558E-050   1.0000000000000000        0.0000000000000000     
   1.8906250000000000        1.0000000000000000        0.0000000000000000        1.6746611689148895E-049   1.0000000000000000        0.0000000000000000     
   1.9218750000000000        1.0000000000000000        0.0000000000000000        3.2035877533154369E-049   1.0000000000000000        0.0000000000000000     
   1.9531250000000000        1.0000000000000000        0.0000000000000000        6.1092784352497909E-049   1.0000000000000000        0.0000000000000000     
   1.9843750000000000        1.0000000000000000        0.0000000000000000        1.1613733465881373E-048   1.0000000000000000        0.0000000000000000     
   2.0156250000000000        1.0000000000000000        0.0000000000000000        2.2007246731284868E-048   1.0000000000000000        0.0000000000000000     
   2.0468750000000000        1.0000000000000000        0.0000000000000000        4.1567398904844005E-048   1.0000000000000000        0.0000000000000000     
   2.0781250000000000        1.0000000000000000        0.0000000000000000        7.8255070743687317E-048   1.0000000000000000        0.0000000000000000     
   2.1093750000000000        1.0000000000000000        0.0000000000000000        1.4683225665200546E-047   1.0000000000000000        0.0000000000000000     
   2.1406250000000000        1.0000000000000000        0.0000000000000000        2.7457056619171203E-047   1.0000000000000000        0.0000000000000000     
   2.1718750000000000        1.0000000000000000        0.0000000000000000        5.1165965343856495E-047   1.0000000000000000        0.0000000000000000     
   2.2031250000000000        1.0000000000000000        0.0000000000000000        9.5010326367960825E-047   1.0000000000000000        0.0000000000000000     
   2.2343750000000000        1.0000000000000000        0.0000000000000000        1.7578700390346105E-046   1.0000000000000000        0.0000000000000000     
   2.2656250000000000        1.0000000000000000        0.0000000000000000        3.2403241242674487E-046   1.0000000000000000        0.0000000000000000     
   2.2968750000000000        1.0000000000000000        0.0000000000000000        5.9501808407798062E-046   1.0000000000000000        0.0000000000000000     
   2.3281250000000000        1.0000000000000000        0.0000000000000000        1.0883290619234165E-045   1.0000000000000000        0.0000000000000000     
   2.3593750000000000        1.0000000000000000        0.0000000000000000        1.9825311089938068E-045   1.0000000000000000        0.0000000000000000     
   2.3906250000000000        1.0000000000000000        0.0000000000000000        3.5961906779352183E-045   1.0000000000000000        0.0000000000000000     
   2.4218750000000000        1.0000000000000000        0.0000000000000000        6.4945912917382906E-045   1.0000000000000000        0.0000000000000000     
   2.4531250000000000        1.0000000000000000        0.0000000000000000        1.1675064149352235E-044   1.0000000000000000        0.0000000000000000     
   2.4843750000000000        1.0000000000000000        0.0000000000000000        2.0886372815269067E-044   1.0000000000000000        0.0000000000000000     
   2.5156250000000000        1.0000000000000000        0.0000000000000000        3.7174408370287947E-044   1.0000000000000000        0.0000000000000000     
   2.5468750000000000        1.0000000000000000        0.0000000000000000        6.5805547975636315E-044   1.0000000000000000        0.0000000000000000     
   2.5781250000000000        1.0000000000000000        0.0000000000000000        1.1581171974532126E-043   1.0000000000000000        0.0000000000000000     
   2.6093750000000000        1.0000000000000000        0.0000000000000000        2.0254219125052931E-043   1.0000000000000000        0.0000000000000000     
   2.6406250000000000        1.0000000000000000        0.0000000000000000        3.5181236811698619E-043   1.0000000000000000        0.0000000000000000     
   2.6718750000000000        1.0000000000000000        0.0000000000000000        6.0651922372059765E-043   1.0000000000000000        0.0000000000000000     
   2.7031250000000000        1.0000000000000000        0.0000000000000000        1.0369294492212721E-042   1.0000000000000000        0.0000000000000000     
   2.7343750000000000        1.0000000000000000        0.0000000000000000        1.7561474351182029E-042   1.0000000000000000        0.0000000000000000     
   2.7656250000000000        1.0000000000000000        0.0000000000000000        2.9422582105864208E-042   1.0000000000000000        0.0000000000000000     
   2.7968750000000000        1.0000000000000000        0.0000000000000000        4.8676192255758125E-042   1.0000000000000000        0.0000000000000000     
   2.8281250000000000        1.0000000000000000        0.0000000000000000        7.9321451206277089E-042   1.0000000000000000        0.0000000000000000     
   2.8593750000000000        1.0000000000000000        0.0000000000000000        1.2687708707174562E-041   1.0000000000000000        0.0000000000000000     
   2.8906250000000000        1.0000000000000000        0.0000000000000000        1.9817654454036813E-041   1.0000000000000000        0.0000000000000000     
   2.9218750000000000        1.0000000000000000        0.0000000000000000        2.9983925456979962E-041   1.0000000000000000        0.0000000000000000     
   2.9531250000000000        1.0000000000000000        0.0000000000000000        4.3344454504015027E-041   1.0000000000000000        0.0000000000000000     
   2.9843750000000000        1.0000000000000000        0.0000000000000000        5.8316145338309218E-041   1.0000000000000000        0.0000000000000000     
   3.0156250000000000        1.0000000000000000        0.0000000000000000        6.8698992925905561E-041   1.0000000000000000        0.0000000000000000     
   3.0468750000000000        1.0000000000000000        0.0000000000000000        5.7363617244388868E-041   1.0000000000000000        0.0000000000000000     
   3.0781250000000000        1.0000000000000000        0.0000000000000000       -1.7082988550692018E-041   1.0000000000000000        0.0000000000000000     
   3.1093750000000000        1.0000000000000000        0.0000000000000000       -2.4769398719253102E-040   1.0000000000000000        0.0000000000000000     
   3.1406250000000000        1.0000000000000000        0.0000000000000000       -8.3429032162278809E-040   1.0000000000000000        0.0000000000000000     
   3.1718750000000000        1.0000000000000000        0.0000000000000000       -2.1924490730813434E-039   1.0000000000000000        0.0000000000000000     
   3.2031250000000000        1.0000000000000000        0.0000000000000000       -5.1660685143280807E-039   1.0000000000000000        0.0000000000000000     
   3.2343750000000000        1.0000000000000000        0.0000000000000000       -1.1437079904118798E-038   1.0000000000000000        0.0000000000000000     
   3.2656250000000000        1.0000000000000000        0.0000000000000000       -2.4307136471931538E-038   1.0000000000000000        0.0000000000000000     
   3.2968750000000000        1.0000000000000000        0.0000000000000000       -5.0175664322822731E-038   1.0000000000000000        0.0000000000000000     
   3.3281250000000000        1.0000000000000000        0.0000000000000000       -1.0131228742324469E-037   1.0000000000000000        0.0000000000000000     
   3.3593750000000000        1.0000000000000000        0.0000000000000000       -2.0101951547046137E-037   1.0000000000000000        0.0000000000000000     
   3.3906250000000000        1.0000000000000000        0.0000000000000000       -3.9318278217666824E-037   1.0000000000000000        0.0000000000000000     
   3.4218750000000000        1.0000000000000000        0.0000000000000000       -7.5982811859994854E-037   1.0000000000000000        0.0000000000000000     
   3.4531250000000000        1.0000000000000000        0.0000000000000000       -1.4532176090195508E-036   1.0000000000000000        0.0000000000000000     
   3.4843750000000000        1.0000000000000000        0.0000000000000000       -2.7542056714507354E-036   1.0000000000000000        0.0000000000000000     
   3.5156250000000000        1.0000000000000000        0.0000000000000000       -5.1778061106156893E-036   1.0000000000000000        0.0000000000000000     
   3.5468750000000000        1.0000000000000000        0.0000000000000000       -9.6632457732921019E-036   1.0000000000000000        0.0000000000000000     
   3.5781250000000000        1.0000000000000000        0.0000000000000000       -1.7914549825718909E-035   1.0000000000000000        0.0000000000000000     
   3.6093750000000000        1.0000000000000000        0.0000000000000000       -3.3008199860374448E-035   1.0000000000000000        0.0000000000000000     
   3.6406250000000000        1.0000000000000000        0.0000000000000000       -6.0472696394650661E-035   1.0000000000000000        0.0000000000000000     
   3.6718750000000000        1.0000000000000000        0.0000000000000000       -1.1019864810975363E-034   1.0000000000000000        0.0000000000000000     
   3.7031250000000000        1.0000000000000000        0.0000000000000000       -1.9980490737275888E-034   1.0000000000000000        0.0000000000000000     
   3.7343750000000000        1.0000000000000000        0.0000000000000000       -3.6054778544544435E-034   1.0000000000000000        0.0000000000000000     
   3.7656250000000000        1.0000000000000000        0.0000000000000000       -6.4765558659462795E-034   1.0000000000000000        0.0000000000000000     
   3.7968750000000000        1.0000000000000000        0.0000000000000000       -1.1583360767330307E-033   1.0000000000000000        0.0000000000000000     
   3.8281250000000000        1.0000000000000000        0.0000000000000000       -2.0630407807460679E-033   1.0000000000000000        0.0000000000000000     
   3.8593750000000000        1.0000000000000000        0.0000000000000000       -3.6595539639835381E-033   1.0000000000000000        0.0000000000000000     
   3.8906250000000000        1.0000000000000000        0.0000000000000000       -6.4662449632695832E-033   1.0000000000000000        0.0000000000000000     
   3.9218750000000000        1.0000000000000000        0.0000000000000000       -1.1382291277686909E-032   1.0000000000000000        0.0000000000000000     
   3.9531250000000000        1.0000000000000000        0.0000000000000000       -1.9962041993306328E-032   1.0000000000000000        0.0000000000000000     
   3.9843750000000000        1.0000000000000000        0.0000000000000000       -3.4883272228996500E-032   1.0000000000000000        0.0000000000000000     
   4.0156250000000000        1.0000000000000000        0.0000000000000000       -6.0743725711586079E-032   1.0000000000000000        0.0000000000000000     
   4.0468750000000000        1.0000000000000000        0.0000000000000000       -1.0541170123371675E-031   1.0000000000000000        0.0000000000000000     
   4.0781250000000000        1.0000000000000000        0.0000000000000000       -1.8230868151733148E-031   1.0000000000000000        0.0000000000000000     
   4.1093750000000000        1.0000000000000000        0.0000000000000000       -3.1425489117624890E-031   1.0000000000000000        0.0000000000000000     
   4.1406250000000000        1.0000000000000000        0.0000000000000000       -5.3992739621489631E-031   1.0000000000000000        0.0000000000000000     
   4.1718750000000000        1.0000000000000000        0.0000000000000000       -9.2467146156705436E-031   1.0000000000000000        0.0000000000000000     
   4.2031250000000000        1.0000000000000000        0.0000000000000000       -1.5785429135591442E-030   1.0000000000000000        0.0000000000000000     
   4.2343750000000000        1.0000000000000000        0.0000000000000000       -2.6863239869879615E-030   1.0000000000000000        0.0000000000000000     
   4.2656250000000000        1.0000000000000000        0.0000000000000000       -4.5573035724217955E-030   1.0000000000000000        0.0000000000000000     
   4.2968750000000000        1.0000000000000000        0.0000000000000000       -7.7075804449151924E-030   1.0000000000000000        0.0000000000000000     
   4.3281250000000000        1.0000000000000000        0.0000000000000000       -1.2995717437211341E-029   1.0000000000000000        0.0000000000000000     
   4.3593750000000000        1.0000000000000000        0.0000000000000000       -2.1845640366257048E-029   1.0000000000000000        0.0000000000000000     
   4.3906250000000000        1.0000000000000000        0.0000000000000000       -3.6611763730919886E-029   1.0000000000000000        0.0000000000000000     
   4.4218750000000000        1.0000000000000000        0.0000000000000000       -6.1175251865290470E-029   1.0000000000000000        0.0000000000000000     
   4.4531250000000000        1.0000000000000000        0.0000000000000000       -1.0191472877824263E-028   1.0000000000000000        0.0000000000000000     
   4.4843750000000000        1.0000000000000000        0.0000000000000000       -1.6928170872815464E-028   1.0000000000000000        0.0000000000000000     
   4.5156250000000000        1.0000000000000000        0.0000000000000000       -2.8034955699544637E-028   1.0000000000000000        0.0000000000000000     
   4.5468750000000000        1.0000000000000000        0.0000000000000000       -4.6292477106732204E-028   1.0000000000000000        0.0000000000000000     
   4.5781250000000000        1.0000000000000000        0.0000000000000000       -7.6215751255950544E-028   1.0000000000000000        0.0000000000000000     
   4.6093750000000000        1.0000000000000000        0.0000000000000000       -1.2511374325107918E-027   1.0000000000000000        0.0000000000000000     
   4.6406250000000000        1.0000000000000000        0.0000000000000000       -2.0478239904868783E-027   1.0000000000000000        0.0000000000000000     
   4.6718750000000000        1.0000000000000000        0.0000000000000000       -3.3420126130912434E-027   1.0000000000000000        0.0000000000000000     
   4.7031250000000000        1.0000000000000000        0.0000000000000000       -5.4381488058133147E-027   1.0000000000000000        0.0000000000000000     
   4.7343750000000000        1.0000000000000000        0.0000000000000000       -8.8230857003722034E-027   1.0000000000000000        0.0000000000000000     
   4.7656250000000000        1.0000000000000000        0.0000000000000000       -1.4272969553669329E-026   1.0000000000000000        0.0000000000000000     
   4.7968750000000000        1.0000000000000000        0.0000000000000000       -2.3021296579193629E-026   1.0000000000000000        0.0000000000000000     
   4.8281250000000000        1.0000000000000000        0.0000000000000000       -3.7022275473958644E-026   1.0000000000000000        0.0000000000000000     
   4.8593750000000000        1.0000000000000000        0.0000000000000000       -5.9362161284271351E-026   1.0000000000000000        0.0000000000000000     
   4.8906250000000000        1.0000000000000000        0.0000000000000000       -9.4899517477140144E-026   1.0000000000000000        0.0000000000000000     
   4.9218750000000000        1.0000000000000000        0.0000000000000000       -1.5125838164491733E-025   1.0000000000000000        0.0000000000000000     
   4.9531250000000000        1.0000000000000000        0.0000000000000000       -2.4036345322248798E-025   1.0000000000000000        0.0000000000000000     
   4.9843750000000000        1.0000000000000000        0.0000000000000000       -3.8080464821881533E-025   1.0000000000000000        0.0000000000000000     
   5.0156250000000000        1.0000000000000000        0.0000000000000000       -6.0146582659985913E-025   1.0000000000000000        0.0000000000000000     
   5.0468750000000000        1.0000000000000000        0.0000000000000000       -9.4707285839984301E-025   1.0000000000000000        0.0000000000000000     
   5.0781250000000000        1.0000000000000000        0.0000000000000000       -1.4866439246291925E-024   1.0000000000000000        0.0000000000000000     
   5.1093750000000000        1.0000000000000000        0.0000000000000000       -2.3263099300841076E-024   1.0000000000000000        0.0000000000000000     
   5.1406250000000000        1.0000000000000000        0.0000000000000000       -3.6286868161887075E-024   1.0000000000000000        0.0000000000000000     
   5.1718750000000000        1.0000000000000000        0.0000000000000000       -5.6420266166861617E-024   1.0000000000000000        0.0000000000000000     
   5.2031250000000000        1.0000000000000000        0.0000000000000000       -8.7438948205071224E-024   1.0000000000000000        0.0000000000000000     
   5.2343750000000000        1.0000000000000000        0.0000000000000000       -1.3506320403808036E-023   1.0000000000000000        0.0000000000000000     
   5.2656250000000000        1.0000000000000000        0.0000000000000000       -2.0792522190199631E-023   1.0000000000000000        0.0000000000000000     
   5.2968750000000000        1.0000000000000000        0.0000000000000000       -3.1899814642048062E-023   1.0000000000000000        0.0000000000000000     
   5.3281250000000000        1.0000000000000000        0.0000000000000000       -4.8769654863225945E-023   1.0000000000000000        0.0000000000000000     
   5.3593750000000000        1.0000000000000000        0.0000000000000000       -7.4294694850988517E-023   1.0000000000000000        0.0000000000000000     
   5.3906250000000000        1.0000000000000000        0.0000000000000000       -1.1276503393880079E-022   1.0000000000000000        0.0000000000000000     
   5.4218750000000000        1.0000000000000000        0.0000000000000000       -1.7051273618425077E-022   1.0000000000000000        0.0000000000000000     
   5.4531250000000000        1.0000000000000000        0.0000000000000000       -2.5683642034397080E-022   1.0000000000000000        0.0000000000000000     
   5.4843750000000000        1.0000000000000000        0.0000000000000000       -3.8531784649693982E-022   1.0000000000000000        0.0000000000000000     
   5.5156250000000000        1.0000000000000000        0.0000000000000000       -5.7568141272261105E-022   1.0000000000000000        0.0000000000000000     
   5.5468750000000000        1.0000000000000000        0.0000000000000000       -8.5639646822905751E-022   1.0000000000000000        0.0000000000000000     
   5.5781250000000000        1.0000000000000000        0.0000000000000000       -1.2682813901409963E-021   1.0000000000000000        0.0000000000000000     
   5.6093750000000000        1.0000000000000000        0.0000000000000000       -1.8694351053536807E-021   1.0000000000000000        0.0000000000000000     
   5.6406250000000000        1.0000000000000000        0.0000000000000000       -2.7418891160672411E-021   1.0000000000000000        0.0000000000000000     
   5.6718750000000000        1.0000000000000000        0.0000000000000000       -4.0004254604508292E-021   1.0000000000000000        0.0000000000000000     
   5.7031250000000000        1.0000000000000000        0.0000000000000000       -5.8040126911255479E-021   1.0000000000000000        0.0000000000000000     
   5.7343750000000000        1.0000000000000000        0.0000000000000000       -8.3702165523579318E-021   1.0000000000000000        0.0000000000000000     
   5.7656250000000000        1.0000000000000000        0.0000000000000000       -1.1992645716663422E-020   1.0000000000000000        0.0000000000000000     
   5.7968750000000000        1.0000000000000000        0.0000000000000000       -1.7060827498302214E-020   1.0000000000000000        0.0000000000000000     
   5.8281250000000000        1.0000000000000000        0.0000000000000000       -2.4080594350246581E-020   1.0000000000000000        0.0000000000000000     
   5.8593750000000000        1.0000000000000000        0.0000000000000000       -3.3690643115034844E-020   1.0000000000000000        0.0000000000000000     
   5.8906250000000000        1.0000000000000000        0.0000000000000000       -4.6666672616566439E-020   1.0000000000000000        0.0000000000000000     
   5.9218750000000000        1.0000000000000000        0.0000000000000000       -6.3897248668132798E-020   1.0000000000000000        0.0000000000000000     
   5.9531250000000000        1.0000000000000000        0.0000000000000000       -8.6303464796279835E-020   1.0000000000000000        0.0000000000000000     
   5.9843750000000000        1.0000000000000000        0.0000000000000000       -1.1465472743143293E-019   1.0000000000000000        0.0000000000000000     
   6.0156250000000000        1.0000000000000000        0.0000000000000000       -1.4920122949498471E-019   1.0000000000000000        0.0000000000000000     
   6.0468750000000000        1.0000000000000000        0.0000000000000000       -1.8899321234951017E-019   1.0000000000000000        0.0000000000000000     
   6.0781250000000000        1.0000000000000000        0.0000000000000000       -2.3067782564858031E-019   1.0000000000000000        0.0000000000000000     
   6.1093750000000000        1.0000000000000000        0.0000000000000000       -2.6644101205546952E-019   1.0000000000000000        0.0000000000000000     
   6.1406250000000000        1.0000000000000000        0.0000000000000000       -2.8057150092365946E-019   1.0000000000000000        0.0000000000000000     
   6.1718750000000000        1.0000000000000000        0.0000000000000000       -2.4383263534998851E-019   1.0000000000000000        0.0000000000000000     
   6.2031250000000000        1.0000000000000000        0.0000000000000000       -1.0438494293216983E-019   1.0000000000000000        0.0000000000000000     
   6.2343750000000000        1.0000000000000000        0.0000000000000000        2.2666621101516402E-019   1.0000000000000000        0.0000000000000000     
   6.2656250000000000        1.0000000000000000        0.0000000000000000        8.9802678449104238E-019   1.0000000000000000        0.0000000000000000     
   6.2968750000000000        1.0000000000000000        0.0000000000000000        2.1536996757378659E-018   1.0000000000000000        0.0000000000000000     
   6.3281250000000000        1.0000000000000000        0.0000000000000000        4.3878462833210425E-018   1.0000000000000000        0.0000000000000000     
   6.3593750000000000        1.0000000000000000        0.0000000000000000        8.2289486513284027E-018   1.0000000000000000        0.0000000000000000     
   6.3906250000000000        1.0000000000000000        0.0000000000000000        1.4668011649576843E-017   1.0000000000000000        0.0000000000000000     
   6.4218750000000000        1.0000000000000000        0.0000000000000000        2.5252582664681919E-017   1.0000000000000000        0.0000000000000000     
   6.4531250000000000        1.0000000000000000        0.0000000000000000        4.2378606690232804E-017   1.0000000000000000        0.0000000000000000     
   6.4843750000000000       0.99999999999999978        0.0000000000000000        6.9726968122041838E-017  0.99999999999999989       -1.1102230246251565E-016
   6.5156250000000000       0.99999999999999978        0.0000000000000000        1.1291296379761390E-016  0.99999999999999989       -1.1102230246251565E-016
   6.5468750000000000       0.99999999999999978        0.0000000000000000        1.8044767528143520E-016   1.0000000000000000        0.0000000000000000     
   6.5781250000000000       0.99999999999999978        0.0000000000000000        2.8515414873850975E-016   1.0000000000000000        1.1102230246251565E-016
   6.6093750000000000       0.99999999999999956        0.0000000000000000        4.4624387885577956E-016   1.0000000000000000        0.0000000000000000     
   6.6406250000000000       0.99999999999999933        0.0000000000000000        6.9234788787276299E-016   1.0000000000000000        0.0000000000000000     
   6.6718750000000000       0.99999999999999900        0.0000000000000000        1.0659221707328654E-015   1.0000000000000000        1.1102230246251565E-016
   6.7031250000000000       0.99999999999999845        0.0000000000000000        1.6296239130451994E-015   1.0000000000000000        1.1102230246251565E-016
   6.7343750000000000       0.99999999999999756        0.0000000000000000        2.4755025844196907E-015   1.0000000000000000        0.0000000000000000     
   6.7656250000000000       0.99999999999999645        0.0000000000000000        3.7381960385871460E-015   1.0000000000000002        2.2204460492503131E-016
   6.7968750000000000       0.99999999999999445        0.0000000000000000        5.6138033370737591E-015   1.0000000000000000        1.1102230246251565E-016
   6.8281250000000000       0.99999999999999167        0.0000000000000000        8.3867737624269240E-015   1.0000000000000000        1.1102230246251565E-016
   6.8593750000000000       0.99999999999998757        0.0000000000000000        1.2468073935360251E-014   1.0000000000000000        0.0000000000000000     
   6.8906250000000000       0.99999999999998168        0.0000000000000000        1.8449164549002962E-014   1.0000000000000002        1.1102230246251565E-016
   6.9218750000000000       0.99999999999997280        0.0000000000000000        2.7178059205723971E-014   1.0000000000000000        0.0000000000000000     
   6.9531250000000000       0.99999999999996025        0.0000000000000000        3.9866116441219885E-014   1.0000000000000002        1.1102230246251565E-016
   6.9843750000000000       0.99999999999994182        0.0000000000000000        5.8237453865031116E-014   1.0000000000000000        1.1102230246251565E-016
   7.0156250000000000       0.99999999999991540        0.0000000000000000        8.4737264669301362E-014   1.0000000000000002        1.1102230246251565E-016
   7.0468750000000000       0.99999999999987721        0.0000000000000000        1.2282125061151535E-013   1.0000000000000000        0.0000000000000000     
   7.0781250000000000       0.99999999999982259        0.0000000000000000        1.7735637427699330E-013  0.99999999999999989       -1.1102230246251565E-016
   7.1093750000000000       0.99999999999974487        0.0000000000000000        2.5517384878958199E-013   1.0000000000000000        0.0000000000000000     
   7.1406250000000000       0.99999999999963429        0.0000000000000000        3.6582960241063088E-013   1.0000000000000002        1.1102230246251565E-016
   7.1718750000000000       0.99999999999947753        0.0000000000000000        5.2264651920502508E-013   1.0000000000000002        2.2204460492503131E-016
   7.2031250000000000       0.99999999999925593        0.0000000000000000        7.4413804154932928E-013   1.0000000000000000        1.1102230246251565E-016
   7.2343750000000000       0.99999999999894407        0.0000000000000000        1.0559461282411638E-012   1.0000000000000000        0.0000000000000000     
   7.2656250000000000       0.99999999999850653        0.0000000000000000        1.4934705337394112E-012   1.0000000000000000        0.0000000000000000     
   7.2968750000000000       0.99999999999789457        0.0000000000000000        2.1054240251753635E-012   1.0000000000000000        0.0000000000000000     
   7.3281250000000000       0.99999999999704148        0.0000000000000000        2.9586234423867279E-012   1.0000000000000000        1.1102230246251565E-016
   7.3593750000000000       0.99999999999585565        0.0000000000000000        4.1444244357454271E-012   1.0000000000000000        1.1102230246251565E-016
   7.3906250000000000       0.99999999999421274        0.0000000000000000        5.7873345787283974E-012   1.0000000000000000        1.1102230246251565E-016
   7.4218750000000000       0.99999999999194356        0.0000000000000000        8.0565032160075670E-012   1.0000000000000000        1.1102230246251565E-016
   7.4531250000000000       0.99999999998881905        0.0000000000000000        1.1180996659212083E-011   1.0000000000000000        0.0000000000000000     
   7.4843750000000000       0.99999999998453004        0.0000000000000000        1.5470036278867352E-011   1.0000000000000000        1.1102230246251565E-016
   7.5156250000000000       0.99999999997866029        0.0000000000000000        2.1339719523380580E-011   1.0000000000000000        0.0000000000000000     
   7.5468750000000000       0.99999999997065192        0.0000000000000000        2.9348178058466453E-011   1.0000000000000000        1.1102230246251565E-016
   7.5781250000000000       0.99999999995975830        0.0000000000000000        4.0241675033103334E-011   1.0000000000000000        0.0000000000000000     
   7.6093750000000000       0.99999999994498512        0.0000000000000000        5.5014831352904281E-011   1.0000000000000000        0.0000000000000000     
   7.6406250000000000       0.99999999992501099        0.0000000000000000        7.4989030263529959E-011   1.0000000000000000        0.0000000000000000     
   7.6718750000000000       0.99999999989808597        0.0000000000000000        1.0191411769955530E-010   1.0000000000000000        1.1102230246251565E-016
   7.7031250000000000       0.99999999986190025        0.0000000000000000        1.3809983619801391E-010   1.0000000000000000        1.1102230246251565E-016
   7.7343750000000000       0.99999999981341503        0.0000000000000000        1.8658505290835250E-010   1.0000000000000000        1.1102230246251565E-016
   7.7656250000000000       0.99999999974864529        0.0000000000000000        2.5135482454275783E-010   1.0000000000000000        1.1102230246251565E-016
   7.7968750000000000       0.99999999966238240        0.0000000000000000        3.3761774811168658E-010   1.0000000000000002        1.1102230246251565E-016
   7.8281250000000000       0.99999999954784102        0.0000000000000000        4.5215894643211007E-010   1.0000000000000000        0.0000000000000000     
   7.8593750000000000       0.99999999939621254        0.0000000000000000        6.0378750718587025E-010   1.0000000000000000        0.0000000000000000     
   7.8906250000000000       0.99999999919609872        0.0000000000000000        8.0390131200509390E-010   1.0000000000000000        0.0000000000000000     
   7.9218750000000000       0.99999999893280300        0.0000000000000000        1.0671970350272547E-009   1.0000000000000000        0.0000000000000000     
   7.9531250000000000       0.99999999858744126        0.0000000000000000        1.4125587295550158E-009   1.0000000000000000        0.0000000000000000     
   7.9843750000000000       0.99999999813583518        0.0000000000000000        1.8641649135504272E-009   1.0000000000000000        1.1102230246251565E-016
   8.0156250000000000       0.99999999754713853        0.0000000000000000        2.4528614410839548E-009   1.0000000000000000        0.0000000000000000     
   8.0468750000000000       0.99999999678214435        0.0000000000000000        3.2178556986990415E-009   1.0000000000000000        0.0000000000000000     
   8.0781250000000000       0.99999999579120336        0.0000000000000000        4.2087967238928708E-009   1.0000000000000000        1.1102230246251565E-016
   8.1093750000000000       0.99999999451168442        0.0000000000000000        5.4883155521046252E-009   1.0000000000000000        0.0000000000000000     
   8.1406250000000000       0.99999999286488994        0.0000000000000000        7.1351101830106410E-009   1.0000000000000002        1.1102230246251565E-016
   8.1718750000000000       0.99999999075233048        0.0000000000000000        9.2476695772704268E-009   1.0000000000000000        1.1102230246251565E-016
   8.2031250000000000       0.99999998805125967        0.0000000000000000        1.1948740393732788E-008   1.0000000000000000        1.1102230246251565E-016
   8.2343750000000000       0.99999998460935235        0.0000000000000000        1.5390647810834394E-008   1.0000000000000002        1.1102230246251565E-016
   8.2656250000000000       0.99999998023841363        0.0000000000000000        1.9761586430496762E-008   1.0000000000000000        1.1102230246251565E-016
   8.2968750000000000       0.99999997470700297        0.0000000000000000        2.5292997151108566E-008   1.0000000000000002        1.1102230246251565E-016
   8.3281250000000000       0.99999996773186151        0.0000000000000000        3.2268138633501320E-008   1.0000000000000002        1.1102230246251565E-016
   8.3593750000000000       0.99999995896805571        0.0000000000000000        4.1031944438929054E-008   1.0000000000000002        1.1102230246251565E-016
   8.3906250000000000       0.99999994799777514        0.0000000000000000        5.2002225036217832E-008   1.0000000000000002        2.2204460492503131E-016
   8.4218750000000000       0.99999993431777767        0.0000000000000000        6.5682222470462683E-008   1.0000000000000002        1.1102230246251565E-016
   8.4531250000000000       0.99999991732555205        0.0000000000000000        8.2674447999020949E-008   1.0000000000000000        0.0000000000000000     
   8.4843750000000000       0.99999989630437880        0.0000000000000000        1.0369562122233310E-007   1.0000000000000000        0.0000000000000000     
   8.5156250000000000       0.99999987040762695        0.0000000000000000        1.2959237299048286E-007  0.99999999999999989       -1.1102230246251565E-016
   8.5468750000000000       0.99999983864283892        0.0000000000000000        1.6135716115222993E-007   1.0000000000000000        1.1102230246251565E-016
   8.5781250000000000       0.99999979985643728        0.0000000000000000        2.0014356281592118E-007   1.0000000000000000        1.1102230246251565E-016
   8.6093750000000000       0.99999975272026920        0.0000000000000000        2.4727973084857841E-007   1.0000000000000000        0.0000000000000000     
   8.6406250000000000       0.99999969572168612        0.0000000000000000        3.0427831387808914E-007   1.0000000000000000        0.0000000000000000     
   8.6718750000000000       0.99999962715948809        0.0000000000000000        3.7284051201368800E-007   1.0000000000000000        1.1102230246251565E-016
   8.7031250000000000       0.99999954514885592        0.0000000000000000        4.5485114419207329E-007   1.0000000000000000        1.1102230246251565E-016
   8.7343750000000000       0.99999944763939819        0.0000000000000000        5.5236060171959114E-007  0.99999999999999989       -1.1102230246251565E-016
   8.7656250000000000       0.99999933245168526        0.0000000000000000        6.6754831486123588E-007   1.0000000000000002        1.1102230246251565E-016
   8.7968750000000000       0.99999919733918219        0.0000000000000000        8.0266081785186539E-007   1.0000000000000000        0.0000000000000000     
   8.8281250000000000       0.99999904008439133        0.0000000000000000        9.5991560872180864E-007   1.0000000000000000        0.0000000000000000     
   8.8593750000000000       0.99999885864029658        0.0000000000000000        1.1413597034606542E-006   1.0000000000000000        0.0000000000000000     
   8.8906250000000000       0.99999865133098786        0.0000000000000000        1.3486690122008732E-006   1.0000000000000000        1.1102230246251565E-016
   8.9218750000000000       0.99999841712865545        0.0000000000000000        1.5828713446134847E-006   1.0000000000000000        1.1102230246251565E-016
   8.9531250000000000       0.99999815602809738        0.0000000000000000        1.8439719027120796E-006   1.0000000000000000        1.1102230246251565E-016
   8.9843750000000000       0.99999786954454362        0.0000000000000000        2.1304554564546983E-006   1.0000000000000000        1.1102230246251565E-016
   9.0156250000000000       0.99999756136606865        0.0000000000000000        2.4386339313218371E-006   1.0000000000000000        0.0000000000000000     
   9.0468750000000000       0.99999723819839481        0.0000000000000000        2.7618017752029056E-006   1.0000000000001701        1.6997514507011147E-013
   9.0781250000000000       0.99999691863166851        0.0000000000000000        3.0891541218086369E-006   1.0000000077857902        7.7857903457712041E-009
   9.1093750000000000       0.99999709741051168        0.0000000000000000        3.4044143393048764E-006   1.0000005018248510        5.0182485100691565E-007
   9.1406250000000000        1.0000003142855682        0.0000000000000000        3.6841079619412704E-006   1.0000039983935303        3.9983935301579621E-006
   9.1718750000000000        1.0000087006968950        0.0000000000000000        3.8954091757601544E-006   1.0000125961060706        1.2596106070739133E-005
   9.2031250000000000        1.0000210835128374        0.0000000000000000        3.9934739096544033E-006   1.0000250769867469        2.5076986747030183E-005
   9.2343750000000000        1.0000350850590851        0.0000000000000000        3.9181601350693211E-006   1.0000390032192201        3.9003219220234975E-005
   9.2656250000000000        1.0000489471495986        0.0000000000000000        3.5900211961275261E-006   1.0000525371707947        5.2537170794675347E-005
   9.2968750000000000        1.0000617843830071        0.0000000000000000        2.9054419094451569E-006   1.0000646898249166        6.4689824916475125E-005
   9.3281250000000000        1.0000733197288469        0.0000000000000000        1.7307698691175229E-006   1.0000750504987161        7.5050498716033864E-005
   9.3593750000000000        1.0000836237271711        0.0000000000000000       -1.0472399574498624E-007   1.0000835190031754        8.3519003175380746E-005
   9.3906250000000000        1.0000929529942193        0.0000000000000000       -2.8172408309139710E-006   1.0000901357533885        9.0135753388453921E-005
   9.4218750000000000        1.0001016673818757        0.0000000000000000       -6.6784103165552293E-006   1.0000949889715591        9.4988971559128998E-005
   9.4531250000000000        1.0001101947312285        0.0000000000000000       -1.2027033340183984E-005   1.0000981676978884        9.8167697888396077E-005
   9.4843750000000000        1.0001190221346010        0.0000000000000000       -1.9282855870191995E-005   1.0000997392787307        9.9739278730748282E-005
   9.5156250000000000        1.0001287019167218        0.0000000000000000       -2.8962637990942558E-005   1.0000997392787307        9.9739278730748282E-005
   9.5468750000000000        1.0001398664973591        0.0000000000000000       -4.1698799470664786E-005   1.0000981676978884        9.8167697888396077E-005
   9.5781250000000000        1.0001532499097938        0.0000000000000000       -5.8260938234560202E-005   1.0000949889715594        9.4988971559351043E-005
   9.6093750000000000        1.0001697162831136        0.0000000000000000       -7.9580529725298789E-005   1.0000901357533882        9.0135753388231876E-005
   9.6406250000000000        1.0001902981254049        0.0000000000000000       -1.0677912222957793E-004   1.0000835190031754        8.3519003175380746E-005
   9.6718750000000000        1.0002162508432886        0.0000000000000000       -1.4120034457277663E-004   1.0000750504987157        7.5050498715700797E-005
   9.7031250000000000        1.0002491358616590        0.0000000000000000       -1.8444603674244036E-004   1.0000646898249166        6.4689824916586147E-005
   9.7343750000000000        1.0002909539702791        0.0000000000000000       -2.3841679948438470E-004   1.0000525371707947        5.2537170794675347E-005
   9.7656250000000000        1.0003443604533315        0.0000000000000000       -3.0535723411100800E-004   1.0000390032192206        3.9003219220568042E-005
   9.7968750000000000        1.0004129830937312        0.0000000000000000       -3.8790610698417861E-004   1.0000250769867469        2.5076986746919161E-005
   9.8281250000000000        1.0005017477287304        0.0000000000000000       -4.8915162265956329E-004   1.0000125961060709        1.2596106070850155E-005
   9.8593750000000000        1.0006166903173146        0.0000000000000000       -6.1269192378441252E-004   1.0000039983935303        3.9983935302689844E-006
   9.8906250000000000        1.0007632026777136        0.0000000000000000       -7.6270085286262205E-004   1.0000005018248510        5.0182485100691565E-007
   9.9218750000000000        1.0009440066951854        0.0000000000000000       -9.4399890939488094E-004   1.0000000077857905        7.7857904567935066E-009
   9.9531250000000000        1.0011621292144848        0.0000000000000000       -1.1621292143146084E-003   1.0000000000001701        1.7008616737257398E-013
   9.9843750000000000        1.0014234381509906        0.0000000000000000       -1.4234381509905377E-003   1.0000000000000000        0.0000000000000000     
   10.015625000000000        1.0017351601876325        0.0000000000000000       -1.7351601876324653E-003   1.0000000000000000        0.0000000000000000     
   10.046875000000000        1.0021055061994506        0.0000000000000000       -2.1055061994503907E-003   1.0000000000000002        2.2204460492503131E-016
   10.078125000000000        1.0025437544006648        0.0000000000000000       -2.5437544006647944E-003   1.0000000000000000        0.0000000000000000     
   10.109375000000000        1.0030603427673865        0.0000000000000000       -3.0603427673864597E-003   1.0000000000000000        0.0000000000000000     
   10.140625000000000        1.0036669615841705        0.0000000000000000       -3.6669615841703278E-003   1.0000000000000002        2.2204460492503131E-016
   10.171875000000000        1.0043766444822386        0.0000000000000000       -4.3766444822385033E-003   1.0000000000000002        2.2204460492503131E-016
   10.203125000000000        1.0052038560594339        0.0000000000000000       -5.2038560594337493E-003   1.0000000000000000        0.0000000000000000     
   10.234375000000000        1.0061645738853806        0.0000000000000000       -6.1645738853805766E-003   1.0000000000000000        0.0000000000000000     
   10.265625000000000        1.0072763624056253        0.0000000000000000       -7.2763624056253196E-003   1.0000000000000000        0.0000000000000000     
   10.296875000000000        1.0085584359723121        0.0000000000000000       -8.5584359723120743E-003   1.0000000000000000        0.0000000000000000     
   10.328125000000000        1.0100317079539225        0.0000000000000000       -1.0031707953922553E-002   1.0000000000000000        0.0000000000000000     
   10.359375000000000        1.0117188226215068        0.0000000000000000       -1.1718822621506720E-002   1.0000000000000000        0.0000000000000000     
   10.390625000000000        1.0136441662833711        0.0000000000000000       -1.3644166283370972E-002   1.0000000000000000        0.0000000000000000     
   10.421875000000000        1.0158338539549396        0.0000000000000000       -1.5833853954939761E-002  0.99999999999999989       -2.2204460492503131E-016
   10.453125000000000        1.0183156877167221        0.0000000000000000       -1.8315687716722012E-002   1.0000000000000000        0.0000000000000000     
   10.484375000000000        1.0211190828427281        0.0000000000000000       -2.1119082842728055E-002   1.0000000000000000        0.0000000000000000     
   10.515625000000000        1.0242749577862409        0.0000000000000000       -2.4274957786240753E-002   1.0000000000000002        2.2204460492503131E-016
   10.546875000000000        1.0278155842013907        0.0000000000000000       -2.7815584201390638E-002   1.0000000000000000        0.0000000000000000     
   10.578125000000000        1.0317743933689036        0.0000000000000000       -3.1774393368903441E-002   1.0000000000000002        2.2204460492503131E-016
   10.609375000000000        1.0361857356932063        0.0000000000000000       -3.6185735693206253E-002   1.0000000000000000        0.0000000000000000     
   10.640625000000000        1.0410845903550263        0.0000000000000000       -4.1084590355026394E-002  0.99999999999999989        0.0000000000000000     
   10.671875000000000        1.0465062227461752        0.0000000000000000       -4.6506222746175149E-002   1.0000000000000000        0.0000000000000000     
   10.703125000000000        1.0524857879866274        0.0000000000000000       -5.2485787986627279E-002   1.0000000000000002        2.2204460492503131E-016
   10.734375000000000        1.0590578796308410        0.0000000000000000       -5.9057879630840943E-002   1.0000000000000000        0.0000000000000000     
   10.765625000000000        1.0662560236099075        0.0000000000000000       -6.6256023609907261E-002   1.0000000000000002        2.2204460492503131E-016
   10.796875000000000        1.0741121185243916        0.0000000000000000       -7.4112118524391465E-002   1.0000000000000002        2.2204460492503131E-016
   10.828125000000000        1.0826558245914952        0.0000000000000000       -8.2655824591495147E-002   1.0000000000000000        0.0000000000000000     
   10.859375000000000        1.0919139048470465        0.0000000000000000       -9.1913904847046479E-002   1.0000000000000000        0.0000000000000000     
   10.890625000000000        1.1019095235909684        0.0000000000000000      -0.10190952359096823        1.0000000000000002        2.2204460492503131E-016
   10.921875000000000        1.1126615085228790        0.0000000000000000      -0.11266150852287908        1.0000000000000000        0.0000000000000000     
   10.953125000000000        1.1241835845164170        0.0000000000000000      -0.12418358451641689        1.0000000000000000        0.0000000000000000     
   10.984375000000000        1.1364835884964368        0.0000000000000000      -0.13648358849643677        1.0000000000000000        0.0000000000000000     
   11.015625000000000        1.1495626763780995        0.0000000000000000      -0.14956267637809931        1.0000000000000002        2.2204460492503131E-016
   11.046875000000000        1.1634145344631406        0.0000000000000000      -0.16341453446314058        1.0000000000000000        0.0000000000000000     
   11.078125000000000        1.1780246090255215        0.0000000000000000      -0.17802460902552147        1.0000000000000000        0.0000000000000000     
   11.109375000000000        1.1933693690133258        0.0000000000000000      -0.19336936901332577        1.0000000000000000        0.0000000000000000     
   11.140625000000000        1.2094156178022348        0.0000000000000000      -0.20941561780223461        1.0000000000000002        2.2204460492503131E-016
   11.171875000000000        1.2261198707141736        0.0000000000000000      -0.22611987071417355        1.0000000000000000        0.0000000000000000     
   11.203125000000000        1.2434278155200706        0.0000000000000000      -0.24342781552007065        1.0000000000000000        0.0000000000000000     
   11.234375000000000        1.2612738733378932        0.0000000000000000      -0.26127387333789309        1.0000000000000000        0.0000000000000000     
   11.265625000000000        1.2795808771800246        0.0000000000000000      -0.27958087718002456        1.0000000000000000        0.0000000000000000     
   11.296875000000000        1.2982598848667297        0.0000000000000000      -0.29825988486672961        1.0000000000000000        2.2204460492503131E-016
   11.328125000000000        1.3172101420807967        0.0000000000000000      -0.31721014208079673        1.0000000000000000        0.0000000000000000     
   11.359375000000000        1.3363192099763974        0.0000000000000000      -0.33631920997639730        1.0000000000000000        2.2204460492503131E-016
   11.390625000000000        1.3554632699659324        0.0000000000000000      -0.35546326996593225        1.0000000000000000        2.2204460492503131E-016
   11.421875000000000        1.3745076160956540        0.0000000000000000      -0.37450761609565408       0.99999999999999989        0.0000000000000000     
   11.453125000000000        1.3933073427987419        0.0000000000000000      -0.39330734279874191        1.0000000000000000        0.0000000000000000     
   11.484375000000000        1.4117082328095245        0.0000000000000000      -0.41170823280952451        1.0000000000000000        0.0000000000000000     
   11.515625000000000        1.4295478466728671        0.0000000000000000      -0.42954784667286722       0.99999999999999978       -2.2204460492503131E-016
   11.546875000000000        1.4466568116383491        0.0000000000000000      -0.44665681163834914        1.0000000000000000        0.0000000000000000     
   11.578125000000000        1.4628603038511709        0.0000000000000000      -0.46286030385117100        1.0000000000000000        0.0000000000000000     
   11.609375000000000        1.4779797137126800        0.0000000000000000      -0.47797971371267989        1.0000000000000000        0.0000000000000000     
   11.640625000000000        1.4918344801643575        0.0000000000000000      -0.49183448016435727        1.0000000000000002        2.2204460492503131E-016
   11.671875000000000        1.5042440755392332        0.0000000000000000      -0.50424407553923323        1.0000000000000000        0.0000000000000000     
   11.703125000000000        1.5150301186190802        0.0000000000000000      -0.51503011861908021        1.0000000000000000        0.0000000000000000     
   11.734375000000000        1.5240185897332119        0.0000000000000000      -0.52401858973321191        1.0000000000000000        0.0000000000000000     
   11.765625000000000        1.5310421182353517        0.0000000000000000      -0.53104211823535163        1.0000000000000000        2.2204460492503131E-016
   11.796875000000000        1.5359423095975306        0.0000000000000000      -0.53594230959753053        1.0000000000000000        0.0000000000000000     
   11.828125000000000        1.5385720767588182        0.0000000000000000      -0.53857207675881791        1.0000000000000004        4.4408920985006262E-016
   11.859375000000000        1.5387979383494201        0.0000000000000000      -0.53879793834941991        1.0000000000000002        2.2204460492503131E-016
   11.890625000000000        1.5365022450550190        0.0000000000000000      -0.53650224505501898        1.0000000000000000        0.0000000000000000     
   11.921875000000000        1.5315852947575181        0.0000000000000000      -0.53158529475751792        1.0000000000000002        2.2204460492503131E-016
   11.953125000000000        1.5239672972370903        0.0000000000000000      -0.52396729723709023        1.0000000000000000        0.0000000000000000     
   11.984375000000000        1.5135901501801881        0.0000000000000000      -0.51359015018018783        1.0000000000000002        2.2204460492503131E-016
   12.015625000000000        1.5004189900238560        0.0000000000000000      -0.50041899002385593        1.0000000000000000        0.0000000000000000     
   12.046875000000000        1.4844434837733860        0.0000000000000000      -0.48444348377338597        1.0000000000000000        0.0000000000000000     
   12.078125000000000        1.4656788313324620        0.0000000000000000      -0.46567883133246207        1.0000000000000000        0.0000000000000000     
   12.109375000000000        1.4441664520362212        0.0000000000000000      -0.44416645203622102        1.0000000000000002        2.2204460492503131E-016
   12.140625000000000        1.4199743339114825        0.0000000000000000      -0.41997433391148248        1.0000000000000000        0.0000000000000000     
   12.171875000000000        1.3931970296190126        0.0000000000000000      -0.39319702961901259        1.0000000000000000        0.0000000000000000     
   12.203125000000000        1.3639552889566957        0.0000000000000000      -0.36395528895669543        1.0000000000000002        2.2204460492503131E-016
   12.234375000000000        1.3323953241012094        0.0000000000000000      -0.33239532410120937        1.0000000000000000        0.0000000000000000     
   12.265625000000000        1.2986877103079246        0.0000000000000000      -0.29868771030792457        1.0000000000000000        0.0000000000000000     
   12.296875000000000        1.2630259314335233        0.0000000000000000      -0.26302593143352332        1.0000000000000000        0.0000000000000000     
   12.328125000000000        1.2256245862466730        0.0000000000000000      -0.22562458624667309        1.0000000000000000        0.0000000000000000     
   12.359375000000000        1.1867172779002151        0.0000000000000000      -0.18671727790021483        1.0000000000000002        2.2204460492503131E-016
   12.390625000000000        1.1465542150068631        0.0000000000000000      -0.14655421500686297        1.0000000000000000        0.0000000000000000     
   12.421875000000000        1.1053995583482141        0.0000000000000000      -0.10539955834821410        1.0000000000000000        0.0000000000000000     
   12.453125000000000        1.0635285522224367        0.0000000000000000       -6.3528552222436668E-002   1.0000000000000000        0.0000000000000000     
   12.484375000000000        1.0212244836811322        0.0000000000000000       -2.1224483681132018E-002   1.0000000000000002        2.2204460492503131E-016
   12.515625000000000       0.97877551631886806        0.0000000000000000        2.1224483681132018E-002   1.0000000000000000        1.1102230246251565E-016
   12.546875000000000       0.93647144777756353        0.0000000000000000        6.3528552222436668E-002   1.0000000000000002        2.2204460492503131E-016
   12.578125000000000       0.89460044165178598        0.0000000000000000       0.10539955834821410        1.0000000000000000        1.1102230246251565E-016
   12.609375000000000       0.85344578499313706        0.0000000000000000       0.14655421500686297        1.0000000000000000        0.0000000000000000     
   12.640625000000000       0.81328272209978525        0.0000000000000000       0.18671727790021486        1.0000000000000000        1.1102230246251565E-016
   12.671875000000000       0.77437541375332697        0.0000000000000000       0.22562458624667306        1.0000000000000000        0.0000000000000000     
   12.703125000000000       0.73697406856647674        0.0000000000000000       0.26302593143352332        1.0000000000000000        0.0000000000000000     
   12.734375000000000       0.70131228969207549        0.0000000000000000       0.29868771030792457        1.0000000000000000        1.1102230246251565E-016
   12.765625000000000       0.66760467589879069        0.0000000000000000       0.33239532410120931        1.0000000000000000        0.0000000000000000     
   12.796875000000000       0.63604471104330462        0.0000000000000000       0.36395528895669543        1.0000000000000000        1.1102230246251565E-016
   12.828125000000000       0.60680297038098741        0.0000000000000000       0.39319702961901259        1.0000000000000000        0.0000000000000000     
   12.859375000000000       0.58002566608851758        0.0000000000000000       0.41997433391148248        1.0000000000000000        1.1102230246251565E-016
   12.890625000000000       0.55583354796377904        0.0000000000000000       0.44416645203622096        1.0000000000000000        0.0000000000000000     
   12.921875000000000       0.53432116866753798        0.0000000000000000       0.46567883133246207        1.0000000000000000        0.0000000000000000     
   12.953125000000000       0.51555651622661403        0.0000000000000000       0.48444348377338592        1.0000000000000000        0.0000000000000000     
   12.984375000000000       0.49958100997614413        0.0000000000000000       0.50041899002385593        1.0000000000000000        5.5511151231257827E-017
   13.015625000000000       0.48640984981981228        0.0000000000000000       0.51359015018018783        1.0000000000000000        1.1102230246251565E-016
   13.046875000000000       0.47603270276290988        0.0000000000000000       0.52396729723709023        1.0000000000000000        1.1102230246251565E-016
   13.078125000000000       0.46841470524248213        0.0000000000000000       0.53158529475751792        1.0000000000000000        5.5511151231257827E-017
   13.109375000000000       0.46349775494498102        0.0000000000000000       0.53650224505501898        1.0000000000000000        0.0000000000000000     
   13.140625000000000       0.46120206165058009        0.0000000000000000       0.53879793834942002        1.0000000000000000        1.1102230246251565E-016
   13.171875000000000       0.46142792324118209        0.0000000000000000       0.53857207675881802        1.0000000000000000        1.1102230246251565E-016
   13.203125000000000       0.46405769040246947        0.0000000000000000       0.53594230959753053        1.0000000000000000        0.0000000000000000     
   13.234375000000000       0.46895788176464842        0.0000000000000000       0.53104211823535163        1.0000000000000000        5.5511151231257827E-017
   13.265625000000000       0.47598141026678820        0.0000000000000000       0.52401858973321191        1.0000000000000000        1.1102230246251565E-016
   13.296875000000000       0.48496988138091979        0.0000000000000000       0.51503011861908021        1.0000000000000000        0.0000000000000000     
   13.328125000000000       0.49575592446076683        0.0000000000000000       0.50424407553923323        1.0000000000000000        5.5511151231257827E-017
   13.359375000000000       0.50816551983564284        0.0000000000000000       0.49183448016435727        1.0000000000000000        1.1102230246251565E-016
   13.390625000000000       0.52202028628732011        0.0000000000000000       0.47797971371267989        1.0000000000000000        0.0000000000000000     
   13.421875000000000       0.53713969614882906        0.0000000000000000       0.46286030385117100        1.0000000000000000        0.0000000000000000     
   13.453125000000000       0.55334318836165097        0.0000000000000000       0.44665681163834914        1.0000000000000000        1.1102230246251565E-016
   13.484375000000000       0.57045215332713295        0.0000000000000000       0.42954784667286722        1.0000000000000002        2.2204460492503131E-016
   13.515625000000000       0.58829176719047549        0.0000000000000000       0.41170823280952457        1.0000000000000000        0.0000000000000000     
   13.546875000000000       0.60669265720125820        0.0000000000000000       0.39330734279874191        1.0000000000000000        1.1102230246251565E-016
   13.578125000000000       0.62549238390434592        0.0000000000000000       0.37450761609565414        1.0000000000000000        1.1102230246251565E-016
   13.609375000000000       0.64453673003406786        0.0000000000000000       0.35546326996593225        1.0000000000000000        1.1102230246251565E-016
   13.640625000000000       0.66368079002360281        0.0000000000000000       0.33631920997639730        1.0000000000000000        1.1102230246251565E-016
   13.671875000000000       0.68278985791920332        0.0000000000000000       0.31721014208079668        1.0000000000000000        0.0000000000000000     
   13.703125000000000       0.70174011513327050        0.0000000000000000       0.29825988486672961        1.0000000000000000        1.1102230246251565E-016
   13.734375000000000       0.72041912281997555        0.0000000000000000       0.27958087718002456        1.0000000000000000        1.1102230246251565E-016
   13.765625000000000       0.73872612666210691        0.0000000000000000       0.26127387333789309        1.0000000000000000        0.0000000000000000     
   13.796875000000000       0.75657218447992935        0.0000000000000000       0.24342781552007065        1.0000000000000000        0.0000000000000000     
   13.828125000000000       0.77388012928582661        0.0000000000000000       0.22611987071417355        1.0000000000000002        2.2204460492503131E-016
   13.859375000000000       0.79058438219776561        0.0000000000000000       0.20941561780223461        1.0000000000000002        2.2204460492503131E-016
   13.890625000000000       0.80663063098667431        0.0000000000000000       0.19336936901332580        1.0000000000000000        1.1102230246251565E-016
   13.921875000000000       0.82197539097447858        0.0000000000000000       0.17802460902552145        1.0000000000000000        0.0000000000000000     
   13.953125000000000       0.83658546553685953        0.0000000000000000       0.16341453446314055        1.0000000000000000        1.1102230246251565E-016
   13.984375000000000       0.85043732362190072        0.0000000000000000       0.14956267637809931        1.0000000000000000        0.0000000000000000     
   14.015625000000000       0.86351641150356317        0.0000000000000000       0.13648358849643677        1.0000000000000000        0.0000000000000000     
   14.046875000000000       0.87581641548358313        0.0000000000000000       0.12418358451641689        1.0000000000000000        0.0000000000000000     
   14.078125000000000       0.88733849147712096        0.0000000000000000       0.11266150852287908        1.0000000000000000        0.0000000000000000     
   14.109375000000000       0.89809047640903183        0.0000000000000000       0.10190952359096822        1.0000000000000000        0.0000000000000000     
   14.140625000000000       0.90808609515295358        0.0000000000000000        9.1913904847046465E-002   1.0000000000000000        0.0000000000000000     
   14.171875000000000       0.91734417540850488        0.0000000000000000        8.2655824591495147E-002   1.0000000000000000        0.0000000000000000     
   14.203125000000000       0.92588788147560863        0.0000000000000000        7.4112118524391465E-002   1.0000000000000000        1.1102230246251565E-016
   14.234375000000000       0.93374397639009277        0.0000000000000000        6.6256023609907275E-002   1.0000000000000000        0.0000000000000000     
   14.265625000000000       0.94094212036915903        0.0000000000000000        5.9057879630840956E-002   1.0000000000000000        0.0000000000000000     
   14.296875000000000       0.94751421201337283        0.0000000000000000        5.2485787986627279E-002   1.0000000000000000        1.1102230246251565E-016
   14.328125000000000       0.95349377725382500        0.0000000000000000        4.6506222746175149E-002   1.0000000000000002        1.1102230246251565E-016
   14.359375000000000       0.95891540964497368        0.0000000000000000        4.1084590355026401E-002   1.0000000000000000        1.1102230246251565E-016
   14.390625000000000       0.96381426430679384        0.0000000000000000        3.6185735693206253E-002   1.0000000000000000        1.1102230246251565E-016
   14.421875000000000       0.96822560663109658        0.0000000000000000        3.1774393368903441E-002   1.0000000000000000        0.0000000000000000     
   14.453125000000000       0.97218441579860948        0.0000000000000000        2.7815584201390638E-002   1.0000000000000002        1.1102230246251565E-016
   14.484375000000000       0.97572504221375933        0.0000000000000000        2.4274957786240753E-002   1.0000000000000000        1.1102230246251565E-016
   14.515625000000000       0.97888091715727199        0.0000000000000000        2.1119082842728055E-002   1.0000000000000000        0.0000000000000000     
   14.546875000000000       0.98168431228327802        0.0000000000000000        1.8315687716722016E-002   1.0000000000000000        0.0000000000000000     
   14.578125000000000       0.98416614604506036        0.0000000000000000        1.5833853954939761E-002   1.0000000000000002        1.1102230246251565E-016
   14.609375000000000       0.98635583371662905        0.0000000000000000        1.3644166283370973E-002   1.0000000000000000        0.0000000000000000     
   14.640625000000000       0.98828117737849341        0.0000000000000000        1.1718822621506721E-002   1.0000000000000002        1.1102230246251565E-016
   14.671875000000000       0.98996829204607739        0.0000000000000000        1.0031707953922555E-002   1.0000000000000000        0.0000000000000000     
   14.703125000000000       0.99144156402768790        0.0000000000000000        8.5584359723120743E-003   1.0000000000000000        0.0000000000000000     
   14.734375000000000       0.99272363759437465        0.0000000000000000        7.2763624056253204E-003   1.0000000000000000        0.0000000000000000     
   14.765625000000000       0.99383542611461939        0.0000000000000000        6.1645738853805757E-003   1.0000000000000000        0.0000000000000000     
   14.796875000000000       0.99479614394056637        0.0000000000000000        5.2038560594337493E-003   1.0000000000000002        1.1102230246251565E-016
   14.828125000000000       0.99562335551776149        0.0000000000000000        4.3766444822385033E-003   1.0000000000000000        0.0000000000000000     
   14.859375000000000       0.99633303841582965        0.0000000000000000        3.6669615841703283E-003   1.0000000000000000        0.0000000000000000     
   14.890625000000000       0.99693965723261357        0.0000000000000000        3.0603427673864597E-003   1.0000000000000000        0.0000000000000000     
   14.921875000000000       0.99745624559933521        0.0000000000000000        2.5437544006647939E-003   1.0000000000000000        0.0000000000000000     
   14.953125000000000       0.99789449380054962        0.0000000000000000        2.1055061994503907E-003   1.0000000000000000        0.0000000000000000     
   14.984375000000000       0.99826483981236769        0.0000000000000000        1.7351601876324650E-003   1.0000000000000002        1.1102230246251565E-016
   15.015625000000000       0.99857656184900945        0.0000000000000000        1.4234381509905377E-003   1.0000000000000000        0.0000000000000000     
   15.046875000000000       0.99883787078568553        0.0000000000000000        1.1621292143146082E-003   1.0000000000000002        1.1102230246251565E-016
   15.078125000000000       0.99905600109060522        0.0000000000000000        9.4399890939488105E-004   1.0000000000000000        1.1102230246251565E-016
   15.109375000000000       0.99923729914713744        0.0000000000000000        7.6270085286262205E-004   1.0000000000000000        1.1102230246251565E-016
   15.140625000000000       0.99938730807621556        0.0000000000000000        6.1269192378441263E-004   1.0000000000000000        0.0000000000000000     
   15.171875000000000       0.99951084837734050        0.0000000000000000        4.8915162265956329E-004   1.0000000000000000        1.1102230246251565E-016
   15.203125000000000       0.99961209389301586        0.0000000000000000        3.8790610698417861E-004   1.0000000000000000        0.0000000000000000     
   15.234375000000000       0.99969464276588904        0.0000000000000000        3.0535723411100800E-004   1.0000000000000000        0.0000000000000000     
   15.265625000000000       0.99976158320051567        0.0000000000000000        2.3841679948438468E-004   1.0000000000000000        0.0000000000000000     
   15.296875000000000       0.99981555396325761        0.0000000000000000        1.8444603674244039E-004   1.0000000000000000        0.0000000000000000     
   15.328125000000000       0.99985879965542723        0.0000000000000000        1.4120034457277663E-004   1.0000000000000000        0.0000000000000000     
   15.359375000000000       0.99989322087777044        0.0000000000000000        1.0677912222957793E-004   1.0000000000000000        0.0000000000000000     
   15.390625000000000       0.99992041947027488        0.0000000000000000        7.9580529725298776E-005   1.0000000000000002        2.2204460492503131E-016
   15.421875000000000       0.99994173906176553        0.0000000000000000        5.8260938234560208E-005   1.0000000000000000        1.1102230246251565E-016
   15.453125000000000       0.99995830120052931        0.0000000000000000        4.1698799470664779E-005   1.0000000000000000        0.0000000000000000     
   15.484375000000000       0.99997103736200910        0.0000000000000000        2.8962637990942558E-005   1.0000000000000000        0.0000000000000000     
   15.515625000000000       0.99998071714412984        0.0000000000000000        1.9282855870191995E-005   1.0000000000000000        0.0000000000000000     
   15.546875000000000       0.99998797296665987        0.0000000000000000        1.2027033340183985E-005   1.0000000000000000        0.0000000000000000     
   15.578125000000000       0.99999332158968357        0.0000000000000000        6.6784103165552293E-006   1.0000000000000002        1.1102230246251565E-016
   15.609375000000000       0.99999718275916916        0.0000000000000000        2.8172408309139710E-006   1.0000000000000000        1.1102230246251565E-016
   15.640625000000000       0.99999989527600430        0.0000000000000000        1.0472399574498622E-007   1.0000000000000000        0.0000000000000000     
   15.671875000000000        1.0000017307698692        0.0000000000000000       -1.7307698691175229E-006   1.0000000000000000        0.0000000000000000     
   15.703125000000000        1.0000029054419095        0.0000000000000000       -2.9054419094451569E-006   1.0000000000000000        0.0000000000000000     
   15.734375000000000        1.0000035900211963        0.0000000000000000       -3.5900211961275261E-006   1.0000000000000002        2.2204460492503131E-016
   15.765625000000000        1.0000039181601352        0.0000000000000000       -3.9181601350693211E-006   1.0000000000000002        2.2204460492503131E-016
   15.796875000000000        1.0000039934739096        0.0000000000000000       -3.9934739096544033E-006  0.99999999999999989        0.0000000000000000     
   15.828125000000000        1.0000038954091759        0.0000000000000000       -3.8954091757601544E-006   1.0000000000000002        2.2204460492503131E-016
   15.859375000000000        1.0000036841079620        0.0000000000000000       -3.6841079619412700E-006   1.0000000000000000        0.0000000000000000     
   15.890625000000000        1.0000034044143395        0.0000000000000000       -3.4044143393048759E-006   1.0000000000000002        2.2204460492503131E-016
   15.921875000000000        1.0000030891541218        0.0000000000000000       -3.0891541218086373E-006   1.0000000000000000        0.0000000000000000     
   15.953125000000000        1.0000027618017753        0.0000000000000000       -2.7618017752029056E-006   1.0000000000000000        0.0000000000000000     
   15.984375000000000        1.0000024386339312        0.0000000000000000       -2.4386339313218371E-006  0.99999999999999989        0.0000000000000000     
   16.015625000000000        1.0000021304554563        0.0000000000000000       -2.1304554564546983E-006  0.99999999999999978       -2.2204460492503131E-016
   16.046875000000000        1.0000018439719027        0.0000000000000000       -1.8439719027120796E-006   1.0000000000000000        0.0000000000000000     
   16.078125000000000        1.0000015828713447        0.0000000000000000       -1.5828713446134847E-006   1.0000000000000000        0.0000000000000000     
   16.109375000000000        1.0000013486690122        0.0000000000000000       -1.3486690122008729E-006   1.0000000000000000        0.0000000000000000     
   16.140625000000000        1.0000011413597036        0.0000000000000000       -1.1413597034606545E-006   1.0000000000000002        2.2204460492503131E-016
   16.171875000000000        1.0000009599156088        0.0000000000000000       -9.5991560872180864E-007   1.0000000000000000        0.0000000000000000     
   16.203125000000000        1.0000008026608178        0.0000000000000000       -8.0266081785186539E-007   1.0000000000000000        0.0000000000000000     
   16.234375000000000        1.0000006675483148        0.0000000000000000       -6.6754831486123588E-007   1.0000000000000000        0.0000000000000000     
   16.265625000000000        1.0000005523606017        0.0000000000000000       -5.5236060171959124E-007   1.0000000000000000        0.0000000000000000     
   16.296875000000000        1.0000004548511443        0.0000000000000000       -4.5485114419207329E-007   1.0000000000000002        2.2204460492503131E-016
   16.328125000000000        1.0000003728405122        0.0000000000000000       -3.7284051201368800E-007   1.0000000000000002        2.2204460492503131E-016
   16.359375000000000        1.0000003042783139        0.0000000000000000       -3.0427831387808914E-007   1.0000000000000000        0.0000000000000000     
   16.390625000000000        1.0000002472797309        0.0000000000000000       -2.4727973084857841E-007   1.0000000000000000        0.0000000000000000     
   16.421875000000000        1.0000002001435628        0.0000000000000000       -2.0014356281592121E-007   1.0000000000000000        0.0000000000000000     
   16.453125000000000        1.0000001613571612        0.0000000000000000       -1.6135716115222993E-007   1.0000000000000000        0.0000000000000000     
   16.484375000000000        1.0000001295923731        0.0000000000000000       -1.2959237299048289E-007   1.0000000000000000        0.0000000000000000     
   16.515625000000000        1.0000001036956212        0.0000000000000000       -1.0369562122233310E-007   1.0000000000000000        0.0000000000000000     
   16.546875000000000        1.0000000826744480        0.0000000000000000       -8.2674447999020962E-008   1.0000000000000000        0.0000000000000000     
   16.578125000000000        1.0000000656822225        0.0000000000000000       -6.5682222470462683E-008   1.0000000000000000        0.0000000000000000     
   16.609375000000000        1.0000000520022252        0.0000000000000000       -5.2002225036217832E-008   1.0000000000000002        2.2204460492503131E-016
   16.640625000000000        1.0000000410319445        0.0000000000000000       -4.1031944438929054E-008   1.0000000000000000        0.0000000000000000     
   16.671875000000000        1.0000000322681388        0.0000000000000000       -3.2268138633501320E-008   1.0000000000000002        2.2204460492503131E-016
   16.703125000000000        1.0000000252929973        0.0000000000000000       -2.5292997151108566E-008   1.0000000000000000        0.0000000000000000     
   16.734375000000000        1.0000000197615864        0.0000000000000000       -1.9761586430496762E-008  0.99999999999999989        0.0000000000000000     
   16.765625000000000        1.0000000153906479        0.0000000000000000       -1.5390647810834394E-008   1.0000000000000000        0.0000000000000000     
   16.796875000000000        1.0000000119487404        0.0000000000000000       -1.1948740393732790E-008   1.0000000000000000        0.0000000000000000     
   16.828125000000000        1.0000000092476697        0.0000000000000000       -9.2476695772704268E-009   1.0000000000000002        2.2204460492503131E-016
   16.859375000000000        1.0000000071351103        0.0000000000000000       -7.1351101830106402E-009   1.0000000000000000        0.0000000000000000     
   16.890625000000000        1.0000000054883156        0.0000000000000000       -5.4883155521046243E-009   1.0000000000000000        0.0000000000000000     
   16.921875000000000        1.0000000042087969        0.0000000000000000       -4.2087967238928708E-009   1.0000000000000002        2.2204460492503131E-016
   16.953125000000000        1.0000000032178558        0.0000000000000000       -3.2178556986990415E-009   1.0000000000000000        0.0000000000000000     
   16.984375000000000        1.0000000024528615        0.0000000000000000       -2.4528614410839548E-009   1.0000000000000000        0.0000000000000000     
   17.015625000000000        1.0000000018641650        0.0000000000000000       -1.8641649135504272E-009   1.0000000000000002        2.2204460492503131E-016
   17.046875000000000        1.0000000014125587        0.0000000000000000       -1.4125587295550158E-009   1.0000000000000000        0.0000000000000000     
   17.078125000000000        1.0000000010671970        0.0000000000000000       -1.0671970350272547E-009   1.0000000000000000        0.0000000000000000     
   17.109375000000000        1.0000000008039012        0.0000000000000000       -8.0390131200509297E-010  0.99999999999999989       -2.2204460492503131E-016
   17.140625000000000        1.0000000006037875        0.0000000000000000       -6.0378750718587046E-010   1.0000000000000000        0.0000000000000000     
   17.171875000000000        1.0000000004521590        0.0000000000000000       -4.5215894643210997E-010   1.0000000000000000        0.0000000000000000     
   17.203125000000000        1.0000000003376179        0.0000000000000000       -3.3761774811168653E-010   1.0000000000000002        2.2204460492503131E-016
   17.234375000000000        1.0000000002513549        0.0000000000000000       -2.5135482454275746E-010   1.0000000000000002        2.2204460492503131E-016
   17.265625000000000        1.0000000001865852        0.0000000000000000       -1.8658505290835250E-010   1.0000000000000002        2.2204460492503131E-016
   17.296875000000000        1.0000000001380998        0.0000000000000000       -1.3809983619801391E-010  0.99999999999999989        0.0000000000000000     
   17.328125000000000        1.0000000001019143        0.0000000000000000       -1.0191411769955524E-010   1.0000000000000002        2.2204460492503131E-016
   17.359375000000000        1.0000000000749891        0.0000000000000000       -7.4989030263529920E-011   1.0000000000000000        0.0000000000000000     
   17.390625000000000        1.0000000000550149        0.0000000000000000       -5.5014831352904274E-011   1.0000000000000000        0.0000000000000000     
   17.421875000000000        1.0000000000402416        0.0000000000000000       -4.0241675033103321E-011  0.99999999999999989        0.0000000000000000     
   17.453125000000000        1.0000000000293481        0.0000000000000000       -2.9348178058466446E-011  0.99999999999999989        0.0000000000000000     
   17.484375000000000        1.0000000000213398        0.0000000000000000       -2.1339719523380574E-011   1.0000000000000000        0.0000000000000000     
   17.515625000000000        1.0000000000154701        0.0000000000000000       -1.5470036278867349E-011   1.0000000000000000        0.0000000000000000     
   17.546875000000000        1.0000000000111811        0.0000000000000000       -1.1180996659212083E-011   1.0000000000000000        0.0000000000000000     
   17.578125000000000        1.0000000000080564        0.0000000000000000       -8.0565032160075670E-012  0.99999999999999989        0.0000000000000000     
   17.609375000000000        1.0000000000057874        0.0000000000000000       -5.7873345787283958E-012   1.0000000000000000        0.0000000000000000     
   17.640625000000000        1.0000000000041445        0.0000000000000000       -4.1444244357454247E-012   1.0000000000000000        0.0000000000000000     
   17.671875000000000        1.0000000000029587        0.0000000000000000       -2.9586234423867259E-012   1.0000000000000002        2.2204460492503131E-016
   17.703125000000000        1.0000000000021054        0.0000000000000000       -2.1054240251753631E-012   1.0000000000000000        0.0000000000000000     
   17.734375000000000        1.0000000000014937        0.0000000000000000       -1.4934705337394116E-012   1.0000000000000002        2.2204460492503131E-016
   17.765625000000000        1.0000000000010560        0.0000000000000000       -1.0559461282411624E-012   1.0000000000000000        0.0000000000000000     
   17.796875000000000        1.0000000000007443        0.0000000000000000       -7.4413804154932928E-013   1.0000000000000002        2.2204460492503131E-016
   17.828125000000000        1.0000000000005227        0.0000000000000000       -5.2264651920502508E-013   1.0000000000000000        0.0000000000000000     
   17.859375000000000        1.0000000000003659        0.0000000000000000       -3.6582960241063098E-013   1.0000000000000000        0.0000000000000000     
   17.890625000000000        1.0000000000002554        0.0000000000000000       -2.5517384878958163E-013   1.0000000000000002        2.2204460492503131E-016
   17.921875000000000        1.0000000000001774        0.0000000000000000       -1.7735637427699330E-013   1.0000000000000000        0.0000000000000000     
   17.953125000000000        1.0000000000001228        0.0000000000000000       -1.2282125061151535E-013   1.0000000000000000        0.0000000000000000     
   17.984375000000000        1.0000000000000848        0.0000000000000000       -8.4737264669301349E-014   1.0000000000000000        0.0000000000000000     
   18.015625000000000        1.0000000000000584        0.0000000000000000       -5.8237453865031078E-014   1.0000000000000002        2.2204460492503131E-016
   18.046875000000000        1.0000000000000400        0.0000000000000000       -3.9866116441219866E-014   1.0000000000000000        0.0000000000000000     
   18.078125000000000        1.0000000000000273        0.0000000000000000       -2.7178059205723975E-014   1.0000000000000002        2.2204460492503131E-016
   18.109375000000000        1.0000000000000187        0.0000000000000000       -1.8449164549002959E-014   1.0000000000000002        2.2204460492503131E-016
   18.140625000000000        1.0000000000000124        0.0000000000000000       -1.2468073935360254E-014   1.0000000000000000        0.0000000000000000     
   18.171875000000000        1.0000000000000084        0.0000000000000000       -8.3867737624268924E-015   1.0000000000000000        0.0000000000000000     
   18.203125000000000        1.0000000000000056        0.0000000000000000       -5.6138033370737773E-015  0.99999999999999989        0.0000000000000000     
   18.234375000000000        1.0000000000000038        0.0000000000000000       -3.7381960385871420E-015   1.0000000000000000        0.0000000000000000     
   18.265625000000000        1.0000000000000027        0.0000000000000000       -2.4755025844196812E-015   1.0000000000000002        2.2204460492503131E-016
   18.296875000000000        1.0000000000000016        0.0000000000000000       -1.6296239130452012E-015  0.99999999999999989        0.0000000000000000     
   18.328125000000000        1.0000000000000011        0.0000000000000000       -1.0659221707328630E-015   1.0000000000000000        0.0000000000000000     
   18.359375000000000        1.0000000000000009        0.0000000000000000       -6.9234788787276368E-016   1.0000000000000002        2.2204460492503131E-016
   18.390625000000000        1.0000000000000004        0.0000000000000000       -4.4624387885578104E-016   1.0000000000000000        0.0000000000000000     
   18.421875000000000        1.0000000000000004        0.0000000000000000       -2.8515414873850871E-016   1.0000000000000002        2.2204460492503131E-016
   18.453125000000000        1.0000000000000002        0.0000000000000000       -1.8044767528143538E-016   1.0000000000000000        0.0000000000000000     
   18.484375000000000        1.0000000000000000        0.0000000000000000       -1.1291296379761375E-016  0.99999999999999989       -2.2204460492503131E-016
   18.515625000000000        1.0000000000000000        0.0000000000000000       -6.9726968122041727E-017  0.99999999999999989        0.0000000000000000     
   18.546875000000000        1.0000000000000000        0.0000000000000000       -4.2378606690232835E-017   1.0000000000000000        0.0000000000000000     
   18.578125000000000        1.0000000000000000        0.0000000000000000       -2.5252582664681821E-017   1.0000000000000000        0.0000000000000000     
   18.609375000000000        1.0000000000000000        0.0000000000000000       -1.4668011649576892E-017   1.0000000000000000        0.0000000000000000     
   18.640625000000000        1.0000000000000000        0.0000000000000000       -8.2289486513284120E-018   1.0000000000000000        0.0000000000000000     
   18.671875000000000        1.0000000000000000        0.0000000000000000       -4.3878462833210301E-018   1.0000000000000000        0.0000000000000000     
   18.703125000000000        1.0000000000000000        0.0000000000000000       -2.1536996757378667E-018   1.0000000000000000        0.0000000000000000     
   18.734375000000000        1.0000000000000000        0.0000000000000000       -8.9802678449103853E-019   1.0000000000000000        0.0000000000000000     
   18.765625000000000        1.0000000000000000        0.0000000000000000       -2.2666621101516345E-019   1.0000000000000000        0.0000000000000000     
   18.796875000000000        1.0000000000000000        0.0000000000000000        1.0438494293217041E-019   1.0000000000000000        0.0000000000000000     
   18.828125000000000        1.0000000000000000        0.0000000000000000        2.4383263534998774E-019   1.0000000000000000        0.0000000000000000     
   18.859375000000000        1.0000000000000000        0.0000000000000000        2.8057150092365980E-019   1.0000000000000000        0.0000000000000000     
   18.890625000000000        1.0000000000000000        0.0000000000000000        2.6644101205546985E-019   1.0000000000000000        0.0000000000000000     
   18.921875000000000        1.0000000000000000        0.0000000000000000        2.3067782564858007E-019   1.0000000000000000        0.0000000000000000     
   18.953125000000000        1.0000000000000000        0.0000000000000000        1.8899321234951056E-019   1.0000000000000000        0.0000000000000000     
   18.984375000000000        1.0000000000000000        0.0000000000000000        1.4920122949498416E-019   1.0000000000000000        0.0000000000000000     
   19.015625000000000        1.0000000000000000        0.0000000000000000        1.1465472743143281E-019   1.0000000000000000        0.0000000000000000     
   19.046875000000000        1.0000000000000000        0.0000000000000000        8.6303464796280148E-020   1.0000000000000000        0.0000000000000000     
   19.078125000000000        1.0000000000000000        0.0000000000000000        6.3897248668132726E-020   1.0000000000000000        0.0000000000000000     
   19.109375000000000        1.0000000000000000        0.0000000000000000        4.6666672616566536E-020   1.0000000000000000        0.0000000000000000     
   19.140625000000000        1.0000000000000000        0.0000000000000000        3.3690643115034807E-020   1.0000000000000000        0.0000000000000000     
   19.171875000000000        1.0000000000000000        0.0000000000000000        2.4080594350246518E-020   1.0000000000000000        0.0000000000000000     
   19.203125000000000        1.0000000000000000        0.0000000000000000        1.7060827498302271E-020   1.0000000000000000        0.0000000000000000     
   19.234375000000000        1.0000000000000000        0.0000000000000000        1.1992645716663389E-020   1.0000000000000000        0.0000000000000000     
   19.265625000000000        1.0000000000000000        0.0000000000000000        8.3702165523579227E-021   1.0000000000000000        0.0000000000000000     
   19.296875000000000        1.0000000000000000        0.0000000000000000        5.8040126911255404E-021   1.0000000000000000        0.0000000000000000     
   19.328125000000000        1.0000000000000000        0.0000000000000000        4.0004254604508240E-021   1.0000000000000000        0.0000000000000000     
   19.359375000000000        1.0000000000000000        0.0000000000000000        2.7418891160672464E-021   1.0000000000000000        0.0000000000000000     
   19.390625000000000        1.0000000000000000        0.0000000000000000        1.8694351053536799E-021   1.0000000000000000        0.0000000000000000     
   19.421875000000000        1.0000000000000000        0.0000000000000000        1.2682813901409946E-021   1.0000000000000000        0.0000000000000000     
   19.453125000000000        1.0000000000000000        0.0000000000000000        8.5639646822905939E-022   1.0000000000000000        0.0000000000000000     
   19.484375000000000        1.0000000000000000        0.0000000000000000        5.7568141272261039E-022   1.0000000000000000        0.0000000000000000     
   19.515625000000000        1.0000000000000000        0.0000000000000000        3.8531784649693978E-022   1.0000000000000000        0.0000000000000000     
   19.546875000000000        1.0000000000000000        0.0000000000000000        2.5683642034397052E-022   1.0000000000000000        0.0000000000000000     
   19.578125000000000        1.0000000000000000        0.0000000000000000        1.7051273618425030E-022   1.0000000000000000        0.0000000000000000     
   19.609375000000000        1.0000000000000000        0.0000000000000000        1.1276503393880116E-022   1.0000000000000000        0.0000000000000000     
   19.640625000000000        1.0000000000000000        0.0000000000000000        7.4294694850988493E-023   1.0000000000000000        0.0000000000000000     
   19.671875000000000        1.0000000000000000        0.0000000000000000        4.8769654863225927E-023   1.0000000000000000        0.0000000000000000     
   19.703125000000000        1.0000000000000000        0.0000000000000000        3.1899814642048027E-023   1.0000000000000000        0.0000000000000000     
   19.734375000000000        1.0000000000000000        0.0000000000000000        2.0792522190199573E-023   1.0000000000000000        0.0000000000000000     
   19.765625000000000        1.0000000000000000        0.0000000000000000        1.3506320403808054E-023   1.0000000000000000        0.0000000000000000     
   19.796875000000000        1.0000000000000000        0.0000000000000000        8.7438948205071210E-024   1.0000000000000000        0.0000000000000000     
   19.828125000000000        1.0000000000000000        0.0000000000000000        5.6420266166861396E-024   1.0000000000000000        0.0000000000000000     
   19.859375000000000        1.0000000000000000        0.0000000000000000        3.6286868161887141E-024   1.0000000000000000        0.0000000000000000     
   19.890625000000000        1.0000000000000000        0.0000000000000000        2.3263099300841105E-024   1.0000000000000000        0.0000000000000000     
   19.921875000000000        1.0000000000000000        0.0000000000000000        1.4866439246291923E-024   1.0000000000000000        0.0000000000000000     
   19.953125000000000        1.0000000000000000        0.0000000000000000        9.4707285839984264E-025   1.0000000000000000        0.0000000000000000     
   19.984375000000000        1.0000000000000000        0.0000000000000000        6.0146582659985692E-025   1.0000000000000000        0.0000000000000000     
   20.015625000000000        1.0000000000000000        0.0000000000000000        3.8080464821881519E-025   1.0000000000000000        0.0000000000000000     
   20.046875000000000        1.0000000000000000        0.0000000000000000        2.4036345322248830E-025   1.0000000000000000        0.0000000000000000     
   20.078125000000000        1.0000000000000000        0.0000000000000000        1.5125838164491728E-025   1.0000000000000000        0.0000000000000000     
   20.109375000000000        1.0000000000000000        0.0000000000000000        9.4899517477140132E-026   1.0000000000000000        0.0000000000000000     
   20.140625000000000        1.0000000000000000        0.0000000000000000        5.9362161284271340E-026   1.0000000000000000        0.0000000000000000     
   20.171875000000000        1.0000000000000000        0.0000000000000000        3.7022275473958633E-026   1.0000000000000000        0.0000000000000000     
   20.203125000000000        1.0000000000000000        0.0000000000000000        2.3021296579193624E-026   1.0000000000000000        0.0000000000000000     
   20.234375000000000        1.0000000000000000        0.0000000000000000        1.4272969553669289E-026   1.0000000000000000        0.0000000000000000     
   20.265625000000000        1.0000000000000000        0.0000000000000000        8.8230857003722020E-027   1.0000000000000000        0.0000000000000000     
   20.296875000000000        1.0000000000000000        0.0000000000000000        5.4381488058133126E-027   1.0000000000000000        0.0000000000000000     
   20.328125000000000        1.0000000000000000        0.0000000000000000        3.3420126130912427E-027   1.0000000000000000        0.0000000000000000     
   20.359375000000000        1.0000000000000000        0.0000000000000000        2.0478239904868776E-027   1.0000000000000000        0.0000000000000000     
   20.390625000000000        1.0000000000000000        0.0000000000000000        1.2511374325107913E-027   1.0000000000000000        0.0000000000000000     
   20.421875000000000        1.0000000000000000        0.0000000000000000        7.6215751255950517E-028   1.0000000000000000        0.0000000000000000     
   20.453125000000000        1.0000000000000000        0.0000000000000000        4.6292477106732195E-028   1.0000000000000000        0.0000000000000000     
   20.484375000000000        1.0000000000000000        0.0000000000000000        2.8034955699544628E-028   1.0000000000000000        0.0000000000000000     
   20.515625000000000        1.0000000000000000        0.0000000000000000        1.6928170872815464E-028   1.0000000000000000        0.0000000000000000     
   20.546875000000000        1.0000000000000000        0.0000000000000000        1.0191472877824263E-028   1.0000000000000000        0.0000000000000000     
   20.578125000000000        1.0000000000000000        0.0000000000000000        6.1175251865290459E-029   1.0000000000000000        0.0000000000000000     
   20.609375000000000        1.0000000000000000        0.0000000000000000        3.6611763730919880E-029   1.0000000000000000        0.0000000000000000     
   20.640625000000000        1.0000000000000000        0.0000000000000000        2.1845640366257048E-029   1.0000000000000000        0.0000000000000000     
   20.671875000000000        1.0000000000000000        0.0000000000000000        1.2995717437211341E-029   1.0000000000000000        0.0000000000000000     
   20.703125000000000        1.0000000000000000        0.0000000000000000        7.7075804449151924E-030   1.0000000000000000        0.0000000000000000     
   20.734375000000000        1.0000000000000000        0.0000000000000000        4.5573035724217955E-030   1.0000000000000000        0.0000000000000000     
   20.765625000000000        1.0000000000000000        0.0000000000000000        2.6863239869879618E-030   1.0000000000000000        0.0000000000000000     
   20.796875000000000        1.0000000000000000        0.0000000000000000        1.5785429135591442E-030   1.0000000000000000        0.0000000000000000     
   20.828125000000000        1.0000000000000000        0.0000000000000000        9.2467146156705436E-031   1.0000000000000000        0.0000000000000000     
   20.859375000000000        1.0000000000000000        0.0000000000000000        5.3992739621489622E-031   1.0000000000000000        0.0000000000000000     
   20.890625000000000        1.0000000000000000        0.0000000000000000        3.1425489117624885E-031   1.0000000000000000        0.0000000000000000     
   20.921875000000000        1.0000000000000000        0.0000000000000000        1.8230868151733148E-031   1.0000000000000000        0.0000000000000000     
   20.953125000000000        1.0000000000000000        0.0000000000000000        1.0541170123371675E-031   1.0000000000000000        0.0000000000000000     
   20.984375000000000        1.0000000000000000        0.0000000000000000        6.0743725711586068E-032   1.0000000000000000        0.0000000000000000     
   21.015625000000000        1.0000000000000000        0.0000000000000000        3.4883272228996500E-032   1.0000000000000000        0.0000000000000000     
   21.046875000000000        1.0000000000000000        0.0000000000000000        1.9962041993306331E-032   1.0000000000000000        0.0000000000000000     
   21.078125000000000        1.0000000000000000        0.0000000000000000        1.1382291277686910E-032   1.0000000000000000        0.0000000000000000     
   21.109375000000000        1.0000000000000000        0.0000000000000000        6.4662449632695832E-033   1.0000000000000000        0.0000000000000000     
   21.140625000000000        1.0000000000000000        0.0000000000000000        3.6595539639835387E-033   1.0000000000000000        0.0000000000000000     
   21.171875000000000        1.0000000000000000        0.0000000000000000        2.0630407807460682E-033   1.0000000000000000        0.0000000000000000     
   21.203125000000000        1.0000000000000000        0.0000000000000000        1.1583360767330307E-033   1.0000000000000000        0.0000000000000000     
   21.234375000000000        1.0000000000000000        0.0000000000000000        6.4765558659462795E-034   1.0000000000000000        0.0000000000000000     
   21.265625000000000        1.0000000000000000        0.0000000000000000        3.6054778544544430E-034   1.0000000000000000        0.0000000000000000     
   21.296875000000000        1.0000000000000000        0.0000000000000000        1.9980490737275888E-034   1.0000000000000000        0.0000000000000000     
   21.328125000000000        1.0000000000000000        0.0000000000000000        1.1019864810975363E-034   1.0000000000000000        0.0000000000000000     
   21.359375000000000        1.0000000000000000        0.0000000000000000        6.0472696394650661E-035   1.0000000000000000        0.0000000000000000     
   21.390625000000000        1.0000000000000000        0.0000000000000000        3.3008199860374459E-035   1.0000000000000000        0.0000000000000000     
   21.421875000000000        1.0000000000000000        0.0000000000000000        1.7914549825718911E-035   1.0000000000000000        0.0000000000000000     
   21.453125000000000        1.0000000000000000        0.0000000000000000        9.6632457732921019E-036   1.0000000000000000        0.0000000000000000     
   21.484375000000000        1.0000000000000000        0.0000000000000000        5.1778061106156893E-036   1.0000000000000000        0.0000000000000000     
   21.515625000000000        1.0000000000000000        0.0000000000000000        2.7542056714507354E-036   1.0000000000000000        0.0000000000000000     
   21.546875000000000        1.0000000000000000        0.0000000000000000        1.4532176090195511E-036   1.0000000000000000        0.0000000000000000     
   21.578125000000000        1.0000000000000000        0.0000000000000000        7.5982811859994854E-037   1.0000000000000000        0.0000000000000000     
   21.609375000000000        1.0000000000000000        0.0000000000000000        3.9318278217666824E-037   1.0000000000000000        0.0000000000000000     
   21.640625000000000        1.0000000000000000        0.0000000000000000        2.0101951547046133E-037   1.0000000000000000        0.0000000000000000     
   21.671875000000000        1.0000000000000000        0.0000000000000000        1.0131228742324469E-037   1.0000000000000000        0.0000000000000000     
   21.703125000000000        1.0000000000000000        0.0000000000000000        5.0175664322822731E-038   1.0000000000000000        0.0000000000000000     
   21.734375000000000        1.0000000000000000        0.0000000000000000        2.4307136471931543E-038   1.0000000000000000        0.0000000000000000     
   21.765625000000000        1.0000000000000000        0.0000000000000000        1.1437079904118798E-038   1.0000000000000000        0.0000000000000000     
   21.796875000000000        1.0000000000000000        0.0000000000000000        5.1660685143280814E-039   1.0000000000000000        0.0000000000000000     
   21.828125000000000        1.0000000000000000        0.0000000000000000        2.1924490730813430E-039   1.0000000000000000        0.0000000000000000     
   21.859375000000000        1.0000000000000000        0.0000000000000000        8.3429032162278809E-040   1.0000000000000000        0.0000000000000000     
   21.890625000000000        1.0000000000000000        0.0000000000000000        2.4769398719253102E-040   1.0000000000000000        0.0000000000000000     
   21.921875000000000        1.0000000000000000        0.0000000000000000        1.7082988550692018E-041   1.0000000000000000        0.0000000000000000     
   21.953125000000000        1.0000000000000000        0.0000000000000000       -5.7363617244388868E-041   1.0000000000000000        0.0000000000000000     
   21.984375000000000        1.0000000000000000        0.0000000000000000       -6.8698992925905571E-041   1.0000000000000000        0.0000000000000000     
   22.015625000000000        1.0000000000000000        0.0000000000000000       -5.8316145338309218E-041   1.0000000000000000        0.0000000000000000     
   22.046875000000000        1.0000000000000000        0.0000000000000000       -4.3344454504015033E-041   1.0000000000000000        0.0000000000000000     
   22.078125000000000        1.0000000000000000        0.0000000000000000       -2.9983925456979967E-041   1.0000000000000000        0.0000000000000000     
   22.109375000000000        1.0000000000000000        0.0000000000000000       -1.9817654454036811E-041   1.0000000000000000        0.0000000000000000     
   22.140625000000000        1.0000000000000000        0.0000000000000000       -1.2687708707174562E-041   1.0000000000000000        0.0000000000000000     
   22.171875000000000        1.0000000000000000        0.0000000000000000       -7.9321451206277089E-042   1.0000000000000000        0.0000000000000000     
   22.203125000000000        1.0000000000000000        0.0000000000000000       -4.8676192255758125E-042   1.0000000000000000        0.0000000000000000     
   22.234375000000000        1.0000000000000000        0.0000000000000000       -2.9422582105864214E-042   1.0000000000000000        0.0000000000000000     
   22.265625000000000        1.0000000000000000        0.0000000000000000       -1.7561474351182026E-042   1.0000000000000000        0.0000000000000000     
   22.296875000000000        1.0000000000000000        0.0000000000000000       -1.0369294492212722E-042   1.0000000000000000        0.0000000000000000     
   22.328125000000000        1.0000000000000000        0.0000000000000000       -6.0651922372059765E-043   1.0000000000000000        0.0000000000000000     
   22.359375000000000        1.0000000000000000        0.0000000000000000       -3.5181236811698615E-043   1.0000000000000000        0.0000000000000000     
   22.390625000000000        1.0000000000000000        0.0000000000000000       -2.0254219125052931E-043   1.0000000000000000        0.0000000000000000     
   22.421875000000000        1.0000000000000000        0.0000000000000000       -1.1581171974532128E-043   1.0000000000000000        0.0000000000000000     
   22.453125000000000        1.0000000000000000        0.0000000000000000       -6.5805547975636315E-044   1.0000000000000000        0.0000000000000000     
   22.484375000000000        1.0000000000000000        0.0000000000000000       -3.7174408370287947E-044   1.0000000000000000        0.0000000000000000     
   22.515625000000000        1.0000000000000000        0.0000000000000000       -2.0886372815269065E-044   1.0000000000000000        0.0000000000000000     
   22.546875000000000        1.0000000000000000        0.0000000000000000       -1.1675064149352232E-044   1.0000000000000000        0.0000000000000000     
   22.578125000000000        1.0000000000000000        0.0000000000000000       -6.4945912917382893E-045   1.0000000000000000        0.0000000000000000     
   22.609375000000000        1.0000000000000000        0.0000000000000000       -3.5961906779352176E-045   1.0000000000000000        0.0000000000000000     
   22.640625000000000        1.0000000000000000        0.0000000000000000       -1.9825311089938065E-045   1.0000000000000000        0.0000000000000000     
   22.671875000000000        1.0000000000000000        0.0000000000000000       -1.0883290619234165E-045   1.0000000000000000        0.0000000000000000     
   22.703125000000000        1.0000000000000000        0.0000000000000000       -5.9501808407798062E-046   1.0000000000000000        0.0000000000000000     
   22.734375000000000        1.0000000000000000        0.0000000000000000       -3.2403241242674491E-046   1.0000000000000000        0.0000000000000000     
   22.765625000000000        1.0000000000000000        0.0000000000000000       -1.7578700390346101E-046   1.0000000000000000        0.0000000000000000     
   22.796875000000000        1.0000000000000000        0.0000000000000000       -9.5010326367960825E-047   1.0000000000000000        0.0000000000000000     
   22.828125000000000        1.0000000000000000        0.0000000000000000       -5.1165965343856505E-047   1.0000000000000000        0.0000000000000000     
   22.859375000000000        1.0000000000000000        0.0000000000000000       -2.7457056619171203E-047   1.0000000000000000        0.0000000000000000     
   22.890625000000000        1.0000000000000000        0.0000000000000000       -1.4683225665200549E-047   1.0000000000000000        0.0000000000000000     
   22.921875000000000        1.0000000000000000        0.0000000000000000       -7.8255070743687317E-048   1.0000000000000000        0.0000000000000000     
   22.953125000000000        1.0000000000000000        0.0000000000000000       -4.1567398904844005E-048   1.0000000000000000        0.0000000000000000     
   22.984375000000000        1.0000000000000000        0.0000000000000000       -2.2007246731284871E-048   1.0000000000000000        0.0000000000000000     
   23.015625000000000        1.0000000000000000        0.0000000000000000       -1.1613733465881373E-048   1.0000000000000000        0.0000000000000000     
   23.046875000000000        1.0000000000000000        0.0000000000000000       -6.1092784352497917E-049   1.0000000000000000        0.0000000000000000     
   23.078125000000000        1.0000000000000000        0.0000000000000000       -3.2035877533154369E-049   1.0000000000000000        0.0000000000000000     
   23.109375000000000        1.0000000000000000        0.0000000000000000       -1.6746611689148897E-049   1.0000000000000000        0.0000000000000000     
   23.140625000000000        1.0000000000000000        0.0000000000000000       -8.7271870950398558E-050   1.0000000000000000        0.0000000000000000     
   23.171875000000000        1.0000000000000000        0.0000000000000000       -4.5340945446139882E-050   1.0000000000000000        0.0000000000000000     
   23.203125000000000        1.0000000000000000        0.0000000000000000       -2.3484775120315651E-050   1.0000000000000000        0.0000000000000000     
   23.234375000000000        1.0000000000000000        0.0000000000000000       -1.2127496270148652E-050   1.0000000000000000        0.0000000000000000     
   23.265625000000000        1.0000000000000000        0.0000000000000000       -6.2438578771458019E-051   1.0000000000000000        0.0000000000000000     
   23.296875000000000        1.0000000000000000        0.0000000000000000       -3.2050817207604543E-051   1.0000000000000000        0.0000000000000000     
   23.328125000000000        1.0000000000000000        0.0000000000000000       -1.6403463110334754E-051   1.0000000000000000        0.0000000000000000     
   23.359375000000000        1.0000000000000000        0.0000000000000000       -8.3704240013611493E-052   1.0000000000000000        0.0000000000000000     
   23.390625000000000        1.0000000000000000        0.0000000000000000       -4.2587195857308736E-052   1.0000000000000000        0.0000000000000000     
   23.421875000000000        1.0000000000000000        0.0000000000000000       -2.1603972626776112E-052   1.0000000000000000        0.0000000000000000     
   23.453125000000000        1.0000000000000000        0.0000000000000000       -1.0927318963721934E-052   1.0000000000000000        0.0000000000000000     
   23.484375000000000        1.0000000000000000        0.0000000000000000       -5.5108760743489416E-053   1.0000000000000000        0.0000000000000000     
   23.515625000000000        1.0000000000000000        0.0000000000000000       -2.7711207604010061E-053   1.0000000000000000        0.0000000000000000     
   23.546875000000000        1.0000000000000000        0.0000000000000000       -1.3893701718359038E-053   1.0000000000000000        0.0000000000000000     
   23.578125000000000        1.0000000000000000        0.0000000000000000       -6.9455605423215563E-054   1.0000000000000000        0.0000000000000000     
   23.609375000000000        1.0000000000000000        0.0000000000000000       -3.4619572913878110E-054   1.0000000000000000        0.0000000000000000     
   23.640625000000000        1.0000000000000000        0.0000000000000000       -1.7205155276361703E-054   1.0000000000000000        0.0000000000000000     
   23.671875000000000        1.0000000000000000        0.0000000000000000       -8.5253950722201609E-055   1.0000000000000000        0.0000000000000000     
   23.703125000000000        1.0000000000000000        0.0000000000000000       -4.2119683464591789E-055   1.0000000000000000        0.0000000000000000     
   23.734375000000000        1.0000000000000000        0.0000000000000000       -2.0747465868693877E-055   1.0000000000000000        0.0000000000000000     
   23.765625000000000        1.0000000000000000        0.0000000000000000       -1.0189388528294370E-055   1.0000000000000000        0.0000000000000000     
   23.796875000000000        1.0000000000000000        0.0000000000000000       -4.9891548947432376E-056   1.0000000000000000        0.0000000000000000     
   23.828125000000000        1.0000000000000000        0.0000000000000000       -2.4355287301863117E-056   1.0000000000000000        0.0000000000000000     
   23.859375000000000        1.0000000000000000        0.0000000000000000       -1.1853247881934301E-056   1.0000000000000000        0.0000000000000000     
   23.890625000000000        1.0000000000000000        0.0000000000000000       -5.7510679223927640E-057   1.0000000000000000        0.0000000000000000     
   23.921875000000000        1.0000000000000000        0.0000000000000000       -2.7817267779934463E-057   1.0000000000000000        0.0000000000000000     
   23.953125000000000        1.0000000000000000        0.0000000000000000       -1.3412867657752694E-057   1.0000000000000000        0.0000000000000000     
   23.984375000000000        1.0000000000000000        0.0000000000000000       -6.4469564993844312E-058   1.0000000000000000        0.0000000000000000     
   24.015625000000000        1.0000000000000000        0.0000000000000000       -3.0888494367681782E-058   1.0000000000000000        0.0000000000000000     
   24.046875000000000        1.0000000000000000        0.0000000000000000       -1.4751244092809400E-058   1.0000000000000000        0.0000000000000000     
   24.078125000000000        1.0000000000000000        0.0000000000000000       -7.0214904217502083E-059   1.0000000000000000        0.0000000000000000     
   24.109375000000000        1.0000000000000000        0.0000000000000000       -3.3310037890491407E-059   1.0000000000000000        0.0000000000000000     
   24.140625000000000        1.0000000000000000        0.0000000000000000       -1.5748521809337071E-059   1.0000000000000000        0.0000000000000000     
   24.171875000000000        1.0000000000000000        0.0000000000000000       -7.4198296499240063E-060   1.0000000000000000        0.0000000000000000     
   24.203125000000000        1.0000000000000000        0.0000000000000000       -3.4834106525264426E-060   1.0000000000000000        0.0000000000000000     
   24.234375000000000        1.0000000000000000        0.0000000000000000       -1.6294280148317220E-060   1.0000000000000000        0.0000000000000000     
   24.265625000000000        1.0000000000000000        0.0000000000000000       -7.5935357869878625E-061   1.0000000000000000        0.0000000000000000     
   24.296875000000000        1.0000000000000000        0.0000000000000000       -3.5252068727670592E-061   1.0000000000000000        0.0000000000000000     
   24.328125000000000        1.0000000000000000        0.0000000000000000       -1.6300618981337040E-061   1.0000000000000000        0.0000000000000000     
   24.359375000000000        1.0000000000000000        0.0000000000000000       -7.5065881091556813E-062   1.0000000000000000        0.0000000000000000     
   24.390625000000000        1.0000000000000000        0.0000000000000000       -3.4421654648296499E-062   1.0000000000000000        0.0000000000000000     
   24.421875000000000        1.0000000000000000        0.0000000000000000       -1.5714235050081660E-062   1.0000000000000000        0.0000000000000000     
   24.453125000000000        1.0000000000000000        0.0000000000000000       -7.1406348915687405E-063   1.0000000000000000        0.0000000000000000     
   24.484375000000000        1.0000000000000000        0.0000000000000000       -3.2289239093082284E-063   1.0000000000000000        0.0000000000000000     
   24.515625000000000        1.0000000000000000        0.0000000000000000       -1.4525595455676378E-063   1.0000000000000000        0.0000000000000000     
   24.546875000000000        1.0000000000000000        0.0000000000000000       -6.4986229104565042E-064   1.0000000000000000        0.0000000000000000     
   24.578125000000000        1.0000000000000000        0.0000000000000000       -2.8903412447655141E-064   1.0000000000000000        0.0000000000000000     
   24.609375000000000        1.0000000000000000        0.0000000000000000       -1.2773571827998603E-064   1.0000000000000000        0.0000000000000000     
   24.640625000000000        1.0000000000000000        0.0000000000000000       -5.6061205129285212E-065   1.0000000000000000        0.0000000000000000     
   24.671875000000000        1.0000000000000000        0.0000000000000000       -2.4417084892097012E-065   1.0000000000000000        0.0000000000000000     
   24.703125000000000        1.0000000000000000        0.0000000000000000       -1.0544484437628489E-065   1.0000000000000000        0.0000000000000000     
   24.734375000000000        1.0000000000000000        0.0000000000000000       -4.5099650209938204E-066   1.0000000000000000        0.0000000000000000     
   24.765625000000000        1.0000000000000000        0.0000000000000000       -1.9077008349812857E-066   1.0000000000000000        0.0000000000000000     
   24.796875000000000        1.0000000000000000        0.0000000000000000       -7.9653329886769978E-067   1.0000000000000000        0.0000000000000000     
   24.828125000000000        1.0000000000000000        0.0000000000000000       -3.2742725145197754E-067   1.0000000000000000        0.0000000000000000     
   24.859375000000000        1.0000000000000000        0.0000000000000000       -1.3201559303109730E-067   1.0000000000000000        0.0000000000000000     
   24.890625000000000        1.0000000000000000        0.0000000000000000       -5.1919122163021370E-068   1.0000000000000000        0.0000000000000000     
   24.921875000000000        1.0000000000000000        0.0000000000000000       -1.9742720542196309E-068   1.0000000000000000        0.0000000000000000     
   24.953125000000000        1.0000000000000000        0.0000000000000000       -7.1495331107712382E-069   1.0000000000000000        0.0000000000000000     
   24.984375000000000        1.0000000000000000        0.0000000000000000       -2.3933477867951364E-069   1.0000000000000000        0.0000000000000000     


==> PERTLARweno5noGF_N800_1.dat <==
x                       h                         u                           b                      eta                         DH
   1.5625000000000000E-002   1.0000000000000000       -4.3202096055881407E-067   2.3933477867951364E-069   1.0000000000000000        0.0000000000000000     
   4.6875000000000000E-002   1.0000000000000000       -1.1749636542400967E-066   7.1495331107712382E-069   1.0000000000000000        0.0000000000000000     
   7.8125000000000000E-002   1.0000000000000000       -3.0584950712071657E-066   1.9742720542196309E-068   1.0000000000000000        0.0000000000000000     
  0.10937500000000000        1.0000000000000000       -7.7194033779591920E-066   5.1919122163021362E-068   1.0000000000000000        0.0000000000000000     
  0.14062500000000000        1.0000000000000000       -1.9037011353168354E-065   1.3201559303109730E-067   1.0000000000000000        0.0000000000000000     
  0.17187500000000000        1.0000000000000000       -4.6100448573211628E-065   3.2742725145197754E-067   1.0000000000000000        0.0000000000000000     
  0.20312500000000000        1.0000000000000000       -1.0999403007782210E-064   7.9653329886769978E-067   1.0000000000000000        0.0000000000000000     
  0.23437500000000000        1.0000000000000000       -2.5919971689159984E-064   1.9077008349812859E-066   1.0000000000000000        0.0000000000000000     
  0.26562500000000000        1.0000000000000000       -6.0432545938728467E-064   4.5099650209938204E-066   1.0000000000000000        0.0000000000000000     
  0.29687500000000000        1.0000000000000000       -1.3959239004784833E-063   1.0544484437628489E-065   1.0000000000000000        0.0000000000000000     
  0.32812500000000000        1.0000000000000000       -3.1978642921543626E-063   2.4417084892097012E-065   1.0000000000000000        0.0000000000000000     
  0.35937500000000000        1.0000000000000000       -7.2715051873978859E-063   5.6061205129285212E-065   1.0000000000000000        0.0000000000000000     
  0.39062500000000000        1.0000000000000000       -1.6422650479776648E-062   1.2773571827998603E-064   1.0000000000000000        0.0000000000000000     
  0.42187500000000000        1.0000000000000000       -3.6859763692767928E-062   2.8903412447655141E-064   1.0000000000000000        0.0000000000000000     
  0.45312500000000000        1.0000000000000000       -8.2252127063972204E-062   6.4986229104565056E-064   1.0000000000000000        0.0000000000000000     
  0.48437500000000000        1.0000000000000000       -1.8255342924176648E-061   1.4525595455676381E-063   1.0000000000000000        0.0000000000000000     
  0.51562500000000000        1.0000000000000000       -4.0310547379909581E-061   3.2289239093082284E-063   1.0000000000000000        0.0000000000000000     
  0.54687500000000000        1.0000000000000000       -8.8582997235349915E-061   7.1406348915687405E-063   1.0000000000000000        0.0000000000000000     
  0.57812500000000000        1.0000000000000000       -1.9376954034505961E-060   1.5714235050081660E-062   1.0000000000000000        0.0000000000000000     
  0.60937500000000000        1.0000000000000000       -4.2199849655418933E-060   3.4421654648296494E-062   1.0000000000000000        0.0000000000000000     
  0.64062500000000000        1.0000000000000000       -9.1517041684361066E-060   7.5065881091556822E-062   1.0000000000000000        0.0000000000000000     
  0.67187500000000000        1.0000000000000000       -1.9766264590185234E-059   1.6300618981337040E-061   1.0000000000000000        0.0000000000000000     
  0.70312500000000000        1.0000000000000000       -4.2524247405936140E-059   3.5252068727670592E-061   1.0000000000000000        0.0000000000000000     
  0.73437500000000000        1.0000000000000000       -9.1135809602011326E-059   7.5935357869878625E-061   1.0000000000000000        0.0000000000000000     
  0.76562500000000000        1.0000000000000000       -1.9459289616942357E-058   1.6294280148317220E-060   1.0000000000000000        0.0000000000000000     
  0.79687500000000000        1.0000000000000000       -4.1399058893735643E-058   3.4834106525264426E-060   1.0000000000000000        0.0000000000000000     
  0.82812500000000000        1.0000000000000000       -8.7763751008196186E-058   7.4198296499240052E-060   1.0000000000000000        0.0000000000000000     
  0.85937500000000000        1.0000000000000000       -1.8540990405542346E-057   1.5748521809337071E-059   1.0000000000000000        0.0000000000000000     
  0.89062500000000000        1.0000000000000000       -3.9036617576265027E-057   3.3310037890491407E-059   1.0000000000000000        0.0000000000000000     
  0.92187500000000000        1.0000000000000000       -8.1914051761967433E-057   7.0214904217502083E-059   1.0000000000000000        0.0000000000000000     
  0.95312500000000000        1.0000000000000000       -1.7132251887705717E-056   1.4751244092809400E-058   1.0000000000000000        0.0000000000000000     
  0.98437500000000000        1.0000000000000000       -3.5715833410502927E-056   3.0888494367681782E-058   1.0000000000000000        0.0000000000000000     
   1.0156250000000000        1.0000000000000000       -7.4219117507836915E-056   6.4469564993844312E-058   1.0000000000000000        0.0000000000000000     
   1.0468750000000000        1.0000000000000000       -1.5374319456538728E-055   1.3412867657752694E-057   1.0000000000000000        0.0000000000000000     
   1.0781250000000000        1.0000000000000000       -3.1747962611667609E-055   2.7817267779934463E-057   1.0000000000000000        0.0000000000000000     
   1.1093750000000000        1.0000000000000000       -6.5356504172669796E-055   5.7510679223927640E-057   1.0000000000000000        0.0000000000000000     
   1.1406250000000000        1.0000000000000000       -1.3413016774109391E-054   1.1853247881934303E-056   1.0000000000000000        0.0000000000000000     
   1.1718750000000000        1.0000000000000000       -2.7443480627475459E-054   2.4355287301863112E-056   1.0000000000000000        0.0000000000000000     
   1.2031250000000000        1.0000000000000000       -5.5980415979086947E-054   4.9891548947432376E-056   1.0000000000000000        0.0000000000000000     
   1.2343750000000000        1.0000000000000000       -1.1384795618443123E-053   1.0189388528294370E-055   1.0000000000000000        0.0000000000000000     
   1.2656250000000000        1.0000000000000000       -2.3084126320486041E-053   2.0747465868693877E-055   1.0000000000000000        0.0000000000000000     
   1.2968750000000000        1.0000000000000000       -4.6666648070400276E-053   4.2119683464591782E-055   1.0000000000000000        0.0000000000000000     
   1.3281250000000000        1.0000000000000000       -9.4061009945078916E-053   8.5253950722201609E-055   1.0000000000000000        0.0000000000000000     
   1.3593750000000000        1.0000000000000000       -1.8902815694533528E-052   1.7205155276361703E-054   1.0000000000000000        0.0000000000000000     
   1.3906250000000000        1.0000000000000000       -3.7875664726840857E-052   3.4619572913878116E-054   1.0000000000000000        0.0000000000000000     
   1.4218750000000000        1.0000000000000000       -7.5668150902874491E-052   6.9455605423215563E-054   1.0000000000000000        0.0000000000000000     
   1.4531250000000000        1.0000000000000000       -1.5072538715059337E-051   1.3893701718359038E-053   1.0000000000000000        0.0000000000000000     
   1.4843750000000000        1.0000000000000000       -2.9935093001159217E-051   2.7711207604010061E-053   1.0000000000000000        0.0000000000000000     
   1.5156250000000000        1.0000000000000000       -5.9278250411043187E-051   5.5108760743489416E-053   1.0000000000000000        0.0000000000000000     
   1.5468750000000000        1.0000000000000000       -1.1703870369037500E-050   1.0927318963721934E-052   1.0000000000000000        0.0000000000000000     
   1.5781250000000000        1.0000000000000000       -2.3039918232136865E-050   2.1603972626776116E-052   1.0000000000000000        0.0000000000000000     
   1.6093750000000000        1.0000000000000000       -4.5221685085960512E-050   4.2587195857308729E-052   1.0000000000000000        0.0000000000000000     
   1.6406250000000000        1.0000000000000000       -8.8495890710836214E-050   8.3704240013611493E-052   1.0000000000000000        0.0000000000000000     
   1.6718750000000000        1.0000000000000000       -1.7266538314082353E-049   1.6403463110334754E-051   1.0000000000000000        0.0000000000000000     
   1.7031250000000000        1.0000000000000000       -3.3588263031043221E-049   3.2050817207604543E-051   1.0000000000000000        0.0000000000000000     
   1.7343750000000000        1.0000000000000000       -6.5142314936591631E-049   6.2438578771458019E-051   1.0000000000000000        0.0000000000000000     
   1.7656250000000000        1.0000000000000000       -1.2595760984814989E-048   1.2127496270148652E-050   1.0000000000000000        0.0000000000000000     
   1.7968750000000000        1.0000000000000000       -2.4280760468425672E-048   2.3484775120315651E-050   1.0000000000000000        0.0000000000000000     
   1.8281250000000000        1.0000000000000000       -4.6662355858192284E-048   4.5340945446139872E-050   1.0000000000000000        0.0000000000000000     
   1.8593750000000000        1.0000000000000000       -8.9397645870681691E-048   8.7271870950398558E-050   1.0000000000000000        0.0000000000000000     
   1.8906250000000000        1.0000000000000000       -1.7073700904698322E-047   1.6746611689148895E-049   1.0000000000000000        0.0000000000000000     
   1.9218750000000000        1.0000000000000000       -3.2505510793473752E-047   3.2035877533154369E-049   1.0000000000000000        0.0000000000000000     
   1.9531250000000000        1.0000000000000000       -6.1687609086765252E-047   6.1092784352497909E-049   1.0000000000000000        0.0000000000000000     
   1.9843750000000000        1.0000000000000000       -1.1668969620087007E-046   1.1613733465881373E-048   1.0000000000000000        0.0000000000000000     
   2.0156250000000000        1.0000000000000000       -2.2000910339748425E-046   2.2007246731284868E-048   1.0000000000000000        0.0000000000000000     
   2.0468750000000000        1.0000000000000000       -4.1342811220929670E-046   4.1567398904844005E-048   1.0000000000000000        0.0000000000000000     
   2.0781250000000000        1.0000000000000000       -7.7425787723577770E-046   7.8255070743687317E-048   1.0000000000000000        0.0000000000000000     
   2.1093750000000000        1.0000000000000000       -1.4450061659701274E-045   1.4683225665200546E-047   1.0000000000000000        0.0000000000000000     
   2.1406250000000000        1.0000000000000000       -2.6873305721912988E-045   2.7457056619171203E-047   1.0000000000000000        0.0000000000000000     
   2.1718750000000000        1.0000000000000000       -4.9797204779375818E-045   5.1165965343856495E-047   1.0000000000000000        0.0000000000000000     
   2.2031250000000000        1.0000000000000000       -9.1935280813273020E-045   9.5010326367960825E-047   1.0000000000000000        0.0000000000000000     
   2.2343750000000000        1.0000000000000000       -1.6908644605487302E-044   1.7578700390346105E-046   1.0000000000000000        0.0000000000000000     
   2.2656250000000000        1.0000000000000000       -3.0976691309528119E-044   3.2403241242674487E-046   1.0000000000000000        0.0000000000000000     
   2.2968750000000000        1.0000000000000000       -5.6520315108161795E-044   5.9501808407798062E-046   1.0000000000000000        0.0000000000000000     
   2.3281250000000000        1.0000000000000000       -1.0269595449360587E-043   1.0883290619234165E-045   1.0000000000000000        0.0000000000000000     
   2.3593750000000000        1.0000000000000000       -1.8578387891725088E-043   1.9825311089938068E-045   1.0000000000000000        0.0000000000000000     
   2.3906250000000000        1.0000000000000000       -3.3456801193190224E-043   3.5961906779352183E-045   1.0000000000000000        0.0000000000000000     
   2.4218750000000000        1.0000000000000000       -5.9963244532668016E-043   6.4945912917382906E-045   1.0000000000000000        0.0000000000000000     
   2.4531250000000000        1.0000000000000000       -1.0692932375460622E-042   1.1675064149352235E-044   1.0000000000000000        0.0000000000000000     
   2.4843750000000000        1.0000000000000000       -1.8966475335742741E-042   2.0886372815269067E-044   1.0000000000000000        0.0000000000000000     
   2.5156250000000000        1.0000000000000000       -3.3450103302582316E-042   3.7174408370287947E-044   1.0000000000000000        0.0000000000000000     
   2.5468750000000000        1.0000000000000000       -5.8632962825679524E-042   6.5805547975636315E-044   1.0000000000000000        0.0000000000000000     
   2.5781250000000000        1.0000000000000000       -1.0209244882905533E-041   1.1581171974532126E-043   1.0000000000000000        0.0000000000000000     
   2.6093750000000000        1.0000000000000000       -1.7647235890439959E-041   2.0254219125052931E-043   1.0000000000000000        0.0000000000000000     
   2.6406250000000000        1.0000000000000000       -3.0258624005252073E-041   3.5181236811698619E-043   1.0000000000000000        0.0000000000000000     
   2.6718750000000000        1.0000000000000000       -5.1413937534036698E-041   6.0651922372059765E-043   1.0000000000000000        0.0000000000000000     
   2.7031250000000000        1.0000000000000000       -8.6460956891044269E-041   1.0369294492212721E-042   1.0000000000000000        0.0000000000000000     
   2.7343750000000000        1.0000000000000000       -1.4366237093295377E-040   1.7561474351182029E-042   1.0000000000000000        0.0000000000000000     
   2.7656250000000000        1.0000000000000000       -2.3532853953680006E-040   2.9422582105864208E-042   1.0000000000000000        0.0000000000000000     
   2.7968750000000000        1.0000000000000000       -3.7884017681207013E-040   4.8676192255758125E-042   1.0000000000000000        0.0000000000000000     
   2.8281250000000000        1.0000000000000000       -5.9664161864503259E-040   7.9321451206277089E-042   1.0000000000000000        0.0000000000000000     
   2.8593750000000000        1.0000000000000000       -9.1289374693489792E-040   1.2687708707174562E-041   1.0000000000000000        0.0000000000000000     
   2.8906250000000000        1.0000000000000000       -1.3414720434910834E-039   1.9817654454036813E-041   1.0000000000000000        0.0000000000000000     
   2.9218750000000000        1.0000000000000000       -1.8537265205990909E-039   2.9983925456979962E-041   1.0000000000000000        0.0000000000000000     
   2.9531250000000000        1.0000000000000000       -2.3016587585727978E-039   4.3344454504015027E-041   1.0000000000000000        0.0000000000000000     
   2.9843750000000000        1.0000000000000000       -2.2466912801290039E-039   5.8316145338309218E-041   1.0000000000000000        0.0000000000000000     
   3.0156250000000000        1.0000000000000000       -5.9412306204555403E-040   6.8698992925905561E-041   1.0000000000000000        0.0000000000000000     
   3.0468750000000000        1.0000000000000000        5.1637901857991832E-039   5.7363617244388868E-041   1.0000000000000000        0.0000000000000000     
   3.0781250000000000        1.0000000000000000        2.0479570283700464E-038  -1.7082988550692018E-041   1.0000000000000000        0.0000000000000000     
   3.1093750000000000        1.0000000000000000        5.6794571877070847E-038  -2.4769398719253102E-040   1.0000000000000000        0.0000000000000000     
   3.1406250000000000        1.0000000000000000        1.3749970325133367E-037  -8.3429032162278809E-040   1.0000000000000000        0.0000000000000000     
   3.1718750000000000        1.0000000000000000        3.0946332718062843E-037  -2.1924490730813434E-039   1.0000000000000000        0.0000000000000000     
   3.2031250000000000        1.0000000000000000        6.6508924111300666E-037  -5.1660685143280807E-039   1.0000000000000000        0.0000000000000000     
   3.2343750000000000        1.0000000000000000        1.3841306389473606E-036  -1.1437079904118798E-038   1.0000000000000000        0.0000000000000000     
   3.2656250000000000        1.0000000000000000        2.8122976876363616E-036  -2.4307136471931538E-038   1.0000000000000000        0.0000000000000000     
   3.2968750000000000        1.0000000000000000        5.6079302704135213E-036  -5.0175664322822731E-038   1.0000000000000000        0.0000000000000000     
   3.3281250000000000        1.0000000000000000        1.1013805669994015E-035  -1.0131228742324469E-037   1.0000000000000000        0.0000000000000000     
   3.3593750000000000        1.0000000000000000        2.1357673578256167E-035  -2.0101951547046137E-037   1.0000000000000000        0.0000000000000000     
   3.3906250000000000        1.0000000000000000        4.0968603975997459E-035  -3.9318278217666824E-037   1.0000000000000000        0.0000000000000000     
   3.4218750000000000        1.0000000000000000        7.7845388873833769E-035  -7.5982811859994854E-037   1.0000000000000000        0.0000000000000000     
   3.4531250000000000        1.0000000000000000        1.4667851973657392E-034  -1.4532176090195508E-036   1.0000000000000000        0.0000000000000000     
   3.4843750000000000        1.0000000000000000        2.7429706802421832E-034  -2.7542056714507354E-036   1.0000000000000000        0.0000000000000000     
   3.5156250000000000        1.0000000000000000        5.0944037683924191E-034  -5.1778061106156893E-036   1.0000000000000000        0.0000000000000000     
   3.5468750000000000        1.0000000000000000        9.4020995401711533E-034  -9.6632457732921019E-036   1.0000000000000000        0.0000000000000000     
   3.5781250000000000        1.0000000000000000        1.7251036706894234E-033  -1.7914549825718909E-035   1.0000000000000000        0.0000000000000000     
   3.6093750000000000        1.0000000000000000        3.1479734627982783E-033  -3.3008199860374448E-035   1.0000000000000000        0.0000000000000000     
   3.6406250000000000        1.0000000000000000        5.7149564985824270E-033  -6.0472696394650661E-035   1.0000000000000000        0.0000000000000000     
   3.6718750000000000        1.0000000000000000        1.0324767542668558E-032  -1.1019864810975363E-034   1.0000000000000000        0.0000000000000000     
   3.7031250000000000        1.0000000000000000        1.8566734380905820E-032  -1.9980490737275888E-034   1.0000000000000000        0.0000000000000000     
   3.7343750000000000        1.0000000000000000        3.3240459456693091E-032  -3.6054778544544435E-034   1.0000000000000000        0.0000000000000000     
   3.7656250000000000        1.0000000000000000        5.9258612810275940E-032  -6.4765558659462795E-034   1.0000000000000000        0.0000000000000000     
   3.7968750000000000        1.0000000000000000        1.0520972416793086E-031  -1.1583360767330307E-033   1.0000000000000000        0.0000000000000000     
   3.8281250000000000        1.0000000000000000        1.8605398030670798E-031  -2.0630407807460679E-033   1.0000000000000000        0.0000000000000000     
   3.8593750000000000        1.0000000000000000        3.2775738172938660E-031  -3.6595539639835381E-033   1.0000000000000000        0.0000000000000000     
   3.8906250000000000        1.0000000000000000        5.7523088113080783E-031  -6.4662449632695832E-033   1.0000000000000000        0.0000000000000000     
   3.9218750000000000        1.0000000000000000        1.0058858543979272E-030  -1.1382291277686909E-032   1.0000000000000000        0.0000000000000000     
   3.9531250000000000        1.0000000000000000        1.7527021908390352E-030  -1.9962041993306328E-032   1.0000000000000000        0.0000000000000000     
   3.9843750000000000        1.0000000000000000        3.0433555799794168E-030  -3.4883272228996500E-032   1.0000000000000000        0.0000000000000000     
   4.0156250000000000        1.0000000000000000        5.2663678969177388E-030  -6.0743725711586079E-032   1.0000000000000000        0.0000000000000000     
   4.0468750000000000        1.0000000000000000        9.0825832167602150E-030  -1.0541170123371675E-031   1.0000000000000000        0.0000000000000000     
   4.0781250000000000        1.0000000000000000        1.5612424463753218E-029  -1.8230868151733148E-031   1.0000000000000000        0.0000000000000000     
   4.1093750000000000        1.0000000000000000        2.6749444831057412E-029  -3.1425489117624890E-031   1.0000000000000000        0.0000000000000000     
   4.1406250000000000        1.0000000000000000        4.5683691537744221E-029  -5.3992739621489631E-031   1.0000000000000000        0.0000000000000000     
   4.1718750000000000        1.0000000000000000        7.7772525579391374E-029  -9.2467146156705436E-031   1.0000000000000000        0.0000000000000000     
   4.2031250000000000        1.0000000000000000        1.3198502306637774E-028  -1.5785429135591442E-030   1.0000000000000000        0.0000000000000000     
   4.2343750000000000        1.0000000000000000        2.2329026263943828E-028  -2.6863239869879615E-030   1.0000000000000000        0.0000000000000000     
   4.2656250000000000        1.0000000000000000        3.7659398109001934E-028  -4.5573035724217955E-030   1.0000000000000000        0.0000000000000000     
   4.2968750000000000        1.0000000000000000        6.3320720413174884E-028  -7.7075804449151924E-030   1.0000000000000000        0.0000000000000000     
   4.3281250000000000        1.0000000000000000        1.0614422562223380E-027  -1.2995717437211341E-029   1.0000000000000000        0.0000000000000000     
   4.3593750000000000        1.0000000000000000        1.7739155977933422E-027  -2.1845640366257048E-029   1.0000000000000000        0.0000000000000000     
   4.3906250000000000        1.0000000000000000        2.9557145393353705E-027  -3.6611763730919886E-029   1.0000000000000000        0.0000000000000000     
   4.4218750000000000        1.0000000000000000        4.9101057269227991E-027  -6.1175251865290470E-029   1.0000000000000000        0.0000000000000000     
   4.4531250000000000        1.0000000000000000        8.1324779803249744E-027  -1.0191472877824263E-028   1.0000000000000000        0.0000000000000000     
   4.4843750000000000        1.0000000000000000        1.3429584451985768E-026  -1.6928170872815464E-028   1.0000000000000000        0.0000000000000000     
   4.5156250000000000        1.0000000000000000        2.2111229633820468E-026  -2.8034955699544637E-028   1.0000000000000000        0.0000000000000000     
   4.5468750000000000        1.0000000000000000        3.6297438944010450E-026  -4.6292477106732204E-028   1.0000000000000000        0.0000000000000000     
   4.5781250000000000        1.0000000000000000        5.9409116646946660E-026  -7.6215751255950544E-028   1.0000000000000000        0.0000000000000000     
   4.6093750000000000        1.0000000000000000        9.6949287859502108E-026  -1.2511374325107918E-027   1.0000000000000000        0.0000000000000000     
   4.6406250000000000        1.0000000000000000        1.5774300324835548E-025  -2.0478239904868783E-027   1.0000000000000000        0.0000000000000000     
   4.6718750000000000        1.0000000000000000        2.5589878029221299E-025  -3.3420126130912434E-027   1.0000000000000000        0.0000000000000000     
   4.7031250000000000        1.0000000000000000        4.1390127186972410E-025  -5.4381488058133147E-027   1.0000000000000000        0.0000000000000000     
   4.7343750000000000        1.0000000000000000        6.6747139356960045E-025  -8.8230857003722034E-027   1.0000000000000000        0.0000000000000000     
   4.7656250000000000        1.0000000000000000        1.0731783691409911E-024  -1.4272969553669329E-026   1.0000000000000000        0.0000000000000000     
   4.7968750000000000        1.0000000000000000        1.7203213551137275E-024  -2.3021296579193629E-026   1.0000000000000000        0.0000000000000000     
   4.8281250000000000        1.0000000000000000        2.7494114867223694E-024  -3.7022275473958644E-026   1.0000000000000000        0.0000000000000000     
   4.8593750000000000        1.0000000000000000        4.3808202918540065E-024  -5.9362161284271351E-026   1.0000000000000000        0.0000000000000000     
   4.8906250000000000        1.0000000000000000        6.9590284637232819E-024  -9.4899517477140144E-026   1.0000000000000000        0.0000000000000000     
   4.9218750000000000        1.0000000000000000        1.1020722025676593E-023  -1.5125838164491733E-025   1.0000000000000000        0.0000000000000000     
   4.9531250000000000        1.0000000000000000        1.7399199903624796E-023  -2.4036345322248798E-025   1.0000000000000000        0.0000000000000000     
   4.9843750000000000        1.0000000000000000        2.7383848846451933E-023  -3.8080464821881533E-025   1.0000000000000000        0.0000000000000000     
   5.0156250000000000        1.0000000000000000        4.2962783412825319E-023  -6.0146582659985913E-025   1.0000000000000000        0.0000000000000000     
   5.0468750000000000        1.0000000000000000        6.7190547278038441E-023  -9.4707285839984301E-025   1.0000000000000000        0.0000000000000000     
   5.0781250000000000        1.0000000000000000        1.0474304282843107E-022  -1.4866439246291925E-024   1.0000000000000000        0.0000000000000000     
   5.1093750000000000        1.0000000000000000        1.6275146276313825E-022  -2.3263099300841076E-024   1.0000000000000000        0.0000000000000000     
   5.1406250000000000        1.0000000000000000        2.5204997318434542E-022  -3.6286868161887075E-024   1.0000000000000000        0.0000000000000000     
   5.1718750000000000        1.0000000000000000        3.8903386430072049E-022  -5.6420266166861617E-024   1.0000000000000000        0.0000000000000000     
   5.2031250000000000        1.0000000000000000        5.9841358813688274E-022  -8.7438948205071224E-024   1.0000000000000000        0.0000000000000000     
   5.2343750000000000        1.0000000000000000        9.1727606932651832E-022  -1.3506320403808036E-023   1.0000000000000000        0.0000000000000000     
   5.2656250000000000        1.0000000000000000        1.4010419778358839E-021  -2.0792522190199631E-023   1.0000000000000000        0.0000000000000000     
   5.2968750000000000        1.0000000000000000        2.1321547238302282E-021  -3.1899814642048062E-023   1.0000000000000000        0.0000000000000000     
   5.3281250000000000        1.0000000000000000        3.2326772895191068E-021  -4.8769654863225945E-023   1.0000000000000000        0.0000000000000000     
   5.3593750000000000        1.0000000000000000        4.8824355909050161E-021  -7.4294694850988517E-023   1.0000000000000000        0.0000000000000000     
   5.3906250000000000        1.0000000000000000        7.3449656553783746E-021  -1.1276503393880079E-022   1.0000000000000000        0.0000000000000000     
   5.4218750000000000        1.0000000000000000        1.1004332700087660E-020  -1.7051273618425077E-022   1.0000000000000000        0.0000000000000000     
   5.4531250000000000        1.0000000000000000        1.6416925812580448E-020  -2.5683642034397080E-022   1.0000000000000000        0.0000000000000000     
   5.4843750000000000        1.0000000000000000        2.4383609132301531E-020  -3.8531784649693982E-022   1.0000000000000000        0.0000000000000000     
   5.5156250000000000        1.0000000000000000        3.6049107030528104E-020  -5.7568141272261105E-022   1.0000000000000000        0.0000000000000000     
   5.5468750000000000        1.0000000000000000        5.3037114434895855E-020  -8.5639646822905751E-022   1.0000000000000000        0.0000000000000000     
   5.5781250000000000        1.0000000000000000        7.7631100602378815E-020  -1.2682813901409963E-021   1.0000000000000000        0.0000000000000000     
   5.6093750000000000        1.0000000000000000        1.1301159147567325E-019  -1.8694351053536807E-021   1.0000000000000000        0.0000000000000000     
   5.6406250000000000        1.0000000000000000        1.6355988243442930E-019  -2.7418891160672411E-021   1.0000000000000000        0.0000000000000000     
   5.6718750000000000        1.0000000000000000        2.3523387772782615E-019  -4.0004254604508292E-021   1.0000000000000000        0.0000000000000000     
   5.7031250000000000        1.0000000000000000        3.3601101694464751E-019  -5.8040126911255479E-021   1.0000000000000000        0.0000000000000000     
   5.7343750000000000        1.0000000000000000        4.7637089460133987E-019  -8.3702165523579318E-021   1.0000000000000000        0.0000000000000000     
   5.7656250000000000        1.0000000000000000        6.6974775186837187E-019  -1.1992645716663422E-020   1.0000000000000000        0.0000000000000000     
   5.7968750000000000        1.0000000000000000        9.3280683897240302E-019  -1.7060827498302214E-020   1.0000000000000000        0.0000000000000000     
   5.8281250000000000        1.0000000000000000        1.2852668818084139E-018  -2.4080594350246581E-020   1.0000000000000000        0.0000000000000000     
   5.8593750000000000        1.0000000000000000       -4.2896966793003328E-016  -3.3690643115034844E-020   1.0000000000000000        0.0000000000000000     
   5.8906250000000000        1.0000000000000000        3.5869972287206195E-016  -4.6666672616566439E-020   1.0000000000000000        0.0000000000000000     
   5.9218750000000000       0.99999999999999989        1.7274508815003750E-016  -6.3897248668132798E-020  0.99999999999999989       -1.1102230246251565E-016
   5.9531250000000000       0.99999999999999989        9.7788232385650313E-016  -8.6303464796279835E-020  0.99999999999999989       -1.1102230246251565E-016
   5.9843750000000000       0.99999999999999989        7.7685202842150720E-016  -1.1465472743143293E-019  0.99999999999999989       -1.1102230246251565E-016
   6.0156250000000000        1.0000000000000000        2.8989519676785367E-016  -1.4920122949498471E-019   1.0000000000000000        0.0000000000000000     
   6.0468750000000000        1.0000000000000000       -7.9248449275222249E-017  -1.8899321234951017E-019   1.0000000000000000        0.0000000000000000     
   6.0781250000000000        1.0000000000000000       -2.1599351588036783E-016  -2.3067782564858031E-019   1.0000000000000000        0.0000000000000000     
   6.1093750000000000       0.99999999999999978        9.4327612690176312E-016  -2.6644101205546952E-019  0.99999999999999978       -2.2204460492503131E-016
   6.1406250000000000       0.99999999999999911        3.2105566266759142E-015  -2.8057150092365946E-019  0.99999999999999911       -8.8817841970012523E-016
   6.1718750000000000       0.99999999999999789        7.6041329056921010E-015  -2.4383263534998851E-019  0.99999999999999789       -2.1094237467877974E-015
   6.2031250000000000       0.99999999999999512        1.5261765725997243E-014  -1.0438494293216983E-019  0.99999999999999512       -4.8849813083506888E-015
   6.2343750000000000       0.99999999999999256        2.3542290356466582E-014   2.2666621101516402E-019  0.99999999999999256       -7.4384942649885488E-015
   6.2656250000000000       0.99999999999999012        3.0911455460433947E-014   8.9802678449104238E-019  0.99999999999999012       -9.8809849191638932E-015
   6.2968750000000000       0.99999999999998834        3.6463433558394766E-014   2.1536996757378659E-018  0.99999999999998834       -1.1657341758564144E-014
   6.3281250000000000       0.99999999999998646        4.1829776562896558E-014   4.3878462833210425E-018  0.99999999999998646       -1.3544720900426910E-014
   6.3593750000000000       0.99999999999998435        4.8404238102018151E-014   8.2289486513284027E-018  0.99999999999998435       -1.5654144647214707E-014
   6.3906250000000000       0.99999999999998224        5.4329243873427209E-014   1.4668011649576843E-017  0.99999999999998224       -1.7763568394002505E-014
   6.4218750000000000       0.99999999999998024        6.0334023381874130E-014   2.5252582664681919E-017  0.99999999999998024       -1.9761969838327786E-014
   6.4531250000000000       0.99999999999997780        6.7348592264165207E-014   4.2378606690232804E-017  0.99999999999997780       -2.2204460492503131E-014
   6.4843750000000000       0.99999999999997402        7.9716773274908225E-014   6.9726968122041838E-017  0.99999999999997413       -2.5868196473766147E-014
   6.5156250000000000       0.99999999999996803        9.7650433043561578E-014   1.1291296379761390E-016  0.99999999999996814       -3.1863400806741993E-014
   6.5468750000000000       0.99999999999996003        1.2385632057318683E-013   1.8044767528143520E-016  0.99999999999996025       -3.9745984281580604E-014
   6.5781250000000000       0.99999999999994893        1.5792278346520880E-013   2.8515414873850975E-016  0.99999999999994926       -5.0737192225369654E-014
   6.6093750000000000       0.99999999999994149        1.7907862426698408E-013   4.4624387885577956E-016  0.99999999999994194       -5.8064664187895687E-014
   6.6406250000000000       0.99999999999995082        1.4784113640741644E-013   6.9234788787276299E-016  0.99999999999995148       -4.8516746176119341E-014
   6.6718750000000000       0.99999999999996592        1.0049909763884702E-013   1.0659221707328654E-015  0.99999999999996703       -3.2973623831367149E-014
   6.7031250000000000       0.99999999999991729        2.5187548647228464E-013   1.6296239130451994E-015  0.99999999999991895       -8.1046280797636427E-014
   6.7343750000000000       0.99999999999975064        7.7085220849423355E-013   2.4755025844196907E-015  0.99999999999975309       -2.4691360067663481E-013
   6.7656250000000000       0.99999999999965961        1.0522354217856940E-012   3.7381960385871460E-015  0.99999999999966338       -3.3661962106634746E-013
   6.7968750000000000        1.0000000000001306       -4.2597417855300371E-013   5.6138033370737591E-015   1.0000000000001361        1.3622436512150671E-013
   6.8281250000000000        1.0000000000011415       -3.6019216921456089E-012   8.3867737624269240E-015   1.0000000000011500        1.1499690089067371E-012
   6.8593750000000000        1.0000000000008558       -2.7209298352768113E-012   1.2468073935360251E-014   1.0000000000008682        8.6819440525687241E-013
   6.8906250000000000       0.99999999999660483        1.0568306720323046E-011   1.8449164549002962E-014  0.99999999999662326       -3.3767433293974136E-012
   6.9218750000000000       0.99999999999101585        2.8038188072606177E-011   2.7178059205723971E-014  0.99999999999104305       -8.9569462957683754E-012
   6.9531250000000000       0.99999999999764511        7.2456859944468305E-012   3.9866116441219885E-014  0.99999999999768496       -2.3150370509483764E-012
   6.9843750000000000        1.0000000000282920       -8.8752894481516860E-011   5.8237453865031116E-014   1.0000000000283502        2.8350322089920610E-011
   7.0156250000000000        1.0000000000544933       -1.7085837987683427E-010   8.4737264669301362E-014   1.0000000000545781        5.4578008779060383E-011
   7.0468750000000000       0.99999999999061273        2.9000067540722218E-011   1.2282125061151535E-013  0.99999999999073552       -9.2644780735895438E-012
   7.0781250000000000       0.99999999979414023        6.4388527930805825E-010   1.7735637427699330E-013  0.99999999979431753       -2.0568247105501314E-010
   7.1093750000000000       0.99999999967891806        1.0043444447028390E-009   2.5517384878958199E-013  0.99999999967917319       -3.2082680956335707E-010
   7.1406250000000000        1.0000000001384566       -4.3458485320623468E-010   3.6582960241063088E-013   1.0000000001388225        1.3882239802143204E-010
   7.1718750000000000        1.0000000013206651       -4.1359727672825809E-009   5.2264651920502508E-013   1.0000000013211878        1.3211878258090337E-009
   7.2031250000000000        1.0000000019305968       -6.0460570496355988E-009   7.4413804154932928E-013   1.0000000019313409        1.9313409760357558E-009
   7.2343750000000000       0.99999999927328997        2.2716532703935461E-009   1.0559461282411638E-012  0.99999999927434591       -7.2565409237057565E-010
   7.2656250000000000       0.99999999253698391        2.3358258931109109E-008   1.4934705337394112E-012  0.99999999253847738       -7.4615226219876263E-009
   7.2968750000000000       0.99999998830756442        3.6596520056412996E-008   2.1054240251753635E-012  0.99999998830966985       -1.1690330148361738E-008
   7.3281250000000000        1.0000000010585739       -3.3231271060590072E-009   2.9586234423867279E-012   1.0000000010615324        1.0615325285456834E-009
   7.3593750000000000        1.0000000392243436       -1.2280459797433002E-007   4.1444244357454271E-012   1.0000000392284880        3.9228488013520746E-008
   7.3906250000000000        1.0000000793955783       -2.4856559334953176E-007   5.7873345787283974E-012   1.0000000794013657        7.9401365704612203E-008
   7.4218750000000000        1.0000000559182787       -1.7507712059462299E-007   8.0565032160075670E-012   1.0000000559263351        5.5926335229550261E-008
   7.4531250000000000       0.99999990741138778        2.8981320878647281E-007   1.1180996659212083E-011  0.99999990742256872       -9.2577431276552602E-008
   7.4843750000000000       0.99999969335749761        9.5989467319174260E-007   1.5470036278867352E-011  0.99999969337296768       -3.0662703232042787E-007
   7.5156250000000000       0.99999972108662383        8.7307077787129529E-007   2.1339719523380580E-011  0.99999972110796354       -2.7889203646491723E-007
   7.5468750000000000        1.0000005619125267       -1.7591564341657584E-006   2.9348178058466453E-011   1.0000005619418748        5.6194187492142333E-007
   7.5781250000000000        1.0000028656824604       -8.9711266177866792E-006   4.0241675033103334E-011   1.0000028657227020        2.8657227021389176E-006
   7.6093750000000000        1.0000070245020982       -2.1990305763466102E-005   5.5014831352904281E-011   1.0000070245571131        7.0245571131000162E-006
   7.6406250000000000        1.0000128903417274       -4.0353264050411017E-005   7.4989030263529959E-011   1.0000128904167165        1.2890416716371256E-005
   7.6718750000000000        1.0000197650944891       -6.1874558146654611E-005   1.0191411769955530E-010   1.0000197651964031        1.9765196403231933E-005
   7.7031250000000000        1.0000267026901295       -8.3592525459080241E-005   1.3809983619801391E-010   1.0000267028282293        2.6702828229363540E-005
   7.7343750000000000        1.0000329249040394       -1.0307099238979481E-004   1.8658505290835250E-010   1.0000329250906244        3.2925090624469355E-005
   7.7656250000000000        1.0000380700522173       -1.1917776893353466E-004   2.5135482454275783E-010   1.0000380703035721        3.8070303572168562E-005
   7.7968750000000000        1.0000421466554763       -1.3193956922081038E-004   3.3761774811168658E-010   1.0000421469930940        4.2146993094016594E-005
   7.8281250000000000        1.0000453055251510       -1.4182853746365446E-004   4.5215894643211007E-010   1.0000453059773100        4.5305977310006185E-005
   7.8593750000000000        1.0000476483322907       -1.4916298788621315E-004   6.0378750718587025E-010   1.0000476489360781        4.7648936078115156E-005
   7.8906250000000000        1.0000491887162704       -1.5398566205813584E-004   8.0390131200509390E-010   1.0000491895201717        4.9189520171633028E-005
   7.9218750000000000        1.0000499136808809       -1.5625592823952005E-004   1.0671970350272547E-009   1.0000499147480779        4.9914748077917181E-005
   7.9531250000000000        1.0000498321343632       -1.5600173482208462E-004   1.4125587295550158E-009   1.0000498335469219        4.9833546921895788E-005
   7.9843750000000000        1.0000489649942454       -1.5328863780123672E-004   1.8641649135504272E-009   1.0000489668584103        4.8966858410381953E-005
   8.0156250000000000        1.0000473118838384       -1.4811555135208558E-004   2.4528614410839548E-009   1.0000473143366999        4.7314336699910697E-005
   8.0468750000000000        1.0000448353663007       -1.4036539890644169E-004   3.2178556986990415E-009   1.0000448385841565        4.4838584156381422E-005
   8.0781250000000000        1.0000414653798995       -1.2981900297828327E-004   4.2087967238928708E-009   1.0000414695886961        4.1469588696219084E-005
   8.1093750000000000        1.0000371177741905       -1.1621311789693057E-004   5.4883155521046252E-009   1.0000371232625060        3.7123262506044696E-005
   8.1406250000000000        1.0000317473366840       -9.9406434669218265E-005   7.1351101830106410E-009   1.0000317544717943        3.1754471794154249E-005
   8.1718750000000000        1.0000254564380753       -7.9719701477983041E-005   9.2476695772704268E-009   1.0000254656857448        2.5465685744907596E-005
   8.2031250000000000        1.0000186214499407       -5.8331492544426172E-005   1.1948740393732788E-008   1.0000186333986811        1.8633398681133784E-005
   8.2343750000000000        1.0000119300109411       -3.7394907888956141E-005   1.5390647810834394E-008   1.0000119454015890        1.1945401588886462E-005
   8.2656250000000000        1.0000062304890147       -1.9566349209971841E-005   1.9761586430496762E-008   1.0000062502506011        6.2502506011918868E-006
   8.2968750000000000        1.0000022120142400       -7.0038775136085500E-006   2.5292997151108566E-008   1.0000022373072373        2.2373072371406622E-006
   8.3281250000000000        1.0000000850853907       -3.6737516818531217E-007   3.2268138633501320E-008   1.0000001173535293        1.1735352933861520E-007
   8.3593750000000000       0.99999948391445459        1.4871510684555738E-006   4.1031944438929054E-008  0.99999952494639899       -4.7505360101229854E-007
   8.3906250000000000       0.99999968426641117        8.2560654238432616E-007   5.2002225036217832E-008  0.99999973626863625       -2.6373136374768791E-007
   8.4218750000000000        1.0000000010758909       -2.0898890869498154E-007   6.5682222470462683E-008   1.0000000667581135        6.6758113370646299E-008
   8.4531250000000000        1.0000000918461127       -5.4633884507667655E-007   8.2674447999020949E-008   1.0000001745205607        1.7452056066957766E-007
   8.4843750000000000       0.99999997835607790       -2.5686574687341847E-007   1.0369562122233310E-007   1.0000000820516992        8.2051699101803877E-008
   8.5156250000000000       0.99999983726438413        1.0375123660039155E-007   1.2959237299048286E-007  0.99999996685675707       -3.3143242927913263E-008
   8.5468750000000000       0.99999977793255113        1.9004954218243744E-007   1.6135716115222993E-007  0.99999993928971231       -6.0710287685949993E-008
   8.5781250000000000       0.99999977826352060        6.7592635736185479E-008   2.0014356281592118E-007  0.99999997840708343       -2.1592916565893461E-008
   8.6093750000000000       0.99999976515086297       -3.8917876842769710E-008   2.4727973084857841E-007   1.0000000124305939        1.2430593776535659E-008
   8.6406250000000000       0.99999970602324506       -3.2252887587020194E-008   3.0427831387808914E-007   1.0000000103015589        1.0301558939218580E-008
   8.6718750000000000       0.99999961984227315        2.2902838339721934E-008   3.7284051201368800E-007  0.99999999268278517       -7.3172148340461263E-009
   8.7031250000000000       0.99999953114858209        4.3824591715629367E-008   4.5485114419207329E-007  0.99999998599972628       -1.4000273718117739E-008
   8.7343750000000000       0.99999943921809598        2.6360419715339805E-008   5.5236060171959114E-007  0.99999999157869768       -8.4213023221479943E-009
   8.7656250000000000       0.99999932861652052        1.2004708578964792E-008   6.6754831486123588E-007  0.99999999616483537       -3.8351646303169673E-009
   8.7968750000000000       0.99999919116584524        1.9326043913952439E-008   8.0266081785186539E-007  0.99999999382666305       -6.1733369527416926E-009
   8.8281250000000000       0.99999902933112483        3.3665855991733123E-008   9.5991560872180864E-007  0.99999998924673350       -1.0753266499463621E-008
   8.8593750000000000       0.99999884561138408        4.0792942681664926E-008   1.1413597034606542E-006  0.99999998697108750       -1.3028912504431389E-008
   8.8906250000000000       0.99999863723670501        4.4132296850217622E-008   1.3486690122008732E-006  0.99999998590571726       -1.4094282740906294E-008
   8.9218750000000000       0.99999840053917000        5.1949011450867933E-008   1.5828713446134847E-006  0.99999998341051466       -1.6589485341000909E-008
   8.9531250000000000       0.99999813543880223        6.4477437270899387E-008   1.8439719027120796E-006  0.99999997941070495       -2.0589295046669065E-008
   8.9843750000000000       0.99999784478269638        7.7548508007041997E-008   2.1304554564546983E-006  0.99999997523815287       -2.4761847128296210E-008
   9.0156250000000000       0.99999753254845714        9.0256253411721529E-008   2.4386339313218371E-006  0.99999997118238848       -2.8817611519293962E-008
   9.0468750000000000       0.99999720482485410        1.0453190858044240E-007   2.7618017752029056E-006  0.99999996662662927       -3.3373370733613683E-008
   9.0781250000000000       0.99999687220917499        1.2102576982995782E-007   3.0891541218086369E-006  0.99999996136329683       -3.8636703170169540E-008
   9.1093750000000000       0.99999655129639842        1.3874191186279086E-007   3.4044143393048764E-006  0.99999995571073774       -4.4289262257635187E-008
   9.1406250000000000       0.99999626573141698        1.5714739648494704E-007   3.6841079619412704E-006  0.99999994983937890       -5.0160621101191794E-008
   9.1718750000000000       0.99999604823969435        1.7655688224193959E-007   3.8954091757601544E-006  0.99999994364887013       -5.6351129873455363E-008
   9.2031250000000000       0.99999594363612032        1.9706269479973346E-007   3.9934739096544033E-006  0.99999993711002999       -6.2889970009472052E-008
   9.2343750000000000       0.99999601218449741        2.1828463059150715E-007   3.9181601350693211E-006  0.99999993034463253       -6.9655367473941965E-008
   9.2656250000000000       0.99999633342993854        2.3991474430105122E-007   3.5900211961275261E-006  0.99999992345113464       -7.6548865357572993E-008
   9.2968750000000000       0.99999701102133098        2.6184845554859750E-007   2.9054419094451569E-006  0.99999991646324038       -8.3536759620805867E-008
   9.3281250000000000       0.99999817866938534        2.8390541961097515E-007   1.7307698691175229E-006  0.99999990943925443       -9.0560745569234768E-008
   9.3593750000000000        1.0000000072020689        3.0577618316493838E-007  -1.0472399574498624E-007  0.99999990247807324       -9.7521926756272137E-008
   9.3906250000000000        1.0000027129120179        3.2717322747068810E-007  -2.8172408309139710E-006  0.99999989567118697       -1.0432881292210539E-007
   9.4218750000000000        1.0000065675070466        3.4785573837365915E-007  -6.6784103165552293E-006  0.99999988909673010       -1.1090326990093047E-007
   9.4531250000000000        1.0000119098735591        3.6755957212031624E-007  -1.2027033340183984E-005  0.99999988284021901       -1.1715978098791879E-007
   9.4843750000000000        1.0000191598451575        3.8600386921379074E-007  -1.9282855870191995E-005  0.99999987698928738       -1.2301071272702302E-007
   9.5156250000000000        1.0000288342588781        4.0294619481529171E-007  -2.8962637990942558E-005  0.99999987162088722       -1.2837911289587112E-007
   9.5468750000000000        1.0000415656031605        4.1818794151678603E-007  -4.1698799470664786E-005  0.99999986680368980       -1.3319631020358713E-007
   9.5781250000000000        1.0000581235337946        4.3154651403771232E-007  -5.8260938234560202E-005  0.99999986259556006       -1.3740443982612760E-007
   9.6093750000000000        1.0000794395592572        4.4288701857831370E-007  -7.9580529725298789E-005  0.99999985902953181       -1.4097046818761783E-007
   9.6406250000000000        1.0001066352269019        4.5222667425032865E-007  -1.0677912222957793E-004  0.99999985610467235       -1.4389532765335389E-007
   9.6718750000000000        1.0001410541246403        4.5975486467281133E-007  -1.4120034457277663E-004  0.99999985378006750       -1.4621993260632848E-007
   9.7031250000000000        1.0001842980247351        4.6564155182683295E-007  -1.8444603674244036E-004  0.99999985198799268       -1.4801200731717756E-007
   9.7343750000000000        1.0002382675035695        4.6985166140487770E-007  -2.3841679948438470E-004  0.99999985070408515       -1.4929591496404271E-007
   9.7656250000000000        1.0003052072017293        4.7237412291110740E-007  -3.0535723411100800E-004  0.99999984996761837       -1.5003238162947241E-007
   9.7968750000000000        1.0003877557235097        4.7394151627911743E-007  -3.8790610698417861E-004  0.99999984961652555       -1.5038347456197698E-007
   9.8281250000000000        1.0004890005152587        4.7670856499732763E-007  -4.8915162265956329E-004  0.99999984889259907       -1.5110740081425433E-007
   9.8593750000000000        1.0006125386498577        4.8362485063581104E-007  -6.1269192378441252E-004  0.99999984672607323       -1.5327392666186768E-007
   9.8906250000000000        1.0007625440091616        4.9507451485476913E-007  -7.6270085286262205E-004  0.99999984315629897       -1.5684370091584299E-007
   9.9218750000000000        1.0009438395107388        5.0440982763478487E-007  -9.4399890939488094E-004  0.99999984060134395       -1.5939865605218984E-007
   9.9531250000000000        1.0011619716741016        5.0021481755641960E-007  -1.1621292143146084E-003  0.99999984245978701       -1.5754021309710708E-007
   9.9843750000000000        1.0014232862488575        4.8276178841636491E-007  -1.4234381509905377E-003  0.99999984809786691       -1.5190213309423939E-007
   10.015625000000000        1.0017350075569607        4.8532453631946726E-007  -1.7351601876324653E-003  0.99999984736932823       -1.5263067187909485E-007
   10.046875000000000        1.0021053274541276        5.7144225670483096E-007  -2.1055061994503907E-003  0.99999982125467723       -1.7874532276529465E-007
   10.078125000000000        1.0025435079211074        7.9028951240345338E-007  -2.5437544006647944E-003  0.99999975352044257       -2.4647955743084538E-007
   10.109375000000000        1.0030599915488054        1.1192470798509856E-006  -3.0603427673864597E-003  0.99999964878141900       -3.5121858110720439E-007
   10.140625000000000        1.0036665019014637        1.4544867736231077E-006  -3.6669615841703278E-003  0.99999954031729332       -4.5968270656615573E-007
   10.171875000000000        1.0043761164484581        1.6750005630355778E-006  -4.3766444822385033E-003  0.99999947196621963       -5.2803378025600978E-007
   10.203125000000000        1.0052033181443394        1.7304508079665747E-006  -5.2038560594337493E-003  0.99999946208490564       -5.3791509446732277E-007
   10.234375000000000        1.0061640582883116        1.6753530742481130E-006  -6.1645738853805766E-003  0.99999948440293096       -5.1559706903958613E-007
   10.265625000000000        1.0072758547487224        1.6250485061832269E-006  -7.2763624056253196E-003  0.99999949234309704       -5.0765690295939692E-007
   10.296875000000000        1.0085579013943204        1.6764273666287914E-006  -8.5584359723120743E-003  0.99999946542200835       -5.3457799165101960E-007
   10.328125000000000        1.0100311314361519        1.8475126228852826E-006  -1.0031707953922553E-002  0.99999942348222937       -5.7651777063405518E-007
   10.359375000000000        1.0117182121588821        2.0634951713927723E-006  -1.1718822621506720E-002  0.99999938953737544       -6.1046262467279178E-007
   10.390625000000000        1.0136435179675818        2.2053908193009931E-006  -1.3644166283370972E-002  0.99999935168421084       -6.4831578927559974E-007
   10.421875000000000        1.0158331374946501        2.2201814916983577E-006  -1.5833853954939761E-002  0.99999928353971035       -7.1646028976246612E-007
   10.453125000000000        1.0183148905139634        2.2170392165877630E-006  -1.8315687716722012E-002  0.99999920279724142       -7.9720275869554769E-007
   10.484375000000000        1.0211182607797795        2.4095429916661115E-006  -2.1119082842728055E-002  0.99999917793705151       -8.2206294860220908E-007
   10.515625000000000        1.0242742000664569        2.8653062314696075E-006  -2.4274957786240753E-002  0.99999924228021608       -7.5771978380601013E-007
   10.546875000000000        1.0278148882166434        3.2832881867075674E-006  -2.7815584201390638E-002  0.99999930401525272       -6.9598474738974403E-007
   10.578125000000000        1.0317735842076574        3.1439284841026291E-006  -3.1774393368903441E-002  0.99999919083875399       -8.0916124600705075E-007
   10.609375000000000        1.0361845874977738        2.3034129839890668E-006  -3.6185735693206253E-002  0.99999885180456749       -1.1481954325098798E-006
   10.640625000000000        1.0410831527001354        1.6064164059346614E-006  -4.1084590355026394E-002  0.99999856234510898       -1.4376548909122988E-006
   10.671875000000000        1.0465051523610935        2.9031967051203729E-006  -4.6506222746175149E-002  0.99999892961491843       -1.0703850816806693E-006
   10.703125000000000        1.0524864272786554        8.2681823193844562E-006  -5.2485787986627279E-002   1.0000006392920282        6.3929202820389719E-007
   10.734375000000000        1.0590619747938403        1.8886867105272690E-005  -5.9057879630840943E-002   1.0000040951629994        4.0951629993735139E-006
   10.765625000000000        1.0662652155941437        3.4370931735352498E-005  -6.6256023609907261E-002   1.0000091919842364        9.1919842364340809E-006
   10.796875000000000        1.0741274790213600        5.2924984514791513E-005  -7.4112118524391465E-002   1.0000153604969686        1.5360496968597204E-005
   10.828125000000000        1.0826776537096763        7.2168193665263680E-005  -8.2655824591495147E-002   1.0000218291181810        2.1829118181049267E-005
   10.859375000000000        1.0919418252165236        9.0039837151384099E-005  -9.1913904847046479E-002   1.0000279203694771        2.7920369477074658E-005
   10.890625000000000        1.1019427447416692        1.0530619256317772E-004 -0.10190952359096823        1.0000332211507010        3.3221150701034929E-005
   10.921875000000000        1.1126990935178420        1.1755436232273092E-004 -0.11266150852287908        1.0000375849949630        3.7584994962980289E-005
   10.953125000000000        1.1242246171653256        1.2688128992424278E-004 -0.12418358451641689        1.0000410326489086        4.1032648908645442E-005
   10.984375000000000        1.1365272340121721        1.3356707294875149E-004 -0.13648358849643677        1.0000436455157353        4.3645515735324381E-005
   11.015625000000000        1.1496081806907181        1.3789004844236258E-004 -0.14956267637809931        1.0000455043126188        4.5504312618849241E-005
   11.046875000000000        1.1634612039520824        1.4006952895451790E-004 -0.16341453446314058        1.0000466694889418        4.6669488941830650E-005
   11.078125000000000        1.1780717867239765        1.4025658271092718E-004 -0.17802460902552147        1.0000471776984550        4.7177698454969885E-005
   11.109375000000000        1.1934164115914281        1.3853771173006745E-004 -0.19336936901332577        1.0000470425781023        4.7042578102285404E-005
   11.140625000000000        1.2094618830955823        1.3496664952513006E-004 -0.20941561780223461        1.0000462652933477        4.6265293347724779E-005
   11.171875000000000        1.2261647246257934        1.2961946736302524E-004 -0.22611987071417355        1.0000448539116198        4.4853911619791020E-005
   11.203125000000000        1.2434706471547379        1.2261520164393480E-004 -0.24342781552007065        1.0000428316346672        4.2831634667228613E-005
   11.234375000000000        1.2613140889966332        1.1405339117907505E-004 -0.26127387333789309        1.0000402156587400        4.0215658740017091E-005
   11.265625000000000        1.2796178586796214        1.0391506499652334E-004 -0.27958087718002456        1.0000369814995969        3.6981499596855372E-005
   11.296875000000000        1.2982929446137303        9.2059208761234449E-005 -0.29825988486672961        1.0000330597470009        3.3059747000852013E-005
   11.328125000000000        1.3172385434646146        7.8407831898088851E-005 -0.31721014208079673        1.0000284013838179        2.8401383817877601E-005
   11.359375000000000        1.3363423009949831        6.3251222496540609E-005 -0.33631920997639730        1.0000230910185857        2.3091018585885692E-005
   11.390625000000000        1.3554807019771709        4.7459701853274176E-005 -0.35546326996593225        1.0000174320112385        1.7432011238716072E-005
   11.421875000000000        1.3745195425698735        3.2400594844535081E-005 -0.37450761609565408        1.0000119264742193        1.1926474219547956E-005
   11.453125000000000        1.3933144793601075        1.9542866550772704E-005 -0.39330734279874191        1.0000071365613656        7.1365613656393379E-006
   11.484375000000000        1.4117117252324718        9.9429213266451035E-006 -0.41170823280952451        1.0000034924229473        3.4924229472821366E-006
   11.515625000000000        1.4295489971373356        3.8927879385918341E-006 -0.42954784667286722        1.0000011504644684        1.1504644683579812E-006
   11.546875000000000        1.4466567824278982        9.0151680688814480E-007 -0.44665681163834914       0.99999997078954905       -2.9210450946948185E-008
   11.578125000000000        1.4628599190148279       -7.5214371093282782E-009 -0.46286030385117100       0.99999961516365699       -3.8483634301478276E-007
   11.609375000000000        1.4779794096955552        1.1610669291865381E-007 -0.47797971371267989       0.99999969598287530       -3.0401712480809806E-007
   11.640625000000000        1.4918343879184592        4.9241856776124106E-007 -0.49183448016435727       0.99999990775410197       -9.2245898031251272E-008
   11.671875000000000        1.5042441521996470        7.2091328754202620E-007 -0.50424407553923323        1.0000000766604138        7.6660413794726878E-008
   11.703125000000000        1.5150302768974198        7.4634228296541545E-007 -0.51503011861908021        1.0000001582783395        1.5827833954595860E-007
   11.734375000000000        1.5240187560234266        6.4386114260623128E-007 -0.52401858973321191        1.0000001662902147        1.6629021470926375E-007
   11.765625000000000        1.5310422812441857        5.4164823011582145E-007 -0.53104211823535163        1.0000001630088340        1.6300883420861112E-007
   11.796875000000000        1.5359424932000154        3.2309405808542202E-007 -0.53594230959753053        1.0000001836024848        1.8360248477122809E-007
   11.828125000000000        1.5385723914711460       -1.6604214065318983E-007 -0.53857207675881791        1.0000003147123282        3.1471232819768602E-007
   11.859375000000000        1.5387981020233981       -1.0488014055870351E-006 -0.53879793834941991        1.0000001636739781        1.6367397814853746E-007
   11.890625000000000        1.5365022588710646       -6.6822952396652427E-007 -0.53650224505501898        1.0000000138160456        1.3816045640879793E-008
   11.921875000000000        1.5315853669738702       -5.0354833751674159E-007 -0.53158529475751792        1.0000000722163522        7.2216352231535552E-008
   11.953125000000000        1.5239673641345224       -2.9259529117583989E-007 -0.52396729723709023        1.0000000668974320        6.6897432038359739E-008
   11.984375000000000        1.5135902411067919       -2.7661839124335456E-007 -0.51359015018018783        1.0000000909266040        9.0926604023877644E-008
   12.015625000000000        1.5004190765063501       -2.5041907926933280E-007 -0.50041899002385593        1.0000000864824941        8.6482494054962444E-008
   12.046875000000000        1.4844435753220815       -2.8145339135489324E-007 -0.48444348377338597        1.0000000915486955        9.1548695513310463E-008
   12.078125000000000        1.4656789172624785       -3.0493877888598062E-007 -0.46567883133246207        1.0000000859300164        8.5930016435753487E-008
   12.109375000000000        1.4441665348230805       -3.4956908964396490E-007 -0.44416645203622102        1.0000000827868596        8.2786859589845108E-008
   12.140625000000000        1.4199744101264260       -3.9587724099004823E-007 -0.41997433391148248        1.0000000762149435        7.6214943467434182E-008
   12.171875000000000        1.3931971008777462       -4.5379673413209348E-007 -0.39319702961901259        1.0000000712587336        7.1258733580492617E-008
   12.203125000000000        1.3639553547729719       -5.1474497525529902E-007 -0.36395528895669543        1.0000000658162764        6.5816276428876108E-008
   12.234375000000000        1.3323953851149599       -5.7938846698401998E-007 -0.33239532410120937        1.0000000610137505        6.1013750496385910E-008
   12.265625000000000        1.2986877658963458       -6.4222041377006402E-007 -0.29868771030792457        1.0000000555884212        5.5588421199459503E-008
   12.296875000000000        1.2630259811662075       -7.0184900340378557E-007 -0.26302593143352332        1.0000000497326842        4.9732684193060095E-008
   12.328125000000000        1.2256246294800281       -7.5573501966229421E-007 -0.22562458624667309        1.0000000432333551        4.3233355118132977E-008
   12.359375000000000        1.1867173144455614       -8.0329027788266126E-007 -0.18671727790021483        1.0000000365453465        3.6545346526750677E-008
   12.390625000000000        1.1465542449095267       -8.4338849483382042E-007 -0.14655421500686297        1.0000000299026637        2.9902663678527119E-008
   12.421875000000000        1.1053995818905540       -8.7506429425819847E-007 -0.10539955834821410        1.0000000235423399        2.3542339855353589E-008
   12.453125000000000        1.0635285696648515       -8.9678105379805361E-007  -6.3528552222436668E-002   1.0000000174424148        1.7442414845803000E-008
   12.484375000000000        1.0212244952609324       -9.0704815828475707E-007  -2.1224483681132018E-002   1.0000000115798005        1.1579800451855249E-008
   12.515625000000000       0.97877552225541398       -9.0470177177741485E-007   2.1224483681132018E-002   1.0000000059365459        5.9365460325366826E-009
   12.546875000000000       0.93647144839059271       -8.8920848595685190E-007   6.3528552222436668E-002   1.0000000006130294        6.1302940501661851E-010
   12.578125000000000       0.89460043742783069       -8.6043651614305154E-007  0.10539955834821410       0.99999999577604481       -4.2239551856226853E-009
   12.609375000000000       0.85344577650074682       -8.1876436578946362E-007  0.14655421500686297       0.99999999150760976       -8.4923902354816505E-009
   12.640625000000000       0.81328270987959761       -7.6488055814371318E-007  0.18671727790021486       0.99999998777981247       -1.2220187528555471E-008
   12.671875000000000       0.77437539844639347       -6.9921010020518708E-007  0.22562458624667306       0.99999998469306650       -1.5306933498493436E-008
   12.703125000000000       0.73697405044882269       -6.2432831591769255E-007  0.26302593143352332       0.99999998188234596       -1.8117654043692255E-008
   12.734375000000000       0.70131226913442823       -5.4203456196924780E-007  0.29868771030792457       0.99999997944235286       -2.0557647140151403E-008
   12.765625000000000       0.66760465316163986       -4.5536168162669398E-007  0.33239532410120931       0.99999997726284917       -2.2737150828788799E-008
   12.796875000000000       0.63604468599166408       -3.6898241363362594E-007  0.36395528895669543       0.99999997494835946       -2.5051640428763733E-008
   12.828125000000000       0.60680294183331618       -2.9054940323112561E-007  0.39319702961901259       0.99999997145232877       -2.8547671226952787E-008
   12.859375000000000       0.58002563514043870       -2.1549787650095888E-007  0.41997433391148248       0.99999996905192123       -3.0948078766357412E-008
   12.890625000000000       0.55583351114227053       -1.6703645164774815E-007  0.44416645203622096       0.99999996317849149       -3.6821508508921852E-008
   12.921875000000000       0.53432112551089428       -1.4005501420564090E-007  0.46567883133246207       0.99999995684335641       -4.3156643703134989E-008
   12.953125000000000       0.51555646334792693       -1.5401619196527017E-007  0.48444348377338592       0.99999994712131279       -5.2878687095692101E-008
   12.984375000000000       0.49958095493890714       -1.7570403967969225E-007  0.50041899002385593       0.99999994496276301       -5.5037236934563083E-008
   13.015625000000000       0.48640977181532491       -3.5224094851009752E-007  0.51359015018018783       0.99999992199551269       -7.8004487258365174E-008
   13.046875000000000       0.47603262813247693       -5.2952527632706268E-007  0.52396729723709023       0.99999992536956717       -7.4630432833622251E-008
   13.078125000000000       0.46841461709713195       -9.8432578209511669E-007  0.53158529475751792       0.99999991185464987       -8.8145350130020006E-008
   13.109375000000000       0.46349771798154343       -1.3290054965294328E-006  0.53650224505501898       0.99999996303656236       -3.6963437588521941E-008
   13.140625000000000       0.46120183982779356       -2.1558822290189657E-006  0.53879793834942002       0.99999977817721364       -2.2182278641702524E-007
   13.171875000000000       0.46142750651746578       -7.3380784244187733E-007  0.53857207675881802       0.99999958327628380       -4.1672371620116166E-007
   13.203125000000000       0.46405741731855649        1.6443384648446851E-007  0.53594230959753053       0.99999972691608696       -2.7308391298275225E-007
   13.234375000000000       0.46895773133505037        8.1531870712344133E-007  0.53104211823535163       0.99999984957040200       -1.5042959800037892E-007
   13.265625000000000       0.47598138914330607        1.2799951368309719E-006  0.52401858973321191       0.99999997887651793       -2.1123482019103079E-008
   13.296875000000000       0.48496993205796673        1.5495206012404246E-006  0.51503011861908021        1.0000000506770470        5.0677046947722459E-008
   13.328125000000000       0.49575598643553975        1.4980318942415968E-006  0.50424407553923323        1.0000000619747729        6.1974772980200044E-008
   13.359375000000000       0.50816555395480412        1.3006387680193262E-006  0.49183448016435727        1.0000000341191613        3.4119161385071095E-008
   13.390625000000000       0.52202029965302943        1.1210661909003582E-006  0.47797971371267989        1.0000000133657094        1.3365709317092467E-008
   13.421875000000000       0.53713971221479850        1.0498699011833546E-006  0.46286030385117100        1.0000000160659694        1.6065969443701533E-008
   13.453125000000000       0.55334322676456760        1.0524099003734545E-006  0.44665681163834914        1.0000000384029168        3.8402916735513770E-008
   13.484375000000000       0.57045221940463786        1.0740810565899728E-006  0.42954784667286722        1.0000000660775050        6.6077505134209957E-008
   13.515625000000000       0.58829185815727314        1.0781435172535859E-006  0.41170823280952457        1.0000000909667977        9.0966797650082754E-008
   13.546875000000000       0.60669276781196291        1.0599285284656459E-006  0.39330734279874191        1.0000001106107048        1.1061070481765967E-007
   13.578125000000000       0.62549250976378867        1.0244034478307377E-006  0.37450761609565414        1.0000001258594429        1.2585944286769291E-007
   13.609375000000000       0.64453686720135284        9.7663850152222472E-007  0.35546326996593225        1.0000001371672851        1.3716728508583742E-007
   13.640625000000000       0.66368093450290722        9.1795716857800882E-007  0.33631920997639730        1.0000001444793045        1.4447930452021751E-007
   13.671875000000000       0.68279000551183477        8.4948887527357043E-007  0.31721014208079668        1.0000001475926314        1.4759263144981105E-007
   13.703125000000000       0.70174026193523220        7.7349578858948427E-007  0.29825988486672961        1.0000001468019617        1.4680196180894001E-007
   13.734375000000000       0.72041926558954417        6.9344883572735547E-007  0.27958087718002456        1.0000001427695686        1.4276956872283364E-007
   13.765625000000000       0.73872626286845855        6.1244693622386759E-007  0.26127387333789309        1.0000001362063515        1.3620635164190986E-007
   13.796875000000000       0.75657231204387487        5.3237348815815868E-007  0.24342781552007065        1.0000001275639456        1.2756394551782790E-007
   13.828125000000000       0.77388024642508635        4.5425597036649298E-007  0.22611987071417355        1.0000001171392598        1.1713925995859853E-007
   13.859375000000000       0.79058448760471289        3.7957756220394553E-007  0.20941561780223461        1.0000001054069476        1.0540694750371671E-007
   13.890625000000000       0.80663072416998549        3.1080430949948958E-007  0.19336936901332580        1.0000000931833113        9.3183311289379844E-008
   13.921875000000000       0.82197547225497125        2.5019147540809491E-007  0.17802460902552145        1.0000000812804928        8.1280492669755233E-008
   13.953125000000000       0.83658553545169334        1.9779367938904340E-007  0.16341453446314055        1.0000000699148339        6.9914833922268826E-008
   13.984375000000000       0.85043738217695775        1.5108944114413589E-007  0.14956267637809931        1.0000000585550570        5.8555057025344581E-008
   14.015625000000000       0.86351645813040068        1.0747086329357883E-007  0.13648358849643677        1.0000000466268375        4.6626837502117269E-008
   14.046875000000000       0.87581645005229170        6.7775398475749949E-008  0.12418358451641689        1.0000000345687086        3.4568708562332517E-008
   14.078125000000000       0.88733851556271404        3.7001871325605286E-008  0.11266150852287908        1.0000000240855931        2.4085593075540146E-008
   14.109375000000000       0.89809049333436963        2.0158356556397942E-008  0.10190952359096822        1.0000000169253378        1.6925337797957241E-008
   14.140625000000000       0.90808610811559987        1.6015857719735327E-008   9.1913904847046465E-002   1.0000000129626463        1.2962646289693680E-008
   14.171875000000000       0.91734418490629532        1.5026522490045988E-008   8.2655824591495147E-002   1.0000000094977906        9.4977904430137983E-009
   14.203125000000000       0.92588788459717042        5.5915479296366972E-009   7.4112118524391465E-002   1.0000000031215619        3.1215618978563953E-009
   14.234375000000000       0.93374396969561302       -1.4314834687523601E-008   6.6256023609907275E-002  0.99999999330552025       -6.6944797483259322E-009
   14.265625000000000       0.94094210516500365       -2.9671616529531113E-008   5.9057879630840956E-002  0.99999998479584462       -1.5204155379144879E-008
   14.296875000000000       0.94751419802472170       -1.3877174430721242E-008   5.2485787986627279E-002  0.99999998601134898       -1.3988651015317544E-008
   14.328125000000000       0.95349378068160517        5.3132569793033421E-008   4.6506222746175149E-002   1.0000000034277803        3.4277802818394321E-009
   14.359375000000000       0.95891544507352267        1.6543545937311976E-007   4.1084590355026401E-002   1.0000000354285490        3.5428549094440598E-008
   14.390625000000000       0.96381433467069222        2.8534715588967476E-007   3.6185735693206253E-002   1.0000000703638985        7.0363898485581444E-008
   14.421875000000000       0.96822569777812595        3.5838360214665296E-007   3.1774393368903441E-002   1.0000000911470295        9.1147029368521260E-008
   14.453125000000000       0.97218449994897904        3.4155169303535514E-007   2.7815584201390638E-002   1.0000000841503698        8.4150369672464365E-008
   14.484375000000000       0.97572508910309830        2.2743702084544364E-007   2.4274957786240753E-002   1.0000000468893391        4.6889339078148851E-008
   14.515625000000000       0.97888090673847172        4.8745682354942304E-008   2.1119082842728055E-002  0.99999998958119973       -1.0418800266975836E-008
   14.546875000000000       0.98168424201929272       -1.3907182520659254E-007   1.8315687716722016E-002  0.99999992973601470       -7.0263985296747933E-008
   14.578125000000000       0.98416602946518861       -2.8544298154767658E-007   1.5833853954939761E-002  0.99999988342012835       -1.1657987164515049E-007
   14.609375000000000       0.98635569224183473       -3.6574009286999681E-007   1.3644166283370973E-002  0.99999985852520568       -1.4147479432402577E-007
   14.640625000000000       0.98828103077566354       -3.8537186381138493E-007   1.1718822621506721E-002  0.99999985339717024       -1.4660282976475258E-007
   14.671875000000000       0.98996815243922842       -3.6841488007088281E-007   1.0031707953922555E-002  0.99999986039315103       -1.3960684897007525E-007
   14.703125000000000       0.99144143521424888       -3.4086447968712461E-007   8.5584359723120743E-003  0.99999987118656097       -1.2881343902648723E-007
   14.734375000000000       0.99272351810424408       -3.1890275795388808E-007   7.2763624056253204E-003  0.99999988050986943       -1.1949013056788971E-007
   14.765625000000000       0.99383531305543438       -3.0651316373957083E-007   6.1645738853805757E-003  0.99999988694081499       -1.1305918501403056E-007
   14.796875000000000       0.99479603543002626       -3.0001458313162246E-007   5.2038560594337493E-003  0.99999989148946000       -1.0851053999783034E-007
   14.828125000000000       0.99562325120373962       -2.9414989293434219E-007   4.3766444822385033E-003  0.99999989568597814       -1.0431402186483751E-007
   14.859375000000000       0.99633293884495788       -2.8576139369118917E-007   3.6669615841703283E-003  0.99999990042912823       -9.9570871769927294E-008
   14.890625000000000       0.99693956307309672       -2.7427787402780535E-007   3.0603427673864597E-003  0.99999990584048315       -9.4159516850211844E-008
   14.921875000000000       0.99745615726094927       -2.6046467475485300E-007   2.5437544006647939E-003  0.99999991166161406       -8.8338385939579211E-008
   14.953125000000000       0.99789441144764446       -2.4516027297797745E-007   2.1055061994503907E-003  0.99999991764709484       -8.2352905161897638E-008
   14.984375000000000       0.99826476351969706       -2.2878441644223544E-007   1.7351601876324650E-003  0.99999992370732949       -7.6292670514455097E-008
   15.015625000000000       0.99857649170363472       -2.1146472851876240E-007   1.4234381509905377E-003  0.99999992985462527       -7.0145374730934407E-008
   15.046875000000000       0.99883780689156887       -1.9331009657413680E-007   1.1621292143146082E-003  0.99999993610588345       -6.3894116553164793E-008
   15.078125000000000       0.99905594352602423       -1.7454050197514101E-007   9.4399890939488105E-004  0.99999994243541912       -5.7564580879798655E-008
   15.109375000000000       0.99923724792862034       -1.5545985229890775E-007   7.6270085286262205E-004  0.99999994878148302       -5.1218516983198015E-008
   15.140625000000000       0.99938726314649473       -1.3638134289890676E-007   6.1269192378441263E-004  0.99999995507027917       -4.4929720832698194E-008
   15.171875000000000       0.99951080960831307       -1.1758469526944568E-007   4.8915162265956329E-004  0.99999996123097268       -3.8769027321805538E-008
   15.203125000000000       0.99961206109112077       -9.9313945331292834E-008   3.8790610698417861E-004  0.99999996719810491       -3.2801895089029642E-008
   15.234375000000000       0.99969461567508788       -8.1790011508842053E-008   3.0535723411100800E-004  0.99999997290919884       -2.7090801157925171E-008
   15.265625000000000       0.99976156150434181       -6.5217831735511006E-008   2.3841679948438468E-004  0.99999997830382614       -2.1696173857499446E-008
   15.296875000000000       0.99981553728839057       -4.9784825008010569E-008   1.8444603674244039E-004  0.99999998332513296       -1.6674867042709707E-008
   15.328125000000000       0.99985878757762259       -3.5655823018966601E-008   1.4120034457277663E-004  0.99999998792219535       -1.2077804645294066E-008
   15.359375000000000       0.99989321292967548       -2.2968782293765236E-008   1.0677912222957793E-004  0.99999999205190504       -7.9480949599641804E-009
   15.390625000000000       0.99992041515044361       -1.1832077856807030E-008   7.9580529725298776E-005  0.99999999568016895       -4.3198310484271474E-009
   15.421875000000000       0.99994173784446816       -2.3226928711799112E-009   5.8260938234560208E-005  0.99999999878270274       -1.2172972629898027E-009
   15.453125000000000       0.99995830254612861        5.5151608576722235E-009   4.1698799470664779E-005   1.0000000013455992        1.3455992986521892E-009
   15.484375000000000       0.99997104072766030        1.1670830204067647E-008   2.8962637990942558E-005   1.0000000033656513        3.3656512021806861E-009
   15.515625000000000       0.99998072199447652        1.6167088087660350E-008   1.9282855870191995E-005   1.0000000048503468        4.8503466798521799E-009
   15.546875000000000       0.99998797878416634        1.9058954691320615E-008   1.2027033340183985E-005   1.0000000058175065        5.8175064765464413E-009
   15.578125000000000       0.99999332788426620        2.0431501813638015E-008   6.6784103165552293E-006   1.0000000062945829        6.2945827439264690E-009
   15.609375000000000       0.99999718907683999        2.0396772116358935E-008   2.8172408309139710E-006   1.0000000063176708        6.3176709419465737E-009
   15.640625000000000       0.99999990120629467        1.9089982575154193E-008   1.0472399574498622E-007   1.0000000059302905        5.9302903698821297E-009
   15.671875000000000        1.0000017359518554        1.6665180965142250E-008  -1.7307698691175229E-006   1.0000000051819862        5.1819861734969663E-009
   15.703125000000000        1.0000029095687264        1.3290535539566834E-008  -2.9054419094451569E-006   1.0000000041268169        4.1268168882169221E-009
   15.734375000000000        1.0000035928429951        9.1434874734166413E-009  -3.5900211961275261E-006   1.0000000028217990        2.8217990166723439E-009
   15.765625000000000        1.0000039194855039        4.4059617708745704E-009  -3.9181601350693211E-006   1.0000000013253689        1.3253689257197721E-009
   15.796875000000000        1.0000039931698390       -7.4018490263336839E-010  -3.9934739096544033E-006  0.99999999969592934       -3.0407054651959697E-010
   15.828125000000000        1.0000038933997037       -6.1172680407517093E-009  -3.8954091757601544E-006  0.99999999799052797       -2.0094719221930291E-009
   15.859375000000000        1.0000036803716863       -1.1555344651968739E-008  -3.6841079619412700E-006  0.99999999626372438       -3.7362757332459751E-009
   15.890625000000000        1.0000033989809958       -1.6895103348598371E-008  -3.4044143393048759E-006  0.99999999456665645       -5.4333435528519658E-009
   15.921875000000000        1.0000030821004624       -2.1990061618917591E-008  -3.0891541218086373E-006  0.99999999294634057       -7.0536594343195702E-009
   15.953125000000000        1.0000027532469802       -2.6708036987916504E-008  -2.7618017752029056E-006  0.99999999144520502       -8.5547950945397133E-009
   15.984375000000000        1.0000024287347629       -3.0931945342091608E-008  -2.4386339313218371E-006  0.99999999010083152       -9.8991683739058089E-009
   16.015625000000000        1.0000021194013353       -3.4560060761777915E-008  -2.1304554564546983E-006  0.99999998894587883       -1.1054121173970088E-008
   16.046875000000000        1.0000018319799948       -3.7505968081244139E-008  -1.8439719027120796E-006  0.99999998800809209       -1.1991907911124144E-008
   16.078125000000000        1.0000015701816649       -3.9698527994391966E-008  -1.5828713446134847E-006  0.99999998731032025       -1.2689679751431981E-008
   16.109375000000000        1.0000013355394086       -4.1082240540656002E-008  -1.3486690122008729E-006  0.99999998687039637       -1.3129603626538255E-008
   16.140625000000000        1.0000011280604260       -4.1618572444009906E-008  -1.1413597034606545E-006  0.99999998670072254       -1.3299277457079484E-008
   16.171875000000000        1.0000009467228994       -4.1289008534715531E-008  -9.5991560872180864E-007  0.99999998680729074       -1.3192709369391764E-008
   16.203125000000000        1.0000007898487222       -4.0100643639153292E-008  -8.0266081785186539E-007  0.99999998718790439       -1.2812095606662410E-008
   16.234375000000000        1.0000006553778598       -3.8094401460550662E-008  -6.6754831486123588E-007  0.99999998782954491       -1.2170455088167387E-008
   16.265625000000000        1.0000005410660140       -3.5354325447741313E-008  -5.5236060171959124E-007  0.99999998870541229       -1.1294587709542725E-008
   16.296875000000000        1.0000004446239814       -3.2014113126684581E-008  -4.5485114419207329E-007  0.99999998977283722       -1.0227162672293844E-008
   16.328125000000000        1.0000003638141954       -2.8255858075651066E-008  -3.7284051201368800E-007  0.99999999097368342       -9.0263165830606340E-009
   16.359375000000000        1.0000002965167718       -2.4297188245705533E-008  -3.0427831387808914E-007  0.99999999223845792       -7.7615420757126685E-009
   16.390625000000000        1.0000002407738291       -2.0366891214522557E-008  -2.4727973084857841E-007  0.99999999349409829       -6.5059018172775041E-009
   16.421875000000000        1.0000001948173254       -1.6674272109709903E-008  -2.0014356281592121E-007  0.99999999467376255       -5.3262374510865129E-009
   16.453125000000000        1.0000001570830246       -1.3380863742151341E-008  -1.6135716115222993E-007  0.99999999572586340       -4.2741366002019276E-009
   16.484375000000000        1.0000001262120723       -1.0582814242424257E-008  -1.2959237299048289E-007  0.99999999661969941       -3.3803007060129175E-009
   16.515625000000000        1.0000001010418982       -8.3083016589983288E-009  -1.0369562122233310E-007  0.99999999734627698       -2.6537230191081562E-009
   16.546875000000000        1.0000000805891773       -6.5287564521532390E-009  -8.2674447999020962E-008  0.99999999791472938       -2.0852706228424722E-009
   16.578125000000000        1.0000000640283273       -5.1783008360916984E-009  -6.5682222470462683E-008  0.99999999834610487       -1.6538952429812070E-009
   16.609375000000000        1.0000000506689610       -4.1745087153377474E-009  -5.2002225036217832E-008  0.99999999866673595       -1.3332639436924865E-009
   16.640625000000000        1.0000000399348405       -3.4351395320704533E-009  -4.1031944438929054E-008  0.99999999890289615       -1.0971039632323709E-009
   16.671875000000000        1.0000000313456527       -2.8884264264717940E-009  -3.2268138633501320E-008  0.99999999907751413       -9.2248586547327704E-010
   16.703125000000000        1.0000000245018235       -2.4772854550571569E-009  -2.5292997151108566E-008  0.99999999920882632       -7.9117379314652680E-010
   16.734375000000000        1.0000000190719696       -2.1592952509069269E-009  -1.9761586430496762E-008  0.99999999931038308       -6.8961680810275539E-010
   16.765625000000000        1.0000000147823995       -1.9045088837545451E-009  -1.5390647810834394E-008  0.99999999939175177       -6.0824834058337274E-010
   16.796875000000000        1.0000000114081595       -1.6926206146352872E-009  -1.1948740393732790E-008  0.99999999945941909       -5.4058091336628422E-010
   16.828125000000000        1.0000000087653014       -1.5103354132769118E-009  -9.2476695772704268E-009  0.99999999951763174       -4.8236814542690354E-010
   16.859375000000000        1.0000000067041925       -1.3492255734537725E-009  -7.1351101830106402E-009  0.99999999956908237       -4.3091774593051468E-010
   16.890625000000000        1.0000000051037361       -1.2041249201789400E-009  -5.4883155521046243E-009  0.99999999961542052       -3.8457947937331483E-010
   16.921875000000000        1.0000000038664227       -1.0719666507361394E-009  -4.2087967238928708E-009  0.99999999965762598       -3.4237390700297965E-010
   16.953125000000000        1.0000000029141214       -9.5097541086894722E-010  -3.2178556986990415E-009  0.99999999969626574       -3.0373437098774048E-010
   16.984375000000000        1.0000000021845303       -8.4012166887928699E-010  -2.4528614410839548E-009  0.99999999973166886       -2.6833113508928363E-010
   17.015625000000000        1.0000000016282029       -7.3876983211614927E-010  -1.8641649135504272E-009  0.99999999976403797       -2.3596191667252242E-010
   17.046875000000000        1.0000000012060746       -6.4647143269543162E-010  -1.4125587295550158E-009  0.99999999979351584       -2.0648416310109496E-010
   17.078125000000000        1.0000000008874206       -5.6284486482958782E-010  -1.0671970350272547E-009  0.99999999982022358       -1.7977641597610727E-010
   17.109375000000000        1.0000000006481866       -4.8750769151768499E-010  -8.0390131200509297E-010  0.99999999984428534       -1.5571477440801118E-010
   17.140625000000000        1.0000000004696203       -4.2004514002387571E-010  -6.0378750718587046E-010  0.99999999986583288       -1.3416712185687629E-010
   17.171875000000000        1.0000000003371696       -3.6000249835944770E-010  -4.5215894643210997E-010  0.99999999988501065       -1.1498935137410626E-010
   17.203125000000000        1.0000000002395935       -3.0689041442465571E-010  -3.3761774811168653E-010  0.99999999990197574       -9.8024255379414171E-011
   17.234375000000000        1.0000000001682450       -2.6019550703510825E-010  -2.5135482454275746E-010  0.99999999991689015       -8.3109741311204743E-011
   17.265625000000000        1.0000000001165070       -2.1939425686739338E-010  -1.8658505290835250E-010  0.99999999992992195       -7.0077943448154656E-011
   17.296875000000000        1.0000000000793410       -1.8395687862902812E-010  -1.3809983619801391E-010  0.99999999994124111       -5.8758775622891335E-011
   17.328125000000000        1.0000000000529279       -1.5336103689582932E-010  -1.0191411769955524E-010  0.99999999995101374       -4.8986148470930857E-011
   17.359375000000000        1.0000000000343903       -1.2710412033337119E-010  -7.4989030263529920E-011  0.99999999995940125       -4.0598857609097649E-011
   17.390625000000000        1.0000000000215719       -1.0470202843117163E-010  -5.5014831352904274E-011  0.99999999996655697       -3.3443026126178665E-011
   17.421875000000000        1.0000000000128666       -8.5703961580577228E-011  -4.0241675033103321E-011  0.99999999997262490       -2.7374991162787410E-011
   17.453125000000000        1.0000000000070879       -6.9690131491631965E-011  -2.9348178058466446E-011  0.99999999997773970       -2.2260193688339314E-011
   17.484375000000000        1.0000000000033649       -5.6272200242122363E-011  -2.1339719523380574E-011  0.99999999998202516       -1.7974954857891134E-011
   17.515625000000000        1.0000000000010629       -4.5101946524448345E-011  -1.5470036278867349E-011  0.99999999998559286       -1.4407142145955731E-011
   17.546875000000000       0.99999999999972544       -3.5862930498347372E-011  -1.1180996659212083E-011  0.99999999998854450       -1.1455614234989753E-011
   17.578125000000000       0.99999999999902744       -2.8268029704821736E-011  -8.0565032160075670E-012  0.99999999999097089       -9.0289997700665481E-012
   17.609375000000000       0.99999999999873801       -2.2069670584971332E-011  -5.7873345787283958E-012  0.99999999999295064       -7.0493610948574315E-012
   17.640625000000000       0.99999999999869937       -1.7048035504353321E-011  -4.1444244357454247E-012  0.99999999999455491       -5.4450888242740803E-012
   17.671875000000000       0.99999999999880429       -1.3009314337408780E-011  -2.9586234423867259E-012  0.99999999999584566       -4.1542325135424107E-012
   17.703125000000000       0.99999999999898070       -9.7874983567818853E-012  -2.1054240251753631E-012  0.99999999999687528       -3.1247227028075031E-012
   17.734375000000000       0.99999999999918288       -7.2379092696566974E-012  -1.4934705337394116E-012  0.99999999999768940       -2.3105961588498758E-012
   17.765625000000000       0.99999999999938283       -5.2413142361553339E-012  -1.0559461282411624E-012  0.99999999999832689       -1.6732171204125734E-012
   17.796875000000000       0.99999999999956479       -3.6955696974235586E-012  -7.4413804154932928E-013  0.99999999999882061       -1.1792788967568413E-012
   17.828125000000000       0.99999999999972078       -2.5121629972737308E-012  -5.2264651920502508E-013  0.99999999999919809       -8.0191409068675057E-013
   17.859375000000000       0.99999999999984890       -1.6214900474155832E-012  -3.6582960241063098E-013  0.99999999999948308       -5.1703086256793540E-013
   17.890625000000000       0.99999999999995048       -9.5688132913135884E-013  -2.5517384878958163E-013  0.99999999999969535       -3.0464519795714295E-013
   17.921875000000000        1.0000000000000275       -4.7078974362671910E-013  -1.7735637427699330E-013  0.99999999999985023       -1.4988010832439613E-013
   17.953125000000000        1.0000000000000828       -1.2774130990958152E-013  -1.2282125061151535E-013  0.99999999999996003       -3.9968028886505635E-014
   17.984375000000000        1.0000000000001201        1.0687377444668695E-013  -8.4737264669301349E-014   1.0000000000000353        3.5305092183079978E-014
   18.015625000000000        1.0000000000001426        2.5975206046869777E-013  -5.8237453865031078E-014   1.0000000000000844        8.4376949871511897E-014
   18.046875000000000        1.0000000000001539        3.5375510468812372E-013  -3.9866116441219866E-014   1.0000000000001139        1.1390888232654106E-013
   18.078125000000000        1.0000000000001557        4.0168940289862104E-013  -2.7178059205723975E-014   1.0000000000001286        1.2856382625159313E-013
   18.109375000000000        1.0000000000001503        4.1462987537772882E-013  -1.8449164549002959E-014   1.0000000000001319        1.3189449532546860E-013
   18.140625000000000        1.0000000000001417        4.0525934391907898E-013  -1.2468073935360254E-014   1.0000000000001292        1.2922996006636822E-013
   18.171875000000000        1.0000000000001308        3.8124920335337845E-013  -8.3867737624268924E-015   1.0000000000001223        1.2234657731369225E-013
   18.203125000000000        1.0000000000001179        3.4850688869038562E-013  -5.6138033370737773E-015   1.0000000000001124        1.1235457009206584E-013
   18.234375000000000        1.0000000000001059        3.1670258555346982E-013  -3.7381960385871420E-015   1.0000000000001021        1.0214051826551440E-013
   18.265625000000000        1.0000000000000964        2.9198942754564346E-013  -2.4755025844196812E-015   1.0000000000000939        9.3924867883288243E-014
   18.296875000000000        1.0000000000000884        2.6774944744517970E-013  -1.6296239130452012E-015   1.0000000000000868        8.6819440525687241E-014
   18.328125000000000        1.0000000000000768        2.3434040472895705E-013  -1.0659221707328630E-015   1.0000000000000757        7.5717210279435676E-014
   18.359375000000000        1.0000000000000642        1.9704634022203989E-013  -6.9234788787276368E-016   1.0000000000000635        6.3504757008558954E-014
   18.390625000000000        1.0000000000000542        1.6729831634217995E-013  -4.4624387885578104E-016   1.0000000000000537        5.3734794391857577E-014
   18.421875000000000        1.0000000000000484        1.4939793020927100E-013  -2.8515414873850871E-016   1.0000000000000482        4.8183679268731794E-014
   18.453125000000000        1.0000000000000440        1.3561226403125508E-013  -1.8044767528143538E-016   1.0000000000000437        4.3742787170231168E-014
   18.484375000000000        1.0000000000000397        1.2254435260713020E-013  -1.1291296379761375E-016   1.0000000000000395        3.9523939676655573E-014
   18.515625000000000        1.0000000000000351        1.0992884135749578E-013  -6.9726968122041727E-017   1.0000000000000351        3.5083047578154947E-014
   18.546875000000000        1.0000000000000304        9.6041178701151427E-014  -4.2378606690232835E-017   1.0000000000000304        3.0420110874729289E-014
   18.578125000000000        1.0000000000000262        8.0829366978862303E-014  -2.5252582664681821E-017   1.0000000000000262        2.6201263381153694E-014
   18.609375000000000        1.0000000000000215        6.7544346437352155E-014  -1.4668011649576892E-017   1.0000000000000215        2.1538326677728037E-014
   18.640625000000000        1.0000000000000173        5.3813932737150605E-014  -8.2289486513284120E-018   1.0000000000000173        1.7319479184152442E-014
   18.671875000000000        1.0000000000000127        4.0395651359560602E-014  -4.3878462833210301E-018   1.0000000000000127        1.2656542480726785E-014
   18.703125000000000        1.0000000000000082        2.6153833229821203E-014  -2.1536996757378667E-018   1.0000000000000082        8.2156503822261584E-015
   18.734375000000000        1.0000000000000042        1.3103064566327117E-014  -8.9802678449103853E-019   1.0000000000000042        4.2188474935755949E-015
   18.765625000000000        1.0000000000000024        6.9120076153342046E-015  -2.2666621101516345E-019   1.0000000000000024        2.4424906541753444E-015
   18.796875000000000        1.0000000000000016        5.1627690700463056E-015   1.0438494293217041E-019   1.0000000000000016        1.5543122344752192E-015
   18.828125000000000        1.0000000000000009        2.3377494760949609E-015   2.4383263534998774E-019   1.0000000000000009        8.8817841970012523E-016
   18.859375000000000        1.0000000000000000        2.0013904748424387E-017   2.8057150092365980E-019   1.0000000000000000        0.0000000000000000     
   18.890625000000000        1.0000000000000000       -1.7082671939988958E-016   2.6644101205546985E-019   1.0000000000000000        0.0000000000000000     
   18.921875000000000        1.0000000000000000        6.3567320205041643E-018   2.3067782564858007E-019   1.0000000000000000        0.0000000000000000     
   18.953125000000000        1.0000000000000000        6.5200399393963061E-018   1.8899321234951056E-019   1.0000000000000000        0.0000000000000000     
   18.984375000000000        1.0000000000000000        5.8762941524290458E-018   1.4920122949498416E-019   1.0000000000000000        0.0000000000000000     
   19.015625000000000        1.0000000000000000        4.9356926245591098E-018   1.1465472743143281E-019   1.0000000000000000        0.0000000000000000     
   19.046875000000000        1.0000000000000000        3.9635052703831010E-018   8.6303464796280148E-020   1.0000000000000000        0.0000000000000000     
   19.078125000000000        1.0000000000000000        3.0841049723003810E-018   6.3897248668132726E-020   1.0000000000000000        0.0000000000000000     
   19.109375000000000        1.0000000000000000        2.3439278057743663E-018   4.6666672616566536E-020   1.0000000000000000        0.0000000000000000     
   19.140625000000000        1.0000000000000000        1.7487691114556886E-018   3.3690643115034807E-020   1.0000000000000000        0.0000000000000000     
   19.171875000000000        1.0000000000000000        1.2852668818084106E-018   2.4080594350246518E-020   1.0000000000000000        0.0000000000000000     
   19.203125000000000        1.0000000000000000        9.3280683897240533E-019   1.7060827498302271E-020   1.0000000000000000        0.0000000000000000     
   19.234375000000000        1.0000000000000000        6.6974775186837004E-019   1.1992645716663389E-020   1.0000000000000000        0.0000000000000000     
   19.265625000000000        1.0000000000000000        4.7637089460133920E-019   8.3702165523579227E-021   1.0000000000000000        0.0000000000000000     
   19.296875000000000        1.0000000000000000        3.3601101694464693E-019   5.8040126911255404E-021   1.0000000000000000        0.0000000000000000     
   19.328125000000000        1.0000000000000000        2.3523387772782577E-019   4.0004254604508240E-021   1.0000000000000000        0.0000000000000000     
   19.359375000000000        1.0000000000000000        1.6355988243442969E-019   2.7418891160672464E-021   1.0000000000000000        0.0000000000000000     
   19.390625000000000        1.0000000000000000        1.1301159147567322E-019   1.8694351053536799E-021   1.0000000000000000        0.0000000000000000     
   19.421875000000000        1.0000000000000000        7.7631100602378731E-020   1.2682813901409946E-021   1.0000000000000000        0.0000000000000000     
   19.453125000000000        1.0000000000000000        5.3037114434895981E-020   8.5639646822905939E-022   1.0000000000000000        0.0000000000000000     
   19.484375000000000        1.0000000000000000        3.6049107030528074E-020   5.7568141272261039E-022   1.0000000000000000        0.0000000000000000     
   19.515625000000000        1.0000000000000000        2.4383609132301525E-020   3.8531784649693978E-022   1.0000000000000000        0.0000000000000000     
   19.546875000000000        1.0000000000000000        1.6416925812580439E-020   2.5683642034397052E-022   1.0000000000000000        0.0000000000000000     
   19.578125000000000        1.0000000000000000        1.1004332700087628E-020   1.7051273618425030E-022   1.0000000000000000        0.0000000000000000     
   19.609375000000000        1.0000000000000000        7.3449656553783942E-021   1.1276503393880116E-022   1.0000000000000000        0.0000000000000000     
   19.640625000000000        1.0000000000000000        4.8824355909050154E-021   7.4294694850988493E-023   1.0000000000000000        0.0000000000000000     
   19.671875000000000        1.0000000000000000        3.2326772895191064E-021   4.8769654863225927E-023   1.0000000000000000        0.0000000000000000     
   19.703125000000000        1.0000000000000000        2.1321547238302270E-021   3.1899814642048027E-023   1.0000000000000000        0.0000000000000000     
   19.734375000000000        1.0000000000000000        1.4010419778358803E-021   2.0792522190199573E-023   1.0000000000000000        0.0000000000000000     
   19.765625000000000        1.0000000000000000        9.1727606932652002E-022   1.3506320403808054E-023   1.0000000000000000        0.0000000000000000     
   19.796875000000000        1.0000000000000000        5.9841358813688255E-022   8.7438948205071210E-024   1.0000000000000000        0.0000000000000000     
   19.828125000000000        1.0000000000000000        3.8903386430071955E-022   5.6420266166861396E-024   1.0000000000000000        0.0000000000000000     
   19.859375000000000        1.0000000000000000        2.5204997318434598E-022   3.6286868161887141E-024   1.0000000000000000        0.0000000000000000     
   19.890625000000000        1.0000000000000000        1.6275146276313837E-022   2.3263099300841105E-024   1.0000000000000000        0.0000000000000000     
   19.921875000000000        1.0000000000000000        1.0474304282843104E-022   1.4866439246291923E-024   1.0000000000000000        0.0000000000000000     
   19.953125000000000        1.0000000000000000        6.7190547278038441E-023   9.4707285839984264E-025   1.0000000000000000        0.0000000000000000     
   19.984375000000000        1.0000000000000000        4.2962783412825237E-023   6.0146582659985692E-025   1.0000000000000000        0.0000000000000000     
   20.015625000000000        1.0000000000000000        2.7383848846451933E-023   3.8080464821881519E-025   1.0000000000000000        0.0000000000000000     
   20.046875000000000        1.0000000000000000        1.7399199903624834E-023   2.4036345322248830E-025   1.0000000000000000        0.0000000000000000     
   20.078125000000000        1.0000000000000000        1.1020722025676585E-023   1.5125838164491728E-025   1.0000000000000000        0.0000000000000000     
   20.109375000000000        1.0000000000000000        6.9590284637232745E-024   9.4899517477140132E-026   1.0000000000000000        0.0000000000000000     
   20.140625000000000        1.0000000000000000        4.3808202918540057E-024   5.9362161284271340E-026   1.0000000000000000        0.0000000000000000     
   20.171875000000000        1.0000000000000000        2.7494114867223672E-024   3.7022275473958633E-026   1.0000000000000000        0.0000000000000000     
   20.203125000000000        1.0000000000000000        1.7203213551137275E-024   2.3021296579193624E-026   1.0000000000000000        0.0000000000000000     
   20.234375000000000        1.0000000000000000        1.0731783691409878E-024   1.4272969553669289E-026   1.0000000000000000        0.0000000000000000     
   20.265625000000000        1.0000000000000000        6.6747139356959971E-025   8.8230857003722020E-027   1.0000000000000000        0.0000000000000000     
   20.296875000000000        1.0000000000000000        4.1390127186972410E-025   5.4381488058133126E-027   1.0000000000000000        0.0000000000000000     
   20.328125000000000        1.0000000000000000        2.5589878029221299E-025   3.3420126130912427E-027   1.0000000000000000        0.0000000000000000     
   20.359375000000000        1.0000000000000000        1.5774300324835541E-025   2.0478239904868776E-027   1.0000000000000000        0.0000000000000000     
   20.390625000000000        1.0000000000000000        9.6949287859502086E-026   1.2511374325107913E-027   1.0000000000000000        0.0000000000000000     
   20.421875000000000        1.0000000000000000        5.9409116646946648E-026   7.6215751255950517E-028   1.0000000000000000        0.0000000000000000     
   20.453125000000000        1.0000000000000000        3.6297438944010438E-026   4.6292477106732195E-028   1.0000000000000000        0.0000000000000000     
   20.484375000000000        1.0000000000000000        2.2111229633820468E-026   2.8034955699544628E-028   1.0000000000000000        0.0000000000000000     
   20.515625000000000        1.0000000000000000        1.3429584451985766E-026   1.6928170872815464E-028   1.0000000000000000        0.0000000000000000     
   20.546875000000000        1.0000000000000000        8.1324779803249744E-027   1.0191472877824263E-028   1.0000000000000000        0.0000000000000000     
   20.578125000000000        1.0000000000000000        4.9101057269227991E-027   6.1175251865290459E-029   1.0000000000000000        0.0000000000000000     
   20.609375000000000        1.0000000000000000        2.9557145393353705E-027   3.6611763730919880E-029   1.0000000000000000        0.0000000000000000     
   20.640625000000000        1.0000000000000000        1.7739155977933422E-027   2.1845640366257048E-029   1.0000000000000000        0.0000000000000000     
   20.671875000000000        1.0000000000000000        1.0614422562223380E-027   1.2995717437211341E-029   1.0000000000000000        0.0000000000000000     
   20.703125000000000        1.0000000000000000        6.3320720413174884E-028   7.7075804449151924E-030   1.0000000000000000        0.0000000000000000     
   20.734375000000000        1.0000000000000000        3.7659398109001920E-028   4.5573035724217955E-030   1.0000000000000000        0.0000000000000000     
   20.765625000000000        1.0000000000000000        2.2329026263943828E-028   2.6863239869879618E-030   1.0000000000000000        0.0000000000000000     
   20.796875000000000        1.0000000000000000        1.3198502306637772E-028   1.5785429135591442E-030   1.0000000000000000        0.0000000000000000     
   20.828125000000000        1.0000000000000000        7.7772525579391374E-029   9.2467146156705436E-031   1.0000000000000000        0.0000000000000000     
   20.859375000000000        1.0000000000000000        4.5683691537744216E-029   5.3992739621489622E-031   1.0000000000000000        0.0000000000000000     
   20.890625000000000        1.0000000000000000        2.6749444831057412E-029   3.1425489117624885E-031   1.0000000000000000        0.0000000000000000     
   20.921875000000000        1.0000000000000000        1.5612424463753221E-029   1.8230868151733148E-031   1.0000000000000000        0.0000000000000000     
   20.953125000000000        1.0000000000000000        9.0825832167602122E-030   1.0541170123371675E-031   1.0000000000000000        0.0000000000000000     
   20.984375000000000        1.0000000000000000        5.2663678969177388E-030   6.0743725711586068E-032   1.0000000000000000        0.0000000000000000     
   21.015625000000000        1.0000000000000000        3.0433555799794168E-030   3.4883272228996500E-032   1.0000000000000000        0.0000000000000000     
   21.046875000000000        1.0000000000000000        1.7527021908390352E-030   1.9962041993306331E-032   1.0000000000000000        0.0000000000000000     
   21.078125000000000        1.0000000000000000        1.0058858543979272E-030   1.1382291277686910E-032   1.0000000000000000        0.0000000000000000     
   21.109375000000000        1.0000000000000000        5.7523088113080783E-031   6.4662449632695832E-033   1.0000000000000000        0.0000000000000000     
   21.140625000000000        1.0000000000000000        3.2775738172938660E-031   3.6595539639835387E-033   1.0000000000000000        0.0000000000000000     
   21.171875000000000        1.0000000000000000        1.8605398030670798E-031   2.0630407807460682E-033   1.0000000000000000        0.0000000000000000     
   21.203125000000000        1.0000000000000000        1.0520972416793086E-031   1.1583360767330307E-033   1.0000000000000000        0.0000000000000000     
   21.234375000000000        1.0000000000000000        5.9258612810275940E-032   6.4765558659462795E-034   1.0000000000000000        0.0000000000000000     
   21.265625000000000        1.0000000000000000        3.3240459456693091E-032   3.6054778544544430E-034   1.0000000000000000        0.0000000000000000     
   21.296875000000000        1.0000000000000000        1.8566734380905820E-032   1.9980490737275888E-034   1.0000000000000000        0.0000000000000000     
   21.328125000000000        1.0000000000000000        1.0324767542668556E-032   1.1019864810975363E-034   1.0000000000000000        0.0000000000000000     
   21.359375000000000        1.0000000000000000        5.7149564985824270E-033   6.0472696394650661E-035   1.0000000000000000        0.0000000000000000     
   21.390625000000000        1.0000000000000000        3.1479734627982783E-033   3.3008199860374459E-035   1.0000000000000000        0.0000000000000000     
   21.421875000000000        1.0000000000000000        1.7251036706894234E-033   1.7914549825718911E-035   1.0000000000000000        0.0000000000000000     
   21.453125000000000        1.0000000000000000        9.4020995401711499E-034   9.6632457732921019E-036   1.0000000000000000        0.0000000000000000     
   21.484375000000000        1.0000000000000000        5.0944037683924183E-034   5.1778061106156893E-036   1.0000000000000000        0.0000000000000000     
   21.515625000000000        1.0000000000000000        2.7429706802421832E-034   2.7542056714507354E-036   1.0000000000000000        0.0000000000000000     
   21.546875000000000        1.0000000000000000        1.4667851973657394E-034   1.4532176090195511E-036   1.0000000000000000        0.0000000000000000     
   21.578125000000000        1.0000000000000000        7.7845388873833758E-035   7.5982811859994854E-037   1.0000000000000000        0.0000000000000000     
   21.609375000000000        1.0000000000000000        4.0968603975997459E-035   3.9318278217666824E-037   1.0000000000000000        0.0000000000000000     
   21.640625000000000        1.0000000000000000        2.1357673578256167E-035   2.0101951547046133E-037   1.0000000000000000        0.0000000000000000     
   21.671875000000000        1.0000000000000000        1.1013805669994015E-035   1.0131228742324469E-037   1.0000000000000000        0.0000000000000000     
   21.703125000000000        1.0000000000000000        5.6079302704135220E-036   5.0175664322822731E-038   1.0000000000000000        0.0000000000000000     
   21.734375000000000        1.0000000000000000        2.8122976876363626E-036   2.4307136471931543E-038   1.0000000000000000        0.0000000000000000     
   21.765625000000000        1.0000000000000000        1.3841306389473606E-036   1.1437079904118798E-038   1.0000000000000000        0.0000000000000000     
   21.796875000000000        1.0000000000000000        6.6508924111300666E-037   5.1660685143280814E-039   1.0000000000000000        0.0000000000000000     
   21.828125000000000        1.0000000000000000        3.0946332718062843E-037   2.1924490730813430E-039   1.0000000000000000        0.0000000000000000     
   21.859375000000000        1.0000000000000000        1.3749970325133367E-037   8.3429032162278809E-040   1.0000000000000000        0.0000000000000000     
   21.890625000000000        1.0000000000000000        5.6794571877070847E-038   2.4769398719253102E-040   1.0000000000000000        0.0000000000000000     
   21.921875000000000        1.0000000000000000        2.0479570283700464E-038   1.7082988550692018E-041   1.0000000000000000        0.0000000000000000     
   21.953125000000000        1.0000000000000000        5.1637901857991832E-039  -5.7363617244388868E-041   1.0000000000000000        0.0000000000000000     
   21.984375000000000        1.0000000000000000       -5.9412306204555428E-040  -6.8698992925905571E-041   1.0000000000000000        0.0000000000000000     
   22.015625000000000        1.0000000000000000       -2.2466912801290039E-039  -5.8316145338309218E-041   1.0000000000000000        0.0000000000000000     
   22.046875000000000        1.0000000000000000       -2.3016587585727981E-039  -4.3344454504015033E-041   1.0000000000000000        0.0000000000000000     
   22.078125000000000        1.0000000000000000       -1.8537265205990909E-039  -2.9983925456979967E-041   1.0000000000000000        0.0000000000000000     
   22.109375000000000        1.0000000000000000       -1.3414720434910834E-039  -1.9817654454036811E-041   1.0000000000000000        0.0000000000000000     
   22.140625000000000        1.0000000000000000       -9.1289374693489792E-040  -1.2687708707174562E-041   1.0000000000000000        0.0000000000000000     
   22.171875000000000        1.0000000000000000       -5.9664161864503259E-040  -7.9321451206277089E-042   1.0000000000000000        0.0000000000000000     
   22.203125000000000        1.0000000000000000       -3.7884017681206988E-040  -4.8676192255758125E-042   1.0000000000000000        0.0000000000000000     
   22.234375000000000        1.0000000000000000       -2.3532853953680006E-040  -2.9422582105864214E-042   1.0000000000000000        0.0000000000000000     
   22.265625000000000        1.0000000000000000       -1.4366237093295381E-040  -1.7561474351182026E-042   1.0000000000000000        0.0000000000000000     
   22.296875000000000        1.0000000000000000       -8.6460956891044269E-041  -1.0369294492212722E-042   1.0000000000000000        0.0000000000000000     
   22.328125000000000        1.0000000000000000       -5.1413937534036698E-041  -6.0651922372059765E-043   1.0000000000000000        0.0000000000000000     
   22.359375000000000        1.0000000000000000       -3.0258624005252073E-041  -3.5181236811698615E-043   1.0000000000000000        0.0000000000000000     
   22.390625000000000        1.0000000000000000       -1.7647235890439959E-041  -2.0254219125052931E-043   1.0000000000000000        0.0000000000000000     
   22.421875000000000        1.0000000000000000       -1.0209244882905533E-041  -1.1581171974532128E-043   1.0000000000000000        0.0000000000000000     
   22.453125000000000        1.0000000000000000       -5.8632962825679524E-042  -6.5805547975636315E-044   1.0000000000000000        0.0000000000000000     
   22.484375000000000        1.0000000000000000       -3.3450103302582316E-042  -3.7174408370287947E-044   1.0000000000000000        0.0000000000000000     
   22.515625000000000        1.0000000000000000       -1.8966475335742741E-042  -2.0886372815269065E-044   1.0000000000000000        0.0000000000000000     
   22.546875000000000        1.0000000000000000       -1.0692932375460622E-042  -1.1675064149352232E-044   1.0000000000000000        0.0000000000000000     
   22.578125000000000        1.0000000000000000       -5.9963244532668008E-043  -6.4945912917382893E-045   1.0000000000000000        0.0000000000000000     
   22.609375000000000        1.0000000000000000       -3.3456801193190228E-043  -3.5961906779352176E-045   1.0000000000000000        0.0000000000000000     
   22.640625000000000        1.0000000000000000       -1.8578387891725088E-043  -1.9825311089938065E-045   1.0000000000000000        0.0000000000000000     
   22.671875000000000        1.0000000000000000       -1.0269595449360587E-043  -1.0883290619234165E-045   1.0000000000000000        0.0000000000000000     
   22.703125000000000        1.0000000000000000       -5.6520315108161795E-044  -5.9501808407798062E-046   1.0000000000000000        0.0000000000000000     
   22.734375000000000        1.0000000000000000       -3.0976691309528119E-044  -3.2403241242674491E-046   1.0000000000000000        0.0000000000000000     
   22.765625000000000        1.0000000000000000       -1.6908644605487302E-044  -1.7578700390346101E-046   1.0000000000000000        0.0000000000000000     
   22.796875000000000        1.0000000000000000       -9.1935280813273008E-045  -9.5010326367960825E-047   1.0000000000000000        0.0000000000000000     
   22.828125000000000        1.0000000000000000       -4.9797204779375818E-045  -5.1165965343856505E-047   1.0000000000000000        0.0000000000000000     
   22.859375000000000        1.0000000000000000       -2.6873305721912988E-045  -2.7457056619171203E-047   1.0000000000000000        0.0000000000000000     
   22.890625000000000        1.0000000000000000       -1.4450061659701274E-045  -1.4683225665200549E-047   1.0000000000000000        0.0000000000000000     
   22.921875000000000        1.0000000000000000       -7.7425787723577770E-046  -7.8255070743687317E-048   1.0000000000000000        0.0000000000000000     
   22.953125000000000        1.0000000000000000       -4.1342811220929670E-046  -4.1567398904844005E-048   1.0000000000000000        0.0000000000000000     
   22.984375000000000        1.0000000000000000       -2.2000910339748425E-046  -2.2007246731284871E-048   1.0000000000000000        0.0000000000000000     
   23.015625000000000        1.0000000000000000       -1.1668969620087007E-046  -1.1613733465881373E-048   1.0000000000000000        0.0000000000000000     
   23.046875000000000        1.0000000000000000       -6.1687609086765252E-047  -6.1092784352497917E-049   1.0000000000000000        0.0000000000000000     
   23.078125000000000        1.0000000000000000       -3.2505510793473738E-047  -3.2035877533154369E-049   1.0000000000000000        0.0000000000000000     
   23.109375000000000        1.0000000000000000       -1.7073700904698322E-047  -1.6746611689148897E-049   1.0000000000000000        0.0000000000000000     
   23.140625000000000        1.0000000000000000       -8.9397645870681643E-048  -8.7271870950398558E-050   1.0000000000000000        0.0000000000000000     
   23.171875000000000        1.0000000000000000       -4.6662355858192284E-048  -4.5340945446139882E-050   1.0000000000000000        0.0000000000000000     
   23.203125000000000        1.0000000000000000       -2.4280760468425672E-048  -2.3484775120315651E-050   1.0000000000000000        0.0000000000000000     
   23.234375000000000        1.0000000000000000       -1.2595760984814991E-048  -1.2127496270148652E-050   1.0000000000000000        0.0000000000000000     
   23.265625000000000        1.0000000000000000       -6.5142314936591654E-049  -6.2438578771458019E-051   1.0000000000000000        0.0000000000000000     
   23.296875000000000        1.0000000000000000       -3.3588263031043225E-049  -3.2050817207604543E-051   1.0000000000000000        0.0000000000000000     
   23.328125000000000        1.0000000000000000       -1.7266538314082353E-049  -1.6403463110334754E-051   1.0000000000000000        0.0000000000000000     
   23.359375000000000        1.0000000000000000       -8.8495890710836214E-050  -8.3704240013611493E-052   1.0000000000000000        0.0000000000000000     
   23.390625000000000        1.0000000000000000       -4.5221685085960512E-050  -4.2587195857308736E-052   1.0000000000000000        0.0000000000000000     
   23.421875000000000        1.0000000000000000       -2.3039918232136865E-050  -2.1603972626776112E-052   1.0000000000000000        0.0000000000000000     
   23.453125000000000        1.0000000000000000       -1.1703870369037500E-050  -1.0927318963721934E-052   1.0000000000000000        0.0000000000000000     
   23.484375000000000        1.0000000000000000       -5.9278250411043187E-051  -5.5108760743489416E-053   1.0000000000000000        0.0000000000000000     
   23.515625000000000        1.0000000000000000       -2.9935093001159217E-051  -2.7711207604010061E-053   1.0000000000000000        0.0000000000000000     
   23.546875000000000        1.0000000000000000       -1.5072538715059337E-051  -1.3893701718359038E-053   1.0000000000000000        0.0000000000000000     
   23.578125000000000        1.0000000000000000       -7.5668150902874491E-052  -6.9455605423215563E-054   1.0000000000000000        0.0000000000000000     
   23.609375000000000        1.0000000000000000       -3.7875664726840857E-052  -3.4619572913878110E-054   1.0000000000000000        0.0000000000000000     
   23.640625000000000        1.0000000000000000       -1.8902815694533528E-052  -1.7205155276361703E-054   1.0000000000000000        0.0000000000000000     
   23.671875000000000        1.0000000000000000       -9.4061009945078916E-053  -8.5253950722201609E-055   1.0000000000000000        0.0000000000000000     
   23.703125000000000        1.0000000000000000       -4.6666648070400276E-053  -4.2119683464591789E-055   1.0000000000000000        0.0000000000000000     
   23.734375000000000        1.0000000000000000       -2.3084126320486041E-053  -2.0747465868693877E-055   1.0000000000000000        0.0000000000000000     
   23.765625000000000        1.0000000000000000       -1.1384795618443123E-053  -1.0189388528294370E-055   1.0000000000000000        0.0000000000000000     
   23.796875000000000        1.0000000000000000       -5.5980415979086947E-054  -4.9891548947432376E-056   1.0000000000000000        0.0000000000000000     
   23.828125000000000        1.0000000000000000       -2.7443480627475459E-054  -2.4355287301863117E-056   1.0000000000000000        0.0000000000000000     
   23.859375000000000        1.0000000000000000       -1.3413016774109391E-054  -1.1853247881934301E-056   1.0000000000000000        0.0000000000000000     
   23.890625000000000        1.0000000000000000       -6.5356504172669796E-055  -5.7510679223927640E-057   1.0000000000000000        0.0000000000000000     
   23.921875000000000        1.0000000000000000       -3.1747962611667609E-055  -2.7817267779934463E-057   1.0000000000000000        0.0000000000000000     
   23.953125000000000        1.0000000000000000       -1.5374319456538728E-055  -1.3412867657752694E-057   1.0000000000000000        0.0000000000000000     
   23.984375000000000        1.0000000000000000       -7.4219117507836915E-056  -6.4469564993844312E-058   1.0000000000000000        0.0000000000000000     
   24.015625000000000        1.0000000000000000       -3.5715833410502927E-056  -3.0888494367681782E-058   1.0000000000000000        0.0000000000000000     
   24.046875000000000        1.0000000000000000       -1.7132251887705717E-056  -1.4751244092809400E-058   1.0000000000000000        0.0000000000000000     
   24.078125000000000        1.0000000000000000       -8.1914051761967467E-057  -7.0214904217502083E-059   1.0000000000000000        0.0000000000000000     
   24.109375000000000        1.0000000000000000       -3.9036617576265021E-057  -3.3310037890491407E-059   1.0000000000000000        0.0000000000000000     
   24.140625000000000        1.0000000000000000       -1.8540990405542335E-057  -1.5748521809337071E-059   1.0000000000000000        0.0000000000000000     
   24.171875000000000        1.0000000000000000       -8.7763751008196186E-058  -7.4198296499240063E-060   1.0000000000000000        0.0000000000000000     
   24.203125000000000        1.0000000000000000       -4.1399058893735643E-058  -3.4834106525264426E-060   1.0000000000000000        0.0000000000000000     
   24.234375000000000        1.0000000000000000       -1.9459289616942357E-058  -1.6294280148317220E-060   1.0000000000000000        0.0000000000000000     
   24.265625000000000        1.0000000000000000       -9.1135809602011326E-059  -7.5935357869878625E-061   1.0000000000000000        0.0000000000000000     
   24.296875000000000        1.0000000000000000       -4.2524247405936140E-059  -3.5252068727670592E-061   1.0000000000000000        0.0000000000000000     
   24.328125000000000        1.0000000000000000       -1.9766264590185234E-059  -1.6300618981337040E-061   1.0000000000000000        0.0000000000000000     
   24.359375000000000        1.0000000000000000       -9.1517041684361066E-060  -7.5065881091556813E-062   1.0000000000000000        0.0000000000000000     
   24.390625000000000        1.0000000000000000       -4.2199849655418933E-060  -3.4421654648296499E-062   1.0000000000000000        0.0000000000000000     
   24.421875000000000        1.0000000000000000       -1.9376954034505969E-060  -1.5714235050081660E-062   1.0000000000000000        0.0000000000000000     
   24.453125000000000        1.0000000000000000       -8.8582997235349915E-061  -7.1406348915687405E-063   1.0000000000000000        0.0000000000000000     
   24.484375000000000        1.0000000000000000       -4.0310547379909581E-061  -3.2289239093082284E-063   1.0000000000000000        0.0000000000000000     
   24.515625000000000        1.0000000000000000       -1.8255342924176658E-061  -1.4525595455676378E-063   1.0000000000000000        0.0000000000000000     
   24.546875000000000        1.0000000000000000       -8.2252127063972204E-062  -6.4986229104565042E-064   1.0000000000000000        0.0000000000000000     
   24.578125000000000        1.0000000000000000       -3.6859763692767933E-062  -2.8903412447655141E-064   1.0000000000000000        0.0000000000000000     
   24.609375000000000        1.0000000000000000       -1.6422650479776648E-062  -1.2773571827998603E-064   1.0000000000000000        0.0000000000000000     
   24.640625000000000        1.0000000000000000       -7.2715051873978869E-063  -5.6061205129285212E-065   1.0000000000000000        0.0000000000000000     
   24.671875000000000        1.0000000000000000       -3.1978642921543626E-063  -2.4417084892097012E-065   1.0000000000000000        0.0000000000000000     
   24.703125000000000        1.0000000000000000       -1.3959239004784833E-063  -1.0544484437628489E-065   1.0000000000000000        0.0000000000000000     
   24.734375000000000        1.0000000000000000       -6.0432545938728467E-064  -4.5099650209938204E-066   1.0000000000000000        0.0000000000000000     
   24.765625000000000        1.0000000000000000       -2.5919971689159981E-064  -1.9077008349812857E-066   1.0000000000000000        0.0000000000000000     
   24.796875000000000        1.0000000000000000       -1.0999403007782210E-064  -7.9653329886769978E-067   1.0000000000000000        0.0000000000000000     
   24.828125000000000        1.0000000000000000       -4.6100448573211628E-065  -3.2742725145197754E-067   1.0000000000000000        0.0000000000000000     
   24.859375000000000        1.0000000000000000       -1.9037011353168354E-065  -1.3201559303109730E-067   1.0000000000000000        0.0000000000000000     
   24.890625000000000        1.0000000000000000       -7.7194033779591910E-066  -5.1919122163021370E-068   1.0000000000000000        0.0000000000000000     
   24.921875000000000        1.0000000000000000       -3.0584950712071657E-066  -1.9742720542196309E-068   1.0000000000000000        0.0000000000000000     
   24.953125000000000        1.0000000000000000       -1.1749636542400967E-066  -7.1495331107712382E-069   1.0000000000000000        0.0000000000000000     
   24.984375000000000        1.0000000000000000       -4.3202096055881407E-067  -2.3933477867951364E-069   1.0000000000000000        0.0000000000000000     


==> PERTLARweno5noGF_N800_2.dat <==
x                       h                         u                           b                      eta                         DH
   1.5625000000000000E-002   1.0000000000000000       -8.6404192111762854E-067   2.3933477867951364E-069   1.0000000000000000        0.0000000000000000     
   4.6875000000000000E-002   1.0000000000000000       -2.3499273084801891E-066   7.1495331107712382E-069   1.0000000000000000        0.0000000000000000     
   7.8125000000000000E-002   1.0000000000000000       -6.1169901424143366E-066   1.9742720542196309E-068   1.0000000000000000        0.0000000000000000     
  0.10937500000000000        1.0000000000000000       -1.5438806755918367E-065   5.1919122163021362E-068   1.0000000000000000        0.0000000000000000     
  0.14062500000000000        1.0000000000000000       -3.8074022706336581E-065   1.3201559303109730E-067   1.0000000000000000        0.0000000000000000     
  0.17187500000000000        1.0000000000000000       -9.2200897146423274E-065   3.2742725145197754E-067   1.0000000000000000        0.0000000000000000     
  0.20312500000000000        1.0000000000000000       -2.1998806015564401E-064   7.9653329886769978E-067   1.0000000000000000        0.0000000000000000     
  0.23437500000000000        1.0000000000000000       -5.1839943378319981E-064   1.9077008349812859E-066   1.0000000000000000        0.0000000000000000     
  0.26562500000000000        1.0000000000000000       -1.2086509187745687E-063   4.5099650209938204E-066   1.0000000000000000        0.0000000000000000     
  0.29687500000000000        1.0000000000000000       -2.7918478009569715E-063   1.0544484437628489E-065   1.0000000000000000        0.0000000000000000     
  0.32812500000000000        1.0000000000000000       -6.3957285843087305E-063   2.4417084892097012E-065   1.0000000000000000        0.0000000000000000     
  0.35937500000000000        1.0000000000000000       -1.4543010374795759E-062   5.6061205129285212E-065   1.0000000000000000        0.0000000000000000     
  0.39062500000000000        1.0000000000000000       -3.2845300959553283E-062   1.2773571827998603E-064   1.0000000000000000        0.0000000000000000     
  0.42187500000000000        1.0000000000000000       -7.3719527385535796E-062   2.8903412447655141E-064   1.0000000000000000        0.0000000000000000     
  0.45312500000000000        1.0000000000000000       -1.6450425412794458E-061   6.4986229104565056E-064   1.0000000000000000        0.0000000000000000     
  0.48437500000000000        1.0000000000000000       -3.6510685848353317E-061   1.4525595455676381E-063   1.0000000000000000        0.0000000000000000     
  0.51562500000000000        1.0000000000000000       -8.0621094759819301E-061   3.2289239093082284E-063   1.0000000000000000        0.0000000000000000     
  0.54687500000000000        1.0000000000000000       -1.7716599447069961E-060   7.1406348915687405E-063   1.0000000000000000        0.0000000000000000     
  0.57812500000000000        1.0000000000000000       -3.8753908069011883E-060   1.5714235050081660E-062   1.0000000000000000        0.0000000000000000     
  0.60937500000000000        1.0000000000000000       -8.4399699310838020E-060   3.4421654648296494E-062   1.0000000000000000        0.0000000000000000     
  0.64062500000000000        1.0000000000000000       -1.8303408336872233E-059   7.5065881091556822E-062   1.0000000000000000        0.0000000000000000     
  0.67187500000000000        1.0000000000000000       -3.9532529180370478E-059   1.6300618981337040E-061   1.0000000000000000        0.0000000000000000     
  0.70312500000000000        1.0000000000000000       -8.5048494811872210E-059   3.5252068727670592E-061   1.0000000000000000        0.0000000000000000     
  0.73437500000000000        1.0000000000000000       -1.8227161920402301E-058   7.5935357869878625E-061   1.0000000000000000        0.0000000000000000     
  0.76562500000000000        1.0000000000000000       -3.8918579233884678E-058   1.6294280148317220E-060   1.0000000000000000        0.0000000000000000     
  0.79687500000000000        1.0000000000000000       -8.2798117787471130E-058   3.4834106525264426E-060   1.0000000000000000        0.0000000000000000     
  0.82812500000000000        1.0000000000000000       -1.7552750201639220E-057   7.4198296499240052E-060   1.0000000000000000        0.0000000000000000     
  0.85937500000000000        1.0000000000000000       -3.7081980811084715E-057   1.5748521809337071E-059   1.0000000000000000        0.0000000000000000     
  0.89062500000000000        1.0000000000000000       -7.8073235152529963E-057   3.3310037890491407E-059   1.0000000000000000        0.0000000000000000     
  0.92187500000000000        1.0000000000000000       -1.6382810352393514E-056   7.0214904217502083E-059   1.0000000000000000        0.0000000000000000     
  0.95312500000000000        1.0000000000000000       -3.4264503775411488E-056   1.4751244092809400E-058   1.0000000000000000        0.0000000000000000     
  0.98437500000000000        1.0000000000000000       -7.1431666821005890E-056   3.0888494367681782E-058   1.0000000000000000        0.0000000000000000     
   1.0156250000000000        1.0000000000000000       -1.4843823501567358E-055   6.4469564993844312E-058   1.0000000000000000        0.0000000000000000     
   1.0468750000000000        1.0000000000000000       -3.0748638913077430E-055   1.3412867657752694E-057   1.0000000000000000        0.0000000000000000     
   1.0781250000000000        1.0000000000000000       -6.3495925223335225E-055   2.7817267779934463E-057   1.0000000000000000        0.0000000000000000     
   1.1093750000000000        1.0000000000000000       -1.3071300834533968E-054   5.7510679223927640E-057   1.0000000000000000        0.0000000000000000     
   1.1406250000000000        1.0000000000000000       -2.6826033548218828E-054   1.1853247881934303E-056   1.0000000000000000        0.0000000000000000     
   1.1718750000000000        1.0000000000000000       -5.4886961254950861E-054   2.4355287301863112E-056   1.0000000000000000        0.0000000000000000     
   1.2031250000000000        1.0000000000000000       -1.1196083195817385E-053   4.9891548947432376E-056   1.0000000000000000        0.0000000000000000     
   1.2343750000000000        1.0000000000000000       -2.2769591236886269E-053   1.0189388528294370E-055   1.0000000000000000        0.0000000000000000     
   1.2656250000000000        1.0000000000000000       -4.6168252640972110E-053   2.0747465868693877E-055   1.0000000000000000        0.0000000000000000     
   1.2968750000000000        1.0000000000000000       -9.3333296140800552E-053   4.2119683464591782E-055   1.0000000000000000        0.0000000000000000     
   1.3281250000000000        1.0000000000000000       -1.8812201989015824E-052   8.5253950722201609E-055   1.0000000000000000        0.0000000000000000     
   1.3593750000000000        1.0000000000000000       -3.7805631389067071E-052   1.7205155276361703E-054   1.0000000000000000        0.0000000000000000     
   1.3906250000000000        1.0000000000000000       -7.5751329453681713E-052   3.4619572913878116E-054   1.0000000000000000        0.0000000000000000     
   1.4218750000000000        1.0000000000000000       -1.5133630180574922E-051   6.9455605423215563E-054   1.0000000000000000        0.0000000000000000     
   1.4531250000000000        1.0000000000000000       -3.0145077430118757E-051   1.3893701718359038E-053   1.0000000000000000        0.0000000000000000     
   1.4843750000000000        1.0000000000000000       -5.9870186002318351E-051   2.7711207604010061E-053   1.0000000000000000        0.0000000000000000     
   1.5156250000000000        1.0000000000000000       -1.1855650082208621E-050   5.5108760743489416E-053   1.0000000000000000        0.0000000000000000     
   1.5468750000000000        1.0000000000000000       -2.3407740738074981E-050   1.0927318963721934E-052   1.0000000000000000        0.0000000000000000     
   1.5781250000000000        1.0000000000000000       -4.6079836464273664E-050   2.1603972626776116E-052   1.0000000000000000        0.0000000000000000     
   1.6093750000000000        1.0000000000000000       -9.0443370171921005E-050   4.2587195857308729E-052   1.0000000000000000        0.0000000000000000     
   1.6406250000000000        1.0000000000000000       -1.7699178142167285E-049   8.3704240013611493E-052   1.0000000000000000        0.0000000000000000     
   1.6718750000000000        1.0000000000000000       -3.4533076628164675E-049   1.6403463110334754E-051   1.0000000000000000        0.0000000000000000     
   1.7031250000000000        1.0000000000000000       -6.7176526062086466E-049   3.2050817207604543E-051   1.0000000000000000        0.0000000000000000     
   1.7343750000000000        1.0000000000000000       -1.3028462987318314E-048   6.2438578771458019E-051   1.0000000000000000        0.0000000000000000     
   1.7656250000000000        1.0000000000000000       -2.5191521969629973E-048   1.2127496270148652E-050   1.0000000000000000        0.0000000000000000     
   1.7968750000000000        1.0000000000000000       -4.8561520936851314E-048   2.3484775120315651E-050   1.0000000000000000        0.0000000000000000     
   1.8281250000000000        1.0000000000000000       -9.3324711716384690E-048   4.5340945446139872E-050   1.0000000000000000        0.0000000000000000     
   1.8593750000000000        1.0000000000000000       -1.7879529174136304E-047   8.7271870950398558E-050   1.0000000000000000        0.0000000000000000     
   1.8906250000000000        1.0000000000000000       -3.4147401809396615E-047   1.6746611689148895E-049   1.0000000000000000        0.0000000000000000     
   1.9218750000000000        1.0000000000000000       -6.5011021586947349E-047   3.2035877533154369E-049   1.0000000000000000        0.0000000000000000     
   1.9531250000000000        1.0000000000000000       -1.2337521817353093E-046   6.1092784352497909E-049   1.0000000000000000        0.0000000000000000     
   1.9843750000000000        1.0000000000000000       -2.3337939240174045E-046   1.1613733465881373E-048   1.0000000000000000        0.0000000000000000     
   2.0156250000000000        1.0000000000000000       -4.4001820679496795E-046   2.2007246731284868E-048   1.0000000000000000        0.0000000000000000     
   2.0468750000000000        1.0000000000000000       -8.2685622441859434E-046   4.1567398904844005E-048   1.0000000000000000        0.0000000000000000     
   2.0781250000000000        1.0000000000000000       -1.5485157544715545E-045   7.8255070743687317E-048   1.0000000000000000        0.0000000000000000     
   2.1093750000000000        1.0000000000000000       -2.8900123319402561E-045   1.4683225665200546E-047   1.0000000000000000        0.0000000000000000     
   2.1406250000000000        1.0000000000000000       -5.3746611443825989E-045   2.7457056619171203E-047   1.0000000000000000        0.0000000000000000     
   2.1718750000000000        1.0000000000000000       -9.9594409558751760E-045   5.1165965343856495E-047   1.0000000000000000        0.0000000000000000     
   2.2031250000000000        1.0000000000000000       -1.8387056162654626E-044   9.5010326367960825E-047   1.0000000000000000        0.0000000000000000     
   2.2343750000000000        1.0000000000000000       -3.3817289210974640E-044   1.7578700390346105E-046   1.0000000000000000        0.0000000000000000     
   2.2656250000000000        1.0000000000000000       -6.1953382619056298E-044   3.2403241242674487E-046   1.0000000000000000        0.0000000000000000     
   2.2968750000000000        1.0000000000000000       -1.1304063021632355E-043   5.9501808407798062E-046   1.0000000000000000        0.0000000000000000     
   2.3281250000000000        1.0000000000000000       -2.0539190898721198E-043   1.0883290619234165E-045   1.0000000000000000        0.0000000000000000     
   2.3593750000000000        1.0000000000000000       -3.7156775783450225E-043   1.9825311089938068E-045   1.0000000000000000        0.0000000000000000     
   2.3906250000000000        1.0000000000000000       -6.6913602386380599E-043   3.5961906779352183E-045   1.0000000000000000        0.0000000000000000     
   2.4218750000000000        1.0000000000000000       -1.1992648906533570E-042   6.4945912917382906E-045   1.0000000000000000        0.0000000000000000     
   2.4531250000000000        1.0000000000000000       -2.1385864750921211E-042   1.1675064149352235E-044   1.0000000000000000        0.0000000000000000     
   2.4843750000000000        1.0000000000000000       -3.7932950671485432E-042   2.0886372815269067E-044   1.0000000000000000        0.0000000000000000     
   2.5156250000000000        1.0000000000000000       -6.6900206605164697E-042   3.7174408370287947E-044   1.0000000000000000        0.0000000000000000     
   2.5468750000000000        1.0000000000000000       -1.1726592565135879E-041   6.5805547975636315E-044   1.0000000000000000        0.0000000000000000     
   2.5781250000000000        1.0000000000000000       -2.0418489765811069E-041   1.1581171974532126E-043   1.0000000000000000        0.0000000000000000     
   2.6093750000000000        1.0000000000000000       -3.5294471780879898E-041   2.0254219125052931E-043   1.0000000000000000        0.0000000000000000     
   2.6406250000000000        1.0000000000000000       -6.0517248010504024E-041   3.5181236811698619E-043   1.0000000000000000        0.0000000000000000     
   2.6718750000000000        1.0000000000000000       -1.0282787506807331E-040   6.0651922372059765E-043   1.0000000000000000        0.0000000000000000     
   2.7031250000000000        1.0000000000000000       -1.7292191378208809E-040   1.0369294492212721E-042   1.0000000000000000        0.0000000000000000     
   2.7343750000000000        1.0000000000000000       -2.8732474186590778E-040   1.7561474351182029E-042   1.0000000000000000        0.0000000000000000     
   2.7656250000000000        1.0000000000000000       -4.7065707907359988E-040   2.9422582105864208E-042   1.0000000000000000        0.0000000000000000     
   2.7968750000000000        1.0000000000000000       -7.5768035362413846E-040   4.8676192255758125E-042   1.0000000000000000        0.0000000000000000     
   2.8281250000000000        1.0000000000000000       -1.1932832372900627E-039   7.9321451206277089E-042   1.0000000000000000        0.0000000000000000     
   2.8593750000000000        1.0000000000000000       -1.8257874938697945E-039   1.2687708707174562E-041   1.0000000000000000        0.0000000000000000     
   2.8906250000000000        1.0000000000000000       -2.6829440869821687E-039   1.9817654454036813E-041   1.0000000000000000        0.0000000000000000     
   2.9218750000000000        1.0000000000000000       -3.7074530411981797E-039   2.9983925456979962E-041   1.0000000000000000        0.0000000000000000     
   2.9531250000000000        1.0000000000000000       -4.6033175171455922E-039   4.3344454504015027E-041   1.0000000000000000        0.0000000000000000     
   2.9843750000000000        1.0000000000000000       -4.4933825602580156E-039   5.8316145338309218E-041   1.0000000000000000        0.0000000000000000     
   3.0156250000000000        1.0000000000000000       -1.1882461240911094E-039   6.8698992925905561E-041   1.0000000000000000        0.0000000000000000     
   3.0468750000000000        1.0000000000000000        1.0327580371598357E-038   5.7363617244388868E-041   1.0000000000000000        0.0000000000000000     
   3.0781250000000000        1.0000000000000000        4.0959140567400903E-038  -1.7082988550692018E-041   1.0000000000000000        0.0000000000000000     
   3.1093750000000000        1.0000000000000000        1.1358914375414171E-037  -2.4769398719253102E-040   1.0000000000000000        0.0000000000000000     
   3.1406250000000000        1.0000000000000000        2.7499940650266755E-037  -8.3429032162278809E-040   1.0000000000000000        0.0000000000000000     
   3.1718750000000000        1.0000000000000000        6.1892665436125761E-037  -2.1924490730813434E-039   1.0000000000000000        0.0000000000000000     
   3.2031250000000000        1.0000000000000000        1.3301784822260118E-036  -5.1660685143280807E-039   1.0000000000000000        0.0000000000000000     
   3.2343750000000000        1.0000000000000000        2.7682612778947164E-036  -1.1437079904118798E-038   1.0000000000000000        0.0000000000000000     
   3.2656250000000000        1.0000000000000000        5.6245953752727298E-036  -2.4307136471931538E-038   1.0000000000000000        0.0000000000000000     
   3.2968750000000000        1.0000000000000000        1.1215860540827045E-035  -5.0175664322822731E-038   1.0000000000000000        0.0000000000000000     
   3.3281250000000000        1.0000000000000000        2.2027611339988029E-035  -1.0131228742324469E-037   1.0000000000000000        0.0000000000000000     
   3.3593750000000000        1.0000000000000000        4.2715347156512392E-035  -2.0101951547046137E-037   1.0000000000000000        0.0000000000000000     
   3.3906250000000000        1.0000000000000000        8.1937207951994853E-035  -3.9318278217666824E-037   1.0000000000000000        0.0000000000000000     
   3.4218750000000000        1.0000000000000000        1.5569077774766735E-034  -7.5982811859994854E-037   1.0000000000000000        0.0000000000000000     
   3.4531250000000000        1.0000000000000000        2.9335703947314736E-034  -1.4532176090195508E-036   1.0000000000000000        0.0000000000000000     
   3.4843750000000000        1.0000000000000000        5.4859413604843646E-034  -2.7542056714507354E-036   1.0000000000000000        0.0000000000000000     
   3.5156250000000000        1.0000000000000000        1.0188807536784823E-033  -5.1778061106156893E-036   1.0000000000000000        0.0000000000000000     
   3.5468750000000000        1.0000000000000000        1.8804199080342307E-033  -9.6632457732921019E-036   1.0000000000000000        0.0000000000000000     
   3.5781250000000000        1.0000000000000000        3.4502073413788481E-033  -1.7914549825718909E-035   1.0000000000000000        0.0000000000000000     
   3.6093750000000000        1.0000000000000000        6.2959469255965526E-033  -3.3008199860374448E-035   1.0000000000000000        0.0000000000000000     
   3.6406250000000000        1.0000000000000000        1.1429912997164832E-032  -6.0472696394650661E-035   1.0000000000000000        0.0000000000000000     
   3.6718750000000000        1.0000000000000000        2.0649535085337115E-032  -1.1019864810975363E-034   1.0000000000000000        0.0000000000000000     
   3.7031250000000000        1.0000000000000000        3.7133468761811645E-032  -1.9980490737275888E-034   1.0000000000000000        0.0000000000000000     
   3.7343750000000000        1.0000000000000000        6.6480918913386193E-032  -3.6054778544544435E-034   1.0000000000000000        0.0000000000000000     
   3.7656250000000000        1.0000000000000000        1.1851722562055170E-031  -6.4765558659462795E-034   1.0000000000000000        0.0000000000000000     
   3.7968750000000000        1.0000000000000000        2.1041944833586198E-031  -1.1583360767330307E-033   1.0000000000000000        0.0000000000000000     
   3.8281250000000000        1.0000000000000000        3.7210796061341539E-031  -2.0630407807460679E-033   1.0000000000000000        0.0000000000000000     
   3.8593750000000000        1.0000000000000000        6.5551476345877084E-031  -3.6595539639835381E-033   1.0000000000000000        0.0000000000000000     
   3.8906250000000000        1.0000000000000000        1.1504617622616148E-030  -6.4662449632695832E-033   1.0000000000000000        0.0000000000000000     
   3.9218750000000000        1.0000000000000000        2.0117717087958534E-030  -1.1382291277686909E-032   1.0000000000000000        0.0000000000000000     
   3.9531250000000000        1.0000000000000000        3.5054043816780684E-030  -1.9962041993306328E-032   1.0000000000000000        0.0000000000000000     
   3.9843750000000000        1.0000000000000000        6.0867111599588364E-030  -3.4883272228996500E-032   1.0000000000000000        0.0000000000000000     
   4.0156250000000000        1.0000000000000000        1.0532735793835456E-029  -6.0743725711586079E-032   1.0000000000000000        0.0000000000000000     
   4.0468750000000000        1.0000000000000000        1.8165166433520433E-029  -1.0541170123371675E-031   1.0000000000000000        0.0000000000000000     
   4.0781250000000000        1.0000000000000000        3.1224848927506409E-029  -1.8230868151733148E-031   1.0000000000000000        0.0000000000000000     
   4.1093750000000000        1.0000000000000000        5.3498889662114790E-029  -3.1425489117624890E-031   1.0000000000000000        0.0000000000000000     
   4.1406250000000000        1.0000000000000000        9.1367383075488521E-029  -5.3992739621489631E-031   1.0000000000000000        0.0000000000000000     
   4.1718750000000000        1.0000000000000000        1.5554505115878311E-028  -9.2467146156705436E-031   1.0000000000000000        0.0000000000000000     
   4.2031250000000000        1.0000000000000000        2.6397004613275607E-028  -1.5785429135591442E-030   1.0000000000000000        0.0000000000000000     
   4.2343750000000000        1.0000000000000000        4.4658052527887647E-028  -2.6863239869879615E-030   1.0000000000000000        0.0000000000000000     
   4.2656250000000000        1.0000000000000000        7.5318796218003804E-028  -4.5573035724217955E-030   1.0000000000000000        0.0000000000000000     
   4.2968750000000000        1.0000000000000000        1.2664144082634964E-027  -7.7075804449151924E-030   1.0000000000000000        0.0000000000000000     
   4.3281250000000000        1.0000000000000000        2.1228845124446710E-027  -1.2995717437211341E-029   1.0000000000000000        0.0000000000000000     
   4.3593750000000000        1.0000000000000000        3.5478311955866873E-027  -2.1845640366257048E-029   1.0000000000000000        0.0000000000000000     
   4.3906250000000000        1.0000000000000000        5.9114290786707381E-027  -3.6611763730919886E-029   1.0000000000000000        0.0000000000000000     
   4.4218750000000000        1.0000000000000000        9.8202114538456141E-027  -6.1175251865290470E-029   1.0000000000000000        0.0000000000000000     
   4.4531250000000000        1.0000000000000000        1.6264955960649957E-026  -1.0191472877824263E-028   1.0000000000000000        0.0000000000000000     
   4.4843750000000000        1.0000000000000000       -4.7649204162844275E-017  -1.6928170872815464E-028   1.0000000000000000        0.0000000000000000     
   4.5156250000000000        1.0000000000000000        4.4222459267640976E-026  -2.8034955699544637E-028   1.0000000000000000        0.0000000000000000     
   4.5468750000000000       0.99999999999999989        8.1899935662304149E-016  -4.6292477106732204E-028  0.99999999999999989       -1.1102230246251565E-016
   4.5781250000000000       0.99999999999999811        5.9401253701323446E-015  -7.6215751255950544E-028  0.99999999999999811       -1.8873791418627661E-015
   4.6093750000000000       0.99999999999999534        1.5052825807509601E-014  -1.2511374325107918E-027  0.99999999999999534       -4.6629367034256575E-015
   4.6406250000000000       0.99999999999999223        2.3788763991188973E-014  -2.0478239904868783E-027  0.99999999999999223       -7.7715611723760958E-015
   4.6718750000000000       0.99999999999998956        3.1632017618639644E-014  -3.3420126130912434E-027  0.99999999999998956       -1.0436096431476471E-014
   4.7031250000000000       0.99999999999998834        3.6437678528732446E-014  -5.4381488058133147E-027  0.99999999999998834       -1.1657341758564144E-014
   4.7343750000000000       0.99999999999998745        3.9823451879552720E-014  -8.8230857003722034E-027  0.99999999999998745       -1.2545520178264269E-014
   4.7656250000000000       0.99999999999998657        4.2056300327196611E-014  -1.4272969553669329E-026  0.99999999999998657       -1.3433698597964394E-014
   4.7968750000000000       0.99999999999998657        4.2305581000566824E-014  -2.3021296579193629E-026  0.99999999999998657       -1.3433698597964394E-014
   4.8281250000000000       0.99999999999998701        4.1672306276970404E-014  -3.7022275473958644E-026  0.99999999999998701       -1.2989609388114332E-014
   4.8593750000000000       0.99999999999998301        5.3505750945819107E-014  -5.9362161284271351E-026  0.99999999999998301       -1.6986412276764895E-014
   4.8906250000000000       0.99999999999996880        9.6744982699972903E-014  -9.4899517477140144E-026  0.99999999999996880       -3.1197266991966899E-014
   4.9218750000000000       0.99999999999995215        1.5052453860285210E-013  -1.5125838164491733E-025  0.99999999999995215       -4.7850612361344247E-014
   4.9531250000000000       0.99999999999996059        1.2440924945842565E-013  -2.4036345322248798E-025  0.99999999999996059       -3.9412917374193057E-014
   4.9843750000000000        1.0000000000000182       -5.6961188487042223E-014  -3.8080464821881533E-025   1.0000000000000182        1.8207657603852567E-014
   5.0156250000000000        1.0000000000000715       -2.2299308378397789E-013  -6.0146582659985913E-025   1.0000000000000715        7.1498362785860081E-014
   5.0468750000000000       0.99999999999995415        1.4487750697273127E-013  -9.4707285839984301E-025  0.99999999999995415       -4.5852210917018965E-014
   5.0781250000000000       0.99999999999956923        1.3493617237976158E-012  -1.4866439246291925E-024  0.99999999999956923       -4.3076653355456074E-013
   5.1093750000000000       0.99999999999927980        2.2552685652696902E-012  -2.3263099300841076E-024  0.99999999999927980       -7.2020167607433905E-013
   5.1406250000000000       0.99999999999998812        3.7581918433852828E-014  -3.6286868161887075E-024  0.99999999999998812       -1.1879386363489175E-014
   5.1718750000000000        1.0000000000020783       -6.5060945335036715E-012  -5.6420266166861617E-024   1.0000000000020783        2.0783375020982930E-012
   5.2031250000000000        1.0000000000034335       -1.0746894026533148E-011  -8.7438948205071224E-024   1.0000000000034335        3.4334757259557591E-012
   5.2343750000000000       0.99999999999930855        2.1652070677449492E-012  -1.3506320403808036E-023  0.99999999999930855       -6.9144689973654749E-013
   5.2656250000000000       0.99999999998796474        3.7676026287714128E-011  -2.0792522190199631E-023  0.99999999998796474       -1.2035261676146547E-011
   5.2968750000000000       0.99999999998050093        6.1042658284007047E-011  -3.1899814642048062E-023  0.99999999998050093       -1.9499069026096549E-011
   5.3281250000000000        1.0000000000012363       -3.8693145704570227E-012  -4.8769654863225945E-023   1.0000000000012363        1.2363443602225743E-012
   5.3593750000000000        1.0000000000603457       -1.8890977260001275E-010  -7.4294694850988517E-023   1.0000000000603457        6.0345728414290534E-011
   5.3906250000000000        1.0000000001058655       -3.3140923666683728E-010  -1.1276503393880079E-022   1.0000000001058655        1.0586553855773673E-010
   5.4218750000000000        1.0000000000168738       -5.2823648189865516E-011  -1.7051273618425077E-022   1.0000000000168738        1.6873835662067904E-011
   5.4531250000000000       0.99999999972326825        8.6630707660352940E-010  -2.5683642034397080E-022  0.99999999972326825       -2.7673174862741234E-010
   5.4843750000000000       0.99999999943408580        1.7715930337739439E-009  -3.8531784649693982E-022  0.99999999943408580       -5.6591420438678597E-010
   5.5156250000000000       0.99999999972090137        8.7371755364629021E-010  -5.7568141272261105E-022  0.99999999972090137       -2.7909863309361072E-010
   5.5468750000000000        1.0000000010658869       -3.3367548541636628E-009  -8.5639646822905751E-022   1.0000000010658869        1.0658869342705657E-009
   5.5781250000000000        1.0000000028365938       -8.8799449622256076E-009  -1.2682813901409963E-021   1.0000000028365938        2.8365938486984987E-009
   5.6093750000000000        1.0000000025883420       -8.1027923637261762E-009  -1.8694351053536807E-021   1.0000000025883420        2.5883419851879808E-009
   5.6406250000000000       0.99999999736792800        8.2396896269576739E-009  -2.7418891160672411E-021  0.99999999736792800       -2.6320720047934287E-009
   5.6718750000000000       0.99999998782885058        3.8101724359310619E-008  -4.0004254604508292E-021  0.99999998782885058       -1.2171149421646987E-008
   5.7031250000000000       0.99999998269872370        5.4161561409989723E-008  -5.8040126911255479E-021  0.99999998269872370       -1.7301276300507595E-008
   5.7343750000000000       0.99999999737723799        8.2105431869307199E-009  -8.3702165523579318E-021  0.99999999737723799       -2.6227620075758296E-009
   5.7656250000000000        1.0000000410050578       -1.2836613336455732E-007  -1.1992645716663422E-020   1.0000000410050578        4.1005057793697119E-008
   5.7968750000000000        1.0000000953372896       -2.9845291439079581E-007  -1.7060827498302214E-020   1.0000000953372896        9.5337289618413479E-008
   5.8281250000000000        1.0000001034793220       -3.2394150420685982E-007  -2.4080594350246581E-020   1.0000001034793220        1.0347932200005516E-007
   5.8593750000000000       0.99999999476945822        1.6374189515963842E-008  -3.3690643115034844E-020  0.99999999476945822       -5.2305417774789476E-009
   5.8906250000000000       0.99999975888461468        7.5481061714814673E-007  -4.6666672616566439E-020  0.99999975888461468       -2.4111538532434196E-007
   5.9218750000000000       0.99999954503816157        1.4242562242415118E-006  -6.3897248668132798E-020  0.99999954503816157       -4.5496183842530513E-007
   5.9531250000000000       0.99999972187698638        8.7066311571899133E-007  -8.6303464796279835E-020  0.99999972187698638       -2.7812301361951342E-007
   5.9843750000000000        1.0000008268922458       -2.5885822584497727E-006  -1.1465472743143293E-019   1.0000008268922458        8.2689224578658127E-007
   6.0156250000000000        1.0000033841998219       -1.0594213769608005E-005  -1.4920122949498471E-019   1.0000033841998219        3.3841998219319436E-006
   6.0468750000000000        1.0000076577093480       -2.3972378385426897E-005  -1.8899321234951017E-019   1.0000076577093480        7.6577093479635039E-006
   6.0781250000000000        1.0000134731154393       -4.2177386469037375E-005  -2.3067782564858031E-019   1.0000134731154393        1.3473115439310845E-005
   6.1093750000000000        1.0000202268194944       -6.3319650242933602E-005  -2.6644101205546952E-019   1.0000202268194944        2.0226819494428838E-005
   6.1406250000000000        1.0000270966192106       -8.4825268973982263E-005  -2.8057150092365946E-019   1.0000270966192106        2.7096619210631445E-005
   6.1718750000000000        1.0000333430871540       -1.0437950700366843E-004  -2.4383263534998851E-019   1.0000333430871540        3.3343087153969719E-005
   6.2031250000000000        1.0000385343327916       -1.2063038228198716E-004  -1.0438494293216983E-019   1.0000385343327916        3.8534332791551051E-005
   6.2343750000000000        1.0000425844259262       -1.3330892148451562E-004   2.2666621101516402E-019   1.0000425844259262        4.2584425926195379E-005
   6.2656250000000000        1.0000456231490109       -1.4282141922764116E-004   8.9802678449104238E-019   1.0000456231490109        4.5623149010909358E-005
   6.2968750000000000        1.0000478144232752       -1.4968103221150452E-004   2.1536996757378659E-018   1.0000478144232752        4.7814423275172047E-005
   6.3281250000000000        1.0000492434162027       -1.5415437896818375E-004   4.3878462833210425E-018   1.0000492434162027        4.9243416202715551E-005
   6.3593750000000000        1.0000499119004793       -1.5624701381609441E-004   8.2289486513284027E-018   1.0000499119004793        4.9911900479315818E-005
   6.3906250000000000        1.0000497942324771       -1.5587866389529556E-004   1.4668011649576843E-017   1.0000497942324771        4.9794232477085032E-005
   6.4218750000000000        1.0000488793518731       -1.5301470533158018E-004   2.5252582664681919E-017   1.0000488793518731        4.8879351873143406E-005
   6.4531250000000000        1.0000471625726270       -1.4764046540890587E-004   4.2378606690232804E-017   1.0000471625726270        4.7162572627046373E-005
   6.4843750000000000        1.0000446079691259       -1.3964347522425592E-004   6.9726968122041838E-017   1.0000446079691259        4.4607969125975977E-005
   6.5156250000000000        1.0000411303861445       -1.2875715225769580E-004   1.1291296379761390E-016   1.0000411303861447        4.1130386144616615E-005
   6.5468750000000000        1.0000366335132049       -1.1467998755016797E-004   1.8044767528143520E-016   1.0000366335132052        3.6633513205153179E-005
   6.5781250000000000        1.0000311046292218       -9.7372136491136361E-005   2.8515414873850975E-016   1.0000311046292221        3.1104629222178382E-005
   6.6093750000000000        1.0000247287490951       -7.7412752093265389E-005   4.4624387885577956E-016   1.0000247287490955        2.4728749095537239E-005
   6.6406250000000000        1.0000179588387170       -5.6219803931513894E-005   6.9234788787276299E-016   1.0000179588387177        1.7958838717690995E-005
   6.6718750000000000        1.0000114783869920       -3.5932929627886830E-005   1.0659221707328654E-015   1.0000114783869931        1.1478386993113432E-005
   6.7031250000000000        1.0000060321665469       -1.8883639554476505E-005   1.6296239130451994E-015   1.0000060321665485        6.0321665485973952E-006
   6.7343750000000000        1.0000021755018258       -6.8103946309952699E-006   2.4755025844196907E-015   1.0000021755018282        2.1755018282387795E-006
   6.7656250000000000        1.0000000612163134       -1.9163667360570364E-007   3.7381960385871460E-015   1.0000000612163171        6.1216317126522313E-008
   6.7968750000000000       0.99999938913934061        1.9122966506168283E-006   5.6138033370737591E-015  0.99999938913934627       -6.1086065372695231E-007
   6.8281250000000000       0.99999956135134116        1.3731868640906781E-006   8.3867737624269240E-015  0.99999956135134960       -4.3864865040266210E-007
   6.8593750000000000       0.99999996168284122        1.1995120133409367E-007   1.2468073935360251E-014  0.99999996168285366       -3.8317146344724051E-008
   6.8906250000000000        1.0000001997152288       -6.2520783228993980E-007   1.8449164549002962E-014   1.0000001997152472        1.9971524722883771E-007
   6.9218750000000000        1.0000001898030433       -5.9417779613489888E-007   2.7178059205723971E-014   1.0000001898030704        1.8980307048277467E-007
   6.9531250000000000        1.0000000529870938       -1.6587618117499512E-007   3.9866116441219885E-014   1.0000000529871338        5.2987133680737486E-008
   6.9843750000000000       0.99999994338293574        1.7723904319583313E-007   5.8237453865031116E-014  0.99999994338299403       -5.6617005972370293E-008
   7.0156250000000000       0.99999992687676831        2.2891143527330605E-007   8.4737264669301362E-014  0.99999992687685302       -7.3123146981934894E-008
   7.0468750000000000       0.99999997134559782        8.9701852976703643E-008   1.2282125061151535E-013  0.99999997134572061       -2.8654279393691695E-008
   7.0781250000000000        1.0000000127698279       -3.9976668849127026E-008   1.7735637427699330E-013   1.0000000127700053        1.2770005164419729E-008
   7.1093750000000000        1.0000000187496061       -5.8696578657324557E-008   2.5517384878958199E-013   1.0000000187498612        1.8749861219191644E-008
   7.1406250000000000        1.0000000007772245       -2.4344685704549276E-009   3.6582960241063088E-013   1.0000000007775904        7.7759032546254048E-010
   7.1718750000000000       0.99999998532423440        4.5940548712841239E-008   5.2264651920502508E-013  0.99999998532475709       -1.4675242909767405E-008
   7.2031250000000000       0.99999998433785520        4.9027707263606722E-008   7.4413804154932928E-013  0.99999998433859938       -1.5661400620814447E-008
   7.2343750000000000       0.99999999096351511        2.8285134714273878E-008   1.0559461282411638E-012  0.99999999096457104       -9.0354289605798499E-009
   7.2656250000000000       0.99999999407719253        1.8536413931455402E-008   1.4934705337394112E-012  0.99999999407868601       -5.9213139946834303E-009
   7.2968750000000000       0.99999999057330369        2.9503405849563355E-008   2.1054240251753635E-012  0.99999999057540911       -9.4245908854873051E-009
   7.3281250000000000       0.99999998475638874        4.7710556936348820E-008   2.9586234423867279E-012  0.99999998475934737       -1.5240652628811802E-008
   7.3593750000000000       0.99999998079641206        6.0103531082319624E-008   4.1444244357454271E-012  0.99999998080055652       -1.9199443479500644E-008
   7.3906250000000000       0.99999997860478695        6.6959260886553997E-008   5.7873345787283974E-012  0.99999997861057432       -2.1389425675089058E-008
   7.4218750000000000       0.99999997583962896        7.5608469354687428E-008   8.0565032160075670E-012  0.99999997584768552       -2.4152314481717951E-008
   7.4531250000000000       0.99999997136766883        8.9598136883751438E-008   1.1180996659212083E-011  0.99999997137884977       -2.8621150227614578E-008
   7.4843750000000000       0.99999996593098928        1.0660420954472389E-007   1.5470036278867352E-011  0.99999996594645935       -3.4053540653999903E-008
   7.5156250000000000       0.99999996051248208        1.2354844665718104E-007   2.1339719523380580E-011  0.99999996053382179       -3.9466178214375702E-008
   7.5468750000000000       0.99999995517176965        1.4024245254604510E-007   2.9348178058466453E-011  0.99999995520111784       -4.4798882159469144E-008
   7.5781250000000000       0.99999994943105208        1.5817963585061532E-007   4.0241675033103334E-011  0.99999994947129378       -5.0528706219132857E-008
   7.6093750000000000       0.99999994310031026        1.7795174007913740E-007   5.5014831352904281E-011  0.99999994315532514       -5.6844674856115773E-008
   7.6406250000000000       0.99999993641050411        1.9883161431424617E-007   7.4989030263529959E-011  0.99999993648549312       -6.3514506876138910E-008
   7.6718750000000000       0.99999992960717765        2.2004510564426853E-007   1.0191411769955530E-010  0.99999992970909179       -7.0290908205095093E-008
   7.7031250000000000       0.99999992271929927        2.4149429537411528E-007   1.3809983619801391E-010  0.99999992285739914       -7.7142600862778465E-008
   7.7343750000000000       0.99999991569887847        2.6331990489753536E-007   1.8658505290835250E-010  0.99999991588546355       -8.4114536447188470E-008
   7.7656250000000000       0.99999990859695709        2.8534966872299785E-007   2.5135482454275783E-010  0.99999990884831191       -9.1151688086377192E-008
   7.7968750000000000       0.99999990154408624        3.0715859317613090E-007   3.3761774811168658E-010  0.99999990188170396       -9.8118296043558928E-008
   7.8281250000000000       0.99999989464514449        3.2839711939846344E-007   4.5215894643211007E-010  0.99999989509730347       -1.0490269652940754E-007
   7.8593750000000000       0.99999988795588690        3.4886313010175003E-007   6.0378750718587025E-010  0.99999988855967437       -1.1144032563414896E-007
   7.8906250000000000       0.99999988153205310        3.6834644801562344E-007   8.0390131200509390E-010  0.99999988233595438       -1.1766404561797117E-007
   7.9218750000000000       0.99999987545344837        3.8655123651607898E-007   1.0671970350272547E-009  0.99999987652064537       -1.2347935463008497E-007
   7.9531250000000000       0.99999986979710276        4.0317723247314393E-007   1.4125587295550158E-009  0.99999987120966150       -1.2879033850499155E-007
   7.9843750000000000       0.99999986460370904        4.1802135980662703E-007   1.8641649135504272E-009  0.99999986646787398       -1.3353212602318365E-007
   8.0156250000000000       0.99999985986745155        4.3100526161789154E-007   2.4528614410839548E-009  0.99999986232031302       -1.3767968698452648E-007
   8.0468750000000000       0.99999985554848969        4.4213091696313696E-007   3.2178556986990415E-009  0.99999985876634534       -1.4123365466023330E-007
   8.0781250000000000       0.99999985160664850        4.5136866554765235E-007   4.2087967238928708E-009  0.99999985581544526       -1.4418455474007885E-007
   8.1093750000000000       0.99999984803947695        4.5853011809609702E-007   5.4883155521046252E-009  0.99999985352779253       -1.4647220747399103E-007
   8.1406250000000000       0.99999984485516891        4.6334325601565531E-007   7.1351101830106410E-009  0.99999985199027908       -1.4800972092388065E-007
   8.1718750000000000       0.99999984190565994        4.6596327717057412E-007   9.2476695772704268E-009  0.99999985115332957       -1.4884667043357780E-007
   8.2031250000000000       0.99999983864645459        4.6771046373724015E-007   1.1948740393732788E-008  0.99999985059519503       -1.4940480497216413E-007
   8.2343750000000000       0.99999983411412341        4.7112397631839272E-007   1.5390647810834394E-008  0.99999984950477117       -1.5049522883447963E-007
   8.2656250000000000       0.99999982744491678        4.7831863453276284E-007   1.9761586430496762E-008  0.99999984720650326       -1.5279349674379716E-007
   8.2968750000000000       0.99999981882909039        4.8797431975328402E-007   2.5292997151108566E-008  0.99999984412208753       -1.5587791246662874E-007
   8.3281250000000000       0.99999981003729599        4.9366127682590208E-007   3.2268138633501320E-008  0.99999984230543459       -1.5769456540581928E-007
   8.3593750000000000       0.99999980329095273        4.8734555269957917E-007   4.1031944438929054E-008  0.99999984432289712       -1.5567710287545111E-007
   8.3906250000000000       0.99999979812937012        4.6916138558534153E-007   5.2002225036217832E-008  0.99999985013159520       -1.4986840479735974E-007
   8.4218750000000000       0.99999978800349598        4.5803516461763421E-007   6.5682222470462683E-008  0.99999985368571842       -1.4631428157940718E-007
   8.4531250000000000       0.99999976001275293        4.9246594145435245E-007   8.2674447999020949E-008  0.99999984268720088       -1.5731279912056806E-007
   8.4843750000000000       0.99999970026860796        6.1368803408430545E-007   1.0369562122233310E-007  0.99999980396422916       -1.9603577083859847E-007
   8.5156250000000000       0.99999960323495685        8.3638184330790446E-007   1.2959237299048286E-007  0.99999973282732979       -2.6717267020970326E-007
   8.5468750000000000       0.99999947875786344        1.1266174605290877E-006   1.6135716115222993E-007  0.99999964011502462       -3.5988497537609021E-007
   8.5781250000000000       0.99999934992859107        1.4084965468693594E-006   2.0014356281592118E-007  0.99999955007215391       -4.4992784609121372E-007
   8.6093750000000000       0.99999924063552059        1.6030788732792033E-006   2.4727973084857841E-007  0.99999948791525139       -5.1208474860509057E-007
   8.6406250000000000       0.99999916017818391        1.6765169787891519E-006   3.0427831387808914E-007  0.99999946445649779       -5.3554350221141078E-007
   8.6718750000000000       0.99999909626162764        1.6619746095737524E-006   3.7284051201368800E-007  0.99999946910213966       -5.3089786034021813E-007
   8.7031250000000000       0.99999902236737770        1.6365674020210115E-006   4.5485114419207329E-007  0.99999947721852189       -5.2278147810724818E-007
   8.7343750000000000       0.99999891433259291        1.6695183948687546E-006   5.5236060171959114E-007  0.99999946669319462       -5.3330680538365982E-007
   8.7656250000000000       0.99999876351788819        1.7810505742397301E-006   6.6754831486123588E-007  0.99999943106620304       -5.6893379696276725E-007
   8.7968750000000000       0.99999857716278062        1.9414680298000395E-006   8.0266081785186539E-007  0.99999937982359843       -6.2017640156675213E-007
   8.8281250000000000       0.99999836763429284        2.1051141267719013E-006   9.5991560872180864E-007  0.99999932754990151       -6.7245009849337123E-007
   8.8593750000000000       0.99999814102444617        2.2465098118443823E-006   1.1413597034606542E-006  0.99999928238414959       -7.1761585040963638E-007
   8.8906250000000000       0.99999789425126218        2.3700569876872600E-006   1.3486690122008732E-006  0.99999924292027442       -7.5707972557736980E-007
   8.9218750000000000       0.99999762080201859        2.4929264152270418E-006   1.5828713446134847E-006  0.99999920367336326       -7.9632663674278348E-007
   8.9531250000000000       0.99999731793118007        2.6236970012473273E-006   1.8439719027120796E-006  0.99999916190308280       -8.3809691719949342E-007
   8.9843750000000000       0.99999698895974065        2.7567161450955244E-006   2.1304554564546983E-006  0.99999911941519715       -8.8058480285369001E-007
   9.0156250000000000       0.99999664080009887        2.8818904866631661E-006   2.4386339313218371E-006  0.99999907943403021       -9.2056596978640215E-007
   9.0468750000000000       0.99999628141058239        2.9952986279439531E-006   2.7618017752029056E-006  0.99999904321235755       -9.5678764244766512E-007
   9.0781250000000000       0.99999592059661091        3.1000698083390007E-006   3.0891541218086369E-006  0.99999900975073275       -9.9024926725199691E-007
   9.1093750000000000       0.99999557335679945        3.2002053783854861E-006   3.4044143393048764E-006  0.99999897777113878       -1.0222288612249386E-006
   9.1406250000000000       0.99999526299994590        3.2962245203282773E-006   3.6841079619412704E-006  0.99999894710790782       -1.0528920921792917E-006
   9.1718750000000000       0.99999502290041697        3.3864105733209637E-006   3.8954091757601544E-006  0.99999891830959275       -1.0816904072452616E-006
   9.2031250000000000       0.99999489811678721        3.4700926392818406E-006   3.9934739096544033E-006  0.99999889159069688       -1.1084093031188402E-006
   9.2343750000000000       0.99999494838857139        3.5485314030171013E-006   3.9181601350693211E-006  0.99999886654870651       -1.1334512934890739E-006
   9.2656250000000000       0.99999525264985090        3.6233320758324349E-006   3.5900211961275261E-006  0.99999884267104699       -1.1573289530053543E-006
   9.2968750000000000       0.99999591430981483        3.6951400757337912E-006   2.9054419094451569E-006  0.99999881975172422       -1.1802482757783395E-006
   9.3281250000000000       0.99999706701567137        3.7639721400838635E-006   1.7307698691175229E-006  0.99999879778554046       -1.2022144595391637E-006
   9.3593750000000000       0.99999888141681925        3.8300780173501797E-006  -1.0472399574498624E-007  0.99999877669282355       -1.2233071764455872E-006
   9.3906250000000000        1.0000015735295211        3.8940366244554972E-006  -2.8172408309139710E-006  0.99999875628869017       -1.2437113097174546E-006
   9.4218750000000000        1.0000054148497024        3.9562665656468938E-006  -6.6784103165552293E-006  0.99999873643938586       -1.2635606141397915E-006
   9.4531250000000000        1.0000107441541701        4.0168427679314644E-006  -1.2027033340183984E-005  0.99999871712082999       -1.2828791700059128E-006
   9.4843750000000000        1.0000179811657002        4.0758369435554561E-006  -1.9282855870191995E-005  0.99999869830983001       -1.3016901700968475E-006
   9.5156250000000000        1.0000276425193970        4.1336389064292704E-006  -2.8962637990942558E-005  0.99999867988140612       -1.3201185939948346E-006
   9.5468750000000000        1.0000403604640511        4.1907818157238315E-006  -4.1698799470664786E-005  0.99999866166458040       -1.3383354195983799E-006
   9.5781250000000000        1.0000569045787182        4.2473219128167090E-006  -5.8260938234560202E-005  0.99999864364048363       -1.3563595162580100E-006
   9.6093750000000000        1.0000782066628373        4.3022413218900660E-006  -7.9580529725298789E-005  0.99999862613311197       -1.3738668880325378E-006
   9.6406250000000000        1.0001053888892995        4.3535803775215059E-006  -1.0677912222957793E-004  0.99999860976706989       -1.3902329301096472E-006
   9.6718750000000000        1.0001397953307394        4.3999447410013319E-006  -1.4120034457277663E-004  0.99999859498616661       -1.4050138334997797E-006
   9.7031250000000000        1.0001830272307228        4.4431958852248181E-006  -1.8444603674244036E-004  0.99999858119398044       -1.4188060195596819E-006
   9.7343750000000000        1.0002369828881401        4.4905333469194230E-006  -2.3841679948438470E-004  0.99999856608865578       -1.4339113443284646E-006
   9.7656250000000000        1.0003039033453103        4.5530913439075595E-006  -3.0535723411100800E-004  0.99999854611119932       -1.4538888006843109E-006
   9.7968750000000000        1.0003864246526240        4.6393653490813986E-006  -3.8790610698417861E-004  0.99999851854563981       -1.4814543602970076E-006
   9.8281250000000000        1.0004876362222981        4.7455720855719795E-006  -4.8915162265956329E-004  0.99999848459963847       -1.5154003614181732E-006
   9.8593750000000000        1.0006111434102460        4.8491394385988455E-006  -6.1269192378441252E-004  0.99999845148646160       -1.5485135382853343E-006
   9.8906250000000000        1.0007611321758172        4.9121663782067531E-006  -7.6270085286262205E-004  0.99999843132295452       -1.5686770453715582E-006
   9.9218750000000000        1.0009424351490648        4.8967392950283680E-006  -9.4399890939488094E-004  0.99999843623966989       -1.5637603301144054E-006
   9.9531250000000000        1.0011606010004006        4.7855786092923621E-006  -1.1621292143146084E-003  0.99999847178608603       -1.5282139140815332E-006
   9.9843750000000000        1.0014219707525409        4.5955824891387381E-006  -1.4234381509905377E-003  0.99999853260155036       -1.4673984496393899E-006
   10.015625000000000        1.0017337638258379        4.3739823201433131E-006  -1.7351601876324653E-003  0.99999860363820547       -1.3963617946366469E-006
   10.046875000000000        1.0021041731436120        4.1770909646703317E-006  -2.1055061994503907E-003  0.99999866694416162       -1.3330558383817248E-006
   10.078125000000000        1.0025424646703995        4.0433491136649019E-006  -2.5437544006647944E-003  0.99999871026973475       -1.2897302652525866E-006
   10.109375000000000        1.0030590751206250        3.9767702280343885E-006  -3.0603427673864597E-003  0.99999873235323855       -1.2676467615602149E-006
   10.140625000000000        1.0036657034689556        3.9501711483639538E-006  -3.6669615841703278E-003  0.99999874188478521       -1.2581152146751151E-006
   10.171875000000000        1.0043753958150734        3.9244704111382483E-006  -4.3766444822385033E-003  0.99999875133283489       -1.2486671649991621E-006
   10.203125000000000        1.0052026260232054        3.8705006910221504E-006  -5.2038560594337493E-003  0.99999876996377168       -1.2300362284278776E-006
   10.234375000000000        1.0061633741842020        3.7800691533015643E-006  -6.1645738853805766E-003  0.99999880029882138       -1.1997011786224476E-006
   10.265625000000000        1.0072752017324518        3.6621674116884280E-006  -7.2763624056253196E-003  0.99999883932682643       -1.1606731735724907E-006
   10.296875000000000        1.0085573184607639        3.5305589879565392E-006  -8.5584359723120743E-003  0.99999888248845181       -1.1175115481876219E-006
   10.328125000000000        1.0100306351155035        3.3929646341987857E-006  -1.0031707953922553E-002  0.99999892716158101       -1.0728384189917506E-006
   10.359375000000000        1.0117177962287491        3.2481898078401814E-006  -1.1718822621506720E-002  0.99999897360724244       -1.0263927576747989E-006
   10.390625000000000        1.0136431899166578        3.0903489487048711E-006  -1.3644166283370972E-002  0.99999902363328685       -9.7636671325673774E-007
   10.421875000000000        1.0158329326505089        2.9147961394968493E-006  -1.5833853954939761E-002  0.99999907869556914       -9.2130443096749559E-007
   10.453125000000000        1.0183148266839865        2.7209988542627273E-006  -1.8315687716722012E-002  0.99999913896726456       -8.6103273555515614E-007
   10.484375000000000        1.0211182865303949        2.5114170668392153E-006  -2.1119082842728055E-002  0.99999920368766693       -7.9631233318444572E-007
   10.515625000000000        1.0242742298487217        2.2886830909230500E-006  -2.4274957786240753E-002  0.99999927206248096       -7.2793751892952230E-007
   10.546875000000000        1.0278149280417679        2.0538106085545678E-006  -2.7815584201390638E-002  0.99999934384037725       -6.5615962285825447E-007
   10.578125000000000        1.0317738126191556        1.8063988520953160E-006  -3.1774393368903441E-002  0.99999941925025215       -5.8074974784716460E-007
   10.609375000000000        1.0361852342773517        1.5459302087198086E-006  -3.6185735693206253E-002  0.99999949858414539       -5.0141585461460636E-007
   10.640625000000000        1.0410841722307373        1.2727615084228942E-006  -4.1084590355026394E-002  0.99999958187571092       -4.1812428897003429E-007
   10.671875000000000        1.0465058916267911        9.8817693796545112E-007  -4.6506222746175149E-002  0.99999966888061598       -3.3111938413377118E-007
   10.703125000000000        1.0524855472401833        6.9383623496698570E-007  -5.2485787986627279E-002  0.99999975925355600       -2.4074644389138200E-007
   10.734375000000000        1.0590577323391384        3.9127981241241574E-007  -5.9057879630840943E-002  0.99999985270829739       -1.4729170261240654E-007
   10.765625000000000        1.0662559726583480        8.1833994871319666E-008  -6.6256023609907261E-002  0.99999994904844081       -5.0951559193990192E-008
   10.796875000000000        1.0741121666260101       -2.3319045076631288E-007  -7.4112118524391465E-002   1.0000000481016187        4.8101618688178860E-008
   10.828125000000000        1.0826559742376940       -5.5228627097178041E-007  -8.2655824591495147E-002   1.0000001496461988        1.4964619876600693E-007
   10.859375000000000        1.0919141582322323       -8.7369154162695083E-007  -9.1913904847046479E-002   1.0000002533851857        2.5338518572226576E-007
   10.890625000000000        1.1019098825591582       -1.1954781397780597E-006 -0.10190952359096823        1.0000003589681901        3.5896819006175917E-007
   10.921875000000000        1.1126619745593445       -1.5157029688748899E-006 -0.11266150852287908        1.0000004660364654        4.6603646541854005E-007
   10.953125000000000        1.1241841587812649       -1.8325489171463962E-006 -0.12418358451641689        1.0000005742648479        5.7426484789679932E-007
   10.984375000000000        1.1364842718762824       -2.1444059100712162E-006 -0.13648358849643677        1.0000006833798456        6.8337984560074005E-007
   11.015625000000000        1.1495634695215120       -2.4498539129101722E-006 -0.14956267637809931        1.0000007931434127        7.9314341272507249E-007
   11.046875000000000        1.1634154377720529       -2.7475495157857168E-006 -0.16341453446314058        1.0000009033089123        9.0330891233669774E-007
   11.078125000000000        1.1780256225994679       -3.0360885681478861E-006 -0.17802460902552147        1.0000010135739463        1.0135739463290605E-006
   11.109375000000000        1.1933704925712669       -3.3139672112980833E-006 -0.19336936901332577        1.0000011235579411        1.1235579411295049E-006
   11.140625000000000        1.2094168506263554       -3.5797027906296982E-006 -0.20941561780223461        1.0000012328241208        1.2328241207892887E-006
   11.171875000000000        1.2261212116539268       -3.8320620505736661E-006 -0.22611987071417355        1.0000013409397532        1.3409397532360146E-006
   11.203125000000000        1.2434292630719301       -4.0702380285619876E-006 -0.24342781552007065        1.0000014475518595        1.4475518594903036E-006
   11.234375000000000        1.2612754257638001       -4.2939023874741715E-006 -0.26127387333789309        1.0000015524259069        1.5524259069366053E-006
   11.265625000000000        1.2795825326093648       -4.5031152628552939E-006 -0.27958087718002456        1.0000016554293403        1.6554293402748499E-006
   11.296875000000000        1.2982616413138084       -4.6982498446432692E-006 -0.29825988486672961        1.0000017564470789        1.7564470788933306E-006
   11.328125000000000        1.3172119974126970       -4.8798523179396435E-006 -0.31721014208079673        1.0000018553319003        1.8553319003355995E-006
   11.359375000000000        1.3363211618512307       -5.0486285870818199E-006 -0.33631920997639730        1.0000019518748333        1.9518748335389802E-006
   11.390625000000000        1.3554653158831589       -5.2052227217674943E-006 -0.35546326996593225        1.0000020459172267        2.0459172267450754E-006
   11.421875000000000        1.3745097534079214       -5.3504748901467646E-006 -0.37450761609565408        1.0000021373122672        2.1373122673917777E-006
   11.453125000000000        1.3933095688461199       -5.4851718396411138E-006 -0.39330734279874191        1.0000022260473780        2.2260473779844858E-006
   11.484375000000000        1.4117105447139251       -5.6109209896423184E-006 -0.41170823280952451        1.0000023119044006        2.3119044005870393E-006
   11.515625000000000        1.4295502415582195       -5.7288810254913244E-006 -0.42954784667286722        1.0000023948853523        2.3948853522526292E-006
   11.546875000000000        1.4466592861706484       -5.8414361588539877E-006 -0.44665681163834914        1.0000024745322993        2.4745322992902885E-006
   11.578125000000000        1.4628628552466665       -5.9482340138283064E-006 -0.46286030385117100        1.0000025513954955        2.5513954955425078E-006
   11.609375000000000        1.4779823384281188       -6.0521911750900728E-006 -0.47797971371267989        1.0000026247154388        2.6247154387704086E-006
   11.640625000000000        1.4918371763356200       -6.1496424220945953E-006 -0.49183448016435727        1.0000026961712627        2.6961712626949463E-006
   11.671875000000000        1.5042468382785350       -6.2486386520297467E-006 -0.50424407553923323        1.0000027627393018        2.7627393017759516E-006
   11.703125000000000        1.5150329473510546       -6.3387740664658249E-006 -0.51503011861908021        1.0000028287319744        2.8287319744357831E-006
   11.734375000000000        1.5240214766110427       -6.4463534332258721E-006 -0.52401858973321191        1.0000028868778308        2.8868778307877818E-006
   11.765625000000000        1.5310450792447812       -6.5632121616819001E-006 -0.53104211823535163        1.0000029610094296        2.9610094296472766E-006
   11.796875000000000        1.5359453693916454       -6.8669862060820976E-006 -0.53594230959753053        1.0000030597941150        3.0597941147458840E-006
   11.828125000000000        1.5385753375192313       -7.5086240350891973E-006 -0.53857207675881791        1.0000032607604132        3.2607604134593515E-006
   11.859375000000000        1.5388011096112899       -8.5784032911721045E-006 -0.53879793834941991        1.0000031712618700        3.1712618699941686E-006
   11.890625000000000        1.5365053207329662       -8.3903994129139241E-006 -0.53650224505501898        1.0000030756779472        3.0756779472174145E-006
   11.921875000000000        1.5315884754098716       -8.4132568021607052E-006 -0.53158529475751792        1.0000031806523537        3.1806523537181164E-006
   11.953125000000000        1.5239705115807636       -8.3867851959369502E-006 -0.52396729723709023        1.0000032143436735        3.2143436732301467E-006
   11.984375000000000        1.5135934238758644       -8.5542507348729223E-006 -0.51359015018018783        1.0000032736956765        3.2736956765422320E-006
   12.015625000000000        1.5004222975033625       -8.7070019825317567E-006 -0.50041899002385593        1.0000033074795067        3.3074795064980123E-006
   12.046875000000000        1.4844468413329013       -8.9115558633863851E-006 -0.48444348377338597        1.0000033575595153        3.3575595153045867E-006
   12.078125000000000        1.4656822303005246       -9.1177288106375431E-006 -0.46567883133246207        1.0000033989680626        3.3989680625623464E-006
   12.109375000000000        1.4441698834356029       -9.3865343801105332E-006 -0.44416645203622102        1.0000034313993820        3.4313993819701238E-006
   12.140625000000000        1.4199777701350456       -9.7283408756943407E-006 -0.41997433391148248        1.0000034362235630        3.4362235630247540E-006
   12.171875000000000        1.3932004509837523       -1.0144500473527472E-005 -0.39319702961901259        1.0000034213647397        3.4213647397418612E-006
   12.203125000000000        1.3639587004073663       -1.0556911104297072E-005 -0.36395528895669543        1.0000034114506708        3.4114506708426973E-006
   12.234375000000000        1.3323987705574549       -1.0862894775761756E-005 -0.33239532410120937        1.0000034464562455        3.4464562455038816E-006
   12.265625000000000        1.2986912525282956       -1.1007859689057967E-005 -0.29868771030792457        1.0000035422203710        3.5422203710222533E-006
   12.296875000000000        1.2630295886217930       -1.1100438665759919E-005 -0.26302593143352332        1.0000036571882698        3.6571882697788993E-006
   12.328125000000000        1.2256282729855503       -1.1430212387383519E-005 -0.22562458624667309        1.0000036867388773        3.6867388772954257E-006
   12.359375000000000        1.1867208035692651       -1.2311959418715152E-005 -0.18671727790021483        1.0000035256690503        3.5256690502638577E-006
   12.390625000000000        1.1465574042071756       -1.3731730648924165E-005 -0.14655421500686297        1.0000031892003125        3.1892003125033597E-006
   12.421875000000000        1.1054024942317469       -1.4950555618030493E-005 -0.10539955834821410        1.0000029358835327        2.9358835327286670E-006
   12.453125000000000        1.0635318482634537       -1.4336748886959967E-005  -6.3528552222436668E-002   1.0000032960410170        3.2960410170090881E-006
   12.484375000000000        1.0212294213912436       -9.6758955278448454E-006  -2.1224483681132018E-002   1.0000049377101117        4.9377101116743205E-006
   12.515625000000000       0.97878390961703454        1.0397875286193514E-006   2.1224483681132018E-002   1.0000083932981665        8.3932981665979511E-006
   12.546875000000000       0.93648522797128808        1.8684532980671485E-005   6.3528552222436668E-002   1.0000137801937248        1.3780193724777234E-005
   12.578125000000000       0.89462112853483478        4.2473298640279184E-005  0.10539955834821410        1.0000206868830488        2.0686883048903759E-005
   12.609375000000000       0.85347409657320306        7.0202831458881959E-005  0.14655421500686297        1.0000283115800661        2.8311580065998321E-005
   12.640625000000000       0.81331849674864776        9.9134522460588739E-005  0.18671727790021486        1.0000357746488626        3.5774648862618719E-005
   12.671875000000000       0.77441782518106173        1.2695856954438611E-004  0.22562458624667306        1.0000424114277349        4.2411427734756479E-005
   12.703125000000000       0.73702195862370734        1.5228814242051962E-004  0.26302593143352332        1.0000478900572307        4.7890057230604022E-005
   12.734375000000000       0.70136443496055756        1.7455068145764952E-004  0.29868771030792457        1.0000521452684821        5.2145268482184370E-005
   12.765625000000000       0.66765988557939515        1.9346565310581059E-004  0.33239532410120931        1.0000552096806046        5.5209680604462186E-005
   12.796875000000000       0.63610175513954137        2.0842898281088059E-004  0.36395528895669543        1.0000570440962369        5.7044096236857911E-005
   12.828125000000000       0.60686046559199291        2.1831442386200964E-004  0.39319702961901259        1.0000574952110055        5.7495211005509361E-005
   12.859375000000000       0.58008210573355257        2.2202288354785768E-004  0.41997433391148248        1.0000564396450351        5.6439645035100128E-005
   12.890625000000000       0.55588737042854697        2.1869017445586266E-004  0.44416645203622096        1.0000538224647679        5.3822464767927514E-005
   12.921875000000000       0.53437052855253775        2.0648528241506818E-004  0.46567883133246207        1.0000493598849998        4.9359884999766734E-005
   12.953125000000000       0.51559888038027368        1.8179794279244712E-004  0.48444348377338592        1.0000423641536595        4.2364153659657511E-005
   12.984375000000000       0.49961354182648055        1.4264583032669190E-004  0.50041899002385593        1.0000325318503365        3.2531850336470214E-005
   13.015625000000000       0.48643088565822640        9.3839604584609258E-005  0.51359015018018783        1.0000210358384143        2.1035838414229513E-005
   13.046875000000000       0.47604324575420931        4.7517260026758547E-005  0.52396729723709023        1.0000105429912995        1.0542991299544724E-005
   13.078125000000000       0.46841808671512158        1.4907993653717179E-005  0.53158529475751792        1.0000033814726395        3.3814726395076100E-006
   13.109375000000000       0.46349793685371082       -2.6668638887796700E-007  0.53650224505501898        1.0000001819087299        1.8190872980161643E-007
   13.140625000000000       0.46120148556627277       -3.6957678303171467E-006  0.53879793834942002       0.99999942391569285       -5.7608430720224035E-007
   13.171875000000000       0.46142753873864256       -4.6855998986119001E-007  0.53857207675881802       0.99999961549746064       -3.8450253941890722E-007
   13.203125000000000       0.46405771771835114        1.6418251806785168E-006  0.53594230959753053        1.0000000273158816        2.7315881667711039E-008
   13.234375000000000       0.46895796931598871        1.9906292327206025E-006  0.53104211823535163        1.0000000875513404        8.7551340344216300E-008
   13.265625000000000       0.47598144115922270        1.5898071082529159E-006  0.52401858973321191        1.0000000308924346        3.0892434610407804E-008
   13.296875000000000       0.48496986670376685        1.3128811748494629E-006  0.51503011861908021       0.99999998532284706       -1.4677152937458970E-008
   13.328125000000000       0.49575590889303528        1.1919593768243452E-006  0.50424407553923323       0.99999998443226845       -1.5567731492804882E-008
   13.359375000000000       0.50816551121423437        1.1313865040888114E-006  0.49183448016435727       0.99999999137859164       -8.6214083649949202E-009
   13.390625000000000       0.52202028052448901        1.0371951953269213E-006  0.47797971371267989       0.99999999423716890       -5.7628311012081213E-009
   13.421875000000000       0.53713968727931072        9.2601786745585219E-007  0.46286030385117100       0.99999999113048177       -8.8695183420028911E-009
   13.453125000000000       0.55334317693023838        8.1367570994274726E-007  0.44665681163834914       0.99999998856858752       -1.1431412483275949E-008
   13.484375000000000       0.57045214081439000        7.1250821106094306E-007  0.42954784667286722       0.99999998748725716       -1.2512742730841353E-008
   13.515625000000000       0.58829175503735154        6.1867031834360729E-007  0.41170823280952457       0.99999998784687616       -1.2153123951641476E-008
   13.546875000000000       0.60669264576485371        5.3101181331627644E-007  0.39330734279874191       0.99999998856359562       -1.1436404379061571E-008
   13.578125000000000       0.62549237348192288        4.4870228434915234E-007  0.37450761609565414       0.99999998957757708       -1.0422422924705188E-008
   13.609375000000000       0.64453672084354485        3.7296320534600725E-007  0.35546326996593225       0.99999999080947710       -9.1905228982724907E-009
   13.640625000000000       0.66368078234675287        3.0415720349803103E-007  0.33631920997639730       0.99999999232315018       -7.6768498225021631E-009
   13.671875000000000       0.68278985195877240        2.4266986147204555E-007  0.31721014208079668       0.99999999403956907       -5.9604309265992583E-009
   13.703125000000000       0.70174011105072864        1.8847536541476583E-007  0.29825988486672961       0.99999999591745825       -4.0825417491063831E-009
   13.734375000000000       0.72041912065792990        1.4136479153136974E-007  0.27958087718002456       0.99999999783795446       -2.1620455425974683E-009
   13.765625000000000       0.73872612629892398        1.0071649647306891E-007  0.26127387333789309       0.99999999963681707       -3.6318292817583142E-010
   13.796875000000000       0.75657218562736972        6.5886864288901600E-008  0.24342781552007065        1.0000000011474404        1.1474403649458509E-009
   13.828125000000000       0.77388013160691027        3.6523280327658680E-008  0.22611987071417355        1.0000000023210838        2.3210838806519973E-009
   13.859375000000000       0.79058438540665810        1.2557412949935170E-008  0.20941561780223461        1.0000000032088927        3.2088927071072249E-009
   13.890625000000000       0.80663063479115005       -6.3876774020990250E-009  0.19336936901332580        1.0000000038044758        3.8044758454702787E-009
   13.921875000000000       0.82197539484691640       -2.1536770793500054E-008  0.17802460902552145        1.0000000038724379        3.8724378148558003E-009
   13.953125000000000       0.83658546853203830       -3.4762677568467288E-008  0.16341453446314055        1.0000000029951788        2.9951788826920733E-009
   13.984375000000000       0.85043732449154696       -4.7537283184435407E-008  0.14956267637809931        1.0000000008696464        8.6964624390617473E-010
   14.015625000000000       0.86351640911328531       -5.9932739808396139E-008  0.13648358849643677       0.99999999760972202       -2.3902778645279454E-009
   14.046875000000000       0.87581640918325521       -7.0822626778483092E-008  0.12418358451641689       0.99999999369967207       -6.3003279260342993E-009
   14.078125000000000       0.88733848098324908       -7.9531047612352488E-008  0.11266150852287908       0.99999998950612812       -1.0493871882566452E-008
   14.109375000000000       0.89809046111524271       -8.7683003198101818E-008  0.10190952359096822       0.99999998470621088       -1.5293789124015689E-008
   14.140625000000000       0.90808607337487068       -9.9335045515540132E-008   9.1913904847046465E-002  0.99999997822191711       -2.1778082892609518E-008
   14.171875000000000       0.91734414435940237       -1.1852090154866161E-007   8.2655824591495147E-002  0.99999996895089749       -3.1049102511282456E-008
   14.203125000000000       0.92588783836314459       -1.4562039540878822E-007   7.4112118524391465E-002  0.99999995688753607       -4.3112463932182266E-008
   14.234375000000000       0.93374392007898965       -1.7562139389383917E-007   6.6256023609907275E-002  0.99999994368889689       -5.6311103113770855E-008
   14.265625000000000       0.94094205228649774       -2.0066619282612011E-007   5.9057879630840956E-002  0.99999993191733871       -6.8082661286439361E-008
   14.296875000000000       0.94751413514717597       -2.1620315142914409E-007   5.2485787986627279E-002  0.99999992313380326       -7.6866196740965620E-008
   14.328125000000000       0.95349369335525103       -2.2665136345258461E-007   4.6506222746175149E-002  0.99999991610142613       -8.3898573866036941E-008
   14.359375000000000       0.95891531633458360       -2.4555612183826287E-007   4.1084590355026401E-002  0.99999990668961003       -9.3310389970291396E-008
   14.390625000000000       0.96381415448267205       -2.8814941684213254E-007   3.6185735693206253E-002  0.99999989017587831       -1.0982412168569766E-007
   14.421875000000000       0.96822547159139816       -3.5956498679433930E-007   3.1774393368903441E-002  0.99999986496030158       -1.3503969842343366E-007
   14.453125000000000       0.97218425117962748       -4.4605531422208760E-007   2.7815584201390638E-002  0.99999983538101811       -1.6461898189046309E-007
   14.484375000000000       0.97572485363304384       -5.1611369363082962E-007   2.4274957786240753E-002  0.99999981141928462       -1.8858071537675158E-007
   14.515625000000000       0.97888072192750109       -5.3301054580379641E-007   2.1119082842728055E-002  0.99999980477022909       -1.9522977090513649E-007
   14.546875000000000       0.98168413533758581       -4.7304093053048693E-007   1.8315687716722016E-002  0.99999982305430779       -1.7694569220960688E-007
   14.578125000000000       0.98416601138785931       -3.3948172067388190E-007   1.5833853954939761E-002  0.99999986534279905       -1.3465720094529843E-007
   14.609375000000000       0.98635575537998121       -1.6395523046322924E-007   1.3644166283370973E-002  0.99999992166335216       -7.8336647835186568E-008
   14.640625000000000       0.98828115434787567        6.2050378348437603E-009   1.1718822621506721E-002  0.99999997696938236       -2.3030617635200201E-008
   14.671875000000000       0.98996830958827786        1.2812493603046642E-007   1.0031707953922555E-002   1.0000000175422004        1.7542200470010982E-008
   14.703125000000000       0.99144160052869046        1.8064496246951217E-007   8.5584359723120743E-003   1.0000000365010024        3.6501002553812611E-008
   14.734375000000000       0.99272367335331180        1.7034981557862105E-007   7.2763624056253204E-003   1.0000000357589371        3.5758937144692027E-008
   14.765625000000000       0.99383544997653139        1.2466489133000651E-007   6.1645738853805757E-003   1.0000000238619120        2.3861912001876817E-008
   14.796875000000000       0.99479615526639298        7.7131246725620776E-008   5.2038560594337493E-003   1.0000000113258267        1.1325826720920418E-008
   14.828125000000000       0.99562336161007325        5.3092880437564362E-008   4.3766444822385033E-003   1.0000000060923118        6.0923117661815240E-009
   14.859375000000000       0.99633304958131697        6.2261524392986573E-008   3.6669615841703283E-003   1.0000000111654872        1.1165487312503330E-008
   14.890625000000000       0.99693968219610729        9.9822527131109502E-008   3.0603427673864597E-003   1.0000000249634937        2.4963493716612106E-008
   14.921875000000000       0.99745628906090655        1.5317642478900920E-007   2.5437544006647939E-003   1.0000000434615715        4.3461571341829597E-008
   14.953125000000000       0.99789455639719027        2.0951007880173354E-007   2.1055061994503907E-003   1.0000000625966408        6.2596640648671098E-008
   14.984375000000000       0.99826491956684893        2.6049434882731256E-007   1.7351601876324650E-003   1.0000000797544815        7.9754481352445339E-008
   15.015625000000000       0.99857665585610622        3.0306105139703829E-007   1.4234381509905377E-003   1.0000000940070968        9.4007096773651710E-008
   15.046875000000000       0.99883797628773352        3.3751512781502079E-007   1.1621292143146082E-003   1.0000001055020482        1.0550204809778307E-007
   15.078125000000000       0.99905611576178255        3.6507184107177766E-007   9.4399890939488105E-004   1.0000001146711774        1.1467117744246025E-007
   15.109375000000000       0.99923742089169787        3.8634152714103108E-007   7.6270085286262205E-004   1.0000001217445604        1.2174456054392380E-007
   15.140625000000000       0.99938743476287262        4.0113009588741246E-007   6.1269192378441263E-004   1.0000001266866569        1.2668665705373172E-007
   15.171875000000000       0.99951097776116482        4.0902268280395797E-007   4.8915162265956329E-004   1.0000001293838243        1.2938382443206109E-007
   15.203125000000000       0.99961222372596059        4.0996918110628522E-007   3.8790610698417861E-004   1.0000001298329448        1.2983294472856954E-007
   15.234375000000000       0.99969477094765213        4.0440547495549297E-007   3.0535723411100800E-004   1.0000001281817632        1.2818176309270513E-007
   15.265625000000000       0.99976170783846574        3.9296452155034873E-007   2.3841679948438468E-004   1.0000001246379502        1.2463795007189304E-007
   15.296875000000000       0.99981567333836940        3.7617895642841285E-007   1.8444603674244039E-004   1.0000001193751118        1.1937511179560545E-007
   15.328125000000000       0.99985891220611767        3.5453491134010963E-007   1.4120034457277663E-004   1.0000001125506905        1.1255069043425436E-007
   15.359375000000000       0.99989332530617947        3.2885379686602913E-007   1.0677912222957793E-004   1.0000001044284090        1.0442840903124306E-007
   15.390625000000000       0.99992051493622880        3.0056574632809474E-007   7.9580529725298776E-005   1.0000000954659540        9.5465954141893405E-008
   15.421875000000000       0.99994182527627451        2.7139440209466200E-007   5.8260938234560208E-005   1.0000000862145091        8.6214509087412239E-008
   15.453125000000000       0.99995837823307010        2.4246050282509001E-007   4.1698799470664779E-005   1.0000000770325408        7.7032540790611392E-008
   15.484375000000000       0.99997110520147692        2.1351054984040244E-007   2.8962637990942558E-005   1.0000000678394678        6.7839467821073640E-008
   15.515625000000000       0.99998077535384511        1.8321114537311098E-007   1.9282855870191995E-005   1.0000000582097153        5.8209715270152174E-008
   15.546875000000000       0.99998802085061178        1.5074936934784113E-007   1.2027033340183985E-005   1.0000000478839519        4.7883951914684530E-008
   15.578125000000000       0.99999335894668762        1.1767317952579984E-007   6.6784103165552293E-006   1.0000000373570042        3.7357004156746143E-008
   15.609375000000000       0.99999721070928804        8.8117605115765599E-008   2.8172408309139710E-006   1.0000000279501189        2.7950118997033258E-008
   15.640625000000000       0.99999991630655571        6.6361670145679453E-008   1.0472399574498622E-007   1.0000000210305515        2.1030551411449494E-008
   15.671875000000000        1.0000017475328424        5.2919721986456444E-008  -1.7307698691175229E-006   1.0000000167629732        1.6762973231720935E-008
   15.703125000000000        1.0000029188728421        4.2417301030345129E-008  -2.9054419094451569E-006   1.0000000134309326        1.3430932588320843E-008
   15.734375000000000        1.0000035982982483        2.6221398602535489E-008  -3.5900211961275261E-006   1.0000000082770522        8.2770521547814724E-009
   15.765625000000000        1.0000039179374982       -4.3977733049952776E-010  -3.9181601350693211E-006  0.99999999977736309       -2.2263679788636637E-010
   15.796875000000000        1.0000039833884764       -3.1360372109576308E-008  -3.9934739096544033E-006  0.99999998991456673       -1.0085433155282431E-008
   15.828125000000000        1.0000038798748729       -4.8456368517192321E-008  -3.8954091757601544E-006  0.99999998446569716       -1.5534302733044569E-008
   15.859375000000000        1.0000036744028105       -3.0240631823809809E-008  -3.6841079619412700E-006  0.99999999029484854       -9.7051515712820446E-009
   15.890625000000000        1.0000034151402610        3.3691515875108068E-008  -3.4044143393048759E-006   1.0000000107259217        1.0725921706367103E-008
   15.921875000000000        1.0000031309741726        1.3100880728989117E-007  -3.0891541218086373E-006   1.0000000418200508        4.1820050755703164E-008
   15.953125000000000        1.0000028341535148        2.2656931915113729E-007  -2.7618017752029056E-006   1.0000000723517395        7.2351739488496492E-008
   15.984375000000000        1.0000025268393544        2.7618382217846319E-007  -2.4386339313218371E-006   1.0000000882054232        8.8205423187659449E-008
   16.015625000000000        1.0000022095328218        2.4759602400568412E-007  -2.1304554564546983E-006   1.0000000790773653        7.9077365322532955E-008
   16.046875000000000        1.0000018876975043        1.3691747156721971E-007  -1.8439719027120796E-006   1.0000000437256016        4.3725601583943785E-008
   16.078125000000000        1.0000015736264076       -2.8914581515620259E-008  -1.5828713446134847E-006  0.99999999075506296       -9.2449370381331164E-009
   16.109375000000000        1.0000012832482947       -2.0477902853647433E-007  -1.3486690122008729E-006  0.99999993457928249       -6.5420717509923065E-008
   16.140625000000000        1.0000010303359912       -3.4754412135387360E-007  -1.1413597034606545E-006  0.99999988897628778       -1.1102371222371232E-007
   16.171875000000000        1.0000008216902334       -4.3270286656455262E-007  -9.5991560872180864E-007  0.99999986177462474       -1.3822537536789525E-007
   16.203125000000000        1.0000006557898442       -4.5977106030782657E-007  -8.0266081785186539E-007  0.99999985312902639       -1.4687097360521761E-007
   16.234375000000000        1.0000005250688191       -4.4602602056647726E-007  -6.6754831486123588E-007  0.99999985752050424       -1.4247949575718621E-007
   16.265625000000000        1.0000004200047272       -4.1433594105367424E-007  -5.5236060171959124E-007  0.99999986764412552       -1.3235587448257036E-007
   16.296875000000000        1.0000003326767712       -3.8246419195334856E-007  -4.5485114419207329E-007  0.99999987782562705       -1.2217437284078869E-007
   16.328125000000000        1.0000002583501069       -3.5841058103232879E-007  -3.7284051201368800E-007  0.99999988550959484       -1.1449040515643105E-007
   16.359375000000000        1.0000001950770918       -3.4185354095694880E-007  -3.0427831387808914E-007  0.99999989079877794       -1.0920122206492522E-007
   16.390625000000000        1.0000001422988665       -3.2864222840041105E-007  -2.4727973084857841E-007  0.99999989501913567       -1.0498086444599153E-007
   16.421875000000000        1.0000000995547964       -3.1489311749891555E-007  -2.0014356281592121E-007  0.99999989941123357       -1.0058876642737857E-007
   16.453125000000000        1.0000000658897803       -2.9886084852491248E-007  -1.6135716115222993E-007  0.99999990453261911       -9.5467380889502351E-008
   16.484375000000000        1.0000000399214202       -2.8071526207691118E-007  -1.2959237299048289E-007  0.99999991032904723       -8.9670952885256838E-008
   16.515625000000000        1.0000000201920878       -2.6140822541357991E-007  -1.0369562122233310E-007  0.99999991649646658       -8.3503533421236398E-008
   16.546875000000000        1.0000000054562150       -2.4173211646460094E-007  -8.2674447999020962E-008  0.99999992278176708       -7.7218232918951912E-008
   16.578125000000000       0.99999999476569768       -2.2200461285093542E-007  -6.5682222470462683E-008  0.99999992908347524       -7.0916524874675702E-008
   16.609375000000000       0.99999998740425877       -2.0222434178796478E-007  -5.2002225036217832E-008  0.99999993540203369       -6.4597966198398638E-008
   16.640625000000000       0.99999998278447599       -1.8234407753605568E-007  -4.1031944438929054E-008  0.99999994175253160       -5.8247468515126855E-008
   16.671875000000000       0.99999998038281290       -1.6242735327139379E-007  -3.2268138633501320E-008  0.99999994811467430       -5.1885325702549778E-008
   16.703125000000000       0.99999997972380128       -1.4265467264781636E-007  -2.5292997151108566E-008  0.99999995443080414       -4.5569195972205989E-008
   16.734375000000000       0.99999998038823834       -1.2325853248565764E-007  -1.9761586430496762E-008  0.99999996062665186       -3.9373348026394694E-008
   16.765625000000000       0.99999998202009521       -1.0446674587558563E-007  -1.5390647810834394E-008  0.99999996662944746       -3.3370552654510277E-008
   16.796875000000000       0.99999998432308457       -8.6482315413727351E-008  -1.1948740393732790E-008  0.99999997237434413       -2.7625655873997346E-008
   16.828125000000000       0.99999998705075588       -6.9487611698503521E-008  -9.2476695772704268E-009  0.99999997780308625       -2.2196913640470939E-008
   16.859375000000000       0.99999998999677320       -5.3651716918448186E-008  -7.1351101830106402E-009  0.99999998286166303       -1.7138337082833743E-008
   16.890625000000000       0.99999999298860198       -3.9130489368177919E-008  -5.4883155521046243E-009  0.99999998750028640       -1.2499713597513562E-008
   16.921875000000000       0.99999999588411714       -2.6060534443447865E-008  -4.2087967238928708E-009  0.99999999167532039       -8.3246795012925645E-009
   16.953125000000000       0.99999999856936661       -1.4552210395816610E-008  -3.2178556986990415E-009  0.99999999535151096       -4.6484891491616054E-009
   16.984375000000000        1.0000000009563523       -4.6849265829598602E-009  -2.4528614410839548E-009  0.99999999850349086       -1.4965091388319252E-009
   17.015625000000000        1.0000000029806291        3.4949941945328145E-009  -1.8641649135504272E-009   1.0000000011164643        1.1164642543803893E-009
   17.046875000000000        1.0000000045989368        9.9748693999456672E-009  -1.4125587295550158E-009   1.0000000031863781        3.1863780503016415E-009
   17.078125000000000        1.0000000057870269        1.4775346744273474E-008  -1.0671970350272547E-009   1.0000000047198299        4.7198298602779687E-009
   17.109375000000000        1.0000000065376298        1.7949359869224399E-008  -8.0390131200509297E-010   1.0000000057337284        5.7337283809744122E-009
   17.140625000000000        1.0000000068584562        1.9580167503657342E-008  -6.0378750718587046E-010   1.0000000062546688        6.2546687829012626E-009
   17.171875000000000        1.0000000067701613        1.9778438235058099E-008  -4.5215894643210997E-010   1.0000000063180023        6.3180023435194244E-009
   17.203125000000000        1.0000000063042533        1.8678495584759157E-008  -3.3761774811168653E-010   1.0000000059666356        5.9666356300169809E-009
   17.234375000000000        1.0000000055009932        1.6433945125124742E-008  -2.5135482454275746E-010   1.0000000052496385        5.2496385016809199E-009
   17.265625000000000        1.0000000044073178        1.3212963792589751E-008  -1.8658505290835250E-010   1.0000000042207329        4.2207328743160133E-009
   17.296875000000000        1.0000000030748353        9.1934203740181742E-009  -1.3809983619801391E-010   1.0000000029367355        2.9367355214304780E-009
   17.328125000000000        1.0000000015579340        4.5580491978555212E-009  -1.0191411769955524E-010   1.0000000014560200        1.4560199712576605E-009
   17.359375000000000       0.99999999991204092       -5.1011969126409468E-010  -7.4989030263529920E-011  0.99999999983705190       -1.6294821048035146E-010
   17.390625000000000       0.99999999819207175       -5.8319420775645675E-009  -5.5014831352904274E-011  0.99999999813705687       -1.8629431330907664E-009
   17.421875000000000       0.99999999645110171       -1.1235791468298108E-008  -4.0241675033103321E-011  0.99999999641086001       -3.5891398741938474E-009
   17.453125000000000       0.99999999473928258       -1.6560531403936190E-008  -2.9348178058466446E-011  0.99999999470993439       -5.2900654967658056E-009
   17.484375000000000       0.99999999310302623       -2.1657754982883614E-008  -2.1339719523380574E-011  0.99999999308168652       -6.9183135886774494E-009
   17.515625000000000       0.99999999158444308       -2.6393296490686165E-008  -1.5470036278867349E-011  0.99999999156897301       -8.4310269876652910E-009
   17.546875000000000       0.99999999022100905       -3.0648090799841592E-008  -1.1180996659212083E-011  0.99999999020982810       -9.7901720064186293E-009
   17.578125000000000       0.99999998904540399       -3.4318533399016599E-008  -8.0565032160075670E-012  0.99999998903734744       -1.0962652452484178E-008
   17.609375000000000       0.99999998808546853       -3.7316503828313214E-008  -5.7873345787283958E-012  0.99999998807968116       -1.1920318843117172E-008
   17.640625000000000       0.99999998736421558       -3.9569240118054687E-008  -4.1444244357454247E-012  0.99999998736007112       -1.2639928881341689E-008
   17.671875000000000       0.99999998689979508       -4.1019394016085240E-008  -2.9586234423867259E-012  0.99999998689683645       -1.3103163443162202E-008
   17.703125000000000       0.99999998670516999       -4.1625996126540300E-008  -2.1054240251753631E-012  0.99999998670306456       -1.3296935441609037E-008
   17.734375000000000       0.99999998678715729       -4.1367418724318371E-008  -1.4934705337394116E-012  0.99999998678566382       -1.3214336180844555E-008
   17.765625000000000       0.99999998714452365       -4.0247312954781768E-008  -1.0559461282411624E-012  0.99999998714346772       -1.2856532394245335E-008
   17.796875000000000       0.99999998776516497       -3.8303421740276707E-008  -7.4413804154932928E-013  0.99999998776442078       -1.2235579105457361E-008
   17.828125000000000       0.99999998862303530       -3.5617168735019862E-008  -5.2264651920502508E-013  0.99999998862251260       -1.1377487396657671E-008
   17.859375000000000       0.99999998967613324       -3.2319960171895921E-008  -3.6582960241063098E-013  0.99999998967576742       -1.0324232690983592E-008
   17.890625000000000       0.99999999086706315       -2.8591414865194251E-008  -2.5517384878958163E-013  0.99999999086680802       -9.1331919804815698E-009
   17.921875000000000       0.99999999212717694       -2.4646393341962891E-008  -1.7735637427699330E-013  0.99999999212699964       -7.8730004737792569E-009
   17.953125000000000       0.99999999338409506       -2.0711447137122315E-008  -1.2282125061151535E-013  0.99999999338397227       -6.6160277256699374E-009
   17.984375000000000       0.99999999457103195       -1.6995627527424979E-008  -8.4737264669301349E-014  0.99999999457094724       -5.4290528739286970E-009
   18.015625000000000       0.99999999563546704       -1.3663335150636487E-008  -5.8237453865031078E-014  0.99999999563540876       -4.3645911329548426E-009
   18.046875000000000       0.99999999654479821       -1.0816619494396413E-008  -3.9866116441219866E-014  0.99999999654475835       -3.4552417593758378E-009
   18.078125000000000       0.99999999728764932       -8.4910871178514983E-009  -2.7178059205723975E-014  0.99999999728762212       -2.7123777668336402E-009
   18.109375000000000       0.99999999787099092       -6.6649113399357807E-009  -1.8449164549002959E-014  0.99999999787097249       -2.1290275098451161E-009
   18.140625000000000       0.99999999831449449       -5.2765066906986913E-009  -1.2468073935360254E-014  0.99999999831448205       -1.6855179474362103E-009
   18.171875000000000       0.99999999864408318       -4.2447187255195325E-009  -8.3867737624268924E-015  0.99999999864407474       -1.3559252609596228E-009
   18.203125000000000       0.99999999888638480       -3.4861873294212852E-009  -5.6138033370737773E-015  0.99999999888637914       -1.1136207511697194E-009
   18.234375000000000       0.99999999906504644       -2.9268833473763961E-009  -3.7381960385871420E-015  0.99999999906504267       -9.3495733377579882E-010
   18.265625000000000       0.99999999919902871       -2.5074473525931550E-009  -2.4755025844196812E-015  0.99999999919902627       -8.0097373178489306E-010
   18.296875000000000       0.99999999930241890       -2.1837802204793539E-009  -1.6296239130452012E-015  0.99999999930241723       -6.9758265830444088E-010
   18.328125000000000       0.99999999938510542       -1.9249296345121533E-009  -1.0659221707328630E-015  0.99999999938510431       -6.1489568992101340E-010
   18.359375000000000       0.99999999945374474       -1.7100550642618970E-009  -6.9234788787276368E-016  0.99999999945374407       -5.4625592937895817E-010
   18.390625000000000       0.99999999951268270       -1.5255507704328505E-009  -4.4624387885578104E-016  0.99999999951268226       -4.8731774171528741E-010
   18.421875000000000       0.99999999956468200       -1.3627685119003759E-009  -2.8515414873850871E-016  0.99999999956468166       -4.3531822591091895E-010
   18.453125000000000       0.99999999961144936       -1.2163618592455543E-009  -1.8044767528143538E-016  0.99999999961144914       -3.8855085815470147E-010
   18.484375000000000       0.99999999965401043       -1.0831239247267530E-009  -1.1291296379761375E-016  0.99999999965401032       -3.4598979237188132E-010
   18.515625000000000       0.99999999969296305       -9.6118100370736136E-010  -6.9726968122041727E-017  0.99999999969296294       -3.0703695141909293E-010
   18.546875000000000       0.99999999972865417       -8.4944988738130078E-010  -4.2378606690232835E-017  0.99999999972865417       -2.7134583469035078E-010
   18.578125000000000       0.99999999976129372       -7.4727082617895788E-010  -2.5252582664681821E-017  0.99999999976129372       -2.3870627696709334E-010
   18.609375000000000       0.99999999979102772       -6.5418839480012998E-010  -1.4668011649576892E-017  0.99999999979102772       -2.0897228392158240E-010
   18.640625000000000       0.99999999981797905       -5.6981706046864521E-010  -8.2289486513284120E-018  0.99999999981797905       -1.8202095386499195E-010
   18.671875000000000       0.99999999984227095       -4.9377214517180209E-010  -4.3878462833210301E-018  0.99999999984227095       -1.5772905204158860E-010
   18.703125000000000       0.99999999986403587       -4.2563943326307913E-010  -2.1536996757378667E-018  0.99999999986403587       -1.3596412884453457E-010
   18.734375000000000       0.99999999988341715       -3.6496720606389658E-010  -8.9802678449103853E-019  0.99999999988341715       -1.1658285448135075E-010
   18.765625000000000       0.99999999990056987       -3.1127071799355524E-010  -2.2666621101516345E-019  0.99999999990056987       -9.9430130795497007E-011
   18.796875000000000       0.99999999991565780       -2.6403891697976816E-010   1.0438494293217041E-019  0.99999999991565780       -8.4342199890841130E-011
   18.828125000000000       0.99999999992884847       -2.2274421191130964E-010   2.4383263534998774E-019  0.99999999992884847       -7.1151529112967182E-011
   18.859375000000000       0.99999999994031119       -1.8685781826300901E-010   2.8057150092365980E-019  0.99999999994031119       -5.9688809450619829E-011
   18.890625000000000       0.99999999995021338       -1.5585998597833738E-010   2.6644101205546985E-019  0.99999999995021338       -4.9786619271685595E-011
   18.921875000000000       0.99999999995871669       -1.2924230859227755E-010   2.3067782564858007E-019  0.99999999995871669       -4.1283310103779058E-011
   18.953125000000000       0.99999999996597499       -1.0652189577574474E-010   1.8899321234951056E-019  0.99999999996597499       -3.4025005035687172E-011
   18.984375000000000       0.99999999997213274       -8.7242405517194910E-011   1.4920122949498416E-019  0.99999999997213274       -2.7867264051906204E-011
   19.015625000000000       0.99999999997732580       -7.0983187422453968E-011   1.1465472743143281E-019  0.99999999997732580       -2.2674195854222035E-011
   19.046875000000000       0.99999999998167899       -5.7355997955470974E-011   8.6303464796280148E-020  0.99999999998167899       -1.8321011374666796E-011
   19.078125000000000       0.99999999998530587       -4.6004298009921646E-011   6.3897248668132726E-020  0.99999999998530587       -1.4694134797821334E-011
   19.109375000000000       0.99999999998830813       -3.6605800818681121E-011   4.6666672616566536E-020  0.99999999998830813       -1.1691869694629986E-011
   19.140625000000000       0.99999999999077682       -2.8876732779930265E-011   3.3690643115034807E-020  0.99999999999077682       -9.2231777770734880E-012
   19.171875000000000       0.99999999999279254       -2.2564934114838708E-011   2.4080594350246518E-020  0.99999999999279254       -7.2074568535640537E-012
   19.203125000000000       0.99999999999442757       -1.7446597402686879E-011   1.7060827498302271E-020  0.99999999999442757       -5.5724314051985857E-012
   19.234375000000000       0.99999999999574329       -1.3327964494635584E-011   1.1992645716663389E-020  0.99999999999574329       -4.2567060987153127E-012
   19.265625000000000       0.99999999999679345       -1.0039173999775015E-011   8.3702165523579227E-021  0.99999999999679345       -3.2065461397223771E-012
   19.296875000000000       0.99999999999762512       -7.4366300520263118E-012   5.8040126911255404E-021  0.99999999999762512       -2.3748780719756724E-012
   19.328125000000000       0.99999999999827682       -5.3975236451010938E-012   4.0004254604508240E-021  0.99999999999827682       -1.7231771565207055E-012
   19.359375000000000       0.99999999999878231       -3.8183266468519328E-012   2.7418891160672464E-021  0.99999999999878231       -1.2176926134088717E-012
   19.390625000000000       0.99999999999916922       -2.6069971351965500E-012   1.8694351053536799E-021  0.99999999999916922       -8.3077988932700464E-013
   19.421875000000000       0.99999999999946110       -1.6897450790516750E-012   1.2682813901409946E-021  0.99999999999946110       -5.3890225615305098E-013
   19.453125000000000       0.99999999999967881       -1.0079571159951948E-012   8.5639646822905939E-022  0.99999999999967881       -3.2118752102405779E-013
   19.484375000000000       0.99999999999983857       -5.0931053601823809E-013   5.7568141272261039E-022  0.99999999999983857       -1.6142642778049776E-013
   19.515625000000000       0.99999999999995226       -1.5408897127106734E-013   3.8531784649693978E-022  0.99999999999995226       -4.7739590058881731E-014
   19.546875000000000        1.0000000000000304        9.2699534800782418E-014   2.5683642034397052E-022   1.0000000000000304        3.0420110874729289E-014
   19.578125000000000        1.0000000000000815        2.5435181084091364E-013   1.7051273618425030E-022   1.0000000000000815        8.1490370007486490E-014
   19.609375000000000        1.0000000000001130        3.5057685381457188E-013   1.1276503393880116E-022   1.0000000000001130        1.1302070390684094E-013
   19.640625000000000        1.0000000000001281        3.9944676614537105E-013   7.4294694850988493E-023   1.0000000000001281        1.2811973704174306E-013
   19.671875000000000        1.0000000000001323        4.1322097489148388E-013   4.8769654863225927E-023   1.0000000000001323        1.3233858453531866E-013
   19.703125000000000        1.0000000000001297        4.0521041898816954E-013   3.1899814642048027E-023   1.0000000000001297        1.2967404927621828E-013
   19.734375000000000        1.0000000000001232        3.8501419867362931E-013   2.0792522190199573E-023   1.0000000000001232        1.2323475573339238E-013
   19.765625000000000        1.0000000000001148        3.5692689093669139E-013   1.3506320403808054E-023   1.0000000000001148        1.1479706074624119E-013
   19.796875000000000        1.0000000000001044        3.2434281096293506E-013   8.7438948205071210E-024   1.0000000000001044        1.0436096431476471E-013
   19.828125000000000        1.0000000000000933        2.9214755375089029E-013   5.6420266166861396E-024   1.0000000000000933        9.3258734068513149E-014
   19.859375000000000        1.0000000000000837        2.5999893423948364E-013   3.6286868161887141E-024   1.0000000000000837        8.3710816056736803E-014
   19.890625000000000        1.0000000000000748        2.2865883798832741E-013   2.3263099300841105E-024   1.0000000000000748        7.4829031859735551E-014
   19.921875000000000        1.0000000000000664        2.0059315360406322E-013   1.4866439246291923E-024   1.0000000000000664        6.6391336872584361E-014
   19.953125000000000        1.0000000000000593        1.7923904350322735E-013   9.4707285839984264E-025   1.0000000000000593        5.9285909514983359E-014
   19.984375000000000        1.0000000000000542        1.6326386626690333E-013   6.0146582659985692E-025   1.0000000000000542        5.4178883601707639E-014
   20.015625000000000        1.0000000000000491        1.4840547985975358E-013   3.8080464821881519E-025   1.0000000000000491        4.9071857688431919E-014
   20.046875000000000        1.0000000000000442        1.3429926402827025E-013   2.4036345322248830E-025   1.0000000000000442        4.4186876380081230E-014
   20.078125000000000        1.0000000000000397        1.2163678806923333E-013   1.5125838164491728E-025   1.0000000000000397        3.9745984281580604E-014
   20.109375000000000        1.0000000000000353        1.0821397938683973E-013   9.4899517477140132E-026   1.0000000000000353        3.5305092183079978E-014
   20.140625000000000        1.0000000000000311        9.4915059010392290E-014   5.9362161284271340E-026   1.0000000000000311        3.1086244689504383E-014
   20.171875000000000        1.0000000000000266        8.1848152351031015E-014   3.7022275473958633E-026   1.0000000000000266        2.6645352591003757E-014
   20.203125000000000        1.0000000000000224        6.7728481362915946E-014   2.3021296579193624E-026   1.0000000000000224        2.2426505097428162E-014
   20.234375000000000        1.0000000000000184        5.5565039897874881E-014   1.4272969553669289E-026   1.0000000000000184        1.8429702208777599E-014
   20.265625000000000        1.0000000000000135        4.3553204604007847E-014   8.8230857003722020E-027   1.0000000000000135        1.3544720900426910E-014
   20.296875000000000        1.0000000000000091        2.8457252201857258E-014   5.4381488058133126E-027   1.0000000000000091        9.1038288019262836E-015
   20.328125000000000        1.0000000000000040        1.2576673049918753E-014   3.3420126130912427E-027   1.0000000000000040        3.9968028886505635E-015
   20.359375000000000        1.0000000000000002        1.0860118692286866E-015   2.0478239904868776E-027   1.0000000000000002        2.2204460492503131E-016
   20.390625000000000       0.99999999999999944       -1.8491610561659732E-015   1.2511374325107913E-027  0.99999999999999944       -5.5511151231257827E-016
   20.421875000000000       0.99999999999999989       -5.3236023441473176E-016   7.6215751255950517E-028  0.99999999999999989       -1.1102230246251565E-016
   20.453125000000000        1.0000000000000000        7.2594877888020968E-026   4.6292477106732195E-028   1.0000000000000000        0.0000000000000000     
   20.484375000000000        1.0000000000000000        4.4222459267640976E-026   2.8034955699544628E-028   1.0000000000000000        0.0000000000000000     
   20.515625000000000        1.0000000000000000        2.6859168903971600E-026   1.6928170872815464E-028   1.0000000000000000        0.0000000000000000     
   20.546875000000000        1.0000000000000000        1.6264955960649957E-026   1.0191472877824263E-028   1.0000000000000000        0.0000000000000000     
   20.578125000000000        1.0000000000000000        9.8202114538456141E-027   6.1175251865290459E-029   1.0000000000000000        0.0000000000000000     
   20.609375000000000        1.0000000000000000        5.9114290786707381E-027   3.6611763730919880E-029   1.0000000000000000        0.0000000000000000     
   20.640625000000000        1.0000000000000000        3.5478311955866873E-027   2.1845640366257048E-029   1.0000000000000000        0.0000000000000000     
   20.671875000000000        1.0000000000000000        2.1228845124446710E-027   1.2995717437211341E-029   1.0000000000000000        0.0000000000000000     
   20.703125000000000        1.0000000000000000        1.2664144082634964E-027   7.7075804449151924E-030   1.0000000000000000        0.0000000000000000     
   20.734375000000000        1.0000000000000000        7.5318796218003796E-028   4.5573035724217955E-030   1.0000000000000000        0.0000000000000000     
   20.765625000000000        1.0000000000000000        4.4658052527887647E-028   2.6863239869879618E-030   1.0000000000000000        0.0000000000000000     
   20.796875000000000        1.0000000000000000        2.6397004613275602E-028   1.5785429135591442E-030   1.0000000000000000        0.0000000000000000     
   20.828125000000000        1.0000000000000000        1.5554505115878311E-028   9.2467146156705436E-031   1.0000000000000000        0.0000000000000000     
   20.859375000000000        1.0000000000000000        9.1367383075488521E-029   5.3992739621489622E-031   1.0000000000000000        0.0000000000000000     
   20.890625000000000        1.0000000000000000        5.3498889662114790E-029   3.1425489117624885E-031   1.0000000000000000        0.0000000000000000     
   20.921875000000000        1.0000000000000000        3.1224848927506420E-029   1.8230868151733148E-031   1.0000000000000000        0.0000000000000000     
   20.953125000000000        1.0000000000000000        1.8165166433520427E-029   1.0541170123371675E-031   1.0000000000000000        0.0000000000000000     
   20.984375000000000        1.0000000000000000        1.0532735793835456E-029   6.0743725711586068E-032   1.0000000000000000        0.0000000000000000     
   21.015625000000000        1.0000000000000000        6.0867111599588364E-030   3.4883272228996500E-032   1.0000000000000000        0.0000000000000000     
   21.046875000000000        1.0000000000000000        3.5054043816780676E-030   1.9962041993306331E-032   1.0000000000000000        0.0000000000000000     
   21.078125000000000        1.0000000000000000        2.0117717087958534E-030   1.1382291277686910E-032   1.0000000000000000        0.0000000000000000     
   21.109375000000000        1.0000000000000000        1.1504617622616148E-030   6.4662449632695832E-033   1.0000000000000000        0.0000000000000000     
   21.140625000000000        1.0000000000000000        6.5551476345877084E-031   3.6595539639835387E-033   1.0000000000000000        0.0000000000000000     
   21.171875000000000        1.0000000000000000        3.7210796061341539E-031   2.0630407807460682E-033   1.0000000000000000        0.0000000000000000     
   21.203125000000000        1.0000000000000000        2.1041944833586198E-031   1.1583360767330307E-033   1.0000000000000000        0.0000000000000000     
   21.234375000000000        1.0000000000000000        1.1851722562055170E-031   6.4765558659462795E-034   1.0000000000000000        0.0000000000000000     
   21.265625000000000        1.0000000000000000        6.6480918913386193E-032   3.6054778544544430E-034   1.0000000000000000        0.0000000000000000     
   21.296875000000000        1.0000000000000000        3.7133468761811645E-032   1.9980490737275888E-034   1.0000000000000000        0.0000000000000000     
   21.328125000000000        1.0000000000000000        2.0649535085337112E-032   1.1019864810975363E-034   1.0000000000000000        0.0000000000000000     
   21.359375000000000        1.0000000000000000        1.1429912997164832E-032   6.0472696394650661E-035   1.0000000000000000        0.0000000000000000     
   21.390625000000000        1.0000000000000000        6.2959469255965526E-033   3.3008199860374459E-035   1.0000000000000000        0.0000000000000000     
   21.421875000000000        1.0000000000000000        3.4502073413788481E-033   1.7914549825718911E-035   1.0000000000000000        0.0000000000000000     
   21.453125000000000        1.0000000000000000        1.8804199080342300E-033   9.6632457732921019E-036   1.0000000000000000        0.0000000000000000     
   21.484375000000000        1.0000000000000000        1.0188807536784823E-033   5.1778061106156893E-036   1.0000000000000000        0.0000000000000000     
   21.515625000000000        1.0000000000000000        5.4859413604843646E-034   2.7542056714507354E-036   1.0000000000000000        0.0000000000000000     
   21.546875000000000        1.0000000000000000        2.9335703947314736E-034   1.4532176090195511E-036   1.0000000000000000        0.0000000000000000     
   21.578125000000000        1.0000000000000000        1.5569077774766732E-034   7.5982811859994854E-037   1.0000000000000000        0.0000000000000000     
   21.609375000000000        1.0000000000000000        8.1937207951994853E-035   3.9318278217666824E-037   1.0000000000000000        0.0000000000000000     
   21.640625000000000        1.0000000000000000        4.2715347156512392E-035   2.0101951547046133E-037   1.0000000000000000        0.0000000000000000     
   21.671875000000000        1.0000000000000000        2.2027611339988029E-035   1.0131228742324469E-037   1.0000000000000000        0.0000000000000000     
   21.703125000000000        1.0000000000000000        1.1215860540827047E-035   5.0175664322822731E-038   1.0000000000000000        0.0000000000000000     
   21.734375000000000        1.0000000000000000        5.6245953752727311E-036   2.4307136471931543E-038   1.0000000000000000        0.0000000000000000     
   21.765625000000000        1.0000000000000000        2.7682612778947164E-036   1.1437079904118798E-038   1.0000000000000000        0.0000000000000000     
   21.796875000000000        1.0000000000000000        1.3301784822260118E-036   5.1660685143280814E-039   1.0000000000000000        0.0000000000000000     
   21.828125000000000        1.0000000000000000        6.1892665436125761E-037   2.1924490730813430E-039   1.0000000000000000        0.0000000000000000     
   21.859375000000000        1.0000000000000000        2.7499940650266755E-037   8.3429032162278809E-040   1.0000000000000000        0.0000000000000000     
   21.890625000000000        1.0000000000000000        1.1358914375414171E-037   2.4769398719253102E-040   1.0000000000000000        0.0000000000000000     
   21.921875000000000        1.0000000000000000        4.0959140567400903E-038   1.7082988550692018E-041   1.0000000000000000        0.0000000000000000     
   21.953125000000000        1.0000000000000000        1.0327580371598357E-038  -5.7363617244388868E-041   1.0000000000000000        0.0000000000000000     
   21.984375000000000        1.0000000000000000       -1.1882461240911095E-039  -6.8698992925905571E-041   1.0000000000000000        0.0000000000000000     
   22.015625000000000        1.0000000000000000       -4.4933825602580162E-039  -5.8316145338309218E-041   1.0000000000000000        0.0000000000000000     
   22.046875000000000        1.0000000000000000       -4.6033175171455922E-039  -4.3344454504015033E-041   1.0000000000000000        0.0000000000000000     
   22.078125000000000        1.0000000000000000       -3.7074530411981797E-039  -2.9983925456979967E-041   1.0000000000000000        0.0000000000000000     
   22.109375000000000        1.0000000000000000       -2.6829440869821687E-039  -1.9817654454036811E-041   1.0000000000000000        0.0000000000000000     
   22.140625000000000        1.0000000000000000       -1.8257874938697945E-039  -1.2687708707174562E-041   1.0000000000000000        0.0000000000000000     
   22.171875000000000        1.0000000000000000       -1.1932832372900627E-039  -7.9321451206277089E-042   1.0000000000000000        0.0000000000000000     
   22.203125000000000        1.0000000000000000       -7.5768035362413813E-040  -4.8676192255758125E-042   1.0000000000000000        0.0000000000000000     
   22.234375000000000        1.0000000000000000       -4.7065707907359988E-040  -2.9422582105864214E-042   1.0000000000000000        0.0000000000000000     
   22.265625000000000        1.0000000000000000       -2.8732474186590782E-040  -1.7561474351182026E-042   1.0000000000000000        0.0000000000000000     
   22.296875000000000        1.0000000000000000       -1.7292191378208809E-040  -1.0369294492212722E-042   1.0000000000000000        0.0000000000000000     
   22.328125000000000        1.0000000000000000       -1.0282787506807331E-040  -6.0651922372059765E-043   1.0000000000000000        0.0000000000000000     
   22.359375000000000        1.0000000000000000       -6.0517248010504024E-041  -3.5181236811698615E-043   1.0000000000000000        0.0000000000000000     
   22.390625000000000        1.0000000000000000       -3.5294471780879898E-041  -2.0254219125052931E-043   1.0000000000000000        0.0000000000000000     
   22.421875000000000        1.0000000000000000       -2.0418489765811069E-041  -1.1581171974532128E-043   1.0000000000000000        0.0000000000000000     
   22.453125000000000        1.0000000000000000       -1.1726592565135879E-041  -6.5805547975636315E-044   1.0000000000000000        0.0000000000000000     
   22.484375000000000        1.0000000000000000       -6.6900206605164697E-042  -3.7174408370287947E-044   1.0000000000000000        0.0000000000000000     
   22.515625000000000        1.0000000000000000       -3.7932950671485432E-042  -2.0886372815269065E-044   1.0000000000000000        0.0000000000000000     
   22.546875000000000        1.0000000000000000       -2.1385864750921211E-042  -1.1675064149352232E-044   1.0000000000000000        0.0000000000000000     
   22.578125000000000        1.0000000000000000       -1.1992648906533570E-042  -6.4945912917382893E-045   1.0000000000000000        0.0000000000000000     
   22.609375000000000        1.0000000000000000       -6.6913602386380599E-043  -3.5961906779352176E-045   1.0000000000000000        0.0000000000000000     
   22.640625000000000        1.0000000000000000       -3.7156775783450225E-043  -1.9825311089938065E-045   1.0000000000000000        0.0000000000000000     
   22.671875000000000        1.0000000000000000       -2.0539190898721198E-043  -1.0883290619234165E-045   1.0000000000000000        0.0000000000000000     
   22.703125000000000        1.0000000000000000       -1.1304063021632355E-043  -5.9501808407798062E-046   1.0000000000000000        0.0000000000000000     
   22.734375000000000        1.0000000000000000       -6.1953382619056298E-044  -3.2403241242674491E-046   1.0000000000000000        0.0000000000000000     
   22.765625000000000        1.0000000000000000       -3.3817289210974640E-044  -1.7578700390346101E-046   1.0000000000000000        0.0000000000000000     
   22.796875000000000        1.0000000000000000       -1.8387056162654626E-044  -9.5010326367960825E-047   1.0000000000000000        0.0000000000000000     
   22.828125000000000        1.0000000000000000       -9.9594409558751760E-045  -5.1165965343856505E-047   1.0000000000000000        0.0000000000000000     
   22.859375000000000        1.0000000000000000       -5.3746611443825989E-045  -2.7457056619171203E-047   1.0000000000000000        0.0000000000000000     
   22.890625000000000        1.0000000000000000       -2.8900123319402561E-045  -1.4683225665200549E-047   1.0000000000000000        0.0000000000000000     
   22.921875000000000        1.0000000000000000       -1.5485157544715545E-045  -7.8255070743687317E-048   1.0000000000000000        0.0000000000000000     
   22.953125000000000        1.0000000000000000       -8.2685622441859434E-046  -4.1567398904844005E-048   1.0000000000000000        0.0000000000000000     
   22.984375000000000        1.0000000000000000       -4.4001820679496795E-046  -2.2007246731284871E-048   1.0000000000000000        0.0000000000000000     
   23.015625000000000        1.0000000000000000       -2.3337939240174045E-046  -1.1613733465881373E-048   1.0000000000000000        0.0000000000000000     
   23.046875000000000        1.0000000000000000       -1.2337521817353093E-046  -6.1092784352497917E-049   1.0000000000000000        0.0000000000000000     
   23.078125000000000        1.0000000000000000       -6.5011021586947330E-047  -3.2035877533154369E-049   1.0000000000000000        0.0000000000000000     
   23.109375000000000        1.0000000000000000       -3.4147401809396615E-047  -1.6746611689148897E-049   1.0000000000000000        0.0000000000000000     
   23.140625000000000        1.0000000000000000       -1.7879529174136299E-047  -8.7271870950398558E-050   1.0000000000000000        0.0000000000000000     
   23.171875000000000        1.0000000000000000       -9.3324711716384690E-048  -4.5340945446139882E-050   1.0000000000000000        0.0000000000000000     
   23.203125000000000        1.0000000000000000       -4.8561520936851314E-048  -2.3484775120315651E-050   1.0000000000000000        0.0000000000000000     
   23.234375000000000        1.0000000000000000       -2.5191521969629976E-048  -1.2127496270148652E-050   1.0000000000000000        0.0000000000000000     
   23.265625000000000        1.0000000000000000       -1.3028462987318316E-048  -6.2438578771458019E-051   1.0000000000000000        0.0000000000000000     
   23.296875000000000        1.0000000000000000       -6.7176526062086473E-049  -3.2050817207604543E-051   1.0000000000000000        0.0000000000000000     
   23.328125000000000        1.0000000000000000       -3.4533076628164667E-049  -1.6403463110334754E-051   1.0000000000000000        0.0000000000000000     
   23.359375000000000        1.0000000000000000       -1.7699178142167285E-049  -8.3704240013611493E-052   1.0000000000000000        0.0000000000000000     
   23.390625000000000        1.0000000000000000       -9.0443370171921005E-050  -4.2587195857308736E-052   1.0000000000000000        0.0000000000000000     
   23.421875000000000        1.0000000000000000       -4.6079836464273664E-050  -2.1603972626776112E-052   1.0000000000000000        0.0000000000000000     
   23.453125000000000        1.0000000000000000       -2.3407740738074981E-050  -1.0927318963721934E-052   1.0000000000000000        0.0000000000000000     
   23.484375000000000        1.0000000000000000       -1.1855650082208621E-050  -5.5108760743489416E-053   1.0000000000000000        0.0000000000000000     
   23.515625000000000        1.0000000000000000       -5.9870186002318351E-051  -2.7711207604010061E-053   1.0000000000000000        0.0000000000000000     
   23.546875000000000        1.0000000000000000       -3.0145077430118757E-051  -1.3893701718359038E-053   1.0000000000000000        0.0000000000000000     
   23.578125000000000        1.0000000000000000       -1.5133630180574922E-051  -6.9455605423215563E-054   1.0000000000000000        0.0000000000000000     
   23.609375000000000        1.0000000000000000       -7.5751329453681713E-052  -3.4619572913878110E-054   1.0000000000000000        0.0000000000000000     
   23.640625000000000        1.0000000000000000       -3.7805631389067071E-052  -1.7205155276361703E-054   1.0000000000000000        0.0000000000000000     
   23.671875000000000        1.0000000000000000       -1.8812201989015824E-052  -8.5253950722201609E-055   1.0000000000000000        0.0000000000000000     
   23.703125000000000        1.0000000000000000       -9.3333296140800552E-053  -4.2119683464591789E-055   1.0000000000000000        0.0000000000000000     
   23.734375000000000        1.0000000000000000       -4.6168252640972110E-053  -2.0747465868693877E-055   1.0000000000000000        0.0000000000000000     
   23.765625000000000        1.0000000000000000       -2.2769591236886269E-053  -1.0189388528294370E-055   1.0000000000000000        0.0000000000000000     
   23.796875000000000        1.0000000000000000       -1.1196083195817385E-053  -4.9891548947432376E-056   1.0000000000000000        0.0000000000000000     
   23.828125000000000        1.0000000000000000       -5.4886961254950861E-054  -2.4355287301863117E-056   1.0000000000000000        0.0000000000000000     
   23.859375000000000        1.0000000000000000       -2.6826033548218828E-054  -1.1853247881934301E-056   1.0000000000000000        0.0000000000000000     
   23.890625000000000        1.0000000000000000       -1.3071300834533968E-054  -5.7510679223927640E-057   1.0000000000000000        0.0000000000000000     
   23.921875000000000        1.0000000000000000       -6.3495925223335225E-055  -2.7817267779934463E-057   1.0000000000000000        0.0000000000000000     
   23.953125000000000        1.0000000000000000       -3.0748638913077426E-055  -1.3412867657752694E-057   1.0000000000000000        0.0000000000000000     
   23.984375000000000        1.0000000000000000       -1.4843823501567358E-055  -6.4469564993844312E-058   1.0000000000000000        0.0000000000000000     
   24.015625000000000        1.0000000000000000       -7.1431666821005890E-056  -3.0888494367681782E-058   1.0000000000000000        0.0000000000000000     
   24.046875000000000        1.0000000000000000       -3.4264503775411488E-056  -1.4751244092809400E-058   1.0000000000000000        0.0000000000000000     
   24.078125000000000        1.0000000000000000       -1.6382810352393523E-056  -7.0214904217502083E-059   1.0000000000000000        0.0000000000000000     
   24.109375000000000        1.0000000000000000       -7.8073235152529963E-057  -3.3310037890491407E-059   1.0000000000000000        0.0000000000000000     
   24.140625000000000        1.0000000000000000       -3.7081980811084704E-057  -1.5748521809337071E-059   1.0000000000000000        0.0000000000000000     
   24.171875000000000        1.0000000000000000       -1.7552750201639220E-057  -7.4198296499240063E-060   1.0000000000000000        0.0000000000000000     
   24.203125000000000        1.0000000000000000       -8.2798117787471130E-058  -3.4834106525264426E-060   1.0000000000000000        0.0000000000000000     
   24.234375000000000        1.0000000000000000       -3.8918579233884699E-058  -1.6294280148317220E-060   1.0000000000000000        0.0000000000000000     
   24.265625000000000        1.0000000000000000       -1.8227161920402301E-058  -7.5935357869878625E-061   1.0000000000000000        0.0000000000000000     
   24.296875000000000        1.0000000000000000       -8.5048494811872210E-059  -3.5252068727670592E-061   1.0000000000000000        0.0000000000000000     
   24.328125000000000        1.0000000000000000       -3.9532529180370478E-059  -1.6300618981337040E-061   1.0000000000000000        0.0000000000000000     
   24.359375000000000        1.0000000000000000       -1.8303408336872233E-059  -7.5065881091556813E-062   1.0000000000000000        0.0000000000000000     
   24.390625000000000        1.0000000000000000       -8.4399699310838020E-060  -3.4421654648296499E-062   1.0000000000000000        0.0000000000000000     
   24.421875000000000        1.0000000000000000       -3.8753908069011889E-060  -1.5714235050081660E-062   1.0000000000000000        0.0000000000000000     
   24.453125000000000        1.0000000000000000       -1.7716599447069961E-060  -7.1406348915687405E-063   1.0000000000000000        0.0000000000000000     
   24.484375000000000        1.0000000000000000       -8.0621094759819329E-061  -3.2289239093082284E-063   1.0000000000000000        0.0000000000000000     
   24.515625000000000        1.0000000000000000       -3.6510685848353330E-061  -1.4525595455676378E-063   1.0000000000000000        0.0000000000000000     
   24.546875000000000        1.0000000000000000       -1.6450425412794458E-061  -6.4986229104565042E-064   1.0000000000000000        0.0000000000000000     
   24.578125000000000        1.0000000000000000       -7.3719527385535805E-062  -2.8903412447655141E-064   1.0000000000000000        0.0000000000000000     
   24.609375000000000        1.0000000000000000       -3.2845300959553283E-062  -1.2773571827998603E-064   1.0000000000000000        0.0000000000000000     
   24.640625000000000        1.0000000000000000       -1.4543010374795761E-062  -5.6061205129285212E-065   1.0000000000000000        0.0000000000000000     
   24.671875000000000        1.0000000000000000       -6.3957285843087305E-063  -2.4417084892097012E-065   1.0000000000000000        0.0000000000000000     
   24.703125000000000        1.0000000000000000       -2.7918478009569715E-063  -1.0544484437628489E-065   1.0000000000000000        0.0000000000000000     
   24.734375000000000        1.0000000000000000       -1.2086509187745687E-063  -4.5099650209938204E-066   1.0000000000000000        0.0000000000000000     
   24.765625000000000        1.0000000000000000       -5.1839943378319981E-064  -1.9077008349812857E-066   1.0000000000000000        0.0000000000000000     
   24.796875000000000        1.0000000000000000       -2.1998806015564401E-064  -7.9653329886769978E-067   1.0000000000000000        0.0000000000000000     
   24.828125000000000        1.0000000000000000       -9.2200897146423274E-065  -3.2742725145197754E-067   1.0000000000000000        0.0000000000000000     
   24.859375000000000        1.0000000000000000       -3.8074022706336581E-065  -1.3201559303109730E-067   1.0000000000000000        0.0000000000000000     
   24.890625000000000        1.0000000000000000       -1.5438806755918361E-065  -5.1919122163021370E-068   1.0000000000000000        0.0000000000000000     
   24.921875000000000        1.0000000000000000       -6.1169901424143366E-066  -1.9742720542196309E-068   1.0000000000000000        0.0000000000000000     
   24.953125000000000        1.0000000000000000       -2.3499273084801891E-066  -7.1495331107712382E-069   1.0000000000000000        0.0000000000000000     
   24.984375000000000        1.0000000000000000       -8.6404192111762854E-067  -2.3933477867951364E-069   1.0000000000000000        0.0000000000000000     


==> PERTLARweno5noGF_N800_3.dat <==
x                       h                         u                           b                      eta                         DH
   1.5625000000000000E-002   1.0000000000000000       -1.2960628816764411E-066   2.3933477867951364E-069   1.0000000000000000        0.0000000000000000     
   4.6875000000000000E-002   1.0000000000000000       -3.5248909627202892E-066   7.1495331107712382E-069   1.0000000000000000        0.0000000000000000     
   7.8125000000000000E-002   1.0000000000000000       -9.1754852136215207E-066   1.9742720542196309E-068   1.0000000000000000        0.0000000000000000     
  0.10937500000000000        1.0000000000000000       -2.3158210133877518E-065   5.1919122163021362E-068   1.0000000000000000        0.0000000000000000     
  0.14062500000000000        1.0000000000000000       -5.7111034059505016E-065   1.3201559303109730E-067   1.0000000000000000        0.0000000000000000     
  0.17187500000000000        1.0000000000000000       -1.3830134571963475E-064   3.2742725145197754E-067   1.0000000000000000        0.0000000000000000     
  0.20312500000000000        1.0000000000000000       -3.2998209023346625E-064   7.9653329886769978E-067   1.0000000000000000        0.0000000000000000     
  0.23437500000000000        1.0000000000000000       -7.7759915067479942E-064   1.9077008349812859E-066   1.0000000000000000        0.0000000000000000     
  0.26562500000000000        1.0000000000000000       -1.8129763781618511E-063   4.5099650209938204E-066   1.0000000000000000        0.0000000000000000     
  0.29687500000000000        1.0000000000000000       -4.1877717014354578E-063   1.0544484437628489E-065   1.0000000000000000        0.0000000000000000     
  0.32812500000000000        1.0000000000000000       -9.5935928764630893E-063   2.4417084892097012E-065   1.0000000000000000        0.0000000000000000     
  0.35937500000000000        1.0000000000000000       -2.1814515562193581E-062   5.6061205129285212E-065   1.0000000000000000        0.0000000000000000     
  0.39062500000000000        1.0000000000000000       -4.9267951439329834E-062   1.2773571827998603E-064   1.0000000000000000        0.0000000000000000     
  0.42187500000000000        1.0000000000000000       -1.1057929107830357E-061   2.8903412447655141E-064   1.0000000000000000        0.0000000000000000     
  0.45312500000000000        1.0000000000000000       -2.4675638119191710E-061   6.4986229104565056E-064   1.0000000000000000        0.0000000000000000     
  0.48437500000000000        1.0000000000000000       -5.4766028772529902E-061   1.4525595455676381E-063   1.0000000000000000        0.0000000000000000     
  0.51562500000000000        1.0000000000000000       -1.2093164213972899E-060   3.2289239093082284E-063   1.0000000000000000        0.0000000000000000     
  0.54687500000000000        1.0000000000000000       -2.6574899170604904E-060   7.1406348915687405E-063   1.0000000000000000        0.0000000000000000     
  0.57812500000000000        1.0000000000000000       -5.8130862103517889E-060   1.5714235050081660E-062   1.0000000000000000        0.0000000000000000     
  0.60937500000000000        1.0000000000000000       -1.2659954896625720E-059   3.4421654648296494E-062   1.0000000000000000        0.0000000000000000     
  0.64062500000000000        1.0000000000000000       -2.7455112505308268E-059   7.5065881091556822E-062   1.0000000000000000        0.0000000000000000     
  0.67187500000000000        1.0000000000000000       -5.9298793770555575E-059   1.6300618981337040E-061   1.0000000000000000        0.0000000000000000     
  0.70312500000000000        1.0000000000000000       -1.2757274221780842E-058   3.5252068727670592E-061   1.0000000000000000        0.0000000000000000     
  0.73437500000000000        1.0000000000000000       -2.7340742880603460E-058   7.5935357869878625E-061   1.0000000000000000        0.0000000000000000     
  0.76562500000000000        1.0000000000000000       -5.8377868850827038E-058   1.6294280148317220E-060   1.0000000000000000        0.0000000000000000     
  0.79687500000000000        1.0000000000000000       -1.2419717668120650E-057   3.4834106525264426E-060   1.0000000000000000        0.0000000000000000     
  0.82812500000000000        1.0000000000000000       -2.6329125302458833E-057   7.4198296499240052E-060   1.0000000000000000        0.0000000000000000     
  0.85937500000000000        1.0000000000000000       -5.5622971216626971E-057   1.5748521809337071E-059   1.0000000000000000        0.0000000000000000     
  0.89062500000000000        1.0000000000000000       -1.1710985272879489E-056   3.3310037890491407E-059   1.0000000000000000        0.0000000000000000     
  0.92187500000000000        1.0000000000000000       -2.4574215528590311E-056   7.0214904217502083E-059   1.0000000000000000        0.0000000000000000     
  0.95312500000000000        1.0000000000000000       -5.1396755663117221E-056   1.4751244092809400E-058   1.0000000000000000        0.0000000000000000     
  0.98437500000000000        1.0000000000000000       -1.0714750023150886E-055   3.0888494367681782E-058   1.0000000000000000        0.0000000000000000     
   1.0156250000000000        1.0000000000000000       -2.2265735252351016E-055   6.4469564993844312E-058   1.0000000000000000        0.0000000000000000     
   1.0468750000000000        1.0000000000000000       -4.6122958369616096E-055   1.3412867657752694E-057   1.0000000000000000        0.0000000000000000     
   1.0781250000000000        1.0000000000000000       -9.5243887835002946E-055   2.7817267779934463E-057   1.0000000000000000        0.0000000000000000     
   1.1093750000000000        1.0000000000000000       -1.9606951251800942E-054   5.7510679223927640E-057   1.0000000000000000        0.0000000000000000     
   1.1406250000000000        1.0000000000000000       -4.0239050322328195E-054   1.1853247881934303E-056   1.0000000000000000        0.0000000000000000     
   1.1718750000000000        1.0000000000000000       -8.2330441882426129E-054   2.4355287301863112E-056   1.0000000000000000        0.0000000000000000     
   1.2031250000000000        1.0000000000000000       -1.6794124793726064E-053   4.9891548947432376E-056   1.0000000000000000        0.0000000000000000     
   1.2343750000000000        1.0000000000000000       -3.4154386855329336E-053   1.0189388528294370E-055   1.0000000000000000        0.0000000000000000     
   1.2656250000000000        1.0000000000000000       -6.9252378961458188E-053   2.0747465868693877E-055   1.0000000000000000        0.0000000000000000     
   1.2968750000000000        1.0000000000000000       -1.3999994421120065E-052   4.2119683464591782E-055   1.0000000000000000        0.0000000000000000     
   1.3281250000000000        1.0000000000000000       -2.8218302983523754E-052   8.5253950722201609E-055   1.0000000000000000        0.0000000000000000     
   1.3593750000000000        1.0000000000000000       -5.6708447083600540E-052   1.7205155276361703E-054   1.0000000000000000        0.0000000000000000     
   1.3906250000000000        1.0000000000000000       -1.1362699418052235E-051   3.4619572913878116E-054   1.0000000000000000        0.0000000000000000     
   1.4218750000000000        1.0000000000000000       -2.2700445270862372E-051   6.9455605423215563E-054   1.0000000000000000        0.0000000000000000     
   1.4531250000000000        1.0000000000000000       -4.5217616145178222E-051   1.3893701718359038E-053   1.0000000000000000        0.0000000000000000     
   1.4843750000000000        1.0000000000000000       -8.9805279003477503E-051   2.7711207604010061E-053   1.0000000000000000        0.0000000000000000     
   1.5156250000000000        1.0000000000000000       -1.7783475123312989E-050   5.5108760743489416E-053   1.0000000000000000        0.0000000000000000     
   1.5468750000000000        1.0000000000000000       -3.5111611107112356E-050   1.0927318963721934E-052   1.0000000000000000        0.0000000000000000     
   1.5781250000000000        1.0000000000000000       -6.9119754696410491E-050   2.1603972626776116E-052   1.0000000000000000        0.0000000000000000     
   1.6093750000000000        1.0000000000000000       -1.3566505525788148E-049   4.2587195857308729E-052   1.0000000000000000        0.0000000000000000     
   1.6406250000000000        1.0000000000000000       -2.6548767213250853E-049   8.3704240013611493E-052   1.0000000000000000        0.0000000000000000     
   1.6718750000000000        1.0000000000000000       -5.1799614942247058E-049   1.6403463110334754E-051   1.0000000000000000        0.0000000000000000     
   1.7031250000000000        1.0000000000000000       -1.0076478909312987E-048   3.2050817207604543E-051   1.0000000000000000        0.0000000000000000     
   1.7343750000000000        1.0000000000000000       -1.9542694480977447E-048   6.2438578771458019E-051   1.0000000000000000        0.0000000000000000     
   1.7656250000000000        1.0000000000000000       -3.7787282954444924E-048   1.2127496270148652E-050   1.0000000000000000        0.0000000000000000     
   1.7968750000000000        1.0000000000000000       -7.2842281405277165E-048   2.3484775120315651E-050   1.0000000000000000        0.0000000000000000     
   1.8281250000000000        1.0000000000000000       -1.3998706757457736E-047   4.5340945446139872E-050   1.0000000000000000        0.0000000000000000     
   1.8593750000000000        1.0000000000000000       -2.6819293761204431E-047   8.7271870950398558E-050   1.0000000000000000        0.0000000000000000     
   1.8906250000000000        1.0000000000000000       -5.1221102714094928E-047   1.6746611689148895E-049   1.0000000000000000        0.0000000000000000     
   1.9218750000000000        1.0000000000000000       -9.7516532380421000E-047   3.2035877533154369E-049   1.0000000000000000        0.0000000000000000     
   1.9531250000000000        1.0000000000000000       -1.8506282726029629E-046   6.1092784352497909E-049   1.0000000000000000        0.0000000000000000     
   1.9843750000000000        1.0000000000000000       -3.5006908860261067E-046   1.1613733465881373E-048   1.0000000000000000        0.0000000000000000     
   2.0156250000000000        1.0000000000000000       -6.6002731019245123E-046   2.2007246731284868E-048   1.0000000000000000        0.0000000000000000     
   2.0468750000000000        1.0000000000000000       -1.2402843366278913E-045   4.1567398904844005E-048   1.0000000000000000        0.0000000000000000     
   2.0781250000000000        1.0000000000000000       -2.3227736317073234E-045   7.8255070743687317E-048   1.0000000000000000        0.0000000000000000     
   2.1093750000000000        1.0000000000000000       -4.3350184979103745E-045   1.4683225665200546E-047   1.0000000000000000        0.0000000000000000     
   2.1406250000000000        1.0000000000000000       -8.0619917165739157E-045   2.7457056619171203E-047   1.0000000000000000        0.0000000000000000     
   2.1718750000000000        1.0000000000000000       -1.4939161433812749E-044   5.1165965343856495E-047   1.0000000000000000        0.0000000000000000     
   2.2031250000000000        1.0000000000000000       -2.7580584243981977E-044   9.5010326367960825E-047   1.0000000000000000        0.0000000000000000     
   2.2343750000000000        1.0000000000000000       -5.0725933816461915E-044   1.7578700390346105E-046   1.0000000000000000        0.0000000000000000     
   2.2656250000000000        1.0000000000000000       -9.2930073928584472E-044   3.2403241242674487E-046   1.0000000000000000        0.0000000000000000     
   2.2968750000000000        1.0000000000000000       -1.6956094532448548E-043   5.9501808407798062E-046   1.0000000000000000        0.0000000000000000     
   2.3281250000000000        1.0000000000000000       -3.0808786348081745E-043   1.0883290619234165E-045   1.0000000000000000        0.0000000000000000     
   2.3593750000000000        1.0000000000000000       -5.5735163675175401E-043   1.9825311089938068E-045   1.0000000000000000        0.0000000000000000     
   2.3906250000000000        1.0000000000000000       -1.0037040357957082E-042   3.5961906779352183E-045   1.0000000000000000        0.0000000000000000     
   2.4218750000000000        1.0000000000000000       -1.7988973359800355E-042   6.4945912917382906E-045   1.0000000000000000        0.0000000000000000     
   2.4531250000000000        1.0000000000000000       -3.2078797126381860E-042   1.1675064149352235E-044   1.0000000000000000        0.0000000000000000     
   2.4843750000000000        1.0000000000000000       -5.6899426007228186E-042   2.0886372815269067E-044   1.0000000000000000        0.0000000000000000     
   2.5156250000000000        1.0000000000000000       -1.0035030990774701E-041   3.7174408370287947E-044   1.0000000000000000        0.0000000000000000     
   2.5468750000000000        1.0000000000000000       -1.7589888847703821E-041   6.5805547975636315E-044   1.0000000000000000        0.0000000000000000     
   2.5781250000000000        1.0000000000000000       -3.0627734648716562E-041   1.1581171974532126E-043   1.0000000000000000        0.0000000000000000     
   2.6093750000000000        1.0000000000000000       -5.2941707671320025E-041   2.0254219125052931E-043   1.0000000000000000        0.0000000000000000     
   2.6406250000000000        1.0000000000000000       -9.0775872015756076E-041   3.5181236811698619E-043   1.0000000000000000        0.0000000000000000     
   2.6718750000000000        1.0000000000000000       -1.5424181260211007E-040   6.0651922372059765E-043   1.0000000000000000        0.0000000000000000     
   2.7031250000000000        1.0000000000000000       -2.5938287067313171E-040   1.0369294492212721E-042   1.0000000000000000        0.0000000000000000     
   2.7343750000000000        1.0000000000000000       -4.3098711279886184E-040   1.7561474351182029E-042   1.0000000000000000        0.0000000000000000     
   2.7656250000000000        1.0000000000000000       -7.0598561861040068E-040   2.9422582105864208E-042   1.0000000000000000        0.0000000000000000     
   2.7968750000000000        1.0000000000000000       -1.1365205304362100E-039   4.8676192255758125E-042   1.0000000000000000        0.0000000000000000     
   2.8281250000000000        1.0000000000000000       -1.7899248559350940E-039   7.9321451206277089E-042   1.0000000000000000        0.0000000000000000     
   2.8593750000000000        1.0000000000000000       -2.7386812408046877E-039   1.2687708707174562E-041   1.0000000000000000        0.0000000000000000     
   2.8906250000000000        1.0000000000000000       -4.0244161304732534E-039   1.9817654454036813E-041   1.0000000000000000        0.0000000000000000     
   2.9218750000000000        1.0000000000000000       -4.7649158235805885E-017   2.9983925456979962E-041   1.0000000000000000        0.0000000000000000     
   2.9531250000000000        1.0000000000000000        2.9335792570153876E-016   4.3344454504015027E-041   1.0000000000000000        0.0000000000000000     
   2.9843750000000000       0.99999999999999889        3.6517595903705107E-015   5.8316145338309218E-041  0.99999999999999889       -1.1102230246251565E-015
   3.0156250000000000       0.99999999999999667        1.0559141101477287E-014   6.8698992925905561E-041  0.99999999999999667       -3.3306690738754696E-015
   3.0468750000000000       0.99999999999999378        1.9956026618513057E-014   5.7363617244388868E-041  0.99999999999999378       -6.2172489379008766E-015
   3.0781250000000000       0.99999999999999090        2.8796180753845933E-014  -1.7082988550692018E-041  0.99999999999999090       -9.1038288019262836E-015
   3.1093750000000000       0.99999999999998945        3.3327387704245948E-014  -2.4769398719253102E-040  0.99999999999998945       -1.0547118733938987E-014
   3.1406250000000000       0.99999999999999023        2.9927890593120710E-014  -8.3429032162278809E-040  0.99999999999999023       -9.7699626167013776E-015
   3.1718750000000000       0.99999999999999345        1.8817955032127848E-014  -2.1924490730813434E-039  0.99999999999999345       -6.5503158452884236E-015
   3.2031250000000000       0.99999999999999478        1.5811679088956299E-014  -5.1660685143280807E-039  0.99999999999999478       -5.2180482157382357E-015
   3.2343750000000000       0.99999999999998468        4.7318500087320957E-014  -1.1437079904118798E-038  0.99999999999998468       -1.5321077739827160E-014
   3.2656250000000000       0.99999999999995981        1.2548016261305957E-013  -2.4307136471931538E-038  0.99999999999995981       -4.0190073491430667E-014
   3.2968750000000000       0.99999999999994071        1.8502242221360272E-013  -5.0175664322822731E-038  0.99999999999994071       -5.9285909514983359E-014
   3.3281250000000000       0.99999999999997657        7.2772843175911616E-014  -1.0131228742324469E-037  0.99999999999997657       -2.3425705819590803E-014
   3.3593750000000000        1.0000000000000890       -2.7895116808375257E-013  -2.0101951547046137E-037   1.0000000000000890        8.9039886574937555E-014
   3.3906250000000000        1.0000000000001732       -5.4198095891204010E-013  -3.9318278217666824E-037   1.0000000000001732        1.7319479184152442E-013
   3.4218750000000000       0.99999999999998179        5.6527334988116902E-014  -7.5982811859994854E-037  0.99999999999998179       -1.8207657603852567E-014
   3.4531250000000000       0.99999999999938882        1.9136158028187428E-012  -1.4532176090195508E-036  0.99999999999938882       -6.1117777505614868E-013
   3.4843750000000000       0.99999999999887434        3.5229472881202523E-012  -2.7542056714507354E-036  0.99999999999887434       -1.1256551246674462E-012
   3.5156250000000000       0.99999999999963873        1.1306028157138942E-012  -5.1778061106156893E-036  0.99999999999963873       -3.6126657221302594E-013
   3.5468750000000000        1.0000000000024531       -7.6803095458833408E-012  -9.6632457732921019E-036   1.0000000000024531        2.4531487952117459E-012
   3.5781250000000000        1.0000000000053619       -1.6785499417572354E-011  -1.7914549825718909E-035   1.0000000000053619        5.3619331197296560E-012
   3.6093750000000000        1.0000000000027554       -8.6255009469320575E-012  -3.3008199860374448E-035   1.0000000000027554        2.7553515025147135E-012
   3.6406250000000000       0.99999999998990696        3.1597377367332806E-011  -6.0472696394650661E-035  0.99999999998990696       -1.0093037516867298E-011
   3.6718750000000000       0.99999999997345534        8.3099938006974185E-011  -1.1019864810975363E-034  0.99999999997345534       -2.6544655362670255E-011
   3.7031250000000000       0.99999999997809430        6.8576290912916501E-011  -1.9980490737275888E-034  0.99999999997809430       -2.1905699476576501E-011
   3.7343750000000000        1.0000000000312306       -9.7768984173066421E-011  -3.6054778544544435E-034   1.0000000000312306        3.1230573682705653E-011
   3.7656250000000000        1.0000000001182068       -3.7004833352827504E-010  -6.4765558659462795E-034   1.0000000001182068        1.1820677769946997E-010
   3.7968750000000000        1.0000000001406357       -4.4025908958630543E-010  -1.1583360767330307E-033   1.0000000001406357        1.4063572528755230E-010
   3.8281250000000000       0.99999999995377176        1.4471921534849071E-010  -2.0630407807460679E-033  0.99999999995377176       -4.6228243455459506E-011
   3.8593750000000000       0.99999999953855945        1.4445389853745234E-009  -3.6595539639835381E-033  0.99999999953855945       -4.6144055243502180E-010
   3.8906250000000000       0.99999999922487992        2.4265101592399075E-009  -6.4662449632695832E-033  0.99999999922487992       -7.7512007923274950E-010
   3.9218750000000000       0.99999999968401843        9.8917754124261645E-010  -1.1382291277686909E-032  0.99999999968401843       -3.1598157423928797E-010
   3.9531250000000000        1.0000000013779404       -4.3136373286193093E-009  -1.9962041993306328E-032   1.0000000013779404        1.3779404284264274E-009
   3.9843750000000000        1.0000000035514043       -1.1117653516267386E-008  -3.4883272228996500E-032   1.0000000035514043        3.5514042817652580E-009
   4.0156250000000000        1.0000000036340517       -1.1376380824902379E-008  -6.0743725711586079E-032   1.0000000036340517        3.6340517262090088E-009
   4.0468750000000000       0.99999999844252208        4.8756776281542989E-009  -1.0541170123371675E-031  0.99999999844252208       -1.5574779244076353E-009
   4.0781250000000000       0.99999998782230637        3.8122210751079476E-008  -1.8230868151733148E-031  0.99999998782230637       -1.2177693631265640E-008
   4.1093750000000000       0.99999997890603654        6.6034550400030981E-008  -3.1425489117624890E-031  0.99999997890603654       -2.1093963464835497E-008
   4.1406250000000000       0.99999998627656395        4.2961151804337909E-008  -5.3992739621489631E-031  0.99999998627656395       -1.3723436054213778E-008
   4.1718750000000000        1.0000000231123378       -7.2353059369399342E-008  -9.2467146156705436E-031   1.0000000231123378        2.3112337821373785E-008
   4.2031250000000000        1.0000000837641274       -2.6222318708115555E-007  -1.5785429135591442E-030   1.0000000837641274        8.3764127412067069E-008
   4.2343750000000000        1.0000001283981717       -4.0194984164540181E-007  -2.6863239869879615E-030   1.0000001283981717        1.2839817165044565E-007
   4.2656250000000000        1.0000000887911933       -2.7796039569706829E-007  -4.5573035724217955E-030   1.0000000887911933        8.8791193286752446E-008
   4.2968750000000000       0.99999991130578436        2.7765681702500686E-007  -7.7075804449151924E-030  0.99999991130578436       -8.8694215638618346E-008
   4.3281250000000000       0.99999963313449258        1.1484708509148536E-006  -1.2995717437211341E-029  0.99999963313449258       -3.6686550741737989E-007
   4.3593750000000000       0.99999945801271017        1.6966890590027211E-006  -2.1845640366257048E-029  0.99999945801271017       -5.4198728982601807E-007
   4.3906250000000000       0.99999977747120916        6.9662547837436635E-007  -3.6611763730919886E-029  0.99999977747120916       -2.2252879083861643E-007
   4.4218750000000000        1.0000010945480633       -3.4264771898699408E-006  -6.1175251865290470E-029   1.0000010945480633        1.0945480632962301E-006
   4.4531250000000000        1.0000038536995646       -1.2063977620872018E-005  -1.0191472877824263E-028   1.0000038536995646        3.8536995645710448E-006
   4.4843750000000000        1.0000082416680218       -2.5800450946317231E-005  -1.6928170872815464E-028   1.0000082416680218        8.2416680218244665E-006
   4.5156250000000000        1.0000140594393248       -4.4012857523753962E-005  -2.8034955699544637E-028   1.0000140594393248        1.4059439324753953E-005
   4.5468750000000000        1.0000207437503015       -6.4937881896000879E-005  -4.6292477106732204E-028   1.0000207437503015        2.0743750301477348E-005
   4.5781250000000000        1.0000275416646969       -8.6218462022963894E-005  -7.6215751255950544E-028   1.0000275416646969        2.7541664696872914E-005
   4.6093750000000000        1.0000337566307200       -1.0567408140034404E-004  -1.2511374325107918E-027   1.0000337566307200        3.3756630720027658E-005
   4.6406250000000000        1.0000389446984166       -1.2191500497690282E-004  -2.0478239904868783E-027   1.0000389446984166        3.8944698416587542E-005
   4.6718750000000000        1.0000429729533378       -1.3452517860791432E-004  -3.3420126130912434E-027   1.0000429729533378        4.2972953337772068E-005
   4.7031250000000000        1.0000459364516390       -1.4380218911023992E-004  -5.4381488058133147E-027   1.0000459364516390        4.5936451638972642E-005
   4.7343750000000000        1.0000480076882539       -1.5028603275666459E-004  -8.8230857003722034E-027   1.0000480076882539        4.8007688253859371E-005
   4.7656250000000000        1.0000493138221742       -1.5437477905284321E-004  -1.4272969553669329E-026   1.0000493138221742        4.9313822174212874E-005
   4.7968750000000000        1.0000498951093604       -1.5619445058914468E-004  -2.3021296579193629E-026   1.0000498951093604        4.9895109360376111E-005
   4.8281250000000000        1.0000497317721779       -1.5568313707653756E-004  -3.7022275473958644E-026   1.0000497317721779        4.9731772177930011E-005
   4.8593750000000000        1.0000487863131622       -1.5272345518827429E-004  -5.9362161284271351E-026   1.0000487863131622        4.8786313162185735E-005
   4.8906250000000000        1.0000470178424568       -1.4718739896833557E-004  -9.4899517477140144E-026   1.0000470178424568        4.7017842456753556E-005
   4.9218750000000000        1.0000443676777466       -1.3889126097629337E-004  -1.5125838164491733E-025   1.0000443676777466        4.4367677746626200E-005
   4.9531250000000000        1.0000407524800192       -1.2757414324363170E-004  -2.4036345322248798E-025   1.0000407524800192        4.0752480019223825E-005
   4.9843750000000000        1.0000361031045637       -1.1301957612981869E-004  -3.8080464821881533E-025   1.0000361031045637        3.6103104563700583E-005
   5.0156250000000000        1.0000304535979088       -9.5334117369944431E-005  -6.0146582659985913E-025   1.0000304535979088        3.0453597908763896E-005
   5.0468750000000000        1.0000240399801417       -7.5256590240553047E-005  -9.4707285839984301E-025   1.0000240399801417        2.4039980141665751E-005
   5.0781250000000000        1.0000173437697373       -5.4294350693522052E-005  -1.4866439246291925E-024   1.0000173437697373        1.7343769737276915E-005
   5.1093750000000000        1.0000110295021891       -3.4527706648170463E-005  -2.3263099300841076E-024   1.0000110295021891        1.1029502189119356E-005
   5.1406250000000000        1.0000057755599598       -1.8080336625189969E-005  -3.6286868161887075E-024   1.0000057755599598        5.7755599598419138E-006
   5.1718750000000000        1.0000020590572611       -6.4458658779486551E-006  -5.6420266166861617E-024   1.0000020590572611        2.0590572611389746E-006
   5.2031250000000000       0.99999999321047173        2.1255069282402187E-008  -8.7438948205071224E-024  0.99999999321047173       -6.7895282729324435E-009
   5.2343750000000000       0.99999930206702670        2.1848762275878052E-006  -1.3506320403808036E-023  0.99999930206702670       -6.9793297330367210E-007
   5.2656250000000000       0.99999945222191000        1.7148162889910460E-006  -2.0792522190199631E-023  0.99999945222191000       -5.4777808999872946E-007
   5.2968750000000000       0.99999987794612433        3.8208866269890803E-007  -3.1899814642048062E-023  0.99999987794612433       -1.2205387567298942E-007
   5.3281250000000000        1.0000001860302750       -5.8236706553174239E-007  -4.8769654863225945E-023   1.0000001860302750        1.8603027496233437E-007
   5.3593750000000000        1.0000002435566837       -7.6245317573708350E-007  -7.4294694850988517E-023   1.0000002435566837        2.4355668371001116E-007
   5.3906250000000000        1.0000001257349220       -3.9361273855726612E-007  -1.1276503393880079E-022   1.0000001257349220        1.2573492202960779E-007
   5.4218750000000000       0.99999998220235686        5.5715249429718333E-008  -1.7051273618425077E-022  0.99999998220235686       -1.7797643137029695E-008
   5.4531250000000000       0.99999991520483511        2.6545066796214512E-007  -2.5683642034397080E-022  0.99999991520483511       -8.4795164889683861E-008
   5.4843750000000000       0.99999993411054700        2.0626642311540795E-007  -3.8531784649693982E-022  0.99999993411054700       -6.5889453004785992E-008
   5.5156250000000000       0.99999998692431080        4.0933188866119426E-008  -5.7568141272261105E-022  0.99999998692431080       -1.3075689198061013E-008
   5.5468750000000000        1.0000000206409465       -6.4616579266470805E-008  -8.5639646822905751E-022   1.0000000206409465        2.0640946507555213E-008
   5.5781250000000000        1.0000000188807652       -5.9106340412297803E-008  -1.2682813901409963E-021   1.0000000188807652        1.8880765173534542E-008
   5.6093750000000000       0.99999999853447030        4.5876383150603359E-009  -1.8694351053536807E-021  0.99999999853447030       -1.4655296975973897E-009
   5.6406250000000000       0.99999998313973903        5.2780771234124331E-008  -2.7418891160672411E-021  0.99999998313973903       -1.6860260965145812E-008
   5.6718750000000000       0.99999998185170735        5.6812947926901610E-008  -4.0004254604508292E-021  0.99999998185170735       -1.8148292646458231E-008
   5.7031250000000000       0.99999998817932323        3.7004376573776286E-008  -5.8040126911255479E-021  0.99999998817932323       -1.1820676770746275E-008
   5.7343750000000000       0.99999999184027821        2.5543772807928626E-008  -8.3702165523579318E-021  0.99999999184027821       -8.1597217871376415E-009
   5.7656250000000000       0.99999998891503505        3.4701230514612936E-008  -1.1992645716663422E-020  0.99999998891503505       -1.1084964945951015E-008
   5.7968750000000000       0.99999998247312816        5.4867587011451941E-008  -1.7060827498302214E-020  0.99999998247312816       -1.7526871842754588E-008
   5.8281250000000000       0.99999997692251297        7.2243761109394558E-008  -2.4080594350246581E-020  0.99999997692251297       -2.3077487032452382E-008
   5.8593750000000000       0.99999997352999781        8.2864014750249816E-008  -3.3690643115034844E-020  0.99999997352999781       -2.6470002190137620E-008
   5.8906250000000000       0.99999997062996182        9.1942567628044380E-008  -4.6666672616566439E-020  0.99999997062996182       -2.9370038179266089E-008
   5.9218750000000000       0.99999996642873012        1.0509450545629193E-007  -6.3897248668132798E-020  0.99999996642873012       -3.3571269875132259E-008
   5.9531250000000000       0.99999996075378161        1.2285990233018818E-007  -8.6303464796279835E-020  0.99999996075378161       -3.9246218386246312E-008
   5.9843750000000000       0.99999995453770951        1.4231928390895070E-007  -1.1465472743143293E-019  0.99999995453770951       -4.5462290487741086E-008
   6.0156250000000000       0.99999994846583606        1.6132725270327887E-007  -1.4920122949498471E-019  0.99999994846583606       -5.1534163936217681E-008
   6.0468750000000000       0.99999994244731993        1.8016818792090864E-007  -1.8899321234951017E-019  0.99999994244731993       -5.7552680066130790E-008
   6.0781250000000000       0.99999993608759052        2.0007729311101950E-007  -2.3067782564858031E-019  0.99999993608759052       -6.3912409475896936E-008
   6.1093750000000000       0.99999992927066550        2.2141764875291686E-007  -2.6644101205546952E-019  0.99999992927066550       -7.0729334500363450E-008
   6.1406250000000000       0.99999992221505940        2.4350518993452389E-007  -2.8057150092365946E-019  0.99999992221505940       -7.7784940599734398E-008
   6.1718750000000000       0.99999991516791409        2.6556624132954583E-007  -2.4383263534998851E-019  0.99999991516791409       -8.4832085911479282E-008
   6.2031250000000000       0.99999990820816620        2.8735369578191480E-007  -1.0438494293216983E-019  0.99999990820816620       -9.1791833800591860E-008
   6.2343750000000000       0.99999990131881644        3.0892077111184036E-007   2.2666621101516402E-019  0.99999990131881644       -9.8681183557935981E-008
   6.2656250000000000       0.99999989453604687        3.3015420125041594E-007   8.9802678449104238E-019  0.99999989453604687       -1.0546395312616141E-007
   6.2968750000000000       0.99999988798131201        3.5067376890261674E-007   2.1536996757378659E-018  0.99999988798131201       -1.1201868799215475E-007
   6.3281250000000000       0.99999988178933652        3.7005772071968107E-007   4.3878462833210425E-018  0.99999988178933652       -1.1821066348005616E-007
   6.3593750000000000       0.99999987604872287        3.8802868682527586E-007   8.2289486513284027E-018  0.99999987604872287       -1.2395127713116239E-007
   6.3906250000000000       0.99999987080419472        4.0444665939031437E-007   1.4668011649576843E-017  0.99999987080419472       -1.2919580527626096E-007
   6.4218750000000000       0.99999986608408731        4.1922293231889082E-007   2.5252582664681919E-017  0.99999986608408731       -1.3391591269229508E-007
   6.4531250000000000       0.99999986192070556        4.3225637771418384E-007   4.2378606690232804E-017  0.99999986192070556       -1.3807929444276112E-007
   6.4843750000000000       0.99999985837158489        4.4336688208988634E-007   6.9726968122041838E-017  0.99999985837158500       -1.4162841499576473E-007
   6.5156250000000000       0.99999985553746440        4.5223908154992109E-007   1.1291296379761390E-016  0.99999985553746451       -1.4446253548960897E-007
   6.5468750000000000       0.99999985352174559        4.5854927808008306E-007   1.8044767528143520E-016  0.99999985352174581       -1.4647825419267235E-007
   6.5781250000000000       0.99999985228348487        4.6242564907138967E-007   2.8515414873850975E-016  0.99999985228348520       -1.4771651479783543E-007
   6.6093750000000000       0.99999985145387704        4.6502273339410747E-007   4.4624387885577956E-016  0.99999985145387749       -1.4854612251369304E-007
   6.6406250000000000       0.99999985033349248        4.6853008931657754E-007   6.9234788787276299E-016  0.99999985033349315       -1.4966650685455107E-007
   6.6718750000000000       0.99999984828417710        4.7494546146171072E-007   1.0659221707328654E-015  0.99999984828417821       -1.5171582179451804E-007
   6.7031250000000000       0.99999984544561216        4.8383157578722639E-007   1.6296239130451994E-015  0.99999984544561382       -1.5455438617806294E-007
   6.7343750000000000       0.99999984324147573        4.9073161133877466E-007   2.4755025844196907E-015  0.99999984324147817       -1.5675852182983618E-007
   6.7656250000000000       0.99999984387934548        4.8873475738678188E-007   3.7381960385871460E-015  0.99999984387934926       -1.5612065074055437E-007
   6.7968750000000000       0.99999984844442591        4.7444378563897092E-007   5.6138033370737591E-015  0.99999984844443157       -1.5155556842838536E-007
   6.8281250000000000       0.99999985430456850        4.5609862804016526E-007   8.3867737624269240E-015  0.99999985430457694       -1.4569542305942207E-007
   6.8593750000000000       0.99999985372400990        4.5791605102080083E-007   1.2468073935360251E-014  0.99999985372402234       -1.4627597766381228E-007
   6.8906250000000000       0.99999983569058792        5.1436957579336003E-007   1.8449164549002962E-014  0.99999983569060635       -1.6430939364653341E-007
   6.9218750000000000       0.99999979129037686        6.5336420661727540E-007   2.7178059205723971E-014  0.99999979129040406       -2.0870959593910499E-007
   6.9531250000000000       0.99999972017633842        8.7598634793887512E-007   3.9866116441219885E-014  0.99999972017637828       -2.7982362171830033E-007
   6.9843750000000000       0.99999963378842116        1.1464232925490399E-006   5.8237453865031116E-014  0.99999963378847945       -3.6621152055271722E-007
   7.0156250000000000       0.99999955198577206        1.4025060603070588E-006   8.4737264669301362E-014  0.99999955198585677       -4.4801414322837019E-007
   7.0468750000000000       0.99999949374115327        1.5848404827705393E-006   1.2282125061151535E-013  0.99999949374127606       -5.0625872394238769E-007
   7.0781250000000000       0.99999946702453690        1.6684765716972795E-006   1.7735637427699330E-013  0.99999946702471421       -5.3297528579410169E-007
   7.1093750000000000       0.99999946442306453        1.6766202267262512E-006   2.5517384878958199E-013  0.99999946442331966       -5.3557668033832329E-007
   7.1406250000000000       0.99999946772725157        1.6662761365223259E-006   3.6582960241063088E-013  0.99999946772761739       -5.3227238261399634E-007
   7.1718750000000000       0.99999945866527806        1.6946441171702069E-006   5.2264651920502508E-013  0.99999945866580076       -5.4133419924440318E-007
   7.2031250000000000       0.99999942869102521        1.7884777021329324E-006   7.4413804154932928E-013  0.99999942869176939       -5.7130823061246616E-007
   7.2343750000000000       0.99999938163478785        1.9357860915354491E-006   1.0559461282411638E-012  0.99999938163584379       -6.1836415621296936E-007
   7.2656250000000000       0.99999932843753314        2.1023185228449414E-006   1.4934705337394112E-012  0.99999932843902661       -6.7156097338649801E-007
   7.2968750000000000       0.99999927877821237        2.2577749242482182E-006   2.1054240251753635E-012  0.99999927878031780       -7.2121968219818200E-007
   7.3281250000000000       0.99999923582682027        2.3922314319634711E-006   2.9586234423867279E-012  0.99999923582977890       -7.6417022110142341E-007
   7.3593750000000000       0.99999919692987549        2.5139944691376142E-006   4.1444244357454271E-012  0.99999919693401995       -8.0306598004842300E-007
   7.3906250000000000       0.99999915809344564        2.6355666339657118E-006   5.7873345787283974E-012  0.99999915809923301       -8.4190076699020011E-007
   7.4218750000000000       0.99999911783491757        2.7615887095103128E-006   8.0565032160075670E-012  0.99999911784297413       -8.8215702587213229E-007
   7.4531250000000000       0.99999907767031504        2.8873140759645666E-006   1.1180996659212083E-011  0.99999907768149598       -9.2231850401525151E-007
   7.4843750000000000       0.99999903995573636        3.0053660089784793E-006   1.5470036278867352E-011  0.99999903997120643       -9.6002879357293125E-007
   7.5156250000000000       0.99999900573212164        3.1124845435281337E-006   2.1339719523380580E-011  0.99999900575346135       -9.9424653865476387E-007
   7.5468750000000000       0.99999897438363961        3.2105957893863521E-006   2.9348178058466453E-011  0.99999897441298780       -1.0255870122044541E-006
   7.5781250000000000       0.99999894478099649        3.3032326653357920E-006   4.0241675033103334E-011  0.99999894482123819       -1.0551787618107156E-006
   7.6093750000000000       0.99999891639254046        3.3920563905600960E-006   5.5014831352904281E-011  0.99999891644755534       -1.0835524446584088E-006
   7.6406250000000000       0.99999888939388915        3.4765130558993153E-006   7.4989030263529959E-011  0.99999888946887816       -1.1105311218395642E-006
   7.6718750000000000       0.99999886405855531        3.5557409496476811E-006   1.0191411769955530E-010  0.99999886416046946       -1.1358395305416380E-006
   7.7031250000000000       0.99999884027998720        3.6300664027446962E-006   1.3809983619801391E-010  0.99999884041808706       -1.1595819129350815E-006
   7.7343750000000000       0.99999881764343435        3.7007782753874255E-006   1.8658505290835250E-010  0.99999881783001943       -1.1821699805736330E-006
   7.7656250000000000       0.99999879578239326        3.7690114343656150E-006   2.5135482454275783E-010  0.99999879603374808       -1.2039662519169880E-006
   7.7968750000000000       0.99999877457175623        3.8351412207968445E-006   3.3761774811168658E-010  0.99999877490937394       -1.2250906260558025E-006
   7.8281250000000000       0.99999875403239291        3.8990810610846164E-006   4.5215894643211007E-010  0.99999875448455189       -1.2455154481116892E-006
   7.8593750000000000       0.99999873414495521        3.9608639471428752E-006   6.0378750718587025E-010  0.99999873474874268       -1.2652512573207986E-006
   7.8906250000000000       0.99999871477248226        4.0208829540981293E-006   8.0390131200509390E-010  0.99999871557638353       -1.2844236164655243E-006
   7.9218750000000000       0.99999869570694144        4.0797433208263769E-006   1.0671970350272547E-009  0.99999869677413844       -1.3032258615597314E-006
   7.9531250000000000       0.99999867676271414        4.1379670059546693E-006   1.4125587295550158E-009  0.99999867817527288       -1.3218247271185035E-006
   7.9843750000000000       0.99999865788837095        4.1956393193210078E-006   1.8641649135504272E-009  0.99999865975253588       -1.3402474641210915E-006
   8.0156250000000000       0.99999863928963917        4.2520196675642472E-006   2.4528614410839548E-009  0.99999864174250064       -1.3582574993620256E-006
   8.0468750000000000       0.99999862145652385        4.3054513523040148E-006   3.2178556986990415E-009  0.99999862467437950       -1.3753256205006892E-006
   8.0781250000000000       0.99999860489782999        4.3541861370453118E-006   4.2087967238928708E-009  0.99999860910662675       -1.3908933732542650E-006
   8.1093750000000000       0.99999858951343212        4.3983413948250049E-006   5.4883155521046252E-009  0.99999859500174770       -1.4049982522967852E-006
   8.1406250000000000       0.99999857389854674        4.4420684337610485E-006   7.1351101830106410E-009  0.99999858103365691       -1.4189663430919097E-006
   8.1718750000000000       0.99999855521696690        4.4939376718693008E-006   9.2476695772704268E-009  0.99999856446463653       -1.4355353634698531E-006
   8.2031250000000000       0.99999853023245855        4.5636958786928269E-006   1.1948740393732788E-008  0.99999854218119899       -1.4578188010094806E-006
   8.2343750000000000       0.99999849747123748        4.6554798751467532E-006   1.5390647810834394E-008  0.99999851286188524       -1.4871381147640861E-006
   8.2656250000000000       0.99999845954707123        4.7605181269002549E-006   1.9761586430496762E-008  0.99999847930865771       -1.5206913422938229E-006
   8.2968750000000000       0.99999842404579886        4.8543386625945969E-006   2.5292997151108566E-008  0.99999844933879600       -1.5506612039972723E-006
   8.3281250000000000       0.99999840168890852        4.9024911525609291E-006   3.2268138633501320E-008  0.99999843395704713       -1.5660429528718822E-006
   8.3593750000000000       0.99999840190655620        4.8743747039347310E-006   4.1031944438929054E-008  0.99999844293850060       -1.5570614994020460E-006
   8.3906250000000000       0.99999842775113745        4.7591258496023242E-006   5.2002225036217832E-008  0.99999847975336253       -1.5202466374653056E-006
   8.4218750000000000       0.99999847304148559        4.5745193311684561E-006   6.5682222470462683E-008  0.99999853872370803       -1.4612762919696820E-006
   8.4531250000000000       0.99999852382519672        4.3623469668019124E-006   8.2674447999020949E-008  0.99999860649964467       -1.3935003553289249E-006
   8.4843750000000000       0.99999856389052277        4.1711159194068541E-006   1.0369562122233310E-007  0.99999866758614397       -1.3324138560255605E-006
   8.5156250000000000       0.99999858155558297        4.0347459226462709E-006   1.2959237299048286E-007  0.99999871114795591       -1.2888520440901274E-006
   8.5468750000000000       0.99999857402601122        3.9588778695520795E-006   1.6135716115222993E-007  0.99999873538317241       -1.2646168275898262E-006
   8.5781250000000000       0.99999854700082669        3.9220597542499836E-006   2.0014356281592118E-007  0.99999874714438952       -1.2528556104784982E-006
   8.6093750000000000       0.99999851007082707        3.8901098694332213E-006   2.4727973084857841E-007  0.99999875735055788       -1.2426494421236001E-006
   8.6406250000000000       0.99999847088258353        3.8343553516572023E-006   3.0427831387808914E-007  0.99999877516089741       -1.2248391025870831E-006
   8.6718750000000000       0.99999843144195422        3.7431913167421087E-006   3.7284051201368800E-007  0.99999880428246624       -1.1957175337640180E-006
   8.7031250000000000       0.99999838818371911        3.6218783249619386E-006   4.5485114419207329E-007  0.99999884303486331       -1.1569651366949429E-006
   8.7343750000000000       0.99999833491202683        3.4833938095685339E-006   5.5236060171959114E-007  0.99999888727262853       -1.1127273714661712E-006
   8.7656250000000000       0.99999826618893328        3.3379386448061880E-006   6.6754831486123588E-007  0.99999893373724813       -1.0662627518698287E-006
   8.7968750000000000       0.99999817906871913        3.1877017516014934E-006   8.0266081785186539E-007  0.99999898172953694       -1.0182704630601336E-006
   8.8281250000000000       0.99999807268447494        3.0284552614405555E-006   9.5991560872180864E-007  0.99999903260008360       -9.6739991639616107E-007
   8.8593750000000000       0.99999794673490972        2.8547343557553507E-006   1.1413597034606542E-006  0.99999908809461313       -9.1190538686891642E-007
   8.8906250000000000       0.99999780035989205        2.6639854391896812E-006   1.3486690122008732E-006  0.99999914902890430       -8.5097109570053675E-007
   8.9218750000000000       0.99999763220860871        2.4572199083102594E-006   1.5828713446134847E-006  0.99999921507995337       -7.8492004662589210E-007
   8.9531250000000000       0.99999744148012726        2.2369290702260620E-006   1.8439719027120796E-006  0.99999928545202998       -7.1454797001546666E-007
   8.9843750000000000       0.99999722918101985        2.0047055917676860E-006   2.1304554564546983E-006  0.99999935963647635       -6.4036352365182125E-007
   9.0156250000000000       0.99999699904447481        1.7604086103739735E-006   2.4386339313218371E-006  0.99999943767840616       -5.6232159384439484E-007
   9.0468750000000000       0.99999675812294098        1.5029525787588689E-006   2.7618017752029056E-006  0.99999951992471614       -4.8007528385962672E-007
   9.0781250000000000       0.99999651746889451        1.2315628325641805E-006   3.0891541218086369E-006  0.99999960662301635       -3.9337698365393692E-007
   9.1093750000000000       0.99999629331130757        9.4638910950156118E-007   3.4044143393048764E-006  0.99999969772564690       -3.0227435310337114E-007
   9.1406250000000000       0.99999610886523815        6.4824410802788720E-007   3.6841079619412704E-006  0.99999979297320007       -2.0702679992545825E-007
   9.1718750000000000       0.99999599668195416        3.3798799940684461E-007   3.8954091757601544E-006  0.99999989209112994       -1.0790887006173477E-007
   9.2031250000000000       0.99999600143091893        1.6168205000523230E-008   3.9934739096544033E-006  0.99999999490482860       -5.0951713959079825E-009
   9.2343750000000000       0.99999618315197703       -3.1689446160415685E-007   3.9181601350693211E-006   1.0000001013121120        1.0131211214403635E-007
   9.2656250000000000       0.99999662116569799       -6.6080421850048481E-007   3.5900211961275261E-006   1.0000002111868942        2.1118689408350377E-007
   9.2968750000000000       0.99999741887603777       -1.0148985854372713E-006   2.9054419094451569E-006   1.0000003243179472        3.2431794716458739E-007
   9.3281250000000000       0.99999870965537463       -1.3782994952916904E-006   1.7307698691175229E-006   1.0000004404252438        4.4042524371956659E-007
   9.3593750000000000        1.0000006639462313       -1.7501082126903409E-006  -1.0472399574498624E-007   1.0000005592222356        5.5922223562987483E-007
   9.3906250000000000        1.0000034977055694       -2.1295583178954508E-006  -2.8172408309139710E-006   1.0000006804647386        6.8046473855609690E-007
   9.4218750000000000        1.0000074823593297       -2.5160096104170554E-006  -6.6784103165552293E-006   1.0000008039490131        8.0394901313951550E-007
   9.4531250000000000        1.0000129564955451       -2.9087928622227266E-006  -1.2027033340183984E-005   1.0000009294622050        9.2946220497935883E-007
   9.4843750000000000        1.0000203395744722       -3.3070101461783860E-006  -1.9282855870191995E-005   1.0000010567186020        1.0567186019549979E-006
   9.5156250000000000        1.0000301479609288       -3.7094197795702191E-006  -2.8962637990942558E-005   1.0000011853229378        1.1853229378022689E-006
   9.5468750000000000        1.0000430135864096       -4.1144879195675299E-006  -4.1698799470664786E-005   1.0000013147869389        1.3147869388774325E-006
   9.5781250000000000        1.0000597055327001       -4.5205922035910267E-006  -5.8260938234560202E-005   1.0000014445944656        1.4445944656049647E-006
   9.6093750000000000        1.0000811548091173       -4.9262651779336107E-006  -7.9580529725298789E-005   1.0000015742793920        1.5742793919581999E-006
   9.6406250000000000        1.0001084825917976       -5.3303313987983559E-006  -1.0677912222957793E-004   1.0000017034695681        1.7034695680706591E-006
   9.6718750000000000        1.0001430322155689       -5.7318572064618736E-006  -1.4120034457277663E-004   1.0000018318709960        1.8318709960052360E-006
   9.7031250000000000        1.0001864052436162       -6.1299589603318395E-006  -1.8444603674244036E-004   1.0000019592068738        1.9592068738472079E-006
   9.7343750000000000        1.0002405019558887       -6.5236102170420584E-006  -2.3841679948438470E-004   1.0000020851564042        2.0851564042079218E-006
   9.7656250000000000        1.0003075665685688       -6.9115763406361778E-006  -3.0535723411100800E-004   1.0000022093344578        2.2093344578255625E-006
   9.7968750000000000        1.0003902374262144       -7.2924987416872186E-006  -3.8790610698417861E-004   1.0000023313192301        2.3313192301088748E-006
   9.8281250000000000        1.0004916023226327       -7.6650411393382149E-006  -4.8915162265956329E-004   1.0000024506999732        2.4506999731777057E-006
   9.8593750000000000        1.0006152590323576       -8.0279842957143939E-006  -6.1269192378441252E-004   1.0000025671085733        2.5671085732703602E-006
   9.8906250000000000        1.0007653810726973       -8.3802216868787670E-006  -7.6270085286262205E-004   1.0000026802198347        2.6802198347386508E-006
   9.9218750000000000        1.0009467886424446       -8.7206957561112947E-006  -9.4399890939488094E-004   1.0000027897330497        2.7897330496795547E-006
   9.9531250000000000        1.0011650245718502       -9.0483462687212095E-006  -1.1621292143146084E-003   1.0000028953575355        2.8953575355039618E-006
   9.9843750000000000        1.0014264349640403       -9.3621063809268958E-006  -1.4234381509905377E-003   1.0000029968130497        2.9968130497159962E-006
   10.015625000000000        1.0017382540263955       -9.6609290944932036E-006  -1.7351601876324653E-003   1.0000030938387630        3.0938387629575459E-006
   10.046875000000000        1.0021086923987519       -9.9438118016477188E-006  -2.1055061994503907E-003   1.0000031861993015        3.1861993015080969E-006
   10.078125000000000        1.0025470280852742       -1.0209812910601538E-005  -2.5437544006647944E-003   1.0000032736846094        3.2736846093950334E-006
   10.109375000000000        1.0030636988769879       -1.0458081622011544E-005  -3.0603427673864597E-003   1.0000033561096013        3.3561096013379199E-006
   10.140625000000000        1.0036703949029928       -1.0687914978337560E-005  -3.6669615841703278E-003   1.0000034333188226        3.4333188225765809E-006
   10.171875000000000        1.0043801496755471       -1.0898823410092190E-005  -4.3766444822385033E-003   1.0000035051933087        3.5051933087171250E-006
   10.203125000000000        1.0052074277113643       -1.1090563989469502E-005  -5.2038560594337493E-003   1.0000035716519304        3.5716519304340721E-006
   10.234375000000000        1.0061682065289677       -1.1263114279244159E-005  -6.1645738853805766E-003   1.0000036326435870        3.6326435870481788E-006
   10.265625000000000        1.0072800505401840       -1.1416594910198797E-005  -7.2763624056253196E-003   1.0000036881345586        3.6881345586436964E-006
   10.296875000000000        1.0085621740706798       -1.1551175288393001E-005  -8.5584359723120743E-003   1.0000037380983677        3.7380983677337554E-006
   10.328125000000000        1.0100354904654358       -1.1666994766674397E-005  -1.0031707953922553E-002   1.0000037825115133        3.7825115133394149E-006
   10.359375000000000        1.0117226439744400       -1.1764113082440580E-005  -1.1718822621506720E-002   1.0000038213529332        3.8213529331976304E-006
   10.390625000000000        1.0136480208870706       -1.1842488279312751E-005  -1.3644166283370972E-002   1.0000038546036996        3.8546036995601440E-006
   10.421875000000000        1.0158377362011186       -1.1901976996142811E-005  -1.5833853954939761E-002   1.0000038822461788        3.8822461787546558E-006
   10.453125000000000        1.0183195919812211       -1.1942353640676479E-005  -1.8315687716722012E-002   1.0000039042644990        3.9042644990328057E-006
   10.484375000000000        1.0211230034906622       -1.1963343988238046E-005  -2.1119082842728055E-002   1.0000039206479341        3.9206479340858635E-006
   10.515625000000000        1.0242788891828285       -1.1964664938167430E-005  -2.4274957786240753E-002   1.0000039313965878        3.9313965878307044E-006
   10.546875000000000        1.0278195207286249       -1.1946060870456862E-005  -2.7815584201390638E-002   1.0000039365272342        3.9365272341829183E-006
   10.578125000000000        1.0317783294463112       -1.1907330298913345E-005  -3.1774393368903441E-002   1.0000039360774078        3.9360774077845662E-006
   10.609375000000000        1.0361896658003351       -1.1848341839274453E-005  -3.6185735693206253E-002   1.0000039301071288        3.9301071288466716E-006
   10.640625000000000        1.0410885090537481       -1.1769042042107092E-005  -4.1084590355026394E-002   1.0000039186987217        3.9186987217387781E-006
   10.671875000000000        1.0465101247017230       -1.1669458726539997E-005  -4.6506222746175149E-002   1.0000039019555478        3.9019555477803891E-006
   10.703125000000000        1.0524896679869757       -1.1549702727688813E-005  -5.2485787986627279E-002   1.0000038800003486        3.8800003485661705E-006
   10.734375000000000        1.0590617326044935       -1.1409969796466418E-005  -5.9057879630840943E-002   1.0000038529736526        3.8529736525738656E-006
   10.765625000000000        1.0662598446422795       -1.1250543262304810E-005  -6.6256023609907261E-002   1.0000038210323723        3.8210323722864814E-006
   10.796875000000000        1.0741159028729399       -1.1071797293497036E-005  -7.4112118524391465E-002   1.0000037843485485        3.7843485485300477E-006
   10.828125000000000        1.0826595676996214       -1.0874200168765392E-005  -8.2655824591495147E-002   1.0000037431081261        3.7431081261196653E-006
   10.859375000000000        1.0919176023567181       -1.0658317163178121E-005  -9.1913904847046479E-002   1.0000036975096716        3.6975096715519129E-006
   10.890625000000000        1.1019131713540138       -1.0424812664776358E-005 -0.10190952359096823        1.0000036477630456        3.6477630456221988E-006
   10.921875000000000        1.1126651026108967       -1.0174451451143754E-005 -0.11266150852287908        1.0000035940880176        3.5940880176443812E-006
   10.953125000000000        1.1241871212293233       -9.9080986601317499E-006 -0.12418358451641689        1.0000035367129063        3.5367129063157421E-006
   10.984375000000000        1.1364870643695493       -9.6267185301105299E-006 -0.13648358849643677        1.0000034758731124        3.4758731124462372E-006
   11.015625000000000        1.1495660881877547       -9.3313709256378044E-006 -0.14956267637809931        1.0000034118096555        3.4118096554625055E-006
   11.046875000000000        1.1634178792303482       -9.0232059838680170E-006 -0.16341453446314058        1.0000033447672076        3.3447672076469814E-006
   11.078125000000000        1.1780278840175766       -8.7034548063410251E-006 -0.17802460902552147        1.0000032749920551        3.2749920551022882E-006
   11.109375000000000        1.1933725717424364       -8.3734194145765157E-006 -0.19336936901332577        1.0000032027291106        3.2027291105851674E-006
   11.140625000000000        1.2094187460224055       -8.0344587121004048E-006 -0.20941561780223461        1.0000031282201709        3.1282201709004198E-006
   11.171875000000000        1.2261229224154959       -7.6879810229083428E-006 -0.22611987071417355        1.0000030517013223        3.0517013223096967E-006
   11.203125000000000        1.2434307889248954       -7.3354301909554563E-006 -0.24342781552007065        1.0000029734048248        2.9734048248020173E-006
   11.234375000000000        1.2612767668944129       -6.9782880400070825E-006 -0.26127387333789309        1.0000028935565197        2.8935565197230062E-006
   11.265625000000000        1.2795836895617212       -6.6180473061225058E-006 -0.27958087718002456        1.0000028123816966        2.8123816966374449E-006
   11.296875000000000        1.2982626149592560       -6.2562209618087645E-006 -0.29825988486672961        1.0000027300925263        2.7300925264928111E-006
   11.328125000000000        1.3172127889800340       -5.8942650722932352E-006 -0.31721014208079673        1.0000026468992373        2.6468992373462896E-006
   11.359375000000000        1.3363217729488612       -5.5336263010522393E-006 -0.33631920997639730        1.0000025629724640        2.5629724640374718E-006
   11.390625000000000        1.3554657484535819       -5.1755704374272581E-006 -0.35546326996593225        1.0000024784876498        2.4784876497818686E-006
   11.421875000000000        1.3745100096320748       -4.8214057938727729E-006 -0.37450761609565408        1.0000023935364206        2.3935364208416132E-006
   11.453125000000000        1.3933096510829319       -4.4720735027595155E-006 -0.39330734279874191        1.0000023082841900        2.3082841900112783E-006
   11.484375000000000        1.4117104555314246       -4.1288604454480651E-006 -0.41170823280952451        1.0000022227219001        2.2227219000914289E-006
   11.515625000000000        1.4295499837982306       -3.7922009342042159E-006 -0.42954784667286722        1.0000021371253633        2.1371253633439835E-006
   11.546875000000000        1.4466588629227883       -3.4637035897026356E-006 -0.44665681163834914        1.0000020512844392        2.0512844391973317E-006
   11.578125000000000        1.4628622696759059       -3.1425593316242939E-006 -0.46286030385117100        1.0000019658247350        1.9658247349951807E-006
   11.609375000000000        1.4779815935930554       -2.8314465846359690E-006 -0.47797971371267989        1.0000018798803754        1.8798803753661275E-006
   11.640625000000000        1.4918362751988168       -2.5260392105639026E-006 -0.49183448016435727        1.0000017950344595        1.7950344595174528E-006
   11.671875000000000        1.5042457839611818       -2.2326062947463781E-006 -0.50424407553923323        1.0000017084219486        1.7084219485763441E-006
   11.703125000000000        1.5150317433724867       -1.9379270454973285E-006 -0.51503011861908021        1.0000016247534065        1.6247534064817160E-006
   11.734375000000000        1.5240201267132778       -1.6656619069663887E-006 -0.52401858973321191        1.0000015369800659        1.5369800658859845E-006
   11.765625000000000        1.5310435867377934       -1.4065841026457812E-006 -0.53104211823535163        1.0000014685024419        1.4685024418703563E-006
   11.796875000000000        1.5359437365153146       -1.3389979858116848E-006 -0.53594230959753053        1.0000014269177839        1.4269177839310032E-006
   11.828125000000000        1.5385735655348223       -1.6144974523328319E-006 -0.53857207675881791        1.0000014887760043        1.4887760044768328E-006
   11.859375000000000        1.5387992002268127       -2.3205742518569514E-006 -0.53879793834941991        1.0000012618773928        1.2618773927997040E-006
   11.890625000000000        1.5365032776560466       -1.7653574181805692E-006 -0.53650224505501898        1.0000010326010276        1.0326010275729658E-006
   11.921875000000000        1.5315863045898079       -1.4103352274488657E-006 -0.53158529475751792        1.0000010098322900        1.0098322900109480E-006
   11.953125000000000        1.5239682192165014       -9.9326188727064461E-007 -0.52396729723709023        1.0000009219794110        9.2197941103933090E-007
   11.984375000000000        1.5135910126749574       -7.6424175255968355E-007 -0.51359015018018783        1.0000008624947696        8.6249476960453819E-007
   12.015625000000000        1.5004197645156834       -5.2669696312950569E-007 -0.50041899002385593        1.0000007744918276        7.7449182733779764E-007
   12.046875000000000        1.4844441807182986       -3.5195126356323456E-007 -0.48444348377338597        1.0000006969449127        6.9694491267036085E-007
   12.078125000000000        1.4656794412550047       -1.7414177677374814E-007 -0.46567883133246207        1.0000006099225427        6.0992254269365276E-007
   12.109375000000000        1.4441669779414583       -1.8062333999397545E-008 -0.44416645203622102        1.0000005259052374        5.2590523735851491E-007
   12.140625000000000        1.4199747717514191        1.4000952529040002E-007 -0.41997433391148248        1.0000004378399365        4.3783993652901643E-007
   12.171875000000000        1.3931973794593551        2.9315389091494792E-007 -0.39319702961901259        1.0000003498403425        3.4984034247287354E-007
   12.203125000000000        1.3639555484642674        4.5123286339346666E-007 -0.36395528895669543        1.0000002595075719        2.5950757187587215E-007
   12.234375000000000        1.3323954923341883        6.1360424726318954E-007 -0.33239532410120937        1.0000001682329789        1.6823297888102218E-007
   12.265625000000000        1.2986877855096060        7.8549496123619024E-007 -0.29868771030792457        1.0000000752016813        7.5201681326575454E-008
   12.296875000000000        1.2630259122877796        9.6858633397846303E-007 -0.26302593143352332       0.99999998085425634       -1.9145743657134062E-008
   12.328125000000000        1.2256244711251252        1.1666272972262311E-006 -0.22562458624667309       0.99999988487845215       -1.1512154785009443E-007
   12.359375000000000        1.1867170653021102        1.3820782825791584E-006 -0.18671727790021483       0.99999978740189532       -2.1259810467633145E-007
   12.390625000000000        1.1465539033409946        1.6179723123536129E-006 -0.14655421500686297       0.99999968833413166       -3.1166586844655342E-007
   12.421875000000000        1.1053991461094586        1.8767336658685319E-006 -0.10539955834821410       0.99999958776124442       -4.1223875557605538E-007
   12.453125000000000        1.0635280379000165        2.1609017878164150E-006  -6.3528552222436668E-002  0.99999948567757979       -5.1432242020865715E-007
   12.484375000000000        1.0212238657425574        2.4728751534107441E-006  -2.1224483681132018E-002  0.99999938206142536       -6.1793857453196210E-007
   12.515625000000000       0.97877479305873061        2.8152313719047584E-006   2.1224483681132018E-002  0.99999927673986266       -7.2326013733636785E-007
   12.546875000000000       0.93647061723595426        3.1905455344716190E-006   6.3528552222436668E-002  0.99999916945839096       -8.3054160904261209E-007
   12.578125000000000       0.89459950158322021        3.6009922015302268E-006  0.10539955834821410       0.99999905993143434       -9.4006856565798103E-007
   12.609375000000000       0.85344473306808144        4.0477384557176466E-006  0.14655421500686297       0.99999894807494438       -1.0519250556173532E-006
   12.640625000000000       0.81328155616308906        4.5299425289445998E-006  0.18671727790021486       0.99999883406330392       -1.1659366960792283E-006
   12.671875000000000       0.77437413226680940        5.0448437759184866E-006  0.22562458624667306       0.99999871851348243       -1.2814865175680978E-006
   12.703125000000000       0.73697267061893945        5.5871637693471469E-006  0.26302593143352332       0.99999860205246272       -1.3979475372849492E-006
   12.734375000000000       0.70131077510008910        6.1511649087411765E-006  0.29868771030792457       0.99999848540801373       -1.5145919862735724E-006
   12.765625000000000       0.66760304452221686        6.7294267635187332E-006  0.33239532410120931       0.99999836862342617       -1.6313765738296127E-006
   12.796875000000000       0.63604296315177034        7.3162468991452140E-006  0.36395528895669543       0.99999825210846582       -1.7478915341762047E-006
   12.828125000000000       0.60680110530248199        7.8989262985688963E-006  0.39319702961901259       0.99999813492149459       -1.8650785054141750E-006
   12.859375000000000       0.58002368517724823        8.4711206956879977E-006  0.41997433391148248       0.99999801908873076       -1.9809112692392716E-006
   12.890625000000000       0.55583145087305075        9.0062469651832652E-006  0.44416645203622096       0.99999790290927171       -2.0970907282924500E-006
   12.921875000000000       0.53431896008231272        9.5000104532293251E-006  0.46567883133246207       0.99999779141477485       -2.2085852252606841E-006
   12.953125000000000       0.51555419533363511        9.9035252390401357E-006  0.48444348377338592       0.99999767910702109       -2.3208929789131361E-006
   12.984375000000000       0.49957858978622777        1.0244694557289983E-005  0.50041899002385593       0.99999757981008375       -2.4201899163078799E-006
   13.015625000000000       0.48640732271236969        1.0394959274115749E-005  0.51359015018018783       0.99999747289255758       -2.5271074424737527E-006
   13.046875000000000       0.47603010249517463        1.0468217034957413E-005  0.52396729723709023       0.99999739973226487       -2.6002677351311121E-006
   13.078125000000000       0.46841201155869566        1.0124576641391919E-005  0.53158529475751792       0.99999730631621353       -2.6936837864144358E-006
   13.109375000000000       0.46349503893965371        9.7856157063588734E-006  0.53650224505501898       0.99999728399467269       -2.7160053273078688E-006
   13.140625000000000       0.46119911848597561        8.9706100879557293E-006  0.53879793834942002       0.99999705683539564       -2.9431646043631687E-006
   13.171875000000000       0.46142476991246284        1.0399425287751774E-005  0.53857207675881802       0.99999684667128086       -3.1533287191409798E-006
   13.203125000000000       0.46405463137906727        1.1011035105707261E-005  0.53594230959753053       0.99999694097659786       -3.0590234021965479E-006
   13.234375000000000       0.46895480923384752        1.0863026917342681E-005  0.53104211823535163       0.99999692746919910       -3.0725308008405783E-006
   13.265625000000000       0.47597828735426317        1.0236062350722780E-005  0.52401858973321191       0.99999687708747509       -3.1229125249110368E-006
   13.296875000000000       0.48496671728772395        9.6441304679729234E-006  0.51503011861908021       0.99999683590680410       -3.1640931958398788E-006
   13.328125000000000       0.49575277241364152        9.1791914608026104E-006  0.50424407553923323       0.99999684795287469       -3.1520471252544091E-006
   13.359375000000000       0.50816236858983765        8.6366458749928249E-006  0.49183448016435727       0.99999684875419492       -3.1512458050775294E-006
   13.390625000000000       0.52201705901238749        7.7087412092302653E-006  0.47797971371267989       0.99999677272506737       -3.2272749326267558E-006
   13.421875000000000       0.53713635931553971        6.6341478346443357E-006  0.46286030385117100       0.99999666316671076       -3.3368332893468633E-006
   13.453125000000000       0.55333986629068987        6.0813789943063487E-006  0.44665681163834914       0.99999667792903901       -3.3220709609871335E-006
   13.484375000000000       0.57044904436410626        6.3448687763040300E-006  0.42954784667286722       0.99999689103697342       -3.1089630264657941E-006
   13.515625000000000       0.58828889595381129        6.6760247233900876E-006  0.41170823280952457       0.99999712876333580       -2.8712366642036358E-006
   13.546875000000000       0.60668971951142669        5.7625765783128983E-006  0.39330734279874191       0.99999706231016861       -2.9376898313948629E-006
   13.578125000000000       0.62548893373980341        3.1167836149888348E-006  0.37450761609565414       0.99999654983545749       -3.4501645423956617E-006
   13.609375000000000       0.64453266966615042        1.8983586212853570E-007  0.35546326996593225       0.99999593963208266       -4.0603679173356610E-006
   13.640625000000000       0.66367684502950874        1.5175140137489662E-007  0.33631920997639730       0.99999605500590605       -3.9449940939517703E-006
   13.671875000000000       0.68278768792743849        6.3871195307670931E-006  0.31721014208079668       0.99999783000823517       -2.1699917648332345E-006
   13.703125000000000       0.70174194944967894        2.0721536370278660E-005  0.29825988486672961        1.0000018343164085        1.8343164085443675E-006
   13.734375000000000       0.72042710922693054        4.2498617734636445E-005  0.27958087718002456        1.0000079864069551        7.9864069550961148E-006
   13.765625000000000       0.73874172633198498        6.8930724339436310E-005  0.26127387333789309        1.0000155996698781        1.5599669878074707E-005
   13.796875000000000       0.75659586850600846        9.6319622234717917E-005  0.24342781552007065        1.0000236840260790        2.3684026079107134E-005
   13.828125000000000       0.77391143130245399        1.2136069419331027E-004  0.22611987071417355        1.0000313020166276        3.1302016627599016E-005
   13.859375000000000       0.79062218743981028        1.4192702862808945E-004  0.20941561780223461        1.0000378052420449        3.7805242044886000E-005
   13.890625000000000       0.80667352438319118        1.5718809096907610E-004  0.19336936901332580        1.0000428933965169        4.2893396516974214E-005
   13.921875000000000       0.82202193507519983        1.6728681945468087E-004  0.17802460902552145        1.0000465441007214        4.6544100721246373E-005
   13.953125000000000       0.83663436350013654        1.7289443230274651E-004  0.16341453446314055        1.0000488979632771        4.8897963277116929E-005
   13.984375000000000       0.85048747948243975        1.7483956117187019E-004  0.14956267637809931        1.0000501558605390        5.0155860539025099E-005
   14.015625000000000       0.86356691238194327        1.7384361280048407E-004  0.13648358849643677        1.0000505008783800        5.0500878380099756E-005
   14.046875000000000       0.87586645241918348        1.7032543378160984E-004  0.12418358451641689        1.0000500369356005        5.0036935600350496E-005
   14.078125000000000       0.88738723866196800        1.6427889190543624E-004  0.11266150852287908        1.0000487471848472        4.8747184847042213E-005
   14.109375000000000       0.89813697109624013        1.5529204597837659E-004  0.10190952359096822        1.0000464946872083        4.6494687208298302E-005
   14.140625000000000       0.90812918256319985        1.4277321181777229E-004   9.1913904847046465E-002   1.0000430874102464        4.3087410246278601E-005
   14.171875000000000       0.91738257622234742        1.2635467636327473E-004   8.2655824591495147E-002   1.0000384008138425        3.8400813842542902E-005
   14.203125000000000       0.92592039315404517        1.0631997712407016E-004   7.4112118524391465E-002   1.0000325116784365        3.2511678436653035E-005
   14.234375000000000       0.93376975219049141        8.3839952472823250E-005   6.6256023609907275E-002   1.0000257758003988        2.5775800398641913E-005
   14.265625000000000       0.94096091914561542        6.0862816808636381E-005   5.9057879630840956E-002   1.0000187987764564        1.8798776456385724E-005
   14.296875000000000       0.94752650985981912        3.9661848847011580E-005   5.2485787986627279E-002   1.0000122978464463        1.2297846446407412E-005
   14.328125000000000       0.95350068410311295        2.2213548909516323E-005   4.6506222746175149E-002   1.0000069068492881        6.9068492880575150E-006
   14.359375000000000       0.95891841469126027        9.6637326231439056E-006   4.1084590355026401E-002   1.0000030050462867        3.0050462866970662E-006
   14.390625000000000       0.96381490270716530        2.0940869332058903E-006   3.6185735693206253E-002   1.0000006384003715        6.3840037156648322E-007
   14.421875000000000       0.96822516371639133       -1.3431640619731342E-006   3.1774393368903441E-002  0.99999955708529475       -4.4291470524537857E-007
   14.453125000000000       0.97218375678890734       -2.0180575240772213E-006   2.7815584201390638E-002  0.99999934099029797       -6.5900970203092157E-007
   14.484375000000000       0.97572459466478567       -1.3375976232537728E-006   2.4274957786240753E-002  0.99999955245102645       -4.4754897354781775E-007
   14.515625000000000       0.97888077249880845       -3.7310050530684203E-007   2.1119082842728055E-002  0.99999985534153646       -1.4465846354116962E-007
   14.546875000000000       0.98168437864232128        2.9551940744713393E-007   1.8315687716722016E-002   1.0000000663590434        6.6359043260355577E-008
   14.578125000000000       0.98416628593908062        5.2631161870281855E-007   1.5833853954939761E-002   1.0000001398940204        1.3989402036784782E-007
   14.609375000000000       0.98635594754115974        4.4078907650505097E-007   1.3644166283370973E-002   1.0000001138245307        1.1382453068975451E-007
   14.640625000000000       0.98828122781472005        2.3637573794503759E-007   1.1718822621506721E-002   1.0000000504362268        5.0436226750605329E-008
   14.671875000000000       0.98996828871457243        6.1249051694502901E-008   1.0031707953922555E-002  0.99999999666849504       -3.3315049607907099E-009
   14.703125000000000       0.99144153481713237       -2.7045495356183337E-008   8.5584359723120743E-003  0.99999997078944447       -2.9210555529957105E-008
   14.734375000000000       0.99272360624213507       -4.1447802158131739E-008   7.2763624056253204E-003  0.99999996864776042       -3.1352239582282948E-008
   14.765625000000000       0.99383540331751885       -2.2642353961717607E-008   6.1645738853805757E-003  0.99999997720289946       -2.2797100540650206E-008
   14.796875000000000       0.99479612937049877       -4.8223334622537623E-009   5.2038560594337493E-003  0.99999998542993251       -1.4570067485841776E-008
   14.828125000000000       0.99562334416533738       -2.2314941149639762E-009   4.3766444822385033E-003  0.99999998864757589       -1.1352424111876758E-008
   14.859375000000000       0.99633302586003447       -1.2666318734153357E-008   3.6669615841703283E-003  0.99999998744420482       -1.2555795181334872E-008
   14.890625000000000       0.99693964173663552       -2.7505688779732753E-008   3.0603427673864597E-003  0.99999998450402194       -1.5495978056279114E-008
   14.921875000000000       0.99745622765445030       -3.9719830179232363E-008   2.5437544006647939E-003  0.99999998205511509       -1.7944884911358372E-008
   14.953125000000000       0.99789447474761761       -4.6723439731682848E-008   2.1055061994503907E-003  0.99999998094706799       -1.9052932009877566E-008
   14.984375000000000       0.99826482078702306       -4.9307778797446437E-008   1.7351601876324650E-003  0.99999998097465548       -1.9025344522027865E-008
   15.015625000000000       0.99857654344068891       -4.9356982136069322E-008   1.4234381509905377E-003  0.99999998159167947       -1.8408320534568645E-008
   15.046875000000000       0.99883785319100926       -4.8267606234859922E-008   1.1621292143146082E-003  0.99999998240532384       -1.7594676160470613E-008
   15.078125000000000       0.99905598438996757       -4.6546026225881168E-008   9.4399890939488105E-004  0.99999998329936246       -1.6700637539557306E-008
   15.109375000000000       0.99923728347699015       -4.4129433778023241E-008   7.6270085286262205E-004  0.99999998432985282       -1.5670147179847049E-008
   15.140625000000000       0.99938729365944479       -4.0831215988659625E-008   6.1269192378441263E-004  0.99999998558322922       -1.4416770777181398E-008
   15.171875000000000       0.99951083547099595       -3.6603983605958999E-008   4.8915162265956329E-004  0.99999998709365556       -1.2906344437624284E-008
   15.203125000000000       0.99961208271604463       -3.1607490609228087E-008   3.8790610698417861E-004  0.99999998882302876       -1.1176971237425448E-008
   15.234375000000000       0.99969463344153464       -2.6167747124666129E-008   3.0535723411100800E-004  0.99999999067564560       -9.3243543997090228E-009
   15.265625000000000       0.99976157573199687       -2.0677076684669011E-008   2.3841679948438468E-004  0.99999999253148120       -7.4685188033996042E-009
   15.296875000000000       0.99981554825460428       -1.5456006914390845E-008   1.8444603674244039E-004  0.99999999429134667       -5.7086533278294382E-009
   15.328125000000000       0.99985879556968849       -1.0638656491739614E-008   1.4120034457277663E-004  0.99999999591426125       -4.0857387473280937E-009
   15.359375000000000       0.99989321829019806       -6.1901215008190397E-009   1.0677912222957793E-004  0.99999999741242762       -2.5875723785873106E-009
   15.390625000000000       0.99992041825545153       -2.1143672032014379E-009   7.9580529725298776E-005  0.99999999878517687       -1.2148231309794255E-009
   15.421875000000000       0.99994173898700422        1.2516649607214226E-009   5.8260938234560208E-005  0.99999999992523880       -7.4761197232930954E-011
   15.453125000000000       0.99995830177982659        3.1141713961898388E-009   4.1698799470664779E-005   1.0000000005792973        5.7929727681482746E-010
   15.484375000000000       0.99997103779493379        2.4881522865106308E-009   2.8962637990942558E-005   1.0000000004329248        4.3292469609212958E-010
   15.515625000000000       0.99998071644253805       -1.2147180905351456E-009   1.9282855870191995E-005  0.99999999929840822       -7.0159178466866479E-010
   15.546875000000000       0.99998797023519836       -7.7047336409368389E-009   1.2027033340183985E-005  0.99999999726853850       -2.7314615014262245E-009
   15.578125000000000       0.99999331625618981       -1.5971022902112262E-008   6.6784103165552293E-006  0.99999999466650635       -5.3334936467308580E-009
   15.609375000000000       0.99999717450194026       -2.5230492263939135E-008   2.8172408309139710E-006  0.99999999174277121       -8.2572287896098828E-009
   15.640625000000000       0.99999988357051806       -3.6119098384219504E-008   1.0472399574498622E-007  0.99999998829451375       -1.1705486246960106E-008
   15.671875000000000        1.0000017143104238       -5.1083374600640124E-008  -1.7307698691175229E-006  0.99999998354055475       -1.6459445362215774E-008
   15.703125000000000        1.0000028819383808       -7.3206103837187477E-008  -2.9054419094451569E-006  0.99999997649647143       -2.3503528678858743E-008
   15.734375000000000        1.0000035567626064       -1.0380580041451988E-007  -3.5900211961275261E-006  0.99999996674141034       -3.3258589660078997E-008
   15.765625000000000        1.0000038732256689       -1.4040988378662449E-007  -3.9181601350693211E-006  0.99999995506553374       -4.4934466147950047E-008
   15.796875000000000        1.0000039368489240       -1.7705207674698377E-007  -3.9934739096544033E-006  0.99999994337501430       -5.6624985589337484E-008
   15.828125000000000        1.0000038290243605       -2.0764344420492109E-007  -3.8954091757601544E-006  0.99999993361518469       -6.6384815200493108E-008
   15.859375000000000        1.0000036103089140       -2.3088596872669565E-007  -3.6841079619412700E-006  0.99999992620095213       -7.3799047983769128E-008
   15.890625000000000        1.0000033234440122       -2.5336272354415976E-007  -3.4044143393048759E-006  0.99999991902967289       -8.0970327109852747E-008
   15.921875000000000        1.0000029972344560       -2.8766215042165585E-007  -3.0891541218086373E-006  0.99999990808033412       -9.1919665878847923E-008
   15.953125000000000        1.0000026515418052       -3.4509505681146291E-007  -2.7618017752029056E-006  0.99999988974003007       -1.1025997004310284E-007
   15.984375000000000        1.0000023024222975       -4.2635196045073293E-007  -2.4386339313218371E-006  0.99999986378836614       -1.3621163374999412E-007
   16.015625000000000        1.0000019656728416       -5.1580582784673761E-007  -2.1304554564546983E-006  0.99999983521738511       -1.6478261488650503E-007
   16.046875000000000        1.0000016573708739       -5.8411848504386252E-007  -1.8439719027120796E-006  0.99999981339897115       -1.8660102885093011E-007
   16.078125000000000        1.0000013913697756       -5.9946788428286931E-007  -1.5828713446134847E-006  0.99999980849843095       -1.9150156904679250E-007
   16.109375000000000        1.0000011753723368       -5.4248420940406679E-007  -1.3486690122008729E-006  0.99999982670332455       -1.7329667545418204E-007
   16.140625000000000        1.0000010081011974       -4.1715021304642104E-007  -1.1413597034606545E-006  0.99999986674149399       -1.3325850600764966E-007
   16.171875000000000        1.0000008795785043       -2.5148418421404995E-007  -9.5991560872180864E-007  0.99999991966289559       -8.0337104524375036E-008
   16.203125000000000        1.0000007748411732       -8.7081750668731868E-008  -8.0266081785186539E-007  0.99999997218035541       -2.7819644587978587E-008
   16.234375000000000        1.0000006795238017        3.7494269213149271E-008  -6.6754831486123588E-007   1.0000000119754868        1.1975486824411519E-008
   16.265625000000000        1.0000005847422622        1.0137387126337580E-007  -5.5236060171959124E-007   1.0000000323816605        3.2381660464153583E-008
   16.296875000000000        1.0000004891482270        1.0736874936153459E-007  -4.5485114419207329E-007   1.0000000342970830        3.4297082951439961E-008
   16.328125000000000        1.0000003975662566        7.7404752939192234E-008  -3.7284051201368800E-007   1.0000000247257446        2.4725744562914542E-008
   16.359375000000000        1.0000003173247722        4.0842118785085154E-008  -3.0427831387808914E-007   1.0000000130464584        1.3046458358090263E-008
   16.390625000000000        1.0000002543113500        2.2012223682588582E-008  -2.4727973084857841E-007   1.0000000070316191        7.0316190647901067E-009
   16.421875000000000        1.0000002105412704        3.2549437854548088E-008  -2.0014356281592121E-007   1.0000000103977076        1.0397707583820193E-008
   16.453125000000000        1.0000001839473012        7.0717599249109584E-008  -1.6135716115222993E-007   1.0000000225901400        2.2590139980849244E-008
   16.484375000000000        1.0000001699023646        1.2618940901724945E-007  -1.2959237299048289E-007   1.0000000403099916        4.0309991566900294E-008
   16.515625000000000        1.0000001633162638        1.8664127232877159E-007  -1.0369562122233310E-007   1.0000000596206426        5.9620642645086264E-008
   16.546875000000000        1.0000001602189317        2.4275177729406137E-007  -8.2674447999020962E-008   1.0000000775444837        7.7544483723102076E-008
   16.578125000000000        1.0000001583233435        2.9001177121857622E-007  -6.5682222470462683E-008   1.0000000926411210        9.2641120996717063E-008
   16.609375000000000        1.0000001567101895        3.2778702180706754E-007  -5.2002225036217832E-008   1.0000001047079645        1.0470796452111131E-007
   16.640625000000000        1.0000001551404285        3.5721536991232161E-007  -4.1031944438929054E-008   1.0000001141084840        1.1410848399506790E-007
   16.671875000000000        1.0000001534833733        3.7946308975774574E-007  -3.2268138633501320E-008   1.0000001212152347        1.2121523473851425E-007
   16.703125000000000        1.0000001514831955        3.9503726185961778E-007  -2.5292997151108566E-008   1.0000001261901983        1.2619019829074318E-007
   16.734375000000000        1.0000001488033570        4.0396416767151888E-007  -1.9761586430496762E-008   1.0000001290417706        1.2904177060235611E-007
   16.765625000000000        1.0000001451540488        4.0622328960019067E-007  -1.5390647810834394E-008   1.0000001297634009        1.2976340091341854E-007
   16.796875000000000        1.0000001403532905        4.0196946894298814E-007  -1.1948740393732790E-008   1.0000001284045501        1.2840455010376672E-007
   16.828125000000000        1.0000001343082257        3.9150116315259745E-007  -9.2476695772704268E-009   1.0000001250605561        1.2506055613314970E-007
   16.859375000000000        1.0000001269991101        3.7523341560799771E-007  -7.1351101830106402E-009   1.0000001198639998        1.1986399983676677E-007
   16.890625000000000        1.0000001185280967        3.5387027297110915E-007  -5.4883155521046243E-009   1.0000001130397811        1.1303978109111767E-007
   16.921875000000000        1.0000001091887878        3.2863917682189813E-007  -4.2087967238928708E-009   1.0000001049799911        1.0497999114456036E-007
   16.953125000000000        1.0000000994350153        3.0120720511721454E-007  -3.2178556986990415E-009   1.0000000962171596        9.6217159573086519E-008
   16.984375000000000        1.0000000896808159        2.7306656953644380E-007  -2.4528614410839548E-009   1.0000000872279544        8.7227954415070030E-008
   17.015625000000000        1.0000000800352498        2.4471410686439182E-007  -1.8641649135504272E-009   1.0000000781710849        7.8171084938460922E-008
   17.046875000000000        1.0000000702175076        2.1539348301140562E-007  -1.4125587295550158E-009   1.0000000688049488        6.8804948849532366E-008
   17.078125000000000        1.0000000598359964        1.8397537849591878E-007  -1.0671970350272547E-009   1.0000000587687994        5.8768799382491466E-008
   17.109375000000000        1.0000000489229364        1.5063635595584893E-007  -8.0390131200509297E-010   1.0000000481190350        4.8119034978810760E-008
   17.140625000000000        1.0000000382983687        1.1800266206015946E-007  -6.0378750718587046E-010   1.0000000376945812        3.7694581234148927E-008
   17.171875000000000        1.0000000293096361        9.0338157595290241E-008  -4.5215894643210997E-010   1.0000000288574771        2.8857477074595295E-008
   17.203125000000000        1.0000000229045867        7.0645759565662997E-008  -3.3761774811168653E-010   1.0000000225669690        2.2566968960191502E-008
   17.234375000000000        1.0000000186247884        5.7517922330564912E-008  -2.5135482454275746E-010   1.0000000183734337        1.8373433663398941E-008
   17.265625000000000        1.0000000144359162        4.4607444290032915E-008  -1.8658505290835250E-010   1.0000000142493313        1.4249331270477228E-008
   17.296875000000000        1.0000000079315636        2.4397385431965535E-008  -1.3809983619801391E-010   1.0000000077934639        7.7934638742505058E-009
   17.328125000000000       0.99999999844961507       -5.1725271533119940E-009  -1.0191411769955524E-010  0.99999999834770092       -1.6522989643164010E-009
   17.359375000000000       0.99999998869412610       -3.5627751382680641E-008  -7.4989030263529920E-011  0.99999998861913708       -1.1380863029764043E-008
   17.390625000000000       0.99999998436846083       -4.9106693864739955E-008  -5.5014831352904274E-011  0.99999998431344594       -1.5686554055704960E-008
   17.421875000000000       0.99999999139521278       -2.7063227143715050E-008  -4.0241675033103321E-011  0.99999999135497109       -8.6450288039330303E-009
   17.453125000000000        1.0000000119597829        3.7348165434580009E-008  -2.9348178058466446E-011   1.0000000119304349        1.1930434862250650E-008
   17.484375000000000        1.0000000417340402        1.3058140363251794E-007  -2.1339719523380574E-011   1.0000000417127004        4.1712700404872294E-008
   17.515625000000000        1.0000000703076688        2.2004937964355211E-007  -1.5470036278867349E-011   1.0000000702921987        7.0292198728338917E-008
   17.546875000000000        1.0000000851136754        2.6641293461952283E-007  -1.1180996659212083E-011   1.0000000851024944        8.5102494384869942E-008
   17.578125000000000        1.0000000770239361        2.4109782682074053E-007  -8.0565032160075670E-012   1.0000000770158797        7.7015879673680843E-008
   17.609375000000000        1.0000000446780999        1.3984645031133801E-007  -5.7873345787283958E-012   1.0000000446723125        4.4672312515814383E-008
   17.640625000000000       0.99999999524049321       -1.4912591730967078E-008  -4.1444244357454247E-012  0.99999999523634875       -4.7636512512383433E-009
   17.671875000000000       0.99999994126222291       -1.8388759375307271E-007  -2.9586234423867259E-012  0.99999994125926428       -5.8740735608964201E-008
   17.703125000000000       0.99999989541301648       -3.2741564615815210E-007  -2.1054240251753631E-012  0.99999989541091105       -1.0458908894506180E-007
   17.734375000000000       0.99999986579643318       -4.2012830695374749E-007  -1.4934705337394116E-012  0.99999986579493971       -1.3420506028705148E-007
   17.765625000000000       0.99999985393189195       -4.5726883140846889E-007  -1.0559461282411624E-012  0.99999985393083601       -1.4606916409753978E-007
   17.796875000000000       0.99999985583505924       -4.5131000097880828E-007  -7.4413804154932928E-013  0.99999985583431505       -1.4416568483444081E-007
   17.828125000000000       0.99999986503637450       -4.2250463370003022E-007  -5.2264651920502508E-013  0.99999986503585181       -1.3496414819069713E-007
   17.859375000000000       0.99999987571010474       -3.8909007989189279E-007  -3.6582960241063098E-013  0.99999987570973892       -1.2429026119420428E-007
   17.890625000000000       0.99999988450823951       -3.6154721158394308E-007  -2.5517384878958163E-013  0.99999988450798438       -1.1549201561766864E-007
   17.921875000000000       0.99999989071549655       -3.4211517748808397E-007  -1.7735637427699330E-013  0.99999989071531925       -1.0928468086035537E-007
   17.953125000000000       0.99999989525826261       -3.2789389831017125E-007  -1.2282125061151535E-013  0.99999989525813981       -1.0474186018516463E-007
   17.984375000000000       0.99999989945644940       -3.1475137664877620E-007  -8.4737264669301349E-014  0.99999989945636469       -1.0054363541733835E-007
   18.015625000000000       0.99999990419325857       -2.9992273500745158E-007  -5.8237453865031078E-014  0.99999990419320028       -9.5806799604858384E-008
   18.046875000000000       0.99999990970238140       -2.8267639489926988E-007  -3.9866116441219866E-014  0.99999990970234154       -9.0297658572602302E-008
   18.078125000000000       0.99999991578299841       -2.6364101083485680E-007  -2.7178059205723975E-014  0.99999991578297120       -8.4217028684108186E-008
   18.109375000000000       0.99999992212410782       -2.4379016850890879E-007  -1.8449164549002959E-014  0.99999992212408939       -7.7875910609037646E-008
   18.140625000000000       0.99999992851396147       -2.2378674227522566E-007  -1.2468073935360254E-014  0.99999992851394903       -7.1486050967628501E-008
   18.171875000000000       0.99999993488094208       -2.0385492440693039E-007  -8.3867737624268924E-015  0.99999993488093364       -6.5119066361418732E-008
   18.203125000000000       0.99999994123110325       -1.8397576630277691E-007  -5.6138033370737773E-015  0.99999994123109759       -5.8768902300165848E-008
   18.234375000000000       0.99999994757223676       -1.6412487233999022E-007  -3.7381960385871420E-015  0.99999994757223298       -5.2427767016638427E-008
   18.265625000000000       0.99999995387572449       -1.4439183157493903E-007  -2.4755025844196812E-015  0.99999995387572205       -4.6124277952586112E-008
   18.296875000000000       0.99999996007879433       -1.2497315039396681E-007  -1.6296239130452012E-015  0.99999996007879266       -3.9921207228843514E-008
   18.328125000000000       0.99999996610476094       -1.0610889081104696E-007  -1.0659221707328630E-015  0.99999996610475983       -3.3895240170167540E-008
   18.359375000000000       0.99999997188026002       -8.8028720623686139E-008  -6.9234788787276368E-016  0.99999997188025935       -2.8119740647092328E-008
   18.390625000000000       0.99999997734180579       -7.0931378714377777E-008  -4.4624387885578104E-016  0.99999997734180535       -2.2658194653857322E-008
   18.421875000000000       0.99999998243477362       -5.4987865263121993E-008  -2.8515414873850871E-016  0.99999998243477328       -1.7565226606564011E-008
   18.453125000000000       0.99999998711081795       -4.0349526338860277E-008  -1.8044767528143538E-016  0.99999998711081772       -1.2889182277042721E-008
   18.484375000000000       0.99999999132721762       -2.7150103925498650E-008  -1.1291296379761375E-016  0.99999999132721751       -8.6727826031918198E-009
   18.515625000000000       0.99999999504827586       -1.5501347753941223E-008  -6.9726968122041727E-017  0.99999999504827575       -4.9517241418328695E-009
   18.546875000000000       0.99999999824734453       -5.4866796543205515E-009  -4.2378606690232835E-017  0.99999999824734453       -1.7526554652036452E-009
   18.578125000000000        1.0000000009082619        2.8433080552791986E-009  -2.5252582664681821E-017   1.0000000009082619        9.0826191012638446E-010
   18.609375000000000        1.0000000030258849        9.4725136031921383E-009  -1.4668011649576892E-017   1.0000000030258849        3.0258848759956436E-009
   18.640625000000000        1.0000000046059467        1.4418889826012848E-008  -8.2289486513284120E-018   1.0000000046059467        4.6059467351255989E-009
   18.671875000000000        1.0000000056645726        1.7732913985637428E-008  -4.3878462833210301E-018   1.0000000056645726        5.6645725887705112E-009
   18.703125000000000        1.0000000062275829        1.9495413518629932E-008  -2.1536996757378667E-018   1.0000000062275829        6.2275828938140876E-009
   18.734375000000000        1.0000000063295920        1.9814749967590847E-008  -8.9802678449103853E-019   1.0000000063295920        6.3295919616734864E-009
   18.765625000000000        1.0000000060128682        1.8823247950069868E-008  -2.2666621101516345E-019   1.0000000060128682        6.0128682033422365E-009
   18.796875000000000        1.0000000053259828        1.6672958559968693E-008   1.0438494293217041E-019   1.0000000053259828        5.3259827659246639E-009
   18.828125000000000        1.0000000043223087        1.3530961864494771E-008   2.4383263534998774E-019   1.0000000043223087        4.3223087331512033E-009
   18.859375000000000        1.0000000030584559        9.5744761964576253E-009   2.8057150092365980E-019   1.0000000030584559        3.0584559329582817E-009
   18.890625000000000        1.0000000015927240        4.9860096354073508E-009   2.6644101205546985E-019   1.0000000015927240        1.5927239527258052E-009
   18.921875000000000       0.99999999998362765       -5.1258429653372631E-011   2.3067782564858007E-019  0.99999999998362765       -1.6372347921844721E-011
   18.953125000000000       0.99999999828854380       -5.3577098049015969E-009   1.8899321234951056E-019  0.99999999828854380       -1.7114561989828303E-009
   18.984375000000000       0.99999999656253946       -1.0760959339187036E-008   1.4920122949498416E-019  0.99999999656253946       -3.4374605384357437E-009
   19.015625000000000       0.99999999485741009       -1.6098860757434767E-008   1.1465472743143281E-019  0.99999999485741009       -5.1425899094681427E-009
   19.046875000000000       0.99999999322095101       -2.1221787481558756E-008   8.6303464796280148E-020  0.99999999322095101       -6.7790489888253092E-009
   19.078125000000000       0.99999999169645248       -2.5994222144749638E-008   6.3897248668132726E-020  0.99999999169645248       -8.3035475162418493E-009
   19.109375000000000       0.99999999032238229       -3.0295741654271776E-008   4.6666672616566536E-020  0.99999999032238229       -9.6776177072044334E-009
   19.140625000000000       0.99999998913223320       -3.4021495932471877E-008   3.3690643115034807E-020  0.99999998913223320       -1.0867766797595380E-008
   19.171875000000000       0.99999998815451885       -3.7082226328195416E-008   2.4080594350246518E-020  0.99999998815451885       -1.1845481151517845E-008
   19.203125000000000       0.99999998741287965       -3.9403924985441534E-008   1.7060827498302271E-020  0.99999998741287965       -1.2587120346019276E-008
   19.234375000000000       0.99999998692616254       -4.0927590920481321E-008   1.1992645716663389E-020  0.99999998692616254       -1.3073837457078241E-008
   19.265625000000000       0.99999998670817436       -4.1610002054037123E-008   8.3702165523579227E-021  0.99999998670817436       -1.3291825640138200E-008
   19.296875000000000       0.99999998676670487       -4.1426771706696920E-008   5.8040126911255404E-021  0.99999998676670487       -1.3233295126369171E-008
   19.328125000000000       0.99999998710151938       -4.0378637222522021E-008   4.0004254604508240E-021  0.99999998710151938       -1.2898480616918562E-008
   19.359375000000000       0.99999998770143583       -3.8500602231150746E-008   2.7418891160672464E-021  0.99999998770143583       -1.2298564167068093E-008
   19.390625000000000       0.99999998854124383       -3.5871585251202068E-008   1.8694351053536799E-021  0.99999998854124383       -1.1458756166149442E-008
   19.421875000000000       0.99999998957977521       -3.2620466008904957E-008   1.2682813901409946E-021  0.99999998957977521       -1.0420224794138733E-008
   19.453125000000000       0.99999999076054047       -2.8924087234714219E-008   8.5639646822905939E-022  0.99999999076054047       -9.2394595307965233E-009
   19.484375000000000       0.99999999201579337       -2.4994525556728105E-008   5.7568141272261039E-022  0.99999999201579337       -7.9842066291746505E-009
   19.515625000000000       0.99999999327377442       -2.1056421423646078E-008   3.8531784649693978E-022  0.99999999327377442       -6.7262255765143664E-009
   19.546875000000000       0.99999999446766508       -1.7318951916082787E-008   2.5683642034397052E-022  0.99999999446766508       -5.5323349235081309E-009
   19.578125000000000       0.99999999554400965       -1.3949461991341675E-008   1.7051273618425030E-022  0.99999999554400965       -4.4559903544794111E-009
   19.609375000000000       0.99999999646843318       -1.1055558794270959E-008   1.1276503393880116E-022  0.99999999646843318       -3.5315668167612557E-009
   19.640625000000000       0.99999999722735433       -8.6797593987331283E-009   7.4294694850988493E-023  0.99999999722735433       -2.7726456686139045E-009
   19.671875000000000       0.99999999782568227       -6.8066954914068730E-009   4.8769654863225927E-023  0.99999999782568227       -2.1743177258670698E-009
   19.703125000000000       0.99999999828166686       -5.3792356511153203E-009   3.1899814642048027E-023  0.99999999828166686       -1.7183331424419634E-009
   19.734375000000000       0.99999999862066380       -4.3180083904786015E-009   2.0792522190199573E-023  0.99999999862066380       -1.3793362008129861E-009
   19.765625000000000       0.99999999886948621       -3.5390714971052826E-009   1.3506320403808054E-023  0.99999999886948621       -1.1305137936901133E-009
   19.796875000000000       0.99999999905241310       -2.9664211439667201E-009   8.7438948205071210E-024  0.99999999905241310       -9.4758689783702721E-010
   19.828125000000000       0.99999999918914051       -2.5383985030097328E-009   5.6420266166861396E-024  0.99999999918914051       -8.1085949066306284E-010
   19.859375000000000       0.99999999929435857       -2.2090142806895953E-009   3.6286868161887141E-024  0.99999999929435857       -7.0564143417328751E-010
   19.890625000000000       0.99999999937834372       -1.9460984493063802E-009   2.3263099300841105E-024  0.99999999937834372       -6.2165628200716583E-010
   19.921875000000000       0.99999999944795870       -1.7281692419488708E-009   1.4866439246291923E-024  0.99999999944795870       -5.5204130156027986E-010
   19.953125000000000       0.99999999950764529       -1.5413206394617020E-009   9.4707285839984264E-025  0.99999999950764529       -4.9235471255570928E-010
   19.984375000000000       0.99999999956022034       -1.3767343809134381E-009   6.0146582659985692E-025  0.99999999956022034       -4.3977965713537515E-010
   20.015625000000000       0.99999999960743746       -1.2289213199401041E-009   3.8080464821881519E-025  0.99999999960743746       -3.9256253803188201E-010
   20.046875000000000       0.99999999965036390       -1.0945381907959225E-009   2.4036345322248830E-025  0.99999999965036390       -3.4963609785165772E-010
   20.078125000000000       0.99999999968963216       -9.7160629576143325E-010   1.5125838164491728E-025  0.99999999968963216       -3.1036784253757332E-010
   20.109375000000000       0.99999999972561104       -8.5897405414761825E-010   9.4899517477140132E-026  0.99999999972561104       -2.7438895600084834E-010
   20.140625000000000       0.99999999975852172       -7.5594948590622552E-010   5.9362161284271340E-026  0.99999999975852172       -2.4147828181497744E-010
   20.171875000000000       0.99999999978851351       -6.6206172175260215E-010   3.7022275473958633E-026  0.99999999978851351       -2.1148649498314853E-010
   20.203125000000000       0.99999999981571019       -5.7692173408032362E-010   2.3021296579193624E-026  0.99999999981571019       -1.8428980563811592E-010
   20.234375000000000       0.99999999984023435       -5.0014754004625633E-010   1.4272969553669289E-026  0.99999999984023435       -1.5976564515796099E-010
   20.265625000000000       0.99999999986221788       -4.3132895496581774E-010   8.8230857003722020E-027  0.99999999986221788       -1.3778211904735826E-010
   20.296875000000000       0.99999999988180344       -3.7001604129874555E-010   5.4381488058133126E-027  0.99999999988180344       -1.1819656364764342E-010
   20.328125000000000       0.99999999989914679       -3.1572397784417006E-010   3.3420126130912427E-027  0.99999999989914679       -1.0085321466846153E-010
   20.359375000000000       0.99999999991440969       -2.6794243990224335E-010   2.0478239904868776E-027  0.99999999991440969       -8.5590312615124731E-011
   20.390625000000000       0.99999999992776056       -2.2614740870690149E-010   1.2511374325107913E-027  0.99999999992776056       -7.2239436654797373E-011
   20.421875000000000       0.99999999993936894       -1.8980853787604082E-010   7.6215751255950517E-028  0.99999999993936894       -6.0631055731619199E-011
   20.453125000000000       0.99999999994940214       -1.5840214219995690E-010   4.6292477106732195E-028  0.99999999994940214       -5.0597859235779197E-011
   20.484375000000000       0.99999999995802147       -1.3141900968543405E-010   2.8034955699544628E-028  0.99999999995802147       -4.1978531761799331E-011
   20.515625000000000       0.99999999996538247       -1.0837423449796266E-010   1.6928170872815464E-028  0.99999999996538247       -3.4617531063929619E-011
   20.546875000000000       0.99999999997163169       -8.8811867134244447E-011   1.0191472877824263E-028  0.99999999997163169       -2.8368307702919537E-011
   20.578125000000000       0.99999999997690514       -7.2303982715163927E-011   6.1175251865290459E-029  0.99999999997690514       -2.3094859358252506E-011
   20.609375000000000       0.99999999998132760       -5.8457411489126148E-011   3.6611763730919880E-029  0.99999999998132760       -1.8672396961960658E-011
   20.640625000000000       0.99999999998501377       -4.6916214432701032E-011   2.1845640366257048E-029  0.99999999998501377       -1.4986234475600213E-011
   20.671875000000000       0.99999999998806688       -3.7359827049404400E-011   1.2995717437211341E-029  0.99999999998806688       -1.1933121157881033E-011
   20.703125000000000       0.99999999999057898       -2.9496711796543364E-011   7.7075804449151924E-030  0.99999999999057898       -9.4210195200616909E-012
   20.734375000000000       0.99999999999263189       -2.3069166415413827E-011   4.5573035724217955E-030  0.99999999999263189       -7.3681061252273139E-012
   20.765625000000000       0.99999999999429767       -1.7854560232259812E-011   2.6863239869879618E-030  0.99999999999429767       -5.7023274990797290E-012
   20.796875000000000       0.99999999999563949       -1.3655568775021020E-011   1.5785429135591442E-030  0.99999999999563949       -4.3605119515177648E-012
   20.828125000000000       0.99999999999671108       -1.0301278303278424E-011   9.2467146156705436E-031  0.99999999999671108       -3.2889246881495637E-012
   20.859375000000000       0.99999999999755984       -7.6445371732140541E-012   5.3992739621489622E-031  0.99999999999755984       -2.4401591858236316E-012
   20.890625000000000       0.99999999999822620       -5.5600971310448793E-012   3.1425489117624885E-031  0.99999999999822620       -1.7738033264436126E-012
   20.921875000000000       0.99999999999874323       -3.9432959772348571E-012   1.8230868151733148E-031  0.99999999999874323       -1.2567724638756772E-012
   20.953125000000000       0.99999999999913958       -2.7017041065344857E-012   1.0541170123371675E-031  0.99999999999913958       -8.6042284408449632E-013
   20.984375000000000       0.99999999999943934       -1.7617870535746211E-012   6.0743725711586068E-032  0.99999999999943934       -5.6066262743570405E-013
   21.015625000000000       0.99999999999966305       -1.0606143686802417E-012   3.4883272228996500E-032  0.99999999999966305       -3.3695268797373501E-013
   21.046875000000000       0.99999999999982747       -5.4823608994591992E-013   1.9962041993306331E-032  0.99999999999982747       -1.7252865802674933E-013
   21.078125000000000       0.99999999999994493       -1.8059927461646208E-013   1.1382291277686910E-032  0.99999999999994493       -5.5067062021407764E-014
   21.109375000000000        1.0000000000000253        7.5125729614399113E-014   6.4662449632695832E-033   1.0000000000000253        2.5313084961453569E-014
   21.140625000000000        1.0000000000000793        2.4454017400175202E-013   3.6595539639835387E-033   1.0000000000000793        7.9269923958236177E-014
   21.171875000000000        1.0000000000001126        3.4589964407250221E-013   2.0630407807460682E-033   1.0000000000001126        1.1257661469699087E-013
   21.203125000000000        1.0000000000001295        3.9787879757495735E-013   1.1583360767330307E-033   1.0000000000001295        1.2945200467129325E-013
   21.234375000000000        1.0000000000001317        4.0941883588522028E-013   6.4765558659462795E-034   1.0000000000001317        1.3167245072054357E-013
   21.265625000000000        1.0000000000001266        3.9372966597791480E-013   3.6054778544544430E-034   1.0000000000001266        1.2656542480726785E-013
   21.296875000000000        1.0000000000001192        3.6886903013589219E-013   1.9980490737275888E-034   1.0000000000001192        1.1923795284474181E-013
   21.328125000000000        1.0000000000001110        3.4444674850987311E-013   1.1019864810975363E-034   1.0000000000001110        1.1102230246251565E-013
   21.359375000000000        1.0000000000001039        3.2134393793471312E-013   6.0472696394650661E-035   1.0000000000001039        1.0391687510491465E-013
   21.390625000000000        1.0000000000000957        2.9520662698752370E-013   3.3008199860374459E-035   1.0000000000000957        9.5701224722688494E-014
   21.421875000000000        1.0000000000000850        2.6306629614238262E-013   1.7914549825718911E-035   1.0000000000000850        8.5043083686286991E-014
   21.453125000000000        1.0000000000000757        2.3303645728360787E-013   9.6632457732921019E-036   1.0000000000000757        7.5717210279435676E-014
   21.484375000000000        1.0000000000000691        2.1368520682598645E-013   5.1778061106156893E-036   1.0000000000000691        6.9055872131684737E-014
   21.515625000000000        1.0000000000000646        2.0017095647527181E-013   2.7542056714507354E-036   1.0000000000000646        6.4614980033184111E-014
   21.546875000000000        1.0000000000000602        1.8672684505836410E-013   1.4532176090195511E-036   1.0000000000000602        6.0174087934683484E-014
   21.578125000000000        1.0000000000000557        1.7248937088261792E-013   7.5982811859994854E-037   1.0000000000000557        5.5733195836182858E-014
   21.609375000000000        1.0000000000000515        1.5889853129864525E-013   3.9318278217666824E-037   1.0000000000000515        5.1514348342607263E-014
   21.640625000000000        1.0000000000000473        1.4522135190020859E-013   2.0101951547046133E-037   1.0000000000000473        4.7295500849031669E-014
   21.671875000000000        1.0000000000000431        1.3162429393903508E-013   1.0131228742324469E-037   1.0000000000000431        4.3076653355456074E-014
   21.703125000000000        1.0000000000000391        1.1937959927391078E-013   5.0175664322822731E-038   1.0000000000000391        3.9079850466805510E-014
   21.734375000000000        1.0000000000000344        1.0684124533510507E-013   2.4307136471931543E-038   1.0000000000000344        3.4416913763379853E-014
   21.765625000000000        1.0000000000000295        9.1461909358589421E-014   1.1437079904118798E-038   1.0000000000000295        2.9531932455029164E-014
   21.796875000000000        1.0000000000000240        7.3701931397056025E-014   5.1660685143280814E-039   1.0000000000000240        2.3980817331903381E-014
   21.828125000000000        1.0000000000000189        5.7649238833642492E-014   2.1924490730813430E-039   1.0000000000000189        1.8873791418627661E-014
   21.859375000000000        1.0000000000000131        4.1569251494776351E-014   8.3429032162278809E-040   1.0000000000000131        1.3100631690576847E-014
   21.890625000000000        1.0000000000000080        2.3815846341206970E-014   2.4769398719253102E-040   1.0000000000000080        7.9936057773011271E-015
   21.921875000000000        1.0000000000000027        8.8525467734816333E-015   1.7082988550692018E-041   1.0000000000000027        2.6645352591003757E-015
   21.953125000000000       0.99999999999999978       -6.8680159758356645E-016  -5.7363617244388868E-041  0.99999999999999978       -2.2204460492503131E-016
   21.984375000000000       0.99999999999999922       -2.2138797174908335E-015  -6.8698992925905571E-041  0.99999999999999922       -7.7715611723760958E-016
   22.015625000000000       0.99999999999999978       -9.2735241328712850E-016  -5.8316145338309218E-041  0.99999999999999978       -2.2204460492503131E-016
   22.046875000000000        1.0000000000000000       -6.9049762757184089E-039  -4.3344454504015033E-041   1.0000000000000000        0.0000000000000000     
   22.078125000000000        1.0000000000000000       -5.5611795617972602E-039  -2.9983925456979967E-041   1.0000000000000000        0.0000000000000000     
   22.109375000000000        1.0000000000000000       -4.0244161304732527E-039  -1.9817654454036811E-041   1.0000000000000000        0.0000000000000000     
   22.140625000000000        1.0000000000000000       -2.7386812408046877E-039  -1.2687708707174562E-041   1.0000000000000000        0.0000000000000000     
   22.171875000000000        1.0000000000000000       -1.7899248559350940E-039  -7.9321451206277089E-042   1.0000000000000000        0.0000000000000000     
   22.203125000000000        1.0000000000000000       -1.1365205304362096E-039  -4.8676192255758125E-042   1.0000000000000000        0.0000000000000000     
   22.234375000000000        1.0000000000000000       -7.0598561861040068E-040  -2.9422582105864214E-042   1.0000000000000000        0.0000000000000000     
   22.265625000000000        1.0000000000000000       -4.3098711279886184E-040  -1.7561474351182026E-042   1.0000000000000000        0.0000000000000000     
   22.296875000000000        1.0000000000000000       -2.5938287067313171E-040  -1.0369294492212722E-042   1.0000000000000000        0.0000000000000000     
   22.328125000000000        1.0000000000000000       -1.5424181260211007E-040  -6.0651922372059765E-043   1.0000000000000000        0.0000000000000000     
   22.359375000000000        1.0000000000000000       -9.0775872015756076E-041  -3.5181236811698615E-043   1.0000000000000000        0.0000000000000000     
   22.390625000000000        1.0000000000000000       -5.2941707671320025E-041  -2.0254219125052931E-043   1.0000000000000000        0.0000000000000000     
   22.421875000000000        1.0000000000000000       -3.0627734648716562E-041  -1.1581171974532128E-043   1.0000000000000000        0.0000000000000000     
   22.453125000000000        1.0000000000000000       -1.7589888847703821E-041  -6.5805547975636315E-044   1.0000000000000000        0.0000000000000000     
   22.484375000000000        1.0000000000000000       -1.0035030990774701E-041  -3.7174408370287947E-044   1.0000000000000000        0.0000000000000000     
   22.515625000000000        1.0000000000000000       -5.6899426007228186E-042  -2.0886372815269065E-044   1.0000000000000000        0.0000000000000000     
   22.546875000000000        1.0000000000000000       -3.2078797126381860E-042  -1.1675064149352232E-044   1.0000000000000000        0.0000000000000000     
   22.578125000000000        1.0000000000000000       -1.7988973359800352E-042  -6.4945912917382893E-045   1.0000000000000000        0.0000000000000000     
   22.609375000000000        1.0000000000000000       -1.0037040357957082E-042  -3.5961906779352176E-045   1.0000000000000000        0.0000000000000000     
   22.640625000000000        1.0000000000000000       -5.5735163675175401E-043  -1.9825311089938065E-045   1.0000000000000000        0.0000000000000000     
   22.671875000000000        1.0000000000000000       -3.0808786348081745E-043  -1.0883290619234165E-045   1.0000000000000000        0.0000000000000000     
   22.703125000000000        1.0000000000000000       -1.6956094532448548E-043  -5.9501808407798062E-046   1.0000000000000000        0.0000000000000000     
   22.734375000000000        1.0000000000000000       -9.2930073928584472E-044  -3.2403241242674491E-046   1.0000000000000000        0.0000000000000000     
   22.765625000000000        1.0000000000000000       -5.0725933816461915E-044  -1.7578700390346101E-046   1.0000000000000000        0.0000000000000000     
   22.796875000000000        1.0000000000000000       -2.7580584243981977E-044  -9.5010326367960825E-047   1.0000000000000000        0.0000000000000000     
   22.828125000000000        1.0000000000000000       -1.4939161433812749E-044  -5.1165965343856505E-047   1.0000000000000000        0.0000000000000000     
   22.859375000000000        1.0000000000000000       -8.0619917165739157E-045  -2.7457056619171203E-047   1.0000000000000000        0.0000000000000000     
   22.890625000000000        1.0000000000000000       -4.3350184979103745E-045  -1.4683225665200549E-047   1.0000000000000000        0.0000000000000000     
   22.921875000000000        1.0000000000000000       -2.3227736317073234E-045  -7.8255070743687317E-048   1.0000000000000000        0.0000000000000000     
   22.953125000000000        1.0000000000000000       -1.2402843366278913E-045  -4.1567398904844005E-048   1.0000000000000000        0.0000000000000000     
   22.984375000000000        1.0000000000000000       -6.6002731019245123E-046  -2.2007246731284871E-048   1.0000000000000000        0.0000000000000000     
   23.015625000000000        1.0000000000000000       -3.5006908860261067E-046  -1.1613733465881373E-048   1.0000000000000000        0.0000000000000000     
   23.046875000000000        1.0000000000000000       -1.8506282726029629E-046  -6.1092784352497917E-049   1.0000000000000000        0.0000000000000000     
   23.078125000000000        1.0000000000000000       -9.7516532380420980E-047  -3.2035877533154369E-049   1.0000000000000000        0.0000000000000000     
   23.109375000000000        1.0000000000000000       -5.1221102714094928E-047  -1.6746611689148897E-049   1.0000000000000000        0.0000000000000000     
   23.140625000000000        1.0000000000000000       -2.6819293761204426E-047  -8.7271870950398558E-050   1.0000000000000000        0.0000000000000000     
   23.171875000000000        1.0000000000000000       -1.3998706757457736E-047  -4.5340945446139882E-050   1.0000000000000000        0.0000000000000000     
   23.203125000000000        1.0000000000000000       -7.2842281405277165E-048  -2.3484775120315651E-050   1.0000000000000000        0.0000000000000000     
   23.234375000000000        1.0000000000000000       -3.7787282954444924E-048  -1.2127496270148652E-050   1.0000000000000000        0.0000000000000000     
   23.265625000000000        1.0000000000000000       -1.9542694480977447E-048  -6.2438578771458019E-051   1.0000000000000000        0.0000000000000000     
   23.296875000000000        1.0000000000000000       -1.0076478909312987E-048  -3.2050817207604543E-051   1.0000000000000000        0.0000000000000000     
   23.328125000000000        1.0000000000000000       -5.1799614942247050E-049  -1.6403463110334754E-051   1.0000000000000000        0.0000000000000000     
   23.359375000000000        1.0000000000000000       -2.6548767213250853E-049  -8.3704240013611493E-052   1.0000000000000000        0.0000000000000000     
   23.390625000000000        1.0000000000000000       -1.3566505525788148E-049  -4.2587195857308736E-052   1.0000000000000000        0.0000000000000000     
   23.421875000000000        1.0000000000000000       -6.9119754696410491E-050  -2.1603972626776112E-052   1.0000000000000000        0.0000000000000000     
   23.453125000000000        1.0000000000000000       -3.5111611107112356E-050  -1.0927318963721934E-052   1.0000000000000000        0.0000000000000000     
   23.484375000000000        1.0000000000000000       -1.7783475123312989E-050  -5.5108760743489416E-053   1.0000000000000000        0.0000000000000000     
   23.515625000000000        1.0000000000000000       -8.9805279003477503E-051  -2.7711207604010061E-053   1.0000000000000000        0.0000000000000000     
   23.546875000000000        1.0000000000000000       -4.5217616145178222E-051  -1.3893701718359038E-053   1.0000000000000000        0.0000000000000000     
   23.578125000000000        1.0000000000000000       -2.2700445270862372E-051  -6.9455605423215563E-054   1.0000000000000000        0.0000000000000000     
   23.609375000000000        1.0000000000000000       -1.1362699418052235E-051  -3.4619572913878110E-054   1.0000000000000000        0.0000000000000000     
   23.640625000000000        1.0000000000000000       -5.6708447083600540E-052  -1.7205155276361703E-054   1.0000000000000000        0.0000000000000000     
   23.671875000000000        1.0000000000000000       -2.8218302983523754E-052  -8.5253950722201609E-055   1.0000000000000000        0.0000000000000000     
   23.703125000000000        1.0000000000000000       -1.3999994421120065E-052  -4.2119683464591789E-055   1.0000000000000000        0.0000000000000000     
   23.734375000000000        1.0000000000000000       -6.9252378961458188E-053  -2.0747465868693877E-055   1.0000000000000000        0.0000000000000000     
   23.765625000000000        1.0000000000000000       -3.4154386855329336E-053  -1.0189388528294370E-055   1.0000000000000000        0.0000000000000000     
   23.796875000000000        1.0000000000000000       -1.6794124793726064E-053  -4.9891548947432376E-056   1.0000000000000000        0.0000000000000000     
   23.828125000000000        1.0000000000000000       -8.2330441882426129E-054  -2.4355287301863117E-056   1.0000000000000000        0.0000000000000000     
   23.859375000000000        1.0000000000000000       -4.0239050322328195E-054  -1.1853247881934301E-056   1.0000000000000000        0.0000000000000000     
   23.890625000000000        1.0000000000000000       -1.9606951251800942E-054  -5.7510679223927640E-057   1.0000000000000000        0.0000000000000000     
   23.921875000000000        1.0000000000000000       -9.5243887835002946E-055  -2.7817267779934463E-057   1.0000000000000000        0.0000000000000000     
   23.953125000000000        1.0000000000000000       -4.6122958369616089E-055  -1.3412867657752694E-057   1.0000000000000000        0.0000000000000000     
   23.984375000000000        1.0000000000000000       -2.2265735252351016E-055  -6.4469564993844312E-058   1.0000000000000000        0.0000000000000000     
   24.015625000000000        1.0000000000000000       -1.0714750023150886E-055  -3.0888494367681782E-058   1.0000000000000000        0.0000000000000000     
   24.046875000000000        1.0000000000000000       -5.1396755663117221E-056  -1.4751244092809400E-058   1.0000000000000000        0.0000000000000000     
   24.078125000000000        1.0000000000000000       -2.4574215528590320E-056  -7.0214904217502083E-059   1.0000000000000000        0.0000000000000000     
   24.109375000000000        1.0000000000000000       -1.1710985272879489E-056  -3.3310037890491407E-059   1.0000000000000000        0.0000000000000000     
   24.140625000000000        1.0000000000000000       -5.5622971216626959E-057  -1.5748521809337071E-059   1.0000000000000000        0.0000000000000000     
   24.171875000000000        1.0000000000000000       -2.6329125302458833E-057  -7.4198296499240063E-060   1.0000000000000000        0.0000000000000000     
   24.203125000000000        1.0000000000000000       -1.2419717668120650E-057  -3.4834106525264426E-060   1.0000000000000000        0.0000000000000000     
   24.234375000000000        1.0000000000000000       -5.8377868850827060E-058  -1.6294280148317220E-060   1.0000000000000000        0.0000000000000000     
   24.265625000000000        1.0000000000000000       -2.7340742880603460E-058  -7.5935357869878625E-061   1.0000000000000000        0.0000000000000000     
   24.296875000000000        1.0000000000000000       -1.2757274221780842E-058  -3.5252068727670592E-061   1.0000000000000000        0.0000000000000000     
   24.328125000000000        1.0000000000000000       -5.9298793770555557E-059  -1.6300618981337040E-061   1.0000000000000000        0.0000000000000000     
   24.359375000000000        1.0000000000000000       -2.7455112505308268E-059  -7.5065881091556813E-062   1.0000000000000000        0.0000000000000000     
   24.390625000000000        1.0000000000000000       -1.2659954896625720E-059  -3.4421654648296499E-062   1.0000000000000000        0.0000000000000000     
   24.421875000000000        1.0000000000000000       -5.8130862103517900E-060  -1.5714235050081660E-062   1.0000000000000000        0.0000000000000000     
   24.453125000000000        1.0000000000000000       -2.6574899170604904E-060  -7.1406348915687405E-063   1.0000000000000000        0.0000000000000000     
   24.484375000000000        1.0000000000000000       -1.2093164213972903E-060  -3.2289239093082284E-063   1.0000000000000000        0.0000000000000000     
   24.515625000000000        1.0000000000000000       -5.4766028772529916E-061  -1.4525595455676378E-063   1.0000000000000000        0.0000000000000000     
   24.546875000000000        1.0000000000000000       -2.4675638119191710E-061  -6.4986229104565042E-064   1.0000000000000000        0.0000000000000000     
   24.578125000000000        1.0000000000000000       -1.1057929107830359E-061  -2.8903412447655141E-064   1.0000000000000000        0.0000000000000000     
   24.609375000000000        1.0000000000000000       -4.9267951439329834E-062  -1.2773571827998603E-064   1.0000000000000000        0.0000000000000000     
   24.640625000000000        1.0000000000000000       -2.1814515562193590E-062  -5.6061205129285212E-065   1.0000000000000000        0.0000000000000000     
   24.671875000000000        1.0000000000000000       -9.5935928764630893E-063  -2.4417084892097012E-065   1.0000000000000000        0.0000000000000000     
   24.703125000000000        1.0000000000000000       -4.1877717014354578E-063  -1.0544484437628489E-065   1.0000000000000000        0.0000000000000000     
   24.734375000000000        1.0000000000000000       -1.8129763781618511E-063  -4.5099650209938204E-066   1.0000000000000000        0.0000000000000000     
   24.765625000000000        1.0000000000000000       -7.7759915067479942E-064  -1.9077008349812857E-066   1.0000000000000000        0.0000000000000000     
   24.796875000000000        1.0000000000000000       -3.2998209023346625E-064  -7.9653329886769978E-067   1.0000000000000000        0.0000000000000000     
   24.828125000000000        1.0000000000000000       -1.3830134571963475E-064  -3.2742725145197754E-067   1.0000000000000000        0.0000000000000000     
   24.859375000000000        1.0000000000000000       -5.7111034059505016E-065  -1.3201559303109730E-067   1.0000000000000000        0.0000000000000000     
   24.890625000000000        1.0000000000000000       -2.3158210133877510E-065  -5.1919122163021370E-068   1.0000000000000000        0.0000000000000000     
   24.921875000000000        1.0000000000000000       -9.1754852136215207E-066  -1.9742720542196309E-068   1.0000000000000000        0.0000000000000000     
   24.953125000000000        1.0000000000000000       -3.5248909627202892E-066  -7.1495331107712382E-069   1.0000000000000000        0.0000000000000000     
   24.984375000000000        1.0000000000000000       -1.2960628816764411E-066  -2.3933477867951364E-069   1.0000000000000000        0.0000000000000000     


==> PERTLARweno5noGF_fine_0.dat <==
x                       h                         u                           b                      eta                         DH
   1.2500000000000001E-002   1.0000000000000000        0.0000000000000000        2.0936648720281920E-069   1.0000000000000000        0.0000000000000000     
   3.7500000000000006E-002   1.0000000000000000        0.0000000000000000        5.1205107069790089E-069   1.0000000000000000        0.0000000000000000     
   6.2500000000000000E-002   1.0000000000000000        0.0000000000000000        1.1798465749609452E-068   1.0000000000000000        0.0000000000000000     
   8.7500000000000008E-002   1.0000000000000000        0.0000000000000000        2.6144620119936218E-068   1.0000000000000000        0.0000000000000000     
  0.11250000000000000        1.0000000000000000        0.0000000000000000        5.6348643071569576E-068   1.0000000000000000        0.0000000000000000     
  0.13750000000000001        1.0000000000000000        0.0000000000000000        1.1893440292825305E-067   1.0000000000000000        0.0000000000000000     
  0.16250000000000003        1.0000000000000000        0.0000000000000000        2.4694545902011550E-067   1.0000000000000000        0.0000000000000000     
  0.18750000000000003        1.0000000000000000        0.0000000000000000        5.0594864974852991E-067   1.0000000000000000        0.0000000000000000     
  0.21250000000000002        1.0000000000000000        0.0000000000000000        1.0251526365913216E-066   1.0000000000000000        0.0000000000000000     
  0.23750000000000002        1.0000000000000000        0.0000000000000000        2.0576150750415497E-066   1.0000000000000000        0.0000000000000000     
  0.26250000000000001        1.0000000000000000        0.0000000000000000        4.0961922944637644E-066   1.0000000000000000        0.0000000000000000     
  0.28750000000000003        1.0000000000000000        0.0000000000000000        8.0958820085118376E-066   1.0000000000000000        0.0000000000000000     
  0.31250000000000006        1.0000000000000000        0.0000000000000000        1.5898469481144524E-065   1.0000000000000000        0.0000000000000000     
  0.33750000000000002        1.0000000000000000        0.0000000000000000        3.1040477826240454E-065   1.0000000000000000        0.0000000000000000     
  0.36250000000000004        1.0000000000000000        0.0000000000000000        6.0284902749157613E-065   1.0000000000000000        0.0000000000000000     
  0.38750000000000001        1.0000000000000000        0.0000000000000000        1.1651522807140652E-064   1.0000000000000000        0.0000000000000000     
  0.41250000000000003        1.0000000000000000        0.0000000000000000        2.2418551793392465E-064   1.0000000000000000        0.0000000000000000     
  0.43750000000000006        1.0000000000000000        0.0000000000000000        4.2955221084531517E-064   1.0000000000000000        0.0000000000000000     
  0.46250000000000002        1.0000000000000000        0.0000000000000000        8.1982536717150405E-064   1.0000000000000000        0.0000000000000000     
  0.48750000000000004        1.0000000000000000        0.0000000000000000        1.5589112753938641E-063   1.0000000000000000        0.0000000000000000     
  0.51249999999999996        1.0000000000000000        0.0000000000000000        2.9539337515973397E-063   1.0000000000000000        0.0000000000000000     
  0.53749999999999998        1.0000000000000000        0.0000000000000000        5.5787030796370351E-063   1.0000000000000000        0.0000000000000000     
  0.56250000000000000        1.0000000000000000        0.0000000000000000        1.0502281438401470E-062   1.0000000000000000        0.0000000000000000     
  0.58750000000000002        1.0000000000000000        0.0000000000000000        1.9711018614527678E-062   1.0000000000000000        0.0000000000000000     
  0.61250000000000004        1.0000000000000000        0.0000000000000000        3.6885873744011880E-062   1.0000000000000000        0.0000000000000000     
  0.63749999999999996        1.0000000000000000        0.0000000000000000        6.8830618219903931E-062   1.0000000000000000        0.0000000000000000     
  0.66249999999999998        1.0000000000000000        0.0000000000000000        1.2808964949661364E-061   1.0000000000000000        0.0000000000000000     
  0.68750000000000000        1.0000000000000000        0.0000000000000000        2.3773503671066687E-061   1.0000000000000000        0.0000000000000000     
  0.71250000000000002        1.0000000000000000        0.0000000000000000        4.4010015027843233E-061   1.0000000000000000        0.0000000000000000     
  0.73750000000000004        1.0000000000000000        0.0000000000000000        8.1267746647321258E-061   1.0000000000000000        0.0000000000000000     
  0.76249999999999996        1.0000000000000000        0.0000000000000000        1.4969927734215714E-060   1.0000000000000000        0.0000000000000000     
  0.78749999999999998        1.0000000000000000        0.0000000000000000        2.7509323673027775E-060   1.0000000000000000        0.0000000000000000     
  0.81250000000000000        1.0000000000000000        0.0000000000000000        5.0433672488948499E-060   1.0000000000000000        0.0000000000000000     
  0.83750000000000002        1.0000000000000000        0.0000000000000000        9.2248973339714174E-060   1.0000000000000000        0.0000000000000000     
  0.86250000000000004        1.0000000000000000        0.0000000000000000        1.6835297936100076E-059   1.0000000000000000        0.0000000000000000     
  0.88749999999999996        1.0000000000000000        0.0000000000000000        3.0655956614234126E-059   1.0000000000000000        0.0000000000000000     
  0.91249999999999998        1.0000000000000000        0.0000000000000000        5.5700463949664988E-059   1.0000000000000000        0.0000000000000000     
  0.93750000000000000        1.0000000000000000        0.0000000000000000        1.0098722129959221E-058   1.0000000000000000        0.0000000000000000     
  0.96250000000000002        1.0000000000000000        0.0000000000000000        1.8270496183463991E-058   1.0000000000000000        0.0000000000000000     
  0.98750000000000004        1.0000000000000000        0.0000000000000000        3.2985430471736253E-058   1.0000000000000000        0.0000000000000000     
   1.0125000000000000        1.0000000000000000        0.0000000000000000        5.9428188003041667E-058   1.0000000000000000        0.0000000000000000     
   1.0375000000000001        1.0000000000000000        0.0000000000000000        1.0684915223874143E-057   1.0000000000000000        0.0000000000000000     
   1.0625000000000000        1.0000000000000000        0.0000000000000000        1.9171975410708776E-057   1.0000000000000000        0.0000000000000000     
   1.0874999999999999        1.0000000000000000        0.0000000000000000        3.4331123728869824E-057   1.0000000000000000        0.0000000000000000     
   1.1125000000000000        1.0000000000000000        0.0000000000000000        6.1353880791480015E-057   1.0000000000000000        0.0000000000000000     
   1.1375000000000000        1.0000000000000000        0.0000000000000000        1.0942984094359266E-056   1.0000000000000000        0.0000000000000000     
   1.1625000000000001        1.0000000000000000        0.0000000000000000        1.9479394635685141E-056   1.0000000000000000        0.0000000000000000     
   1.1875000000000000        1.0000000000000000        0.0000000000000000        3.4607226036255261E-056   1.0000000000000000        0.0000000000000000     
   1.2125000000000001        1.0000000000000000        0.0000000000000000        6.1364179093479659E-056   1.0000000000000000        0.0000000000000000     
   1.2375000000000000        1.0000000000000000        0.0000000000000000        1.0859867791415513E-055   1.0000000000000000        0.0000000000000000     
   1.2625000000000000        1.0000000000000000        0.0000000000000000        1.9182261748395911E-055   1.0000000000000000        0.0000000000000000     
   1.2875000000000001        1.0000000000000000        0.0000000000000000        3.3817733858975795E-055   1.0000000000000000        0.0000000000000000     
   1.3125000000000000        1.0000000000000000        0.0000000000000000        5.9506160591193550E-055   1.0000000000000000        0.0000000000000000     
   1.3375000000000001        1.0000000000000000        0.0000000000000000        1.0450931806794250E-054   1.0000000000000000        0.0000000000000000     
   1.3625000000000000        1.0000000000000000        0.0000000000000000        1.8320034176659877E-054   1.0000000000000000        0.0000000000000000     
   1.3875000000000000        1.0000000000000000        0.0000000000000000        3.2053678312138214E-054   1.0000000000000000        0.0000000000000000     
   1.4125000000000001        1.0000000000000000        0.0000000000000000        5.5977252420433408E-054   1.0000000000000000        0.0000000000000000     
   1.4375000000000000        1.0000000000000000        0.0000000000000000        9.7572810114471325E-054   1.0000000000000000        0.0000000000000000     
   1.4625000000000001        1.0000000000000000        0.0000000000000000        1.6975815671931897E-053   1.0000000000000000        0.0000000000000000     
   1.4875000000000000        1.0000000000000000        0.0000000000000000        2.9479344189764880E-053   1.0000000000000000        0.0000000000000000     
   1.5125000000000000        1.0000000000000000        0.0000000000000000        5.1096446478541641E-053   1.0000000000000000        0.0000000000000000     
   1.5375000000000001        1.0000000000000000        0.0000000000000000        8.8399403841145979E-053   1.0000000000000000        0.0000000000000000     
   1.5625000000000000        1.0000000000000000        0.0000000000000000        1.5264881502937301E-052   1.0000000000000000        0.0000000000000000     
   1.5875000000000001        1.0000000000000000        0.0000000000000000        2.6310091929377568E-052   1.0000000000000000        0.0000000000000000     
   1.6125000000000000        1.0000000000000000        0.0000000000000000        4.5262145940159516E-052   1.0000000000000000        0.0000000000000000     
   1.6375000000000000        1.0000000000000000        0.0000000000000000        7.7719577881654433E-052   1.0000000000000000        0.0000000000000000     
   1.6625000000000001        1.0000000000000000        0.0000000000000000        1.3320071556749815E-051   1.0000000000000000        0.0000000000000000     
   1.6875000000000000        1.0000000000000000        0.0000000000000000        2.2785652254435812E-051   1.0000000000000000        0.0000000000000000     
   1.7125000000000001        1.0000000000000000        0.0000000000000000        3.8903863218032898E-051   1.0000000000000000        0.0000000000000000     
   1.7375000000000000        1.0000000000000000        0.0000000000000000        6.6297559048288655E-051   1.0000000000000000        0.0000000000000000     
   1.7625000000000000        1.0000000000000000        0.0000000000000000        1.1276457228634265E-050   1.0000000000000000        0.0000000000000000     
   1.7875000000000001        1.0000000000000000        0.0000000000000000        1.9143198758051433E-050   1.0000000000000000        0.0000000000000000     
   1.8125000000000000        1.0000000000000000        0.0000000000000000        3.2435377563913259E-050   1.0000000000000000        0.0000000000000000     
   1.8375000000000001        1.0000000000000000        0.0000000000000000        5.4850613060292558E-050   1.0000000000000000        0.0000000000000000     
   1.8625000000000000        1.0000000000000000        0.0000000000000000        9.2575713125535667E-050   1.0000000000000000        0.0000000000000000     
   1.8875000000000000        1.0000000000000000        0.0000000000000000        1.5594094180714732E-049   1.0000000000000000        0.0000000000000000     
   1.9125000000000001        1.0000000000000000        0.0000000000000000        2.6215892602996615E-049   1.0000000000000000        0.0000000000000000     
   1.9375000000000000        1.0000000000000000        0.0000000000000000        4.3984926426551155E-049   1.0000000000000000        0.0000000000000000     
   1.9625000000000001        1.0000000000000000        0.0000000000000000        7.3649617900015331E-049   1.0000000000000000        0.0000000000000000     
   1.9875000000000000        1.0000000000000000        0.0000000000000000        1.2307122918475938E-048   1.0000000000000000        0.0000000000000000     
   2.0125000000000002        1.0000000000000000        0.0000000000000000        2.0523586779604798E-048   1.0000000000000000        0.0000000000000000     
   2.0375000000000001        1.0000000000000000        0.0000000000000000        3.4154752906068912E-048   1.0000000000000000        0.0000000000000000     
   2.0625000000000004        1.0000000000000000        0.0000000000000000        5.6720468754061665E-048   1.0000000000000000        0.0000000000000000     
   2.0875000000000004        1.0000000000000000        0.0000000000000000        9.3995687450846359E-048   1.0000000000000000        0.0000000000000000     
   2.1125000000000003        1.0000000000000000        0.0000000000000000        1.5543297040237255E-047   1.0000000000000000        0.0000000000000000     
   2.1375000000000002        1.0000000000000000        0.0000000000000000        2.5646729095769180E-047   1.0000000000000000        0.0000000000000000     
   2.1625000000000001        1.0000000000000000        0.0000000000000000        4.2224033466194956E-047   1.0000000000000000        0.0000000000000000     
   2.1875000000000004        1.0000000000000000        0.0000000000000000        6.9360185538093355E-047   1.0000000000000000        0.0000000000000000     
   2.2125000000000004        1.0000000000000000        0.0000000000000000        1.1367525825691335E-046   1.0000000000000000        0.0000000000000000     
   2.2375000000000003        1.0000000000000000        0.0000000000000000        1.8586923393915027E-046   1.0000000000000000        0.0000000000000000     
   2.2625000000000002        1.0000000000000000        0.0000000000000000        3.0318918933625620E-046   1.0000000000000000        0.0000000000000000     
   2.2875000000000001        1.0000000000000000        0.0000000000000000        4.9335691583421673E-046   1.0000000000000000        0.0000000000000000     
   2.3125000000000004        1.0000000000000000        0.0000000000000000        8.0080044354913861E-046   1.0000000000000000        0.0000000000000000     
   2.3375000000000004        1.0000000000000000        0.0000000000000000        1.2965059981595150E-045   1.0000000000000000        0.0000000000000000     
   2.3625000000000003        1.0000000000000000        0.0000000000000000        2.0935357874244367E-045   1.0000000000000000        0.0000000000000000     
   2.3875000000000002        1.0000000000000000        0.0000000000000000        3.3713735054261993E-045   1.0000000000000000        0.0000000000000000     
   2.4125000000000005        1.0000000000000000        0.0000000000000000        5.4139587244031285E-045   1.0000000000000000        0.0000000000000000     
   2.4375000000000004        1.0000000000000000        0.0000000000000000        8.6688390548565835E-045   1.0000000000000000        0.0000000000000000     
   2.4625000000000004        1.0000000000000000        0.0000000000000000        1.3838717344195532E-044   1.0000000000000000        0.0000000000000000     
   2.4875000000000003        1.0000000000000000        0.0000000000000000        2.2022385039169187E-044   1.0000000000000000        0.0000000000000000     
   2.5125000000000002        1.0000000000000000        0.0000000000000000        3.4930423520037202E-044   1.0000000000000000        0.0000000000000000     
   2.5375000000000005        1.0000000000000000        0.0000000000000000        5.5213215517473196E-044   1.0000000000000000        0.0000000000000000     
   2.5625000000000004        1.0000000000000000        0.0000000000000000        8.6956149499852694E-044   1.0000000000000000        0.0000000000000000     
   2.5875000000000004        1.0000000000000000        0.0000000000000000        1.3642112634878783E-043   1.0000000000000000        0.0000000000000000     
   2.6125000000000003        1.0000000000000000        0.0000000000000000        2.1314641929179002E-043   1.0000000000000000        0.0000000000000000     
   2.6375000000000002        1.0000000000000000        0.0000000000000000        3.3156006649187280E-043   1.0000000000000000        0.0000000000000000     
   2.6625000000000005        1.0000000000000000        0.0000000000000000        5.1331529845880455E-043   1.0000000000000000        0.0000000000000000     
   2.6875000000000004        1.0000000000000000        0.0000000000000000        7.9061626555820780E-043   1.0000000000000000        0.0000000000000000     
   2.7125000000000004        1.0000000000000000        0.0000000000000000        1.2108565127495951E-042   1.0000000000000000        0.0000000000000000     
   2.7375000000000003        1.0000000000000000        0.0000000000000000        1.8429124519569284E-042   1.0000000000000000        0.0000000000000000     
   2.7625000000000002        1.0000000000000000        0.0000000000000000        2.7853583006577470E-042   1.0000000000000000        0.0000000000000000     
   2.7875000000000005        1.0000000000000000        0.0000000000000000        4.1765758318552921E-042   1.0000000000000000        0.0000000000000000     
   2.8125000000000004        1.0000000000000000        0.0000000000000000        6.2059896709254439E-042   1.0000000000000000        0.0000000000000000     
   2.8375000000000004        1.0000000000000000        0.0000000000000000        9.1240371426780806E-042   1.0000000000000000        0.0000000000000000     
   2.8625000000000003        1.0000000000000000        0.0000000000000000        1.3245203133640597E-041   1.0000000000000000        0.0000000000000000     
   2.8875000000000002        1.0000000000000000        0.0000000000000000        1.8932131579061913E-041   1.0000000000000000        0.0000000000000000     
   2.9125000000000005        1.0000000000000000        0.0000000000000000        2.6537038924667063E-041   1.0000000000000000        0.0000000000000000     
   2.9375000000000004        1.0000000000000000        0.0000000000000000        3.6255192610170307E-041   1.0000000000000000        0.0000000000000000     
   2.9625000000000004        1.0000000000000000        0.0000000000000000        4.7806853029738671E-041   1.0000000000000000        0.0000000000000000     
   2.9875000000000003        1.0000000000000000        0.0000000000000000        5.9796508544738485E-041   1.0000000000000000        0.0000000000000000     
   3.0125000000000002        1.0000000000000000        0.0000000000000000        6.8480673549608995E-041   1.0000000000000000        0.0000000000000000     
   3.0375000000000005        1.0000000000000000        0.0000000000000000        6.5473081057315769E-041   1.0000000000000000        0.0000000000000000     
   3.0625000000000004        1.0000000000000000        0.0000000000000000        3.3570578554547957E-041   1.0000000000000000        0.0000000000000000     
   3.0875000000000004        1.0000000000000000        0.0000000000000000       -6.0702145242634728E-041   1.0000000000000000        0.0000000000000000     
   3.1125000000000003        1.0000000000000000        0.0000000000000000       -2.8021514492889679E-040   1.0000000000000000        0.0000000000000000     
   3.1375000000000002        1.0000000000000000        0.0000000000000000       -7.4005458585384658E-040   1.0000000000000000        0.0000000000000000     
   3.1625000000000005        1.0000000000000000        0.0000000000000000       -1.6468093475878626E-039   1.0000000000000000        0.0000000000000000     
   3.1875000000000004        1.0000000000000000        0.0000000000000000       -3.3656122826606104E-039   1.0000000000000000        0.0000000000000000     
   3.2125000000000004        1.0000000000000000        0.0000000000000000       -6.5336699609191293E-039   1.0000000000000000        0.0000000000000000     
   3.2375000000000003        1.0000000000000000        0.0000000000000000       -1.2251213589931621E-038   1.0000000000000000        0.0000000000000000     
   3.2625000000000002        1.0000000000000000        0.0000000000000000       -2.2400711100627228E-038   1.0000000000000000        0.0000000000000000     
   3.2875000000000005        1.0000000000000000        0.0000000000000000       -4.0177540827427480E-038   1.0000000000000000        0.0000000000000000     
   3.3125000000000004        1.0000000000000000        0.0000000000000000       -7.0967737433281897E-038   1.0000000000000000        0.0000000000000000     
   3.3375000000000004        1.0000000000000000        0.0000000000000000       -1.2379300618273364E-037   1.0000000000000000        0.0000000000000000     
   3.3625000000000003        1.0000000000000000        0.0000000000000000       -2.1367925907200443E-037   1.0000000000000000        0.0000000000000000     
   3.3875000000000002        1.0000000000000000        0.0000000000000000       -3.6552307665999190E-037   1.0000000000000000        0.0000000000000000     
   3.4125000000000005        1.0000000000000000        0.0000000000000000       -6.2037919792691630E-037   1.0000000000000000        0.0000000000000000     
   3.4375000000000004        1.0000000000000000        0.0000000000000000       -1.0456478552694503E-036   1.0000000000000000        0.0000000000000000     
   3.4625000000000004        1.0000000000000000        0.0000000000000000       -1.7515238589727492E-036   1.0000000000000000        0.0000000000000000     
   3.4875000000000003        1.0000000000000000        0.0000000000000000       -2.9174687377841519E-036   1.0000000000000000        0.0000000000000000     
   3.5125000000000002        1.0000000000000000        0.0000000000000000       -4.8346788215294044E-036   1.0000000000000000        0.0000000000000000     
   3.5375000000000005        1.0000000000000000        0.0000000000000000       -7.9740080415877246E-036   1.0000000000000000        0.0000000000000000     
   3.5625000000000004        1.0000000000000000        0.0000000000000000       -1.3094284511348116E-035   1.0000000000000000        0.0000000000000000     
   3.5875000000000004        1.0000000000000000        0.0000000000000000       -2.1414553959056189E-035   1.0000000000000000        0.0000000000000000     
   3.6125000000000003        1.0000000000000000        0.0000000000000000       -3.4887226629489290E-035   1.0000000000000000        0.0000000000000000     
   3.6375000000000002        1.0000000000000000        0.0000000000000000       -5.6630082901064476E-035   1.0000000000000000        0.0000000000000000     
   3.6625000000000005        1.0000000000000000        0.0000000000000000       -9.1607751965690522E-035   1.0000000000000000        0.0000000000000000     
   3.6875000000000004        1.0000000000000000        0.0000000000000000       -1.4770400170700247E-034   1.0000000000000000        0.0000000000000000     
   3.7125000000000004        1.0000000000000000        0.0000000000000000       -2.3740477647783512E-034   1.0000000000000000        0.0000000000000000     
   3.7375000000000003        1.0000000000000000        0.0000000000000000       -3.8043343360614234E-034   1.0000000000000000        0.0000000000000000     
   3.7625000000000002        1.0000000000000000        0.0000000000000000       -6.0786706876282899E-034   1.0000000000000000        0.0000000000000000     
   3.7875000000000005        1.0000000000000000        0.0000000000000000       -9.6855130825897771E-034   1.0000000000000000        0.0000000000000000     
   3.8125000000000004        1.0000000000000000        0.0000000000000000       -1.5390739813910126E-033   1.0000000000000000        0.0000000000000000     
   3.8375000000000004        1.0000000000000000        0.0000000000000000       -2.4392369789889270E-033   1.0000000000000000        0.0000000000000000     
   3.8625000000000003        1.0000000000000000        0.0000000000000000       -3.8560036727070927E-033   1.0000000000000000        0.0000000000000000     
   3.8875000000000002        1.0000000000000000        0.0000000000000000       -6.0804831399163964E-033   1.0000000000000000        0.0000000000000000     
   3.9125000000000005        1.0000000000000000        0.0000000000000000       -9.5649239501536971E-033   1.0000000000000000        0.0000000000000000     
   3.9375000000000004        1.0000000000000000        0.0000000000000000       -1.5010354148211411E-032   1.0000000000000000        0.0000000000000000     
   3.9625000000000004        1.0000000000000000        0.0000000000000000       -2.3501059027451919E-032   1.0000000000000000        0.0000000000000000     
   3.9875000000000003        1.0000000000000000        0.0000000000000000       -3.6710492813634714E-032   1.0000000000000000        0.0000000000000000     
   4.0125000000000002        1.0000000000000000        0.0000000000000000       -5.7215909830623622E-032   1.0000000000000000        0.0000000000000000     
   4.0375000000000005        1.0000000000000000        0.0000000000000000       -8.8978120079174168E-032   1.0000000000000000        0.0000000000000000     
   4.0625000000000000        1.0000000000000000        0.0000000000000000       -1.3807152218851964E-031   1.0000000000000000        0.0000000000000000     
   4.0875000000000004        1.0000000000000000        0.0000000000000000       -2.1379270368283226E-031   1.0000000000000000        0.0000000000000000     
   4.1125000000000007        1.0000000000000000        0.0000000000000000       -3.3034049376966127E-031   1.0000000000000000        0.0000000000000000     
   4.1375000000000002        1.0000000000000000        0.0000000000000000       -5.0935688393026736E-031   1.0000000000000000        0.0000000000000000     
   4.1625000000000005        1.0000000000000000        0.0000000000000000       -7.8376218996072080E-031   1.0000000000000000        0.0000000000000000     
   4.1875000000000000        1.0000000000000000        0.0000000000000000       -1.2035320808726063E-030   1.0000000000000000        0.0000000000000000     
   4.2125000000000004        1.0000000000000000        0.0000000000000000       -1.8443823186073645E-030   1.0000000000000000        0.0000000000000000     
   4.2375000000000007        1.0000000000000000        0.0000000000000000       -2.8207987245560845E-030   1.0000000000000000        0.0000000000000000     
   4.2625000000000002        1.0000000000000000        0.0000000000000000       -4.3055475874853845E-030   1.0000000000000000        0.0000000000000000     
   4.2875000000000005        1.0000000000000000        0.0000000000000000       -6.5588316574944806E-030   1.0000000000000000        0.0000000000000000     
   4.3125000000000000        1.0000000000000000        0.0000000000000000       -9.9717741247822803E-030   1.0000000000000000        0.0000000000000000     
   4.3375000000000004        1.0000000000000000        0.0000000000000000       -1.5131143562307953E-029   1.0000000000000000        0.0000000000000000     
   4.3625000000000007        1.0000000000000000        0.0000000000000000       -2.2915505344043139E-029   1.0000000000000000        0.0000000000000000     
   4.3875000000000002        1.0000000000000000        0.0000000000000000       -3.4637776356631905E-029   1.0000000000000000        0.0000000000000000     
   4.4125000000000005        1.0000000000000000        0.0000000000000000       -5.2256160246771596E-029   1.0000000000000000        0.0000000000000000     
   4.4375000000000000        1.0000000000000000        0.0000000000000000       -7.8685647292742391E-029   1.0000000000000000        0.0000000000000000     
   4.4625000000000004        1.0000000000000000        0.0000000000000000       -1.1825711383364628E-028   1.0000000000000000        0.0000000000000000     
   4.4875000000000007        1.0000000000000000        0.0000000000000000       -1.7739261864915225E-028   1.0000000000000000        0.0000000000000000     
   4.5125000000000002        1.0000000000000000        0.0000000000000000       -2.6559673486618970E-028   1.0000000000000000        0.0000000000000000     
   4.5375000000000005        1.0000000000000000        0.0000000000000000       -3.9690892415373468E-028   1.0000000000000000        0.0000000000000000     
   4.5625000000000000        1.0000000000000000        0.0000000000000000       -5.9202712386068646E-028   1.0000000000000000        0.0000000000000000     
   4.5875000000000004        1.0000000000000000        0.0000000000000000       -8.8140652647205360E-028   1.0000000000000000        0.0000000000000000     
   4.6125000000000007        1.0000000000000000        0.0000000000000000       -1.3097722820678370E-027   1.0000000000000000        0.0000000000000000     
   4.6375000000000002        1.0000000000000000        0.0000000000000000       -1.9426779923162323E-027   1.0000000000000000        0.0000000000000000     
   4.6625000000000005        1.0000000000000000        0.0000000000000000       -2.8760180727039526E-027   1.0000000000000000        0.0000000000000000     
   4.6875000000000000        1.0000000000000000        0.0000000000000000       -4.2497961807295641E-027   1.0000000000000000        0.0000000000000000     
   4.7125000000000004        1.0000000000000000        0.0000000000000000       -6.2680130007179000E-027   1.0000000000000000        0.0000000000000000     
   4.7375000000000007        1.0000000000000000        0.0000000000000000       -9.2273336407609453E-027   1.0000000000000000        0.0000000000000000     
   4.7625000000000002        1.0000000000000000        0.0000000000000000       -1.3558324247255407E-026   1.0000000000000000        0.0000000000000000     
   4.7875000000000005        1.0000000000000000        0.0000000000000000       -1.9884644010467639E-026   1.0000000000000000        0.0000000000000000     
   4.8125000000000009        1.0000000000000000        0.0000000000000000       -2.9107830373585549E-026   1.0000000000000000        0.0000000000000000     
   4.8375000000000004        1.0000000000000000        0.0000000000000000       -4.2528482957151373E-026   1.0000000000000000        0.0000000000000000     
   4.8625000000000007        1.0000000000000000        0.0000000000000000       -6.2019097025536902E-026   1.0000000000000000        0.0000000000000000     
   4.8875000000000002        1.0000000000000000        0.0000000000000000       -9.0270019635550603E-026   1.0000000000000000        0.0000000000000000     
   4.9125000000000005        1.0000000000000000        0.0000000000000000       -1.3113868855533241E-025   1.0000000000000000        0.0000000000000000     
   4.9375000000000009        1.0000000000000000        0.0000000000000000       -1.9014440946571609E-025   1.0000000000000000        0.0000000000000000     
   4.9625000000000004        1.0000000000000000        0.0000000000000000       -2.7516772207723468E-025   1.0000000000000000        0.0000000000000000     
   4.9875000000000007        1.0000000000000000        0.0000000000000000       -3.9743666097103143E-025   1.0000000000000000        0.0000000000000000     
   5.0125000000000002        1.0000000000000000        0.0000000000000000       -5.7291432347403281E-025   1.0000000000000000        0.0000000000000000     
   5.0375000000000005        1.0000000000000000        0.0000000000000000       -8.2424635067885528E-025   1.0000000000000000        0.0000000000000000     
   5.0625000000000009        1.0000000000000000        0.0000000000000000       -1.1834875702976455E-024   1.0000000000000000        0.0000000000000000     
   5.0875000000000004        1.0000000000000000        0.0000000000000000       -1.6959099948169765E-024   1.0000000000000000        0.0000000000000000     
   5.1125000000000007        1.0000000000000000        0.0000000000000000       -2.4253074353768525E-024   1.0000000000000000        0.0000000000000000     
   5.1375000000000002        1.0000000000000000        0.0000000000000000       -3.4613655771175013E-024   1.0000000000000000        0.0000000000000000     
   5.1625000000000005        1.0000000000000000        0.0000000000000000       -4.9298742134134104E-024   1.0000000000000000        0.0000000000000000     
   5.1875000000000009        1.0000000000000000        0.0000000000000000       -7.0068385299434364E-024   1.0000000000000000        0.0000000000000000     
   5.2125000000000004        1.0000000000000000        0.0000000000000000       -9.9379224790588691E-024   1.0000000000000000        0.0000000000000000     
   5.2375000000000007        1.0000000000000000        0.0000000000000000       -1.4065160021967568E-023   1.0000000000000000        0.0000000000000000     
   5.2625000000000002        1.0000000000000000        0.0000000000000000       -1.9863538758395953E-023   1.0000000000000000        0.0000000000000000     
   5.2875000000000005        1.0000000000000000        0.0000000000000000       -2.7990945471903900E-023   1.0000000000000000        0.0000000000000000     
   5.3125000000000009        1.0000000000000000        0.0000000000000000       -3.9356127803123093E-023   1.0000000000000000        0.0000000000000000     
   5.3375000000000004        1.0000000000000000        0.0000000000000000       -5.5210849614808065E-023   1.0000000000000000        0.0000000000000000     
   5.3625000000000007        1.0000000000000000        0.0000000000000000       -7.7274396534895282E-023   1.0000000000000000        0.0000000000000000     
   5.3875000000000002        1.0000000000000000        0.0000000000000000       -1.0790113926423902E-022   1.0000000000000000        0.0000000000000000     
   5.4125000000000005        1.0000000000000000        0.0000000000000000       -1.5030512235466963E-022   1.0000000000000000        0.0000000000000000     
   5.4375000000000009        1.0000000000000000        0.0000000000000000       -2.0885977045027309E-022   1.0000000000000000        0.0000000000000000     
   5.4625000000000004        1.0000000000000000        0.0000000000000000       -2.8949595964992806E-022   1.0000000000000000        0.0000000000000000     
   5.4875000000000007        1.0000000000000000        0.0000000000000000       -4.0022805448597893E-022   1.0000000000000000        0.0000000000000000     
   5.5125000000000002        1.0000000000000000        0.0000000000000000       -5.5184520030112371E-022   1.0000000000000000        0.0000000000000000     
   5.5375000000000005        1.0000000000000000        0.0000000000000000       -7.5881425599572895E-022   1.0000000000000000        0.0000000000000000     
   5.5625000000000009        1.0000000000000000        0.0000000000000000       -1.0404511815699353E-021   1.0000000000000000        0.0000000000000000     
   5.5875000000000004        1.0000000000000000        0.0000000000000000       -1.4224291323777835E-021   1.0000000000000000        0.0000000000000000     
   5.6125000000000007        1.0000000000000000        0.0000000000000000       -1.9387032003134580E-021   1.0000000000000000        0.0000000000000000     
   5.6375000000000002        1.0000000000000000        0.0000000000000000       -2.6339422238298291E-021   1.0000000000000000        0.0000000000000000     
   5.6625000000000005        1.0000000000000000        0.0000000000000000       -3.5665648014715840E-021   1.0000000000000000        0.0000000000000000     
   5.6875000000000009        1.0000000000000000        0.0000000000000000       -4.8124753196283898E-021   1.0000000000000000        0.0000000000000000     
   5.7125000000000004        1.0000000000000000        0.0000000000000000       -6.4695795884798095E-021   1.0000000000000000        0.0000000000000000     
   5.7375000000000007        1.0000000000000000        0.0000000000000000       -8.6631178415900858E-021   1.0000000000000000        0.0000000000000000     
   5.7625000000000002        1.0000000000000000        0.0000000000000000       -1.1551768936559179E-020   1.0000000000000000        0.0000000000000000     
   5.7875000000000005        1.0000000000000000        0.0000000000000000       -1.5334328748835018E-020   1.0000000000000000        0.0000000000000000     
   5.8125000000000009        1.0000000000000000        0.0000000000000000       -2.0256510948652365E-020   1.0000000000000000        0.0000000000000000     
   5.8375000000000004        1.0000000000000000        0.0000000000000000       -2.6617005009124583E-020   1.0000000000000000        0.0000000000000000     
   5.8625000000000007        1.0000000000000000        0.0000000000000000       -3.4771274707115077E-020   1.0000000000000000        0.0000000000000000     
   5.8875000000000002        1.0000000000000000        0.0000000000000000       -4.5130575111085835E-020   1.0000000000000000        0.0000000000000000     
   5.9125000000000005        1.0000000000000000        0.0000000000000000       -5.8152141127619032E-020   1.0000000000000000        0.0000000000000000     
   5.9375000000000009        1.0000000000000000        0.0000000000000000       -7.4314219020201835E-020   1.0000000000000000        0.0000000000000000     
   5.9625000000000004        1.0000000000000000        0.0000000000000000       -9.4066237275979019E-020   1.0000000000000000        0.0000000000000000     
   5.9875000000000007        1.0000000000000000        0.0000000000000000       -1.1773946935547667E-019   1.0000000000000000        0.0000000000000000     
   6.0125000000000002        1.0000000000000000        0.0000000000000000       -1.4539636017954480E-019   1.0000000000000000        0.0000000000000000     
   6.0375000000000005        1.0000000000000000        0.0000000000000000       -1.7658633639683795E-019   1.0000000000000000        0.0000000000000000     
   6.0625000000000009        1.0000000000000000        0.0000000000000000       -2.0996109661670733E-019   1.0000000000000000        0.0000000000000000     
   6.0875000000000004        1.0000000000000000        0.0000000000000000       -2.4268127798826542E-019   1.0000000000000000        0.0000000000000000     
   6.1125000000000007        1.0000000000000000        0.0000000000000000       -2.6951652825345144E-019   1.0000000000000000        0.0000000000000000     
   6.1375000000000002        1.0000000000000000        0.0000000000000000       -2.8149894940923143E-019   1.0000000000000000        0.0000000000000000     
   6.1625000000000005        1.0000000000000000        0.0000000000000000       -2.6393092002973156E-019   1.0000000000000000        0.0000000000000000     
   6.1875000000000009        1.0000000000000000        0.0000000000000000       -1.9346602597820586E-019   1.0000000000000000        0.0000000000000000     
   6.2125000000000004        1.0000000000000000        0.0000000000000000       -3.3867488273346803E-020   1.0000000000000000        0.0000000000000000     
   6.2375000000000007        1.0000000000000000        0.0000000000000000        2.7010979845664702E-019   1.0000000000000000        0.0000000000000000     
   6.2625000000000002        1.0000000000000000        0.0000000000000000        8.0148577567060790E-019   1.0000000000000000        0.0000000000000000     
   6.2875000000000005        1.0000000000000000        0.0000000000000000        1.6835423747089121E-018   1.0000000000000000        0.0000000000000000     
   6.3125000000000009        1.0000000000000000        0.0000000000000000        3.0975141562857934E-018   1.0000000000000000        0.0000000000000000     
   6.3375000000000004        1.0000000000000000        0.0000000000000000        5.3075259149257642E-018   1.0000000000000000        0.0000000000000000     
   6.3625000000000007        1.0000000000000000        0.0000000000000000        8.6955835220276602E-018   1.0000000000000000        0.0000000000000000     
   6.3875000000000002        1.0000000000000000        0.0000000000000000        1.3810458928639110E-017   1.0000000000000000        0.0000000000000000     
   6.4125000000000005        1.0000000000000000        0.0000000000000000        2.1435709435177911E-017   1.0000000000000000        0.0000000000000000     
   6.4375000000000009        1.0000000000000000        0.0000000000000000        3.2683957985101587E-017   1.0000000000000000        0.0000000000000000     
   6.4625000000000004        1.0000000000000000        0.0000000000000000        4.9127097947017771E-017   1.0000000000000000        0.0000000000000000     
   6.4875000000000007       0.99999999999999978        0.0000000000000000        7.2975487112320746E-017  0.99999999999999989       -1.1102230246251565E-016
   6.5125000000000002       0.99999999999999978        0.0000000000000000        1.0732374368364228E-016  0.99999999999999989       -1.1102230246251565E-016
   6.5375000000000005       0.99999999999999978        0.0000000000000000        1.5648682225494473E-016  0.99999999999999989       -1.1102230246251565E-016
   6.5625000000000009       0.99999999999999978        0.0000000000000000        2.2645811503216209E-016   1.0000000000000000        0.0000000000000000     
   6.5875000000000004       0.99999999999999978        0.0000000000000000        3.2553202586376553E-016   1.0000000000000000        1.1102230246251565E-016
   6.6125000000000007       0.99999999999999956        0.0000000000000000        4.6514762650752848E-016   1.0000000000000000        0.0000000000000000     
   6.6375000000000002       0.99999999999999933        0.0000000000000000        6.6102869700555328E-016   1.0000000000000000        0.0000000000000000     
   6.6625000000000005       0.99999999999999911        0.0000000000000000        9.3472006297705941E-016   1.0000000000000000        0.0000000000000000     
   6.6875000000000009       0.99999999999999867        0.0000000000000000        1.3156524660571122E-015   1.0000000000000000        0.0000000000000000     
   6.7125000000000004       0.99999999999999822        0.0000000000000000        1.8439105527191443E-015   1.0000000000000000        1.1102230246251565E-016
   6.7375000000000007       0.99999999999999756        0.0000000000000000        2.5739339163306976E-015   1.0000000000000002        1.1102230246251565E-016
   6.7625000000000002       0.99999999999999645        0.0000000000000000        3.5794532942936228E-015   1.0000000000000000        0.0000000000000000     
   6.7875000000000005       0.99999999999999512        0.0000000000000000        4.9600578910534969E-015   1.0000000000000000        1.1102230246251565E-016
   6.8125000000000009       0.99999999999999312        0.0000000000000000        6.8499116040233127E-015   1.0000000000000000        0.0000000000000000     
   6.8375000000000004       0.99999999999999067        0.0000000000000000        9.4292936129933437E-015   1.0000000000000000        1.1102230246251565E-016
   6.8625000000000007       0.99999999999998712        0.0000000000000000        1.2939842439451490E-014   1.0000000000000000        1.1102230246251565E-016
   6.8875000000000002       0.99999999999998235        0.0000000000000000        1.7704644967893282E-014   1.0000000000000000        0.0000000000000000     
   6.9125000000000005       0.99999999999997580        0.0000000000000000        2.4154649194358312E-014   1.0000000000000000        0.0000000000000000     
   6.9375000000000009       0.99999999999996714        0.0000000000000000        3.2863311982977690E-014   1.0000000000000000        0.0000000000000000     
   6.9625000000000004       0.99999999999995537        0.0000000000000000        4.4591946461792471E-014   1.0000000000000000        0.0000000000000000     
   6.9875000000000007       0.99999999999993960        0.0000000000000000        6.0348939969218425E-014   1.0000000000000000        0.0000000000000000     
   7.0125000000000002       0.99999999999991862        0.0000000000000000        8.1466912816416971E-014   1.0000000000000000        1.1102230246251565E-016
   7.0375000000000005       0.99999999999989042        0.0000000000000000        1.0970303063876116E-013   1.0000000000000002        1.1102230246251565E-016
   7.0625000000000009       0.99999999999985278        0.0000000000000000        1.4736913108109729E-013   1.0000000000000002        1.1102230246251565E-016
   7.0875000000000004       0.99999999999980249        0.0000000000000000        1.9750015631356457E-013   1.0000000000000000        0.0000000000000000     
   7.1125000000000007       0.99999999999973599        0.0000000000000000        2.6407169208445803E-013   1.0000000000000000        1.1102230246251565E-016
   7.1375000000000002       0.99999999999964762        0.0000000000000000        3.5228031975455201E-013  0.99999999999999989       -1.1102230246251565E-016
   7.1625000000000005       0.99999999999953115        0.0000000000000000        4.6890413531971560E-013   1.0000000000000000        1.1102230246251565E-016
   7.1875000000000009       0.99999999999937739        0.0000000000000000        6.2276535710487211E-013   1.0000000000000002        1.1102230246251565E-016
   7.2125000000000004       0.99999999999917477        0.0000000000000000        8.2532264974234321E-013   1.0000000000000000        1.1102230246251565E-016
   7.2375000000000007       0.99999999999890865        0.0000000000000000        1.0914279023363833E-012   1.0000000000000000        1.1102230246251565E-016
   7.2625000000000002       0.99999999999855982        0.0000000000000000        1.4402910369989183E-012   1.0000000000000000        1.1102230246251565E-016
   7.2875000000000005       0.99999999999810341        0.0000000000000000        1.8967073826031441E-012   1.0000000000000002        1.1102230246251565E-016
   7.3125000000000009       0.99999999999750744        0.0000000000000000        2.4926157018636035E-012   1.0000000000000000        0.0000000000000000     
   7.3375000000000004       0.99999999999673106        0.0000000000000000        3.2690716789755557E-012   1.0000000000000002        1.1102230246251565E-016
   7.3625000000000007       0.99999999999572120        0.0000000000000000        4.2787422458679651E-012  0.99999999999999989       -1.1102230246251565E-016
   7.3875000000000002       0.99999999999441092        0.0000000000000000        5.5890513681773411E-012   1.0000000000000000        0.0000000000000000     
   7.4125000000000005       0.99999999999271405        0.0000000000000000        7.2861388054845681E-012   1.0000000000000002        2.2204460492503131E-016
   7.4375000000000009       0.99999999999052025        0.0000000000000000        9.4798310658512526E-012   1.0000000000000000        1.1102230246251565E-016
   7.4625000000000004       0.99999999998769029        0.0000000000000000        1.2309869666524902E-011   1.0000000000000002        1.1102230246251565E-016
   7.4875000000000007       0.99999999998404632        0.0000000000000000        1.5953697509982664E-011   1.0000000000000000        0.0000000000000000     
   7.5125000000000002       0.99999999997936384        0.0000000000000000        2.0636171586707824E-011   1.0000000000000000        0.0000000000000000     
   7.5375000000000005       0.99999999997335842        0.0000000000000000        2.6641651541466633E-011   1.0000000000000000        1.1102230246251565E-016
   7.5625000000000009       0.99999999996567113        0.0000000000000000        3.4329011466400364E-011   1.0000000000000002        1.1102230246251565E-016
   7.5875000000000004       0.99999999995584976        0.0000000000000000        4.4150239592873367E-011   1.0000000000000000        0.0000000000000000     
   7.6125000000000007       0.99999999994332656        0.0000000000000000        5.6673430772374067E-011   1.0000000000000000        0.0000000000000000     
   7.6375000000000002       0.99999999992738897        0.0000000000000000        7.2611143682811258E-011   1.0000000000000002        1.1102230246251565E-016
   7.6625000000000005       0.99999999990714483        0.0000000000000000        9.2855293019498954E-011   1.0000000000000002        1.1102230246251565E-016
   7.6875000000000009       0.99999999988148003        0.0000000000000000        1.1851998154611387E-010   1.0000000000000000        0.0000000000000000     
   7.7125000000000004       0.99999999984900600        0.0000000000000000        1.5099395340021429E-010   1.0000000000000000        0.0000000000000000     
   7.7375000000000007       0.99999999980799537        0.0000000000000000        1.9200467468818620E-010   1.0000000000000000        0.0000000000000000     
   7.7625000000000002       0.99999999975630360        0.0000000000000000        2.4369642698528490E-010   1.0000000000000000        0.0000000000000000     
   7.7875000000000005       0.99999999969127473        0.0000000000000000        3.0872524126665694E-010   1.0000000000000000        0.0000000000000000     
   7.8125000000000009       0.99999999960962604        0.0000000000000000        3.9037401192402654E-010   1.0000000000000000        1.1102230246251565E-016
   7.8375000000000004       0.99999999950730845        0.0000000000000000        4.9269172114425775E-010   1.0000000000000002        2.2204460492503131E-016
   7.8625000000000007       0.99999999937933859        0.0000000000000000        6.2066138152032814E-010   1.0000000000000000        0.0000000000000000     
   7.8875000000000002       0.99999999921959792        0.0000000000000000        7.8040207776302618E-010   1.0000000000000000        0.0000000000000000     
   7.9125000000000005       0.99999999902058867        0.0000000000000000        9.7941136480811541E-010   1.0000000000000000        0.0000000000000000     
   7.9375000000000009       0.99999999877314472        0.0000000000000000        1.2268552666084320E-009   1.0000000000000000        0.0000000000000000     
   7.9625000000000004       0.99999999846608578        0.0000000000000000        1.5339142230881048E-009   1.0000000000000000        0.0000000000000000     
   7.9875000000000007       0.99999999808580542        0.0000000000000000        1.9141945554046159E-009   1.0000000000000000        0.0000000000000000     
   8.0124999999999993       0.99999999761578362        0.0000000000000000        2.3842163617229132E-009   1.0000000000000000        0.0000000000000000     
   8.0374999999999996       0.99999999703600995        0.0000000000000000        2.9639902123664749E-009   1.0000000000000002        1.1102230246251565E-016
   8.0625000000000000       0.99999999632230341        0.0000000000000000        3.6776965733406173E-009   1.0000000000000000        0.0000000000000000     
   8.0875000000000004       0.99999999544551654        0.0000000000000000        4.5544835313274880E-009   1.0000000000000000        1.1102230246251565E-016
   8.1124999999999989       0.99999999437059983        0.0000000000000000        5.6294000909680865E-009  0.99999999999999989       -1.1102230246251565E-016
   8.1374999999999993       0.99999999305551612        0.0000000000000000        6.9444840223485710E-009   1.0000000000000002        1.1102230246251565E-016
   8.1624999999999996       0.99999999144997520        0.0000000000000000        8.5500248913471218E-009   1.0000000000000000        1.1102230246251565E-016
   8.1875000000000000       0.99999998949397562        0.0000000000000000        1.0506024424274197E-008   1.0000000000000000        0.0000000000000000     
   8.2125000000000004       0.99999998711612226        0.0000000000000000        1.2883877630396658E-008  0.99999999999999989       -1.1102230246251565E-016
   8.2374999999999989       0.99999998423170111        0.0000000000000000        1.5768298987693589E-008   1.0000000000000000        1.1102230246251565E-016
   8.2624999999999993       0.99999998074048180        0.0000000000000000        1.9259518304446895E-008   1.0000000000000000        1.1102230246251565E-016
   8.2874999999999996       0.99999997652422967        0.0000000000000000        2.3475770369257281E-008   1.0000000000000000        0.0000000000000000     
   8.3125000000000000       0.99999997144389907        0.0000000000000000        2.8556100903734911E-008   1.0000000000000000        0.0000000000000000     
   8.3375000000000004       0.99999996533649183        0.0000000000000000        3.4663508274869299E-008   1.0000000000000000        1.1102230246251565E-016
   8.3624999999999989       0.99999995801156460        0.0000000000000000        4.1988435465235693E-008   1.0000000000000000        1.1102230246251565E-016
   8.3874999999999993       0.99999994924738067        0.0000000000000000        5.0752619399355202E-008   1.0000000000000000        1.1102230246251565E-016
   8.4124999999999996       0.99999993878670590        0.0000000000000000        6.1213294231312880E-008   1.0000000000000002        1.1102230246251565E-016
   8.4375000000000000       0.99999992633226931        0.0000000000000000        7.3667730828561695E-008   1.0000000000000002        1.1102230246251565E-016
   8.4625000000000004       0.99999991154192447        0.0000000000000000        8.8458075504303926E-008   1.0000000000000000        0.0000000000000000     
   8.4874999999999989       0.99999989402357414        0.0000000000000000        1.0597642594650810E-007   1.0000000000000000        1.1102230246251565E-016
   8.5124999999999993       0.99999987332995011        0.0000000000000000        1.2667004995706218E-007   1.0000000000000000        1.1102230246251565E-016
   8.5374999999999996       0.99999984895338856        0.0000000000000000        1.5104661151562401E-007   1.0000000000000000        1.1102230246251565E-016
   8.5625000000000000       0.99999982032078294        0.0000000000000000        1.7967921703075523E-007   1.0000000000000000        0.0000000000000000     
   8.5875000000000004       0.99999978678896961        0.0000000000000000        2.1321103036153729E-007   1.0000000000000000        0.0000000000000000     
   8.6124999999999989       0.99999974764087418        0.0000000000000000        2.5235912589403313E-007   1.0000000000000000        1.1102230246251565E-016
   8.6374999999999993       0.99999970208284816        0.0000000000000000        2.9791715189470200E-007   1.0000000000000000        1.1102230246251565E-016
   8.6624999999999996       0.99999964924374163        0.0000000000000000        3.5075625840680687E-007   1.0000000000000000        0.0000000000000000     
   8.6875000000000000       0.99999958817639856        0.0000000000000000        4.1182360155470428E-007   1.0000000000000002        1.1102230246251565E-016
   8.7125000000000004       0.99999951786243468        0.0000000000000000        4.8213756526727660E-007   1.0000000000000000        0.0000000000000000     
   8.7374999999999989       0.99999943722136253        0.0000000000000000        5.6277863763080412E-007   1.0000000000000002        1.1102230246251565E-016
   8.7624999999999993       0.99999934512536282        0.0000000000000000        6.5487463731964967E-007   1.0000000000000002        1.1102230246251565E-016
   8.7874999999999996       0.99999924042129984        0.0000000000000000        7.5957870027263907E-007   1.0000000000000002        1.1102230246251565E-016
   8.8125000000000000       0.99999912196189822        0.0000000000000000        8.7803810186267758E-007   1.0000000000000000        1.1102230246251565E-016
   8.8375000000000004       0.99999898864840153        0.0000000000000000        1.0113515985478217E-006   1.0000000000000000        1.1102230246251565E-016
   8.8624999999999989       0.99999883948748192        0.0000000000000000        1.1605125181166515E-006   1.0000000000000000        0.0000000000000000     
   8.8874999999999993       0.99999867366569883        0.0000000000000000        1.3263343013012682E-006   1.0000000000000002        1.1102230246251565E-016
   8.9124999999999996       0.99999849064540869        0.0000000000000000        1.5093545913344319E-006   1.0000000000000000        0.0000000000000000     
   8.9375000000000000       0.99999829028672693        0.0000000000000000        1.7097132730780182E-006   1.0000000000000000        0.0000000000000000     
   8.9625000000000004       0.99999807300092980        0.0000000000000000        1.9269990703110916E-006   1.0000000000000000        1.1102230246251565E-016
   8.9874999999999989       0.99999783994159119        0.0000000000000000        2.1600584089515824E-006   1.0000000000000002        1.1102230246251565E-016
   9.0124999999999993       0.99999759324076454        0.0000000000000000        2.4067592354723522E-006   1.0000000000000000        0.0000000000000000     
   9.0374999999999996       0.99999733629866638        0.0000000000000000        2.6637013335499057E-006  0.99999999999999989       -1.1102230246251565E-016
   9.0625000000000000       0.99999707420684492        0.0000000000000000        2.9258633981397378E-006   1.0000000000702431        7.0243033611916417E-011
   9.0875000000000004       0.99999684338486905        0.0000000000000000        3.1861756951097464E-006   1.0000000295605642        2.9560564107633525E-008
   9.1124999999999989       0.99999717237690122        0.0000000000000000        3.4350055472760362E-006   1.0000006073824486        6.0738244844760203E-007
   9.1374999999999993       0.99999968379306625        0.0000000000000000        3.6595411360630087E-006   1.0000033433342024        3.3433342022659573E-006
   9.1624999999999996        1.0000055898721354        0.0000000000000000        3.8430571852034562E-006   1.0000094329293205        9.4329293205408504E-006
   9.1875000000000000        1.0000145031195624        0.0000000000000000        3.9640439937336028E-006   1.0000184671635561        1.8467163556135091E-005
   9.2125000000000004        1.0000251989439322        0.0000000000000000        3.9951790069918474E-006   1.0000291941229391        2.9194122939113498E-005
   9.2374999999999989        1.0000365037143055        0.0000000000000000        3.9021176560394836E-006   1.0000404058319616        4.0405831961520811E-005
   9.2624999999999993        1.0000476137550720        0.0000000000000000        3.6420775607673104E-006   1.0000512558326329        5.1255832632768339E-005
   9.2874999999999996        1.0000580855561247        0.0000000000000000        3.1621873866904671E-006   1.0000612477435114        6.1247743511461117E-005
   9.3125000000000000        1.0000677360110166        0.0000000000000000        2.3975686813702888E-006   1.0000701335796980        7.0133579697984061E-005
   9.3375000000000004        1.0000765489165411        0.0000000000000000        1.2691159101175296E-006   1.0000778180324512        7.7818032451215657E-005
   9.3624999999999989        1.0000846094970250        0.0000000000000000       -3.1906331526404839E-007   1.0000842904337097        8.4290433709721668E-005
   9.3874999999999993        1.0000920641877296        0.0000000000000000       -2.4825891370151217E-006   1.0000895815985926        8.9581598592625156E-005
   9.4124999999999996        1.0000990982351468        0.0000000000000000       -5.3601761727804311E-006   1.0000937380589741        9.3738058974057736E-005
   9.4375000000000000        1.0001059247573174        0.0000000000000000       -9.1174741262479442E-006   1.0000968072831911        9.6807283191058247E-005
   9.4625000000000004        1.0001127809114032        0.0000000000000000       -1.3951433685479787E-005   1.0000988294777178        9.8829477717776726E-005
   9.4874999999999989        1.0001199284608089        0.0000000000000000       -2.0095252325782938E-005   1.0000998332084832        9.9833208483168789E-005
   9.5124999999999993        1.0001276571661488        0.0000000000000000       -2.7823957665707221E-005   1.0000998332084832        9.9833208483168789E-005
   9.5374999999999996        1.0001362901665012        0.0000000000000000       -3.7460688783434657E-005   1.0000988294777178        9.8829477717776726E-005
   9.5625000000000000        1.0001461910214795        0.0000000000000000       -4.9383738288481434E-005   1.0000968072831911        9.6807283191058247E-005
   9.5875000000000004        1.0001577724788242        0.0000000000000000       -6.4034419850281729E-005   1.0000937380589738        9.3738058973835692E-005
   9.6125000000000007        1.0001715074257815        0.0000000000000000       -8.1925827188928423E-005   1.0000895815985926        8.9581598592625156E-005
   9.6374999999999993        1.0001879429848100        0.0000000000000000       -1.0365255110015732E-004   1.0000842904337097        8.4290433709721668E-005
   9.6624999999999996        1.0002077194532224        0.0000000000000000       -1.2990142077114666E-004   1.0000778180324512        7.7818032451215657E-005
   9.6875000000000000        1.0002315969139874        0.0000000000000000       -1.6146333428949754E-004   1.0000701335796980        7.0133579697984061E-005
   9.7125000000000004        1.0002604939842001        0.0000000000000000       -1.9924624068889610E-004   1.0000612477435114        6.1247743511350095E-005
   9.7375000000000007        1.0002955451645696        0.0000000000000000       -2.4428933193677789E-004   1.0000512558326329        5.1255832632879361E-005
   9.7624999999999993        1.0003381843297325        0.0000000000000000       -2.9777849777104124E-004   1.0000404058319614        4.0405831961409788E-005
   9.7874999999999996        1.0003902572119885        0.0000000000000000       -3.6106308904925610E-004   1.0000291941229393        2.9194122939335543E-005
   9.8125000000000000        1.0004541411896544        0.0000000000000000       -4.3567402609827701E-004   1.0000184671635561        1.8467163556135091E-005
   9.8375000000000004        1.0005327762065810        0.0000000000000000       -5.2334327726040659E-004   1.0000094329293205        9.4329293205408504E-006
   9.8625000000000007        1.0006293680534475        0.0000000000000000       -6.2602471924497411E-004   1.0000033433342026        3.3433342025990243E-006
   9.8874999999999993        1.0007465237572917        0.0000000000000000       -7.4591637484313939E-004   1.0000006073824486        6.0738244855862433E-007
   9.9124999999999996        1.0008855135654591        0.0000000000000000       -8.8548400489496786E-004   1.0000000295605640        2.9560563996611222E-008
   9.9375000000000000        1.0010474860802210        0.0000000000000000       -1.0474860099778007E-003   1.0000000000702431        7.0243144634218879E-011
   9.9625000000000004        1.0012349995730072        0.0000000000000000       -1.2349995730071795E-003   1.0000000000000000        0.0000000000000000     
   9.9875000000000007        1.0014514479467302        0.0000000000000000       -1.4514479467302272E-003   1.0000000000000000        0.0000000000000000     
   10.012499999999999        1.0017006287599117        0.0000000000000000       -1.7006287599116625E-003   1.0000000000000000        0.0000000000000000     
   10.037500000000000        1.0019867431828740        0.0000000000000000       -1.9867431828739408E-003   1.0000000000000000        0.0000000000000000     
   10.062500000000000        1.0023144257570178        0.0000000000000000       -2.3144257570176623E-003   1.0000000000000002        2.2204460492503131E-016
   10.087500000000000        1.0026887746541402        0.0000000000000000       -2.6887746541400352E-003   1.0000000000000002        2.2204460492503131E-016
   10.112500000000001        1.0031153820899743        0.0000000000000000       -3.1153820899743430E-003   1.0000000000000000        0.0000000000000000     
   10.137499999999999        1.0036003645726557        0.0000000000000000       -3.6003645726557071E-003   1.0000000000000000        0.0000000000000000     
   10.162500000000000        1.0041503926211175        0.0000000000000000       -4.1503926211173851E-003   1.0000000000000000        0.0000000000000000     
   10.187500000000000        1.0047727195411613        0.0000000000000000       -4.7727195411611844E-003   1.0000000000000002        2.2204460492503131E-016
   10.212500000000000        1.0054752087986414        0.0000000000000000       -5.4752087986413116E-003   1.0000000000000000        0.0000000000000000     
   10.237500000000001        1.0062663594804533        0.0000000000000000       -6.2663594804533663E-003  0.99999999999999989        0.0000000000000000     
   10.262499999999999        1.0071553292855320        0.0000000000000000       -7.1553292855319091E-003   1.0000000000000000        0.0000000000000000     
   10.287500000000000        1.0081519544406206        0.0000000000000000       -8.1519544406206505E-003  0.99999999999999989        0.0000000000000000     
   10.312500000000000        1.0092667658900720        0.0000000000000000       -9.2667658900720106E-003   1.0000000000000000        0.0000000000000000     
   10.337500000000000        1.0105110010663350        0.0000000000000000       -1.0511001066334947E-002   1.0000000000000000        0.0000000000000000     
   10.362500000000001        1.0118966105091489        0.0000000000000000       -1.1896610509148834E-002   1.0000000000000000        0.0000000000000000     
   10.387499999999999        1.0134362585679135        0.0000000000000000       -1.3436258567913400E-002   1.0000000000000002        2.2204460492503131E-016
   10.412500000000000        1.0151433173944386        0.0000000000000000       -1.5143317394438591E-002   1.0000000000000000        0.0000000000000000     
   10.437500000000000        1.0170318534135334        0.0000000000000000       -1.7031853413533457E-002   1.0000000000000000        0.0000000000000000     
   10.462500000000000        1.0191166054479532        0.0000000000000000       -1.9116605447953051E-002   1.0000000000000002        2.2204460492503131E-016
   10.487500000000001        1.0214129536733625        0.0000000000000000       -2.1412953673362524E-002   1.0000000000000000        0.0000000000000000     
   10.512499999999999        1.0239368785894913        0.0000000000000000       -2.3936878589491326E-002   1.0000000000000000        0.0000000000000000     
   10.537500000000000        1.0267049092167799        0.0000000000000000       -2.6704909216779829E-002   1.0000000000000000        0.0000000000000000     
   10.562500000000000        1.0297340597647520        0.0000000000000000       -2.9734059764751873E-002   1.0000000000000000        0.0000000000000000     
   10.587500000000000        1.0330417540701953        0.0000000000000000       -3.3041754070195148E-002   1.0000000000000002        2.2204460492503131E-016
   10.612500000000001        1.0366457371709583        0.0000000000000000       -3.6645737170958211E-002   1.0000000000000000        0.0000000000000000     
   10.637499999999999        1.0405639734656322        0.0000000000000000       -4.0563973465632050E-002   1.0000000000000002        2.2204460492503131E-016
   10.662500000000000        1.0448145310112134        0.0000000000000000       -4.4814531011213382E-002   1.0000000000000000        0.0000000000000000     
   10.687500000000000        1.0494154516304757        0.0000000000000000       -4.9415451630475629E-002   1.0000000000000000        0.0000000000000000     
   10.712500000000000        1.0543846066384093        0.0000000000000000       -5.4384606638409133E-002   1.0000000000000002        2.2204460492503131E-016
   10.737500000000001        1.0597395381526069        0.0000000000000000       -5.9739538152607047E-002  0.99999999999999989       -2.2204460492503131E-016
   10.762499999999999        1.0654972861254977        0.0000000000000000       -6.5497286125497670E-002   1.0000000000000000        0.0000000000000000     
   10.787500000000000        1.0716742014261047        0.0000000000000000       -7.1674201426104769E-002  0.99999999999999989        0.0000000000000000     
   10.812500000000000        1.0782857455044534        0.0000000000000000       -7.8285745504453372E-002   1.0000000000000000        0.0000000000000000     
   10.837500000000000        1.0853462773913953        0.0000000000000000       -8.5346277391395386E-002   1.0000000000000000        0.0000000000000000     
   10.862500000000001        1.0928688290185993        0.0000000000000000       -9.2868829018599247E-002   1.0000000000000000        0.0000000000000000     
   10.887499999999999        1.1008648700855317        0.0000000000000000      -0.10086487008553158        1.0000000000000000        0.0000000000000000     
   10.912500000000000        1.1093440639497874        0.0000000000000000      -0.10934406394978725        1.0000000000000000        0.0000000000000000     
   10.937500000000000        1.1183140162710630        0.0000000000000000      -0.11831401627106294        1.0000000000000000        0.0000000000000000     
   10.962500000000000        1.1277800183940685        0.0000000000000000      -0.12778001839406852        1.0000000000000000        0.0000000000000000     
   10.987500000000001        1.1377447877079259        0.0000000000000000      -0.13774478770792592        1.0000000000000000        0.0000000000000000     
   11.012499999999999        1.1482082074651374        0.0000000000000000      -0.14820820746513730        1.0000000000000000        0.0000000000000000     
   11.037500000000000        1.1591670687776732        0.0000000000000000      -0.15916706877767303        1.0000000000000002        2.2204460492503131E-016
   11.062500000000000        1.1706148177266018        0.0000000000000000      -0.17061481772660164        1.0000000000000002        2.2204460492503131E-016
   11.087500000000000        1.1825413107203546        0.0000000000000000      -0.18254131072035457        1.0000000000000000        0.0000000000000000     
   11.112500000000001        1.1949325814103424        0.0000000000000000      -0.19493258141034234        1.0000000000000000        0.0000000000000000     
   11.137499999999999        1.2077706226165632        0.0000000000000000      -0.20777062261656309        1.0000000000000000        0.0000000000000000     
   11.162500000000000        1.2210331868253448        0.0000000000000000      -0.22103318682534459        1.0000000000000002        2.2204460492503131E-016
   11.187500000000000        1.2346936088919396        0.0000000000000000      -0.23469360889193946        1.0000000000000000        0.0000000000000000     
   11.212500000000000        1.2487206546081913        0.0000000000000000      -0.24872065460819109        1.0000000000000002        2.2204460492503131E-016
   11.237500000000001        1.2630783987759264        0.0000000000000000      -0.26307839877592659       0.99999999999999978       -2.2204460492503131E-016
   11.262499999999999        1.2777261363568224        0.0000000000000000      -0.27772613635682242        1.0000000000000000        0.0000000000000000     
   11.287500000000000        1.2926183301463137        0.0000000000000000      -0.29261833014631367        1.0000000000000000        0.0000000000000000     
   11.312500000000000        1.3077045982404796        0.0000000000000000      -0.30770459824047947        1.0000000000000000        0.0000000000000000     
   11.337500000000000        1.3229297443293491        0.0000000000000000      -0.32292974432934923       0.99999999999999978       -2.2204460492503131E-016
   11.362500000000001        1.3382338335569703        0.0000000000000000      -0.33823383355697040        1.0000000000000000        0.0000000000000000     
   11.387499999999999        1.3535523163382244        0.0000000000000000      -0.35355231633822437        1.0000000000000000        0.0000000000000000     
   11.412500000000000        1.3688162021158974        0.0000000000000000      -0.36881620211589733        1.0000000000000000        0.0000000000000000     
   11.437500000000000        1.3839522845810728        0.0000000000000000      -0.38395228458107261        1.0000000000000002        2.2204460492503131E-016
   11.462500000000000        1.3988834193688016        0.0000000000000000      -0.39888341936880156        1.0000000000000000        0.0000000000000000     
   11.487500000000001        1.4135288546833202        0.0000000000000000      -0.41352885468332012        1.0000000000000000        2.2204460492503131E-016
   11.512499999999999        1.4278046147081909        0.0000000000000000      -0.42780461470819087        1.0000000000000000        0.0000000000000000     
   11.537500000000000        1.4416239350228359        0.0000000000000000      -0.44162393502283581        1.0000000000000000        0.0000000000000000     
   11.562500000000000        1.4548977485851664        0.0000000000000000      -0.45489774858516641        1.0000000000000000        0.0000000000000000     
   11.587500000000000        1.4675352201585676        0.0000000000000000      -0.46753522015856774       0.99999999999999989        0.0000000000000000     
   11.612500000000001        1.4794443263690735        0.0000000000000000      -0.47944432636907325        1.0000000000000002        2.2204460492503131E-016
   11.637499999999999        1.4905324778848397        0.0000000000000000      -0.49053247788483945        1.0000000000000002        2.2204460492503131E-016
   11.662500000000000        1.5007071795249973        0.0000000000000000      -0.50070717952499733        1.0000000000000000        0.0000000000000000     
   11.687500000000000        1.5098767234391119        0.0000000000000000      -0.50987672343911183        1.0000000000000000        0.0000000000000000     
   11.712500000000000        1.5179509098626074        0.0000000000000000      -0.51795090986260728        1.0000000000000000        0.0000000000000000     
   11.737500000000001        1.5248417893582975        0.0000000000000000      -0.52484178935829739        1.0000000000000000        2.2204460492503131E-016
   11.762499999999999        1.5304644199103907        0.0000000000000000      -0.53046441991039073        1.0000000000000000        0.0000000000000000     
   11.787500000000000        1.5347376317552914        0.0000000000000000      -0.53473763175529143        1.0000000000000000        0.0000000000000000     
   11.812500000000000        1.5375847924230950        0.0000000000000000      -0.53758479242309465        1.0000000000000004        4.4408920985006262E-016
   11.837500000000000        1.5389345641340397        0.0000000000000000      -0.53893456413403973        1.0000000000000000        0.0000000000000000     
   11.862500000000001        1.5387216454535835        0.0000000000000000      -0.53872164545358348        1.0000000000000000        0.0000000000000000     
   11.887499999999999        1.5368874889654243        0.0000000000000000      -0.53688748896542426        1.0000000000000000        0.0000000000000000     
   11.912500000000000        1.5333809866796864        0.0000000000000000      -0.53338098667968625        1.0000000000000000        2.2204460492503131E-016
   11.937500000000000        1.5281591149581577        0.0000000000000000      -0.52815911495815770        1.0000000000000000        0.0000000000000000     
   11.962500000000000        1.5211875309129859        0.0000000000000000      -0.52118753091298575        1.0000000000000000        0.0000000000000000     
   11.987500000000001        1.5124411125210147        0.0000000000000000      -0.51244111252101454        1.0000000000000000        0.0000000000000000     
   12.012499999999999        1.5019044350926907        0.0000000000000000      -0.50190443509269045        1.0000000000000002        2.2204460492503131E-016
   12.037500000000000        1.4895721772400712        0.0000000000000000      -0.48957217724007096        1.0000000000000002        2.2204460492503131E-016
   12.062500000000000        1.4754494500991440        0.0000000000000000      -0.47544945009914397        1.0000000000000000        0.0000000000000000     
   12.087500000000000        1.4595520442716716        0.0000000000000000      -0.45955204427167134        1.0000000000000002        2.2204460492503131E-016
   12.112500000000001        1.4419065897538295        0.0000000000000000      -0.44190658975382918        1.0000000000000002        2.2204460492503131E-016
   12.137499999999999        1.4225506250039004        0.0000000000000000      -0.42255062500390034        1.0000000000000000        0.0000000000000000     
   12.162500000000000        1.4015325722586325        0.0000000000000000      -0.40153257225863259       0.99999999999999989        0.0000000000000000     
   12.187500000000000        1.3789116172256402        0.0000000000000000      -0.37891161722564004        1.0000000000000000        2.2204460492503131E-016
   12.212500000000000        1.3547574923440391        0.0000000000000000      -0.35475749234403925       0.99999999999999978       -2.2204460492503131E-016
   12.237500000000001        1.3291501639032879        0.0000000000000000      -0.32915016390328766        1.0000000000000002        2.2204460492503131E-016
   12.262499999999999        1.3021794244256628        0.0000000000000000      -0.30217942442566276        1.0000000000000000        0.0000000000000000     
   12.287500000000000        1.2739443928354168        0.0000000000000000      -0.27394439283541677        1.0000000000000000        0.0000000000000000     
   12.312500000000000        1.2445529260414241        0.0000000000000000      -0.24455292604142395        1.0000000000000002        2.2204460492503131E-016
   12.337500000000000        1.2141209466339031        0.0000000000000000      -0.21412094663390291        1.0000000000000002        2.2204460492503131E-016
   12.362500000000001        1.1827716924240133        0.0000000000000000      -0.18277169242401323        1.0000000000000000        0.0000000000000000     
   12.387499999999999        1.1506348945222251        0.0000000000000000      -0.15063489452222500        1.0000000000000000        2.2204460492503131E-016
   12.412500000000000        1.1178458915429650        0.0000000000000000      -0.11784589154296488        1.0000000000000000        2.2204460492503131E-016
   12.437500000000000        1.0845446883256329        0.0000000000000000       -8.4544688325632902E-002   1.0000000000000000        0.0000000000000000     
   12.462500000000000        1.0508749682632499        0.0000000000000000       -5.0874968263249790E-002   1.0000000000000000        0.0000000000000000     
   12.487500000000001        1.0169830689192345        0.0000000000000000       -1.6983068919234588E-002  0.99999999999999989        0.0000000000000000     
   12.512499999999999       0.98301693108076549        0.0000000000000000        1.6983068919234585E-002   1.0000000000000000        1.1102230246251565E-016
   12.537500000000000       0.94912503173675034        0.0000000000000000        5.0874968263249790E-002   1.0000000000000002        1.1102230246251565E-016
   12.562500000000000       0.91545531167436711        0.0000000000000000        8.4544688325632888E-002   1.0000000000000000        0.0000000000000000     
   12.587500000000000       0.88215410845703524        0.0000000000000000       0.11784589154296488        1.0000000000000000        1.1102230246251565E-016
   12.612500000000001       0.84936510547777500        0.0000000000000000       0.15063489452222500        1.0000000000000000        0.0000000000000000     
   12.637499999999999       0.81722830757598686        0.0000000000000000       0.18277169242401323        1.0000000000000000        1.1102230246251565E-016
   12.662500000000000       0.78587905336609709        0.0000000000000000       0.21412094663390291        1.0000000000000000        0.0000000000000000     
   12.687500000000000       0.75544707395857613        0.0000000000000000       0.24455292604142395        1.0000000000000000        1.1102230246251565E-016
   12.712500000000000       0.72605560716458317        0.0000000000000000       0.27394439283541677        1.0000000000000000        0.0000000000000000     
   12.737500000000001       0.69782057557433730        0.0000000000000000       0.30217942442566270        1.0000000000000000        0.0000000000000000     
   12.762499999999999       0.67084983609671234        0.0000000000000000       0.32915016390328772        1.0000000000000000        0.0000000000000000     
   12.787500000000000       0.64524250765596081        0.0000000000000000       0.35475749234403919        1.0000000000000000        0.0000000000000000     
   12.812500000000000       0.62108838277435996        0.0000000000000000       0.37891161722564004        1.0000000000000000        0.0000000000000000     
   12.837500000000000       0.59846742774136741        0.0000000000000000       0.40153257225863259        1.0000000000000000        0.0000000000000000     
   12.862500000000001       0.57744937499609983        0.0000000000000000       0.42255062500390028        1.0000000000000000        1.1102230246251565E-016
   12.887499999999999       0.55809341024617087        0.0000000000000000       0.44190658975382918        1.0000000000000000        1.1102230246251565E-016
   12.912500000000000       0.54044795572832871        0.0000000000000000       0.45955204427167134        1.0000000000000000        1.1102230246251565E-016
   12.937500000000000       0.52455054990085603        0.0000000000000000       0.47544945009914397        1.0000000000000000        0.0000000000000000     
   12.962500000000000       0.51042782275992904        0.0000000000000000       0.48957217724007102        1.0000000000000000        0.0000000000000000     
   12.987500000000001       0.49809556490730955        0.0000000000000000       0.50190443509269056        1.0000000000000000        1.1102230246251565E-016
   13.012499999999999       0.48755888747898546        0.0000000000000000       0.51244111252101443       0.99999999999999989       -1.1102230246251565E-016
   13.037500000000000       0.47881246908701425        0.0000000000000000       0.52118753091298575        1.0000000000000000        0.0000000000000000     
   13.062500000000000       0.47184088504184230        0.0000000000000000       0.52815911495815770        1.0000000000000000        0.0000000000000000     
   13.087500000000000       0.46661901332031380        0.0000000000000000       0.53338098667968614        1.0000000000000000       -5.5511151231257827E-017
   13.112500000000001       0.46311251103457579        0.0000000000000000       0.53688748896542415        1.0000000000000000       -5.5511151231257827E-017
   13.137499999999999       0.46127835454641658        0.0000000000000000       0.53872164545358348        1.0000000000000000        5.5511151231257827E-017
   13.162500000000000       0.46106543586596033        0.0000000000000000       0.53893456413403973        1.0000000000000000        5.5511151231257827E-017
   13.187500000000000       0.46241520757690546        0.0000000000000000       0.53758479242309465        1.0000000000000000        1.1102230246251565E-016
   13.212500000000000       0.46526236824470868        0.0000000000000000       0.53473763175529143        1.0000000000000000        1.1102230246251565E-016
   13.237500000000001       0.46953558008960938        0.0000000000000000       0.53046441991039073        1.0000000000000000        1.1102230246251565E-016
   13.262499999999999       0.47515821064170261        0.0000000000000000       0.52484178935829739        1.0000000000000000        0.0000000000000000     
   13.287500000000000       0.48204909013739283        0.0000000000000000       0.51795090986260728        1.0000000000000000        1.1102230246251565E-016
   13.312500000000000       0.49012327656088817        0.0000000000000000       0.50987672343911183        1.0000000000000000        0.0000000000000000     
   13.337500000000000       0.49929282047500284        0.0000000000000000       0.50070717952499721        1.0000000000000000        5.5511151231257827E-017
   13.362500000000001       0.50946752211516066        0.0000000000000000       0.49053247788483945        1.0000000000000000        1.1102230246251565E-016
   13.387499999999999       0.52055567363092692        0.0000000000000000       0.47944432636907319        1.0000000000000000        1.1102230246251565E-016
   13.412500000000000       0.53246477984143237        0.0000000000000000       0.46753522015856763        1.0000000000000000        0.0000000000000000     
   13.437500000000000       0.54510225141483359        0.0000000000000000       0.45489774858516641        1.0000000000000000        0.0000000000000000     
   13.462500000000000       0.55837606497716430        0.0000000000000000       0.44162393502283581        1.0000000000000000        1.1102230246251565E-016
   13.487500000000001       0.57219538529180913        0.0000000000000000       0.42780461470819087        1.0000000000000000        0.0000000000000000     
   13.512499999999999       0.58647114531667999        0.0000000000000000       0.41352885468332012        1.0000000000000000        1.1102230246251565E-016
   13.537500000000000       0.60111658063119855        0.0000000000000000       0.39888341936880156        1.0000000000000000        1.1102230246251565E-016
   13.562500000000000       0.61604771541892744        0.0000000000000000       0.38395228458107261        1.0000000000000000        0.0000000000000000     
   13.587500000000000       0.63118379788410273        0.0000000000000000       0.36881620211589727        1.0000000000000000        0.0000000000000000     
   13.612500000000001       0.64644768366177574        0.0000000000000000       0.35355231633822432        1.0000000000000000        1.1102230246251565E-016
   13.637499999999999       0.66176616644302966        0.0000000000000000       0.33823383355697040        1.0000000000000000        0.0000000000000000     
   13.662500000000000       0.67707025567065082        0.0000000000000000       0.32292974432934923        1.0000000000000000        1.1102230246251565E-016
   13.687500000000000       0.69229540175952053        0.0000000000000000       0.30770459824047947        1.0000000000000000        0.0000000000000000     
   13.712500000000000       0.70738166985368645        0.0000000000000000       0.29261833014631367        1.0000000000000000        1.1102230246251565E-016
   13.737500000000001       0.72227386364317758        0.0000000000000000       0.27772613635682242        1.0000000000000000        0.0000000000000000     
   13.762499999999999       0.73692160122407346        0.0000000000000000       0.26307839877592654        1.0000000000000000        0.0000000000000000     
   13.787500000000000       0.75127934539180896        0.0000000000000000       0.24872065460819109        1.0000000000000000        0.0000000000000000     
   13.812500000000000       0.76530639110806065        0.0000000000000000       0.23469360889193949        1.0000000000000002        1.1102230246251565E-016
   13.837500000000000       0.77896681317465533        0.0000000000000000       0.22103318682534462        1.0000000000000000       -1.1102230246251565E-016
   13.862500000000001       0.79222937738343702        0.0000000000000000       0.20777062261656309        1.0000000000000000        1.1102230246251565E-016
   13.887499999999999       0.80506741858965769        0.0000000000000000       0.19493258141034231        1.0000000000000000        0.0000000000000000     
   13.912500000000000       0.81745868927964549        0.0000000000000000       0.18254131072035457        1.0000000000000000        1.1102230246251565E-016
   13.937500000000000       0.82938518227339830        0.0000000000000000       0.17061481772660164        1.0000000000000000       -1.1102230246251565E-016
   13.962500000000000       0.84083293122232705        0.0000000000000000       0.15916706877767300        1.0000000000000000        0.0000000000000000     
   13.987500000000001       0.85179179253486281        0.0000000000000000       0.14820820746513730        1.0000000000000000        1.1102230246251565E-016
   14.012499999999999       0.86225521229207414        0.0000000000000000       0.13774478770792592        1.0000000000000000        0.0000000000000000     
   14.037500000000000       0.87221998160593162        0.0000000000000000       0.12778001839406852        1.0000000000000002        1.1102230246251565E-016
   14.062500000000000       0.88168598372893714        0.0000000000000000       0.11831401627106294        1.0000000000000000        1.1102230246251565E-016
   14.087500000000000       0.89065593605021287        0.0000000000000000       0.10934406394978727        1.0000000000000002        1.1102230246251565E-016
   14.112500000000001       0.89913512991446842        0.0000000000000000       0.10086487008553158        1.0000000000000000        0.0000000000000000     
   14.137499999999999       0.90713117098140084        0.0000000000000000        9.2868829018599247E-002   1.0000000000000000        1.1102230246251565E-016
   14.162500000000000       0.91465372260860467        0.0000000000000000        8.5346277391395386E-002   1.0000000000000000        0.0000000000000000     
   14.187500000000000       0.92171425449554667        0.0000000000000000        7.8285745504453358E-002   1.0000000000000000        0.0000000000000000     
   14.212500000000000       0.92832579857389530        0.0000000000000000        7.1674201426104769E-002   1.0000000000000000        1.1102230246251565E-016
   14.237500000000001       0.93450271387450234        0.0000000000000000        6.5497286125497683E-002   1.0000000000000000        0.0000000000000000     
   14.262499999999999       0.94026046184739298        0.0000000000000000        5.9739538152607054E-002   1.0000000000000000        0.0000000000000000     
   14.287500000000000       0.94561539336159084        0.0000000000000000        5.4384606638409126E-002   1.0000000000000000        0.0000000000000000     
   14.312500000000000       0.95058454836952444        0.0000000000000000        4.9415451630475629E-002   1.0000000000000000        1.1102230246251565E-016
   14.337500000000000       0.95518546898878665        0.0000000000000000        4.4814531011213389E-002   1.0000000000000000        0.0000000000000000     
   14.362500000000001       0.95943602653436799        0.0000000000000000        4.0563973465632043E-002   1.0000000000000000        0.0000000000000000     
   14.387499999999999       0.96335426282904180        0.0000000000000000        3.6645737170958211E-002   1.0000000000000000        0.0000000000000000     
   14.412500000000000       0.96695824592980484        0.0000000000000000        3.3041754070195148E-002   1.0000000000000000        0.0000000000000000     
   14.437500000000000       0.97026594023524826        0.0000000000000000        2.9734059764751873E-002   1.0000000000000002        1.1102230246251565E-016
   14.462500000000000       0.97329509078322030        0.0000000000000000        2.6704909216779826E-002   1.0000000000000002        1.1102230246251565E-016
   14.487500000000001       0.97606312141050877        0.0000000000000000        2.3936878589491326E-002   1.0000000000000000        1.1102230246251565E-016
   14.512499999999999       0.97858704632663751        0.0000000000000000        2.1412953673362531E-002   1.0000000000000000        0.0000000000000000     
   14.537500000000000       0.98088339455204687        0.0000000000000000        1.9116605447953051E-002  0.99999999999999989       -1.1102230246251565E-016
   14.562500000000000       0.98296814658646647        0.0000000000000000        1.7031853413533457E-002  0.99999999999999989       -1.1102230246251565E-016
   14.587500000000000       0.98485668260556158        0.0000000000000000        1.5143317394438593E-002   1.0000000000000002        2.2204460492503131E-016
   14.612500000000001       0.98656374143208669        0.0000000000000000        1.3436258567913400E-002   1.0000000000000000        1.1102230246251565E-016
   14.637499999999999       0.98810338949085119        0.0000000000000000        1.1896610509148834E-002   1.0000000000000000        0.0000000000000000     
   14.662500000000000       0.98948899893366504        0.0000000000000000        1.0511001066334945E-002   1.0000000000000000        0.0000000000000000     
   14.687500000000000       0.99073323410992808        0.0000000000000000        9.2667658900720106E-003   1.0000000000000000        1.1102230246251565E-016
   14.712500000000000       0.99184804555937944        0.0000000000000000        8.1519544406206505E-003   1.0000000000000000        1.1102230246251565E-016
   14.737500000000001       0.99284467071446825        0.0000000000000000        7.1553292855319091E-003   1.0000000000000002        1.1102230246251565E-016
   14.762499999999999       0.99373364051954660        0.0000000000000000        6.2663594804533663E-003   1.0000000000000000        0.0000000000000000     
   14.787500000000000       0.99452479120135884        0.0000000000000000        5.4752087986413116E-003   1.0000000000000002        1.1102230246251565E-016
   14.812500000000000       0.99522728045883890        0.0000000000000000        4.7727195411611852E-003   1.0000000000000000        1.1102230246251565E-016
   14.837500000000000       0.99584960737888262        0.0000000000000000        4.1503926211173851E-003   1.0000000000000000        0.0000000000000000     
   14.862500000000001       0.99639963542734433        0.0000000000000000        3.6003645726557076E-003   1.0000000000000000        0.0000000000000000     
   14.887499999999999       0.99688461791002581        0.0000000000000000        3.1153820899743430E-003   1.0000000000000002        1.1102230246251565E-016
   14.912500000000000       0.99731122534586003        0.0000000000000000        2.6887746541400348E-003   1.0000000000000000        1.1102230246251565E-016
   14.937500000000000       0.99768557424298243        0.0000000000000000        2.3144257570176618E-003   1.0000000000000000        1.1102230246251565E-016
   14.962500000000000       0.99801325681712616        0.0000000000000000        1.9867431828739408E-003   1.0000000000000000        1.1102230246251565E-016
   14.987500000000001       0.99829937124008838        0.0000000000000000        1.7006287599116623E-003   1.0000000000000000        0.0000000000000000     
   15.012499999999999       0.99854855205326987        0.0000000000000000        1.4514479467302272E-003   1.0000000000000000        1.1102230246251565E-016
   15.037500000000000       0.99876500042699301        0.0000000000000000        1.2349995730071795E-003   1.0000000000000002        2.2204460492503131E-016
   15.062500000000000       0.99895251399002227        0.0000000000000000        1.0474860099778007E-003   1.0000000000000000        1.1102230246251565E-016
   15.087500000000000       0.99911451599510503        0.0000000000000000        8.8548400489496786E-004   1.0000000000000000        0.0000000000000000     
   15.112500000000001       0.99925408362515700        0.0000000000000000        7.4591637484313950E-004   1.0000000000000002        1.1102230246251565E-016
   15.137499999999999       0.99937397528075500        0.0000000000000000        6.2602471924497411E-004   1.0000000000000000        0.0000000000000000     
   15.162500000000000       0.99947665672273966        0.0000000000000000        5.2334327726040648E-004   1.0000000000000000        1.1102230246251565E-016
   15.187500000000000       0.99956432597390177        0.0000000000000000        4.3567402609827701E-004   1.0000000000000000        0.0000000000000000     
   15.212500000000000       0.99963893691095074        0.0000000000000000        3.6106308904925610E-004   1.0000000000000000        0.0000000000000000     
   15.237500000000001       0.99970222150222898        0.0000000000000000        2.9777849777104124E-004   1.0000000000000000        0.0000000000000000     
   15.262499999999999       0.99975571066806324        0.0000000000000000        2.4428933193677789E-004   1.0000000000000000        0.0000000000000000     
   15.287500000000000       0.99980075375931121        0.0000000000000000        1.9924624068889607E-004   1.0000000000000000        1.1102230246251565E-016
   15.312500000000000       0.99983853666571054        0.0000000000000000        1.6146333428949751E-004   1.0000000000000000        0.0000000000000000     
   15.337500000000000       0.99987009857922904        0.0000000000000000        1.2990142077114666E-004   1.0000000000000002        2.2204460492503131E-016
   15.362500000000001       0.99989634744889977        0.0000000000000000        1.0365255110015732E-004  0.99999999999999989       -1.1102230246251565E-016
   15.387499999999999       0.99991807417281109        0.0000000000000000        8.1925827188928423E-005   1.0000000000000000        0.0000000000000000     
   15.412500000000000       0.99993596558014974        0.0000000000000000        6.4034419850281729E-005   1.0000000000000000        0.0000000000000000     
   15.437500000000000       0.99995061626171156        0.0000000000000000        4.9383738288481428E-005   1.0000000000000000        0.0000000000000000     
   15.462500000000000       0.99996253931121681        0.0000000000000000        3.7460688783434657E-005   1.0000000000000002        2.2204460492503131E-016
   15.487500000000001       0.99997217604233435        0.0000000000000000        2.7823957665707221E-005   1.0000000000000000        1.1102230246251565E-016
   15.512499999999999       0.99997990474767418        0.0000000000000000        2.0095252325783430E-005   1.0000000000000000        0.0000000000000000     
   15.537500000000000       0.99998604856631457        0.0000000000000000        1.3951433685479787E-005   1.0000000000000000        0.0000000000000000     
   15.562500000000000       0.99999088252587387        0.0000000000000000        9.1174741262479442E-006   1.0000000000000002        1.1102230246251565E-016
   15.587500000000000       0.99999463982382719        0.0000000000000000        5.3601761727804311E-006   1.0000000000000000        0.0000000000000000     
   15.612500000000001       0.99999751741086307        0.0000000000000000        2.4825891370151217E-006   1.0000000000000000        1.1102230246251565E-016
   15.637499999999999       0.99999968093668490        0.0000000000000000        3.1906331526418037E-007   1.0000000000000002        1.1102230246251565E-016
   15.662500000000000        1.0000012691159104        0.0000000000000000       -1.2691159101175296E-006   1.0000000000000002        2.2204460492503131E-016
   15.687500000000000        1.0000023975686816        0.0000000000000000       -2.3975686813702888E-006   1.0000000000000002        2.2204460492503131E-016
   15.712500000000000        1.0000031621873868        0.0000000000000000       -3.1621873866904676E-006   1.0000000000000002        2.2204460492503131E-016
   15.737500000000001        1.0000036420775609        0.0000000000000000       -3.6420775607673104E-006   1.0000000000000000        0.0000000000000000     
   15.762499999999999        1.0000039021176559        0.0000000000000000       -3.9021176560394717E-006  0.99999999999999989       -2.2204460492503131E-016
   15.787500000000000        1.0000039951790070        0.0000000000000000       -3.9951790069918474E-006   1.0000000000000000        0.0000000000000000     
   15.812500000000000        1.0000039640439937        0.0000000000000000       -3.9640439937336020E-006   1.0000000000000000        0.0000000000000000     
   15.837500000000000        1.0000038430571854        0.0000000000000000       -3.8430571852034562E-006   1.0000000000000002        2.2204460492503131E-016
   15.862500000000001        1.0000036595411361        0.0000000000000000       -3.6595411360630087E-006   1.0000000000000000        0.0000000000000000     
   15.887499999999999        1.0000034350055473        0.0000000000000000       -3.4350055472760544E-006   1.0000000000000000        0.0000000000000000     
   15.912500000000000        1.0000031861756951        0.0000000000000000       -3.1861756951097459E-006   1.0000000000000000        0.0000000000000000     
   15.937500000000000        1.0000029258633982        0.0000000000000000       -2.9258633981397378E-006   1.0000000000000000        0.0000000000000000     
   15.962500000000000        1.0000026637013337        0.0000000000000000       -2.6637013335499062E-006   1.0000000000000002        2.2204460492503131E-016
   15.987500000000001        1.0000024067592355        0.0000000000000000       -2.4067592354723522E-006   1.0000000000000000        0.0000000000000000     
   16.012499999999999        1.0000021600584090        0.0000000000000000       -2.1600584089515994E-006   1.0000000000000000        0.0000000000000000     
   16.037500000000001        1.0000019269990705        0.0000000000000000       -1.9269990703110755E-006   1.0000000000000002        2.2204460492503131E-016
   16.062500000000000        1.0000017097132732        0.0000000000000000       -1.7097132730780182E-006   1.0000000000000000        0.0000000000000000     
   16.087499999999999        1.0000015093545915        0.0000000000000000       -1.5093545913344461E-006   1.0000000000000002        2.2204460492503131E-016
   16.112500000000001        1.0000013263343013        0.0000000000000000       -1.3263343013012684E-006   1.0000000000000000        0.0000000000000000     
   16.137499999999999        1.0000011605125183        0.0000000000000000       -1.1605125181166627E-006   1.0000000000000002        2.2204460492503131E-016
   16.162500000000001        1.0000010113515987        0.0000000000000000       -1.0113515985478115E-006   1.0000000000000002        2.2204460492503131E-016
   16.187500000000000        1.0000008780381020        0.0000000000000000       -8.7803810186267747E-007   1.0000000000000002        2.2204460492503131E-016
   16.212499999999999        1.0000007595787004        0.0000000000000000       -7.5957870027264775E-007   1.0000000000000000        0.0000000000000000     
   16.237500000000001        1.0000006548746372        0.0000000000000000       -6.5487463731964967E-007  0.99999999999999989       -2.2204460492503131E-016
   16.262499999999999        1.0000005627786377        0.0000000000000000       -5.6277863763081026E-007   1.0000000000000000        0.0000000000000000     
   16.287500000000001        1.0000004821375652        0.0000000000000000       -4.8213756526727162E-007  0.99999999999999989        0.0000000000000000     
   16.312500000000000        1.0000004118236017        0.0000000000000000       -4.1182360155470433E-007   1.0000000000000000        0.0000000000000000     
   16.337499999999999        1.0000003507562585        0.0000000000000000       -3.5075625840681090E-007   1.0000000000000000        0.0000000000000000     
   16.362500000000001        1.0000002979171521        0.0000000000000000       -2.9791715189470200E-007   1.0000000000000002        2.2204460492503131E-016
   16.387499999999999        1.0000002523591260        0.0000000000000000       -2.5235912589403625E-007   1.0000000000000002        2.2204460492503131E-016
   16.412500000000001        1.0000002132110304        0.0000000000000000       -2.1321103036153475E-007   1.0000000000000000        0.0000000000000000     
   16.437500000000000        1.0000001796792171        0.0000000000000000       -1.7967921703075523E-007   1.0000000000000000        0.0000000000000000     
   16.462499999999999        1.0000001510466117        0.0000000000000000       -1.5104661151562589E-007   1.0000000000000002        2.2204460492503131E-016
   16.487500000000001        1.0000001266700500        0.0000000000000000       -1.2667004995706218E-007   1.0000000000000000        0.0000000000000000     
   16.512499999999999        1.0000001059764261        0.0000000000000000       -1.0597642594650944E-007   1.0000000000000002        2.2204460492503131E-016
   16.537500000000001        1.0000000884580755        0.0000000000000000       -8.8458075504302775E-008   1.0000000000000000        0.0000000000000000     
   16.562500000000000        1.0000000736677310        0.0000000000000000       -7.3667730828561695E-008   1.0000000000000002        2.2204460492503131E-016
   16.587499999999999        1.0000000612132944        0.0000000000000000       -6.1213294231313661E-008   1.0000000000000002        2.2204460492503131E-016
   16.612500000000001        1.0000000507526194        0.0000000000000000       -5.0752619399355202E-008   1.0000000000000000        0.0000000000000000     
   16.637499999999999        1.0000000419884354        0.0000000000000000       -4.1988435465236236E-008  0.99999999999999989        0.0000000000000000     
   16.662500000000001        1.0000000346635083        0.0000000000000000       -3.4663508274868803E-008   1.0000000000000000        0.0000000000000000     
   16.687500000000000        1.0000000285561010        0.0000000000000000       -2.8556100903734911E-008   1.0000000000000002        2.2204460492503131E-016
   16.712499999999999        1.0000000234757702        0.0000000000000000       -2.3475770369257595E-008  0.99999999999999989       -2.2204460492503131E-016
   16.737500000000001        1.0000000192595184        0.0000000000000000       -1.9259518304446895E-008   1.0000000000000002        2.2204460492503131E-016
   16.762499999999999        1.0000000157682991        0.0000000000000000       -1.5768298987693831E-008   1.0000000000000002        2.2204460492503131E-016
   16.787500000000001        1.0000000128838777        0.0000000000000000       -1.2883877630396454E-008   1.0000000000000002        2.2204460492503131E-016
   16.812500000000000        1.0000000105060245        0.0000000000000000       -1.0506024424274198E-008   1.0000000000000000        0.0000000000000000     
   16.837499999999999        1.0000000085500249        0.0000000000000000       -8.5500248913472509E-009   1.0000000000000000        0.0000000000000000     
   16.862500000000001        1.0000000069444841        0.0000000000000000       -6.9444840223485710E-009   1.0000000000000000        0.0000000000000000     
   16.887499999999999        1.0000000056294001        0.0000000000000000       -5.6294000909681775E-009   1.0000000000000000        0.0000000000000000     
   16.912500000000001        1.0000000045544835        0.0000000000000000       -4.5544835313274168E-009  0.99999999999999989        0.0000000000000000     
   16.937500000000000        1.0000000036776966        0.0000000000000000       -3.6776965733406173E-009   1.0000000000000000        0.0000000000000000     
   16.962499999999999        1.0000000029639904        0.0000000000000000       -2.9639902123665225E-009   1.0000000000000002        2.2204460492503131E-016
   16.987500000000001        1.0000000023842166        0.0000000000000000       -2.3842163617229132E-009   1.0000000000000002        2.2204460492503131E-016
   17.012499999999999        1.0000000019141946        0.0000000000000000       -1.9141945554046159E-009   1.0000000000000000        0.0000000000000000     
   17.037500000000001        1.0000000015339143        0.0000000000000000       -1.5339142230880821E-009   1.0000000000000000        0.0000000000000000     
   17.062500000000000        1.0000000012268553        0.0000000000000000       -1.2268552666084204E-009   1.0000000000000000        0.0000000000000000     
   17.087499999999999        1.0000000009794114        0.0000000000000000       -9.7941136480812265E-010   1.0000000000000000        0.0000000000000000     
   17.112500000000001        1.0000000007804020        0.0000000000000000       -7.8040207776302070E-010  0.99999999999999989       -2.2204460492503131E-016
   17.137499999999999        1.0000000006206615        0.0000000000000000       -6.2066138152032814E-010   1.0000000000000002        2.2204460492503131E-016
   17.162500000000001        1.0000000004926919        0.0000000000000000       -4.9269172114424989E-010   1.0000000000000002        2.2204460492503131E-016
   17.187500000000000        1.0000000003903742        0.0000000000000000       -3.9037401192402262E-010   1.0000000000000002        2.2204460492503131E-016
   17.212499999999999        1.0000000003087253        0.0000000000000000       -3.0872524126665911E-010   1.0000000000000000        0.0000000000000000     
   17.237500000000001        1.0000000002436966        0.0000000000000000       -2.4369642698528289E-010   1.0000000000000002        2.2204460492503131E-016
   17.262499999999999        1.0000000001920046        0.0000000000000000       -1.9200467468818620E-010   1.0000000000000000        0.0000000000000000     
   17.287500000000001        1.0000000001509939        0.0000000000000000       -1.5099395340021158E-010  0.99999999999999989        0.0000000000000000     
   17.312500000000000        1.0000000001185201        0.0000000000000000       -1.1851998154611258E-010   1.0000000000000000        0.0000000000000000     
   17.337499999999999        1.0000000000928553        0.0000000000000000       -9.2855293019499794E-011   1.0000000000000000        0.0000000000000000     
   17.362500000000001        1.0000000000726113        0.0000000000000000       -7.2611143682810560E-011   1.0000000000000000        0.0000000000000000     
   17.387499999999999        1.0000000000566733        0.0000000000000000       -5.6673430772374061E-011  0.99999999999999989        0.0000000000000000     
   17.412500000000001        1.0000000000441505        0.0000000000000000       -4.4150239592872566E-011   1.0000000000000002        2.2204460492503131E-016
   17.437500000000000        1.0000000000343290        0.0000000000000000       -3.4329011466400034E-011   1.0000000000000000        0.0000000000000000     
   17.462499999999999        1.0000000000266416        0.0000000000000000       -2.6641651541466892E-011  0.99999999999999989        0.0000000000000000     
   17.487500000000001        1.0000000000206362        0.0000000000000000       -2.0636171586707650E-011   1.0000000000000000        0.0000000000000000     
   17.512499999999999        1.0000000000159537        0.0000000000000000       -1.5953697509982664E-011   1.0000000000000000        0.0000000000000000     
   17.537500000000001        1.0000000000123099        0.0000000000000000       -1.2309869666524676E-011   1.0000000000000000        0.0000000000000000     
   17.562500000000000        1.0000000000094800        0.0000000000000000       -9.4798310658511621E-012   1.0000000000000002        2.2204460492503131E-016
   17.587499999999999        1.0000000000072862        0.0000000000000000       -7.2861388054846360E-012   1.0000000000000000        0.0000000000000000     
   17.612500000000001        1.0000000000055891        0.0000000000000000       -5.5890513681772959E-012   1.0000000000000000        0.0000000000000000     
   17.637499999999999        1.0000000000042788        0.0000000000000000       -4.2787422458679660E-012   1.0000000000000000        0.0000000000000000     
   17.662500000000001        1.0000000000032692        0.0000000000000000       -3.2690716789754907E-012   1.0000000000000000        0.0000000000000000     
   17.687500000000000        1.0000000000024927        0.0000000000000000       -2.4926157018635756E-012   1.0000000000000000        0.0000000000000000     
   17.712499999999999        1.0000000000018967        0.0000000000000000       -1.8967073826031603E-012   1.0000000000000000        0.0000000000000000     
   17.737500000000001        1.0000000000014404        0.0000000000000000       -1.4402910369989046E-012   1.0000000000000002        2.2204460492503131E-016
   17.762499999999999        1.0000000000010916        0.0000000000000000       -1.0914279023363833E-012   1.0000000000000002        2.2204460492503131E-016
   17.787500000000001        1.0000000000008253        0.0000000000000000       -8.2532264974232564E-013   1.0000000000000000        0.0000000000000000     
   17.812500000000000        1.0000000000006228        0.0000000000000000       -6.2276535710486504E-013   1.0000000000000000        0.0000000000000000     
   17.837499999999999        1.0000000000004690        0.0000000000000000       -4.6890413531972045E-013   1.0000000000000000        0.0000000000000000     
   17.862500000000001        1.0000000000003522        0.0000000000000000       -3.5228031975454802E-013  0.99999999999999989       -2.2204460492503131E-016
   17.887499999999999        1.0000000000002640        0.0000000000000000       -2.6407169208445803E-013  0.99999999999999989        0.0000000000000000     
   17.912500000000001        1.0000000000001974        0.0000000000000000       -1.9750015631356038E-013  0.99999999999999989        0.0000000000000000     
   17.937500000000000        1.0000000000001474        0.0000000000000000       -1.4736913108109573E-013   1.0000000000000000        0.0000000000000000     
   17.962499999999999        1.0000000000001099        0.0000000000000000       -1.0970303063876228E-013   1.0000000000000002        2.2204460492503131E-016
   17.987500000000001        1.0000000000000815        0.0000000000000000       -8.1466912816416075E-014   1.0000000000000000        0.0000000000000000     
   18.012499999999999        1.0000000000000604        0.0000000000000000       -6.0348939969218425E-014   1.0000000000000000        0.0000000000000000     
   18.037500000000001        1.0000000000000446        0.0000000000000000       -4.4591946461791537E-014   1.0000000000000000        0.0000000000000000     
   18.062500000000000        1.0000000000000329        0.0000000000000000       -3.2863311982977324E-014   1.0000000000000000        0.0000000000000000     
   18.087499999999999        1.0000000000000242        0.0000000000000000       -2.4154649194358571E-014   1.0000000000000000        0.0000000000000000     
   18.112500000000001        1.0000000000000178        0.0000000000000000       -1.7704644967893096E-014   1.0000000000000000        0.0000000000000000     
   18.137499999999999        1.0000000000000129        0.0000000000000000       -1.2939842439451490E-014  0.99999999999999989        0.0000000000000000     
   18.162500000000001        1.0000000000000095        0.0000000000000000       -9.4292936129931260E-015   1.0000000000000002        2.2204460492503131E-016
   18.187500000000000        1.0000000000000069        0.0000000000000000       -6.8499116040232464E-015   1.0000000000000000        0.0000000000000000     
   18.212499999999999        1.0000000000000051        0.0000000000000000       -4.9600578910535387E-015   1.0000000000000002        2.2204460492503131E-016
   18.237500000000001        1.0000000000000038        0.0000000000000000       -3.5794532942935802E-015   1.0000000000000002        2.2204460492503131E-016
   18.262499999999999        1.0000000000000027        0.0000000000000000       -2.5739339163306976E-015   1.0000000000000000        0.0000000000000000     
   18.287500000000001        1.0000000000000020        0.0000000000000000       -1.8439105527190989E-015   1.0000000000000002        2.2204460492503131E-016
   18.312500000000000        1.0000000000000013        0.0000000000000000       -1.3156524660570992E-015   1.0000000000000000        0.0000000000000000     
   18.337499999999999        1.0000000000000009        0.0000000000000000       -9.3472006297706908E-016   1.0000000000000000        0.0000000000000000     
   18.362500000000001        1.0000000000000007        0.0000000000000000       -6.6102869700554470E-016   1.0000000000000000        0.0000000000000000     
   18.387499999999999        1.0000000000000004        0.0000000000000000       -4.6514762650752848E-016   1.0000000000000000        0.0000000000000000     
   18.412500000000001        1.0000000000000004        0.0000000000000000       -3.2553202586375705E-016   1.0000000000000002        2.2204460492503131E-016
   18.437500000000000        1.0000000000000002        0.0000000000000000       -2.2645811503215997E-016   1.0000000000000000        0.0000000000000000     
   18.462499999999999        1.0000000000000002        0.0000000000000000       -1.5648682225494688E-016   1.0000000000000000        0.0000000000000000     
   18.487500000000001        1.0000000000000000        0.0000000000000000       -1.0732374368364073E-016  0.99999999999999989        0.0000000000000000     
   18.512499999999999        1.0000000000000000        0.0000000000000000       -7.2975487112320746E-017  0.99999999999999989        0.0000000000000000     
   18.537500000000001        1.0000000000000000        0.0000000000000000       -4.9127097947016378E-017   1.0000000000000000        0.0000000000000000     
   18.562500000000000        1.0000000000000000        0.0000000000000000       -3.2683957985101229E-017   1.0000000000000000        0.0000000000000000     
   18.587499999999999        1.0000000000000000        0.0000000000000000       -2.1435709435178278E-017   1.0000000000000000        0.0000000000000000     
   18.612500000000001        1.0000000000000000        0.0000000000000000       -1.3810458928638874E-017   1.0000000000000000        0.0000000000000000     
   18.637499999999999        1.0000000000000000        0.0000000000000000       -8.6955835220276617E-018   1.0000000000000000        0.0000000000000000     
   18.662500000000001        1.0000000000000000        0.0000000000000000       -5.3075259149255739E-018   1.0000000000000000        0.0000000000000000     
   18.687500000000000        1.0000000000000000        0.0000000000000000       -3.0975141562857375E-018   1.0000000000000000        0.0000000000000000     
   18.712499999999999        1.0000000000000000        0.0000000000000000       -1.6835423747089527E-018   1.0000000000000000        0.0000000000000000     
   18.737500000000001        1.0000000000000000        0.0000000000000000       -8.0148577567058287E-019   1.0000000000000000        0.0000000000000000     
   18.762499999999999        1.0000000000000000        0.0000000000000000       -2.7010979845664702E-019   1.0000000000000000        0.0000000000000000     
   18.787500000000001        1.0000000000000000        0.0000000000000000        3.3867488273362505E-020   1.0000000000000000        0.0000000000000000     
   18.812500000000000        1.0000000000000000        0.0000000000000000        1.9346602597821031E-019   1.0000000000000000        0.0000000000000000     
   18.837499999999999        1.0000000000000000        0.0000000000000000        2.6393092002972973E-019   1.0000000000000000        0.0000000000000000     
   18.862500000000001        1.0000000000000000        0.0000000000000000        2.8149894940923163E-019   1.0000000000000000        0.0000000000000000     
   18.887499999999999        1.0000000000000000        0.0000000000000000        2.6951652825345144E-019   1.0000000000000000        0.0000000000000000     
   18.912500000000001        1.0000000000000000        0.0000000000000000        2.4268127798826359E-019   1.0000000000000000        0.0000000000000000     
   18.937500000000000        1.0000000000000000        0.0000000000000000        2.0996109661670653E-019   1.0000000000000000        0.0000000000000000     
   18.962499999999999        1.0000000000000000        0.0000000000000000        1.7658633639683896E-019   1.0000000000000000        0.0000000000000000     
   18.987500000000001        1.0000000000000000        0.0000000000000000        1.4539636017954388E-019   1.0000000000000000        0.0000000000000000     
   19.012499999999999        1.0000000000000000        0.0000000000000000        1.1773946935547667E-019   1.0000000000000000        0.0000000000000000     
   19.037500000000001        1.0000000000000000        0.0000000000000000        9.4066237275977322E-020   1.0000000000000000        0.0000000000000000     
   19.062500000000000        1.0000000000000000        0.0000000000000000        7.4314219020201354E-020   1.0000000000000000        0.0000000000000000     
   19.087499999999999        1.0000000000000000        0.0000000000000000        5.8152141127619694E-020   1.0000000000000000        0.0000000000000000     
   19.112500000000001        1.0000000000000000        0.0000000000000000        4.5130575111085318E-020   1.0000000000000000        0.0000000000000000     
   19.137499999999999        1.0000000000000000        0.0000000000000000        3.4771274707115077E-020   1.0000000000000000        0.0000000000000000     
   19.162500000000001        1.0000000000000000        0.0000000000000000        2.6617005009124005E-020   1.0000000000000000        0.0000000000000000     
   19.187500000000000        1.0000000000000000        0.0000000000000000        2.0256510948652242E-020   1.0000000000000000        0.0000000000000000     
   19.212500000000002        1.0000000000000000        0.0000000000000000        1.5334328748834540E-020   1.0000000000000000        0.0000000000000000     
   19.237500000000001        1.0000000000000000        0.0000000000000000        1.1551768936559063E-020   1.0000000000000000        0.0000000000000000     
   19.262499999999999        1.0000000000000000        0.0000000000000000        8.6631178415900858E-021   1.0000000000000000        0.0000000000000000     
   19.287500000000001        1.0000000000000000        0.0000000000000000        6.4695795884796786E-021   1.0000000000000000        0.0000000000000000     
   19.312500000000000        1.0000000000000000        0.0000000000000000        4.8124753196283575E-021   1.0000000000000000        0.0000000000000000     
   19.337500000000002        1.0000000000000000        0.0000000000000000        3.5665648014714689E-021   1.0000000000000000        0.0000000000000000     
   19.362500000000001        1.0000000000000000        0.0000000000000000        2.6339422238298035E-021   1.0000000000000000        0.0000000000000000     
   19.387499999999999        1.0000000000000000        0.0000000000000000        1.9387032003134580E-021   1.0000000000000000        0.0000000000000000     
   19.412500000000001        1.0000000000000000        0.0000000000000000        1.4224291323777553E-021   1.0000000000000000        0.0000000000000000     
   19.437500000000000        1.0000000000000000        0.0000000000000000        1.0404511815699265E-021   1.0000000000000000        0.0000000000000000     
   19.462500000000002        1.0000000000000000        0.0000000000000000        7.5881425599570215E-022   1.0000000000000000        0.0000000000000000     
   19.487500000000001        1.0000000000000000        0.0000000000000000        5.5184520030111647E-022   1.0000000000000000        0.0000000000000000     
   19.512499999999999        1.0000000000000000        0.0000000000000000        4.0022805448597888E-022   1.0000000000000000        0.0000000000000000     
   19.537500000000001        1.0000000000000000        0.0000000000000000        2.8949595964992138E-022   1.0000000000000000        0.0000000000000000     
   19.562500000000000        1.0000000000000000        0.0000000000000000        2.0885977045027034E-022   1.0000000000000000        0.0000000000000000     
   19.587500000000002        1.0000000000000000        0.0000000000000000        1.5030512235466429E-022   1.0000000000000000        0.0000000000000000     
   19.612500000000001        1.0000000000000000        0.0000000000000000        1.0790113926423759E-022   1.0000000000000000        0.0000000000000000     
   19.637499999999999        1.0000000000000000        0.0000000000000000        7.7274396534895282E-023   1.0000000000000000        0.0000000000000000     
   19.662500000000001        1.0000000000000000        0.0000000000000000        5.5210849614806643E-023   1.0000000000000000        0.0000000000000000     
   19.687500000000000        1.0000000000000000        0.0000000000000000        3.9356127803122599E-023   1.0000000000000000        0.0000000000000000     
   19.712500000000002        1.0000000000000000        0.0000000000000000        2.7990945471902895E-023   1.0000000000000000        0.0000000000000000     
   19.737500000000001        1.0000000000000000        0.0000000000000000        1.9863538758395682E-023   1.0000000000000000        0.0000000000000000     
   19.762499999999999        1.0000000000000000        0.0000000000000000        1.4065160021967568E-023   1.0000000000000000        0.0000000000000000     
   19.787500000000001        1.0000000000000000        0.0000000000000000        9.9379224790585973E-024   1.0000000000000000        0.0000000000000000     
   19.812500000000000        1.0000000000000000        0.0000000000000000        7.0068385299433468E-024   1.0000000000000000        0.0000000000000000     
   19.837500000000002        1.0000000000000000        0.0000000000000000        4.9298742134132260E-024   1.0000000000000000        0.0000000000000000     
   19.862500000000001        1.0000000000000000        0.0000000000000000        3.4613655771174660E-024   1.0000000000000000        0.0000000000000000     
   19.887499999999999        1.0000000000000000        0.0000000000000000        2.4253074353768525E-024   1.0000000000000000        0.0000000000000000     
   19.912500000000001        1.0000000000000000        0.0000000000000000        1.6959099948169339E-024   1.0000000000000000        0.0000000000000000     
   19.937500000000000        1.0000000000000000        0.0000000000000000        1.1834875702976294E-024   1.0000000000000000        0.0000000000000000     
   19.962500000000002        1.0000000000000000        0.0000000000000000        8.2424635067882085E-025   1.0000000000000000        0.0000000000000000     
   19.987500000000001        1.0000000000000000        0.0000000000000000        5.7291432347402611E-025   1.0000000000000000        0.0000000000000000     
   20.012499999999999        1.0000000000000000        0.0000000000000000        3.9743666097103138E-025   1.0000000000000000        0.0000000000000000     
   20.037500000000001        1.0000000000000000        0.0000000000000000        2.7516772207722765E-025   1.0000000000000000        0.0000000000000000     
   20.062500000000000        1.0000000000000000        0.0000000000000000        1.9014440946571343E-025   1.0000000000000000        0.0000000000000000     
   20.087500000000002        1.0000000000000000        0.0000000000000000        1.3113868855532688E-025   1.0000000000000000        0.0000000000000000     
   20.112500000000001        1.0000000000000000        0.0000000000000000        9.0270019635549340E-026   1.0000000000000000        0.0000000000000000     
   20.137499999999999        1.0000000000000000        0.0000000000000000        6.2019097025536890E-026   1.0000000000000000        0.0000000000000000     
   20.162500000000001        1.0000000000000000        0.0000000000000000        4.2528482957150180E-026   1.0000000000000000        0.0000000000000000     
   20.187500000000000        1.0000000000000000        0.0000000000000000        2.9107830373585176E-026   1.0000000000000000        0.0000000000000000     
   20.212500000000002        1.0000000000000000        0.0000000000000000        1.9884644010466798E-026   1.0000000000000000        0.0000000000000000     
   20.237500000000001        1.0000000000000000        0.0000000000000000        1.3558324247255217E-026   1.0000000000000000        0.0000000000000000     
   20.262499999999999        1.0000000000000000        0.0000000000000000        9.2273336407609453E-027   1.0000000000000000        0.0000000000000000     
   20.287500000000001        1.0000000000000000        0.0000000000000000        6.2680130007177228E-027   1.0000000000000000        0.0000000000000000     
   20.312500000000000        1.0000000000000000        0.0000000000000000        4.2497961807295634E-027   1.0000000000000000        0.0000000000000000     
   20.337500000000002        1.0000000000000000        0.0000000000000000        2.8760180727038375E-027   1.0000000000000000        0.0000000000000000     
   20.362500000000001        1.0000000000000000        0.0000000000000000        1.9426779923162065E-027   1.0000000000000000        0.0000000000000000     
   20.387499999999999        1.0000000000000000        0.0000000000000000        1.3097722820678368E-027   1.0000000000000000        0.0000000000000000     
   20.412500000000001        1.0000000000000000        0.0000000000000000        8.8140652647202831E-028   1.0000000000000000        0.0000000000000000     
   20.437500000000000        1.0000000000000000        0.0000000000000000        5.9202712386068646E-028   1.0000000000000000        0.0000000000000000     
   20.462500000000002        1.0000000000000000        0.0000000000000000        3.9690892415371764E-028   1.0000000000000000        0.0000000000000000     
   20.487500000000001        1.0000000000000000        0.0000000000000000        2.6559673486618589E-028   1.0000000000000000        0.0000000000000000     
   20.512499999999999        1.0000000000000000        0.0000000000000000        1.7739261864915223E-028   1.0000000000000000        0.0000000000000000     
   20.537500000000001        1.0000000000000000        0.0000000000000000        1.1825711383364284E-028   1.0000000000000000        0.0000000000000000     
   20.562500000000000        1.0000000000000000        0.0000000000000000        7.8685647292742402E-029   1.0000000000000000        0.0000000000000000     
   20.587500000000002        1.0000000000000000        0.0000000000000000        5.2256160246768581E-029   1.0000000000000000        0.0000000000000000     
   20.612500000000001        1.0000000000000000        0.0000000000000000        3.4637776356631905E-029   1.0000000000000000        0.0000000000000000     
   20.637499999999999        1.0000000000000000        0.0000000000000000        2.2915505344043139E-029   1.0000000000000000        0.0000000000000000     
   20.662500000000001        1.0000000000000000        0.0000000000000000        1.5131143562307518E-029   1.0000000000000000        0.0000000000000000     
   20.687500000000000        1.0000000000000000        0.0000000000000000        9.9717741247822803E-030   1.0000000000000000        0.0000000000000000     
   20.712500000000002        1.0000000000000000        0.0000000000000000        6.5588316574940981E-030   1.0000000000000000        0.0000000000000000     
   20.737500000000001        1.0000000000000000        0.0000000000000000        4.3055475874853838E-030   1.0000000000000000        0.0000000000000000     
   20.762499999999999        1.0000000000000000        0.0000000000000000        2.8207987245560845E-030   1.0000000000000000        0.0000000000000000     
   20.787500000000001        1.0000000000000000        0.0000000000000000        1.8443823186073105E-030   1.0000000000000000        0.0000000000000000     
   20.812500000000000        1.0000000000000000        0.0000000000000000        1.2035320808726063E-030   1.0000000000000000        0.0000000000000000     
   20.837500000000002        1.0000000000000000        0.0000000000000000        7.8376218996067246E-031   1.0000000000000000        0.0000000000000000     
   20.862500000000001        1.0000000000000000        0.0000000000000000        5.0935688393026744E-031   1.0000000000000000        0.0000000000000000     
   20.887499999999999        1.0000000000000000        0.0000000000000000        3.3034049376966127E-031   1.0000000000000000        0.0000000000000000     
   20.912500000000001        1.0000000000000000        0.0000000000000000        2.1379270368282547E-031   1.0000000000000000        0.0000000000000000     
   20.937500000000000        1.0000000000000000        0.0000000000000000        1.3807152218851964E-031   1.0000000000000000        0.0000000000000000     
   20.962500000000002        1.0000000000000000        0.0000000000000000        8.8978120079168246E-032   1.0000000000000000        0.0000000000000000     
   20.987500000000001        1.0000000000000000        0.0000000000000000        5.7215909830623633E-032   1.0000000000000000        0.0000000000000000     
   21.012499999999999        1.0000000000000000        0.0000000000000000        3.6710492813634709E-032   1.0000000000000000        0.0000000000000000     
   21.037500000000001        1.0000000000000000        0.0000000000000000        2.3501059027451147E-032   1.0000000000000000        0.0000000000000000     
   21.062500000000000        1.0000000000000000        0.0000000000000000        1.5010354148211414E-032   1.0000000000000000        0.0000000000000000     
   21.087500000000002        1.0000000000000000        0.0000000000000000        9.5649239501532236E-033   1.0000000000000000        0.0000000000000000     
   21.112500000000001        1.0000000000000000        0.0000000000000000        6.0804831399163163E-033   1.0000000000000000        0.0000000000000000     
   21.137499999999999        1.0000000000000000        0.0000000000000000        3.8560036727070927E-033   1.0000000000000000        0.0000000000000000     
   21.162500000000001        1.0000000000000000        0.0000000000000000        2.4392369789888459E-033   1.0000000000000000        0.0000000000000000     
   21.187500000000000        1.0000000000000000        0.0000000000000000        1.5390739813910126E-033   1.0000000000000000        0.0000000000000000     
   21.212500000000002        1.0000000000000000        0.0000000000000000        9.6855130825892879E-034   1.0000000000000000        0.0000000000000000     
   21.237500000000001        1.0000000000000000        0.0000000000000000        6.0786706876282343E-034   1.0000000000000000        0.0000000000000000     
   21.262499999999999        1.0000000000000000        0.0000000000000000        3.8043343360614230E-034   1.0000000000000000        0.0000000000000000     
   21.287500000000001        1.0000000000000000        0.0000000000000000        2.3740477647782593E-034   1.0000000000000000        0.0000000000000000     
   21.312500000000000        1.0000000000000000        0.0000000000000000        1.4770400170700245E-034   1.0000000000000000        0.0000000000000000     
   21.337500000000002        1.0000000000000000        0.0000000000000000        9.1607751965685422E-035   1.0000000000000000        0.0000000000000000     
   21.362500000000001        1.0000000000000000        0.0000000000000000        5.6630082901063941E-035   1.0000000000000000        0.0000000000000000     
   21.387499999999999        1.0000000000000000        0.0000000000000000        3.4887226629489285E-035   1.0000000000000000        0.0000000000000000     
   21.412500000000001        1.0000000000000000        0.0000000000000000        2.1414553959055358E-035   1.0000000000000000        0.0000000000000000     
   21.437500000000000        1.0000000000000000        0.0000000000000000        1.3094284511348118E-035   1.0000000000000000        0.0000000000000000     
   21.462500000000002        1.0000000000000000        0.0000000000000000        7.9740080415872662E-036   1.0000000000000000        0.0000000000000000     
   21.487500000000001        1.0000000000000000        0.0000000000000000        4.8346788215293583E-036   1.0000000000000000        0.0000000000000000     
   21.512499999999999        1.0000000000000000        0.0000000000000000        2.9174687377841519E-036   1.0000000000000000        0.0000000000000000     
   21.537500000000001        1.0000000000000000        0.0000000000000000        1.7515238589726884E-036   1.0000000000000000        0.0000000000000000     
   21.562500000000000        1.0000000000000000        0.0000000000000000        1.0456478552694505E-036   1.0000000000000000        0.0000000000000000     
   21.587500000000002        1.0000000000000000        0.0000000000000000        6.2037919792687754E-037   1.0000000000000000        0.0000000000000000     
   21.612500000000001        1.0000000000000000        0.0000000000000000        3.6552307665998827E-037   1.0000000000000000        0.0000000000000000     
   21.637499999999999        1.0000000000000000        0.0000000000000000        2.1367925907200443E-037   1.0000000000000000        0.0000000000000000     
   21.662500000000001        1.0000000000000000        0.0000000000000000        1.2379300618272909E-037   1.0000000000000000        0.0000000000000000     
   21.687500000000000        1.0000000000000000        0.0000000000000000        7.0967737433281887E-038   1.0000000000000000        0.0000000000000000     
   21.712500000000002        1.0000000000000000        0.0000000000000000        4.0177540827424724E-038   1.0000000000000000        0.0000000000000000     
   21.737500000000001        1.0000000000000000        0.0000000000000000        2.2400711100626886E-038   1.0000000000000000        0.0000000000000000     
   21.762499999999999        1.0000000000000000        0.0000000000000000        1.2251213589931621E-038   1.0000000000000000        0.0000000000000000     
   21.787500000000001        1.0000000000000000        0.0000000000000000        6.5336699609188605E-039   1.0000000000000000        0.0000000000000000     
   21.812500000000000        1.0000000000000000        0.0000000000000000        3.3656122826606104E-039   1.0000000000000000        0.0000000000000000     
   21.837500000000002        1.0000000000000000        0.0000000000000000        1.6468093475877190E-039   1.0000000000000000        0.0000000000000000     
   21.862500000000001        1.0000000000000000        0.0000000000000000        7.4005458585383451E-040   1.0000000000000000        0.0000000000000000     
   21.887499999999999        1.0000000000000000        0.0000000000000000        2.8021514492889683E-040   1.0000000000000000        0.0000000000000000     
   21.912500000000001        1.0000000000000000        0.0000000000000000        6.0702145242624481E-041   1.0000000000000000        0.0000000000000000     
   21.937500000000000        1.0000000000000000        0.0000000000000000       -3.3570578554547957E-041   1.0000000000000000        0.0000000000000000     
   21.962500000000002        1.0000000000000000        0.0000000000000000       -6.5473081057317401E-041   1.0000000000000000        0.0000000000000000     
   21.987500000000001        1.0000000000000000        0.0000000000000000       -6.8480673549608954E-041   1.0000000000000000        0.0000000000000000     
   22.012499999999999        1.0000000000000000        0.0000000000000000       -5.9796508544738485E-041   1.0000000000000000        0.0000000000000000     
   22.037500000000001        1.0000000000000000        0.0000000000000000       -4.7806853029737855E-041   1.0000000000000000        0.0000000000000000     
   22.062500000000000        1.0000000000000000        0.0000000000000000       -3.6255192610170312E-041   1.0000000000000000        0.0000000000000000     
   22.087500000000002        1.0000000000000000        0.0000000000000000       -2.6537038924666110E-041   1.0000000000000000        0.0000000000000000     
   22.112500000000001        1.0000000000000000        0.0000000000000000       -1.8932131579061800E-041   1.0000000000000000        0.0000000000000000     
   22.137499999999999        1.0000000000000000        0.0000000000000000       -1.3245203133640597E-041   1.0000000000000000        0.0000000000000000     
   22.162500000000001        1.0000000000000000        0.0000000000000000       -9.1240371426778436E-042   1.0000000000000000        0.0000000000000000     
   22.187500000000000        1.0000000000000000        0.0000000000000000       -6.2059896709254439E-042   1.0000000000000000        0.0000000000000000     
   22.212500000000002        1.0000000000000000        0.0000000000000000       -4.1765758318550990E-042   1.0000000000000000        0.0000000000000000     
   22.237500000000001        1.0000000000000000        0.0000000000000000       -2.7853583006577158E-042   1.0000000000000000        0.0000000000000000     
   22.262499999999999        1.0000000000000000        0.0000000000000000       -1.8429124519569287E-042   1.0000000000000000        0.0000000000000000     
   22.287500000000001        1.0000000000000000        0.0000000000000000       -1.2108565127495531E-042   1.0000000000000000        0.0000000000000000     
   22.312500000000000        1.0000000000000000        0.0000000000000000       -7.9061626555820780E-043   1.0000000000000000        0.0000000000000000     
   22.337500000000002        1.0000000000000000        0.0000000000000000       -5.1331529845877651E-043   1.0000000000000000        0.0000000000000000     
   22.362500000000001        1.0000000000000000        0.0000000000000000       -3.3156006649186893E-043   1.0000000000000000        0.0000000000000000     
   22.387499999999999        1.0000000000000000        0.0000000000000000       -2.1314641929178998E-043   1.0000000000000000        0.0000000000000000     
   22.412500000000001        1.0000000000000000        0.0000000000000000       -1.3642112634878355E-043   1.0000000000000000        0.0000000000000000     
   22.437500000000000        1.0000000000000000        0.0000000000000000       -8.6956149499852704E-044   1.0000000000000000        0.0000000000000000     
   22.462500000000002        1.0000000000000000        0.0000000000000000       -5.5213215517470369E-044   1.0000000000000000        0.0000000000000000     
   22.487500000000001        1.0000000000000000        0.0000000000000000       -3.4930423520036933E-044   1.0000000000000000        0.0000000000000000     
   22.512499999999999        1.0000000000000000        0.0000000000000000       -2.2022385039169189E-044   1.0000000000000000        0.0000000000000000     
   22.537500000000001        1.0000000000000000        0.0000000000000000       -1.3838717344195101E-044   1.0000000000000000        0.0000000000000000     
   22.562500000000000        1.0000000000000000        0.0000000000000000       -8.6688390548565835E-045   1.0000000000000000        0.0000000000000000     
   22.587500000000002        1.0000000000000000        0.0000000000000000       -5.4139587244028186E-045   1.0000000000000000        0.0000000000000000     
   22.612500000000001        1.0000000000000000        0.0000000000000000       -3.3713735054261725E-045   1.0000000000000000        0.0000000000000000     
   22.637499999999999        1.0000000000000000        0.0000000000000000       -2.0935357874244367E-045   1.0000000000000000        0.0000000000000000     
   22.662500000000001        1.0000000000000000        0.0000000000000000       -1.2965059981594751E-045   1.0000000000000000        0.0000000000000000     
   22.687500000000000        1.0000000000000000        0.0000000000000000       -8.0080044354913861E-046   1.0000000000000000        0.0000000000000000     
   22.712500000000002        1.0000000000000000        0.0000000000000000       -4.9335691583419362E-046   1.0000000000000000        0.0000000000000000     
   22.737500000000001        1.0000000000000000        0.0000000000000000       -3.0318918933625379E-046   1.0000000000000000        0.0000000000000000     
   22.762499999999999        1.0000000000000000        0.0000000000000000       -1.8586923393915027E-046   1.0000000000000000        0.0000000000000000     
   22.787500000000001        1.0000000000000000        0.0000000000000000       -1.1367525825690973E-046   1.0000000000000000        0.0000000000000000     
   22.812500000000000        1.0000000000000000        0.0000000000000000       -6.9360185538093365E-047   1.0000000000000000        0.0000000000000000     
   22.837500000000002        1.0000000000000000        0.0000000000000000       -4.2224033466193172E-047   1.0000000000000000        0.0000000000000000     
   22.862500000000001        1.0000000000000000        0.0000000000000000       -2.5646729095768869E-047   1.0000000000000000        0.0000000000000000     
   22.887499999999999        1.0000000000000000        0.0000000000000000       -1.5543297040237255E-047   1.0000000000000000        0.0000000000000000     
   22.912500000000001        1.0000000000000000        0.0000000000000000       -9.3995687450842749E-048   1.0000000000000000        0.0000000000000000     
   22.937500000000000        1.0000000000000000        0.0000000000000000       -5.6720468754061665E-048   1.0000000000000000        0.0000000000000000     
   22.962500000000002        1.0000000000000000        0.0000000000000000       -3.4154752906067137E-048   1.0000000000000000        0.0000000000000000     
   22.987500000000001        1.0000000000000000        0.0000000000000000       -2.0523586779604549E-048   1.0000000000000000        0.0000000000000000     
   23.012499999999999        1.0000000000000000        0.0000000000000000       -1.2307122918476117E-048   1.0000000000000000        0.0000000000000000     
   23.037500000000001        1.0000000000000000        0.0000000000000000       -7.3649617900012627E-049   1.0000000000000000        0.0000000000000000     
   23.062500000000000        1.0000000000000000        0.0000000000000000       -4.3984926426551162E-049   1.0000000000000000        0.0000000000000000     
   23.087500000000002        1.0000000000000000        0.0000000000000000       -2.6215892602995563E-049   1.0000000000000000        0.0000000000000000     
   23.112500000000001        1.0000000000000000        0.0000000000000000       -1.5594094180714540E-049   1.0000000000000000        0.0000000000000000     
   23.137499999999999        1.0000000000000000        0.0000000000000000       -9.2575713125537034E-050   1.0000000000000000        0.0000000000000000     
   23.162500000000001        1.0000000000000000        0.0000000000000000       -5.4850613060290479E-050   1.0000000000000000        0.0000000000000000     
   23.187500000000000        1.0000000000000000        0.0000000000000000       -3.2435377563913259E-050   1.0000000000000000        0.0000000000000000     
   23.212500000000002        1.0000000000000000        0.0000000000000000       -1.9143198758050567E-050   1.0000000000000000        0.0000000000000000     
   23.237500000000001        1.0000000000000000        0.0000000000000000       -1.1276457228634172E-050   1.0000000000000000        0.0000000000000000     
   23.262499999999999        1.0000000000000000        0.0000000000000000       -6.6297559048289320E-051   1.0000000000000000        0.0000000000000000     
   23.287500000000001        1.0000000000000000        0.0000000000000000       -3.8903863218031248E-051   1.0000000000000000        0.0000000000000000     
   23.312500000000000        1.0000000000000000        0.0000000000000000       -2.2785652254435812E-051   1.0000000000000000        0.0000000000000000     
   23.337500000000002        1.0000000000000000        0.0000000000000000       -1.3320071556749177E-051   1.0000000000000000        0.0000000000000000     
   23.362500000000001        1.0000000000000000        0.0000000000000000       -7.7719577881653438E-052   1.0000000000000000        0.0000000000000000     
   23.387499999999999        1.0000000000000000        0.0000000000000000       -4.5262145940160183E-052   1.0000000000000000        0.0000000000000000     
   23.412500000000001        1.0000000000000000        0.0000000000000000       -2.6310091929376496E-052   1.0000000000000000        0.0000000000000000     
   23.437500000000000        1.0000000000000000        0.0000000000000000       -1.5264881502937303E-052   1.0000000000000000        0.0000000000000000     
   23.462500000000002        1.0000000000000000        0.0000000000000000       -8.8399403841141639E-053   1.0000000000000000        0.0000000000000000     
   23.487500000000001        1.0000000000000000        0.0000000000000000       -5.1096446478541001E-053   1.0000000000000000        0.0000000000000000     
   23.512499999999999        1.0000000000000000        0.0000000000000000       -2.9479344189765325E-053   1.0000000000000000        0.0000000000000000     
   23.537500000000001        1.0000000000000000        0.0000000000000000       -1.6975815671931173E-053   1.0000000000000000        0.0000000000000000     
   23.562500000000000        1.0000000000000000        0.0000000000000000       -9.7572810114471337E-054   1.0000000000000000        0.0000000000000000     
   23.587500000000002        1.0000000000000000        0.0000000000000000       -5.5977252420430313E-054   1.0000000000000000        0.0000000000000000     
   23.612500000000001        1.0000000000000000        0.0000000000000000       -3.2053678312137814E-054   1.0000000000000000        0.0000000000000000     
   23.637499999999999        1.0000000000000000        0.0000000000000000       -1.8320034176660155E-054   1.0000000000000000        0.0000000000000000     
   23.662500000000001        1.0000000000000000        0.0000000000000000       -1.0450931806793853E-054   1.0000000000000000        0.0000000000000000     
   23.687500000000000        1.0000000000000000        0.0000000000000000       -5.9506160591193557E-055   1.0000000000000000        0.0000000000000000     
   23.712500000000002        1.0000000000000000        0.0000000000000000       -3.3817733858974057E-055   1.0000000000000000        0.0000000000000000     
   23.737500000000001        1.0000000000000000        0.0000000000000000       -1.9182261748395672E-055   1.0000000000000000        0.0000000000000000     
   23.762499999999999        1.0000000000000000        0.0000000000000000       -1.0859867791415680E-055   1.0000000000000000        0.0000000000000000     
   23.787500000000001        1.0000000000000000        0.0000000000000000       -6.1364179093477268E-056   1.0000000000000000        0.0000000000000000     
   23.812500000000000        1.0000000000000000        0.0000000000000000       -3.4607226036255261E-056   1.0000000000000000        0.0000000000000000     
   23.837500000000002        1.0000000000000000        0.0000000000000000       -1.9479394635684126E-056   1.0000000000000000        0.0000000000000000     
   23.862500000000001        1.0000000000000000        0.0000000000000000       -1.0942984094359176E-056   1.0000000000000000        0.0000000000000000     
   23.887499999999999        1.0000000000000000        0.0000000000000000       -6.1353880791481271E-057   1.0000000000000000        0.0000000000000000     
   23.912500000000001        1.0000000000000000        0.0000000000000000       -3.4331123728869179E-057   1.0000000000000000        0.0000000000000000     
   23.937500000000000        1.0000000000000000        0.0000000000000000       -1.9171975410708776E-057   1.0000000000000000        0.0000000000000000     
   23.962500000000002        1.0000000000000000        0.0000000000000000       -1.0684915223873540E-057   1.0000000000000000        0.0000000000000000     
   23.987500000000001        1.0000000000000000        0.0000000000000000       -5.9428188003041165E-058   1.0000000000000000        0.0000000000000000     
   24.012499999999999        1.0000000000000000        0.0000000000000000       -3.2985430471736925E-058   1.0000000000000000        0.0000000000000000     
   24.037500000000001        1.0000000000000000        0.0000000000000000       -1.8270496183463198E-058   1.0000000000000000        0.0000000000000000     
   24.062500000000000        1.0000000000000000        0.0000000000000000       -1.0098722129959222E-058   1.0000000000000000        0.0000000000000000     
   24.087500000000002        1.0000000000000000        0.0000000000000000       -5.5700463949662539E-059   1.0000000000000000        0.0000000000000000     
   24.112500000000001        1.0000000000000000        0.0000000000000000       -3.0655956614233865E-059   1.0000000000000000        0.0000000000000000     
   24.137499999999999        1.0000000000000000        0.0000000000000000       -1.6835297936100424E-059   1.0000000000000000        0.0000000000000000     
   24.162500000000001        1.0000000000000000        0.0000000000000000       -9.2248973339709719E-060   1.0000000000000000        0.0000000000000000     
   24.187500000000000        1.0000000000000000        0.0000000000000000       -5.0433672488948488E-060   1.0000000000000000        0.0000000000000000     
   24.212500000000002        1.0000000000000000        0.0000000000000000       -2.7509323673026957E-060   1.0000000000000000        0.0000000000000000     
   24.237500000000001        1.0000000000000000        0.0000000000000000       -1.4969927734215460E-060   1.0000000000000000        0.0000000000000000     
   24.262499999999999        1.0000000000000000        0.0000000000000000       -8.1267746647322129E-061   1.0000000000000000        0.0000000000000000     
   24.287500000000001        1.0000000000000000        0.0000000000000000       -4.4010015027841388E-061   1.0000000000000000        0.0000000000000000     
   24.312500000000000        1.0000000000000000        0.0000000000000000       -2.3773503671066687E-061   1.0000000000000000        0.0000000000000000     
   24.337500000000002        1.0000000000000000        0.0000000000000000       -1.2808964949660763E-061   1.0000000000000000        0.0000000000000000     
   24.362500000000001        1.0000000000000000        0.0000000000000000       -6.8830618219902774E-062   1.0000000000000000        0.0000000000000000     
   24.387499999999999        1.0000000000000000        0.0000000000000000       -3.6885873744012290E-062   1.0000000000000000        0.0000000000000000     
   24.412500000000001        1.0000000000000000        0.0000000000000000       -1.9711018614526870E-062   1.0000000000000000        0.0000000000000000     
   24.437500000000000        1.0000000000000000        0.0000000000000000       -1.0502281438401470E-062   1.0000000000000000        0.0000000000000000     
   24.462500000000002        1.0000000000000000        0.0000000000000000       -5.5787030796367588E-063   1.0000000000000000        0.0000000000000000     
   24.487500000000001        1.0000000000000000        0.0000000000000000       -2.9539337515972890E-063   1.0000000000000000        0.0000000000000000     
   24.512499999999999        1.0000000000000000        0.0000000000000000       -1.5589112753938817E-063   1.0000000000000000        0.0000000000000000     
   24.537500000000001        1.0000000000000000        0.0000000000000000       -8.1982536717146317E-064   1.0000000000000000        0.0000000000000000     
   24.562500000000000        1.0000000000000000        0.0000000000000000       -4.2955221084531517E-064   1.0000000000000000        0.0000000000000000     
   24.587500000000002        1.0000000000000000        0.0000000000000000       -2.2418551793391564E-064   1.0000000000000000        0.0000000000000000     
   24.612500000000001        1.0000000000000000        0.0000000000000000       -1.1651522807140450E-064   1.0000000000000000        0.0000000000000000     
   24.637499999999999        1.0000000000000000        0.0000000000000000       -6.0284902749158313E-065   1.0000000000000000        0.0000000000000000     
   24.662500000000001        1.0000000000000000        0.0000000000000000       -3.1040477826239079E-065   1.0000000000000000        0.0000000000000000     
   24.687500000000000        1.0000000000000000        0.0000000000000000       -1.5898469481144522E-065   1.0000000000000000        0.0000000000000000     
   24.712500000000002        1.0000000000000000        0.0000000000000000       -8.0958820085114328E-066   1.0000000000000000        0.0000000000000000     
   24.737500000000001        1.0000000000000000        0.0000000000000000       -4.0961922944636922E-066   1.0000000000000000        0.0000000000000000     
   24.762499999999999        1.0000000000000000        0.0000000000000000       -2.0576150750415747E-066   1.0000000000000000        0.0000000000000000     
   24.787500000000001        1.0000000000000000        0.0000000000000000       -1.0251526365912756E-066   1.0000000000000000        0.0000000000000000     
   24.812500000000000        1.0000000000000000        0.0000000000000000       -5.0594864974852991E-067   1.0000000000000000        0.0000000000000000     
   24.837500000000002        1.0000000000000000        0.0000000000000000       -2.4694545902010209E-067   1.0000000000000000        0.0000000000000000     
   24.862500000000001        1.0000000000000000        0.0000000000000000       -1.1893440292825178E-067   1.0000000000000000        0.0000000000000000     
   24.887499999999999        1.0000000000000000        0.0000000000000000       -5.6348643071570935E-068   1.0000000000000000        0.0000000000000000     
   24.912500000000001        1.0000000000000000        0.0000000000000000       -2.6144620119934616E-068   1.0000000000000000        0.0000000000000000     
   24.937500000000000        1.0000000000000000        0.0000000000000000       -1.1798465749609450E-068   1.0000000000000000        0.0000000000000000     
   24.962500000000002        1.0000000000000000        0.0000000000000000       -5.1205107069787021E-069   1.0000000000000000        0.0000000000000000     
   24.987500000000001        1.0000000000000000        0.0000000000000000       -2.0936648720281629E-069   1.0000000000000000        0.0000000000000000     


==> PERTLARweno5noGF_fine_1.dat <==
x                       h                         u                           b                      eta                         DH
   1.2500000000000001E-002   1.0000000000000000       -3.8387991338398474E-067   2.0936648720281920E-069   1.0000000000000000        0.0000000000000000     
   3.7500000000000006E-002   1.0000000000000000       -8.6300422811018455E-067   5.1205107069790089E-069   1.0000000000000000        0.0000000000000000     
   6.2500000000000000E-002   1.0000000000000000       -1.8795524313355357E-066   1.1798465749609452E-068   1.0000000000000000        0.0000000000000000     
   8.7500000000000008E-002   1.0000000000000000       -3.9989278201502558E-066   2.6144620119936218E-068   1.0000000000000000        0.0000000000000000     
  0.11250000000000000        1.0000000000000000       -8.3557394391062049E-066   5.6348643071569576E-068   1.0000000000000000        0.0000000000000000     
  0.13750000000000001        1.0000000000000000       -1.7208198715692653E-065   1.1893440292825305E-067   1.0000000000000000        0.0000000000000000     
  0.16250000000000003        1.0000000000000000       -3.5018418148515448E-065   2.4694545902011550E-067   1.0000000000000000        0.0000000000000000     
  0.18750000000000003        1.0000000000000000       -7.0546591336079187E-065   5.0594864974852991E-067   1.0000000000000000        0.0000000000000000     
  0.21250000000000002        1.0000000000000000       -1.4089124908064297E-064   1.0251526365913216E-066   1.0000000000000000        0.0000000000000000     
  0.23750000000000002        1.0000000000000000       -2.7924955139037199E-064   2.0576150750415497E-066   1.0000000000000000        0.0000000000000000     
  0.26250000000000001        1.0000000000000000       -5.4976120380455033E-064   4.0961922944637644E-066   1.0000000000000000        0.0000000000000000     
  0.28750000000000003        1.0000000000000000       -1.0757916800880756E-063   8.0958820085118376E-066   1.0000000000000000        0.0000000000000000     
  0.31250000000000006        1.0000000000000000       -2.0936246427440695E-063   1.5898469481144524E-065   1.0000000000000000        0.0000000000000000     
  0.33750000000000002        1.0000000000000000       -4.0540358456661292E-063   3.1040477826240454E-065   1.0000000000000000        0.0000000000000000     
  0.36250000000000004        1.0000000000000000       -7.8138101781244533E-063   6.0284902749157613E-065   1.0000000000000000        0.0000000000000000     
  0.38750000000000001        1.0000000000000000       -1.4995699195341754E-062   1.1651522807140652E-064   1.0000000000000000        0.0000000000000000     
  0.41250000000000003        1.0000000000000000       -2.8662900561620211E-062   2.2418551793392465E-064   1.0000000000000000        0.0000000000000000     
  0.43750000000000006        1.0000000000000000       -5.4579168515575156E-062   4.2955221084531517E-064   1.0000000000000000        0.0000000000000000     
  0.46250000000000002        1.0000000000000000       -1.0355636159240527E-061   8.1982536717150405E-064   1.0000000000000000        0.0000000000000000     
  0.48750000000000004        1.0000000000000000       -1.9581583325713292E-061   1.5589112753938641E-063   1.0000000000000000        0.0000000000000000     
  0.51249999999999996        1.0000000000000000       -3.6906961798356275E-061   2.9539337515973397E-063   1.0000000000000000        0.0000000000000000     
  0.53749999999999998        1.0000000000000000       -6.9345511752874183E-061   5.5787030796370351E-063   1.0000000000000000        0.0000000000000000     
  0.56250000000000000        1.0000000000000000       -1.2990657352204038E-060   1.0502281438401470E-062   1.0000000000000000        0.0000000000000000     
  0.58750000000000002        1.0000000000000000       -2.4265754031196379E-060   1.9711018614527678E-062   1.0000000000000000        0.0000000000000000     
  0.61250000000000004        1.0000000000000000       -4.5201038955579189E-060   3.6885873744011880E-062   1.0000000000000000        0.0000000000000000     
  0.63749999999999996        1.0000000000000000       -8.3971643663167584E-060   6.8830618219903931E-062   1.0000000000000000        0.0000000000000000     
  0.66249999999999998        1.0000000000000000       -1.5558950740279969E-059   1.2808964949661364E-061   1.0000000000000000        0.0000000000000000     
  0.68750000000000000        1.0000000000000000       -2.8755559247660281E-059   2.3773503671066687E-061   1.0000000000000000        0.0000000000000000     
  0.71250000000000002        1.0000000000000000       -5.3013281756348169E-059   4.4010015027843233E-061   1.0000000000000000        0.0000000000000000     
  0.73750000000000004        1.0000000000000000       -9.7497576106572778E-059   8.1267746647321258E-061   1.0000000000000000        0.0000000000000000     
  0.76249999999999996        1.0000000000000000       -1.7888412517213701E-058   1.4969927734215714E-060   1.0000000000000000        0.0000000000000000     
  0.78749999999999998        1.0000000000000000       -3.2744562031486612E-058   2.7509323673027775E-060   1.0000000000000000        0.0000000000000000     
  0.81250000000000000        1.0000000000000000       -5.9801860091922149E-058   5.0433672488948499E-060   1.0000000000000000        0.0000000000000000     
  0.83750000000000002        1.0000000000000000       -1.0897212066414239E-057   9.2248973339714174E-060   1.0000000000000000        0.0000000000000000     
  0.86250000000000004        1.0000000000000000       -1.9813304917904346E-057   1.6835297936100076E-059   1.0000000000000000        0.0000000000000000     
  0.88749999999999996        1.0000000000000000       -3.5946245041661606E-057   3.0655956614234126E-059   1.0000000000000000        0.0000000000000000     
  0.91249999999999998        1.0000000000000000       -6.5075617076476677E-057   5.5700463949664988E-059   1.0000000000000000        0.0000000000000000     
  0.93750000000000000        1.0000000000000000       -1.1756097807155828E-056   1.0098722129959221E-058   1.0000000000000000        0.0000000000000000     
  0.96250000000000002        1.0000000000000000       -2.1193329554140247E-056   1.8270496183463991E-058   1.0000000000000000        0.0000000000000000     
  0.98750000000000004        1.0000000000000000       -3.8127326719623098E-056   3.2985430471736253E-058   1.0000000000000000        0.0000000000000000     
   1.0125000000000000        1.0000000000000000       -6.8451647020683723E-056   5.9428188003041667E-058   1.0000000000000000        0.0000000000000000     
   1.0375000000000001        1.0000000000000000       -1.2264512020627849E-055   1.0684915223874143E-057   1.0000000000000000        0.0000000000000000     
   1.0625000000000000        1.0000000000000000       -2.1930230472273731E-055   1.9171975410708776E-057   1.0000000000000000        0.0000000000000000     
   1.0874999999999999        1.0000000000000000       -3.9135395959129925E-055   3.4331123728869824E-057   1.0000000000000000        0.0000000000000000     
   1.1125000000000000        1.0000000000000000       -6.9700569339806516E-055   6.1353880791480015E-057   1.0000000000000000        0.0000000000000000     
   1.1375000000000000        1.0000000000000000       -1.2389359097478962E-054   1.0942984094359266E-056   1.0000000000000000        0.0000000000000000     
   1.1625000000000001        1.0000000000000000       -2.1979236424616506E-054   1.9479394635685141E-056   1.0000000000000000        0.0000000000000000     
   1.1875000000000000        1.0000000000000000       -3.8916378335309943E-054   3.4607226036255261E-056   1.0000000000000000        0.0000000000000000     
   1.2125000000000001        1.0000000000000000       -6.8772152726581590E-054   6.1364179093479659E-056   1.0000000000000000        0.0000000000000000     
   1.2375000000000000        1.0000000000000000       -1.2129896037902604E-053   1.0859867791415513E-055   1.0000000000000000        0.0000000000000000     
   1.2625000000000000        1.0000000000000000       -2.1353507968667547E-053   1.9182261748395911E-055   1.0000000000000000        0.0000000000000000     
   1.2875000000000001        1.0000000000000000       -3.7519072647198419E-053   3.3817733858975795E-055   1.0000000000000000        0.0000000000000000     
   1.3125000000000000        1.0000000000000000       -6.5797332635313854E-053   5.9506160591193550E-055   1.0000000000000000        0.0000000000000000     
   1.3375000000000001        1.0000000000000000       -1.1517017838830194E-052   1.0450931806794250E-054   1.0000000000000000        0.0000000000000000     
   1.3625000000000000        1.0000000000000000       -2.0120983497181010E-052   1.8320034176659877E-054   1.0000000000000000        0.0000000000000000     
   1.3875000000000000        1.0000000000000000       -3.5086275853980687E-052   3.2053678312138214E-054   1.0000000000000000        0.0000000000000000     
   1.4125000000000001        1.0000000000000000       -6.1066830137800580E-052   5.5977252420433408E-054   1.0000000000000000        0.0000000000000000     
   1.4375000000000000        1.0000000000000000       -1.0608507685688370E-051   9.7572810114471325E-054   1.0000000000000000        0.0000000000000000     
   1.4625000000000001        1.0000000000000000       -1.8394350585734178E-051   1.6975815671931897E-053   1.0000000000000000        0.0000000000000000     
   1.4875000000000000        1.0000000000000000       -3.1834347729726449E-051   2.9479344189764880E-053   1.0000000000000000        0.0000000000000000     
   1.5125000000000000        1.0000000000000000       -5.4990608375324086E-051   5.1096446478541641E-053   1.0000000000000000        0.0000000000000000     
   1.5375000000000001        1.0000000000000000       -9.4811618309028513E-051   8.8399403841145979E-053   1.0000000000000000        0.0000000000000000     
   1.5625000000000000        1.0000000000000000       -1.6316015358030419E-050   1.5264881502937301E-052   1.0000000000000000        0.0000000000000000     
   1.5875000000000001        1.0000000000000000       -2.8024950390014172E-050   2.6310091929377568E-052   1.0000000000000000        0.0000000000000000     
   1.6125000000000000        1.0000000000000000       -4.8045434995580850E-050   4.5262145940159516E-052   1.0000000000000000        0.0000000000000000     
   1.6375000000000000        1.0000000000000000       -8.2211750773250771E-050   7.7719577881654433E-052   1.0000000000000000        0.0000000000000000     
   1.6625000000000001        1.0000000000000000       -1.4040666818146124E-049   1.3320071556749815E-051   1.0000000000000000        0.0000000000000000     
   1.6875000000000000        1.0000000000000000       -2.3933754222178935E-049   2.2785652254435812E-051   1.0000000000000000        0.0000000000000000     
   1.7125000000000001        1.0000000000000000       -4.0719267378894807E-049   3.8903863218032898E-051   1.0000000000000000        0.0000000000000000     
   1.7375000000000000        1.0000000000000000       -6.9143518196649764E-049   6.6297559048288655E-051   1.0000000000000000        0.0000000000000000     
   1.7625000000000000        1.0000000000000000       -1.1718210369302990E-048   1.1276457228634265E-050   1.0000000000000000        0.0000000000000000     
   1.7875000000000001        1.0000000000000000       -1.9820967345567804E-048   1.9143198758051433E-050   1.0000000000000000        0.0000000000000000     
   1.8125000000000000        1.0000000000000000       -3.3460859114740385E-048   3.2435377563913259E-050   1.0000000000000000        0.0000000000000000     
   1.8375000000000001        1.0000000000000000       -5.6375763551445457E-048   5.4850613060292558E-050   1.0000000000000000        0.0000000000000000     
   1.8625000000000000        1.0000000000000000       -9.4794853599161160E-048   9.2575713125535667E-050   1.0000000000000000        0.0000000000000000     
   1.8875000000000000        1.0000000000000000       -1.5907697613285890E-047   1.5594094180714732E-049   1.0000000000000000        0.0000000000000000     
   1.9125000000000001        1.0000000000000000       -2.6641137826772695E-047   2.6215892602996615E-049   1.0000000000000000        0.0000000000000000     
   1.9375000000000000        1.0000000000000000       -4.4525933474865242E-047   4.3984926426551155E-049   1.0000000000000000        0.0000000000000000     
   1.9625000000000001        1.0000000000000000       -7.4264168577519264E-047   7.3649617900015331E-049   1.0000000000000000        0.0000000000000000     
   1.9875000000000000        1.0000000000000000       -1.2360670874264463E-046   1.2307122918475938E-048   1.0000000000000000        0.0000000000000000     
   2.0125000000000002        1.0000000000000000       -2.0530083809161431E-046   2.0523586779604798E-048   1.0000000000000000        0.0000000000000000     
   2.0375000000000001        1.0000000000000000       -3.4026238545342805E-046   3.4154752906068912E-048   1.0000000000000000        0.0000000000000000     
   2.0625000000000004        1.0000000000000000       -5.6272893027566527E-046   5.6720468754061665E-048   1.0000000000000000        0.0000000000000000     
   2.0875000000000004        1.0000000000000000       -9.2860928723185794E-046   9.3995687450846359E-048   1.0000000000000000        0.0000000000000000     
   2.1125000000000003        1.0000000000000000       -1.5289751324920912E-045   1.5543297040237255E-047   1.0000000000000000        0.0000000000000000     
   2.1375000000000002        1.0000000000000000       -2.5118007790191537E-045   2.5646729095769180E-047   1.0000000000000000        0.0000000000000000     
   2.1625000000000001        1.0000000000000000       -4.1168925941798742E-045   4.2224033466194956E-047   1.0000000000000000        0.0000000000000000     
   2.1875000000000004        1.0000000000000000       -6.7318425619100211E-045   6.9360185538093355E-047   1.0000000000000000        0.0000000000000000     
   2.2125000000000004        1.0000000000000000       -1.0981382105198087E-044   1.1367525825691335E-046   1.0000000000000000        0.0000000000000000     
   2.2375000000000003        1.0000000000000000       -1.7869611631137578E-044   1.8586923393915027E-046   1.0000000000000000        0.0000000000000000     
   2.2625000000000002        1.0000000000000000       -2.9005628177001851E-044   3.0318918933625620E-046   1.0000000000000000        0.0000000000000000     
   2.2875000000000001        1.0000000000000000       -4.6960178447493296E-044   4.9335691583421673E-046   1.0000000000000000        0.0000000000000000     
   2.3125000000000004        1.0000000000000000       -7.5827307827018173E-044   8.0080044354913861E-046   1.0000000000000000        0.0000000000000000     
   2.3375000000000004        1.0000000000000000       -1.2210530915067835E-043   1.2965059981595150E-045   1.0000000000000000        0.0000000000000000     
   2.3625000000000003        1.0000000000000000       -1.9607262618560638E-043   2.0935357874244367E-045   1.0000000000000000        0.0000000000000000     
   2.3875000000000002        1.0000000000000000       -3.1392700907160336E-043   3.3713735054261993E-045   1.0000000000000000        0.0000000000000000     
   2.4125000000000005        1.0000000000000000       -5.0109495620667828E-043   5.4139587244031285E-045   1.0000000000000000        0.0000000000000000     
   2.4375000000000004        1.0000000000000000       -7.9732426698678161E-043   8.6688390548565835E-045   1.0000000000000000        0.0000000000000000     
   2.4625000000000004        1.0000000000000000       -1.2644743732479743E-042   1.3838717344195532E-044   1.0000000000000000        0.0000000000000000     
   2.4875000000000003        1.0000000000000000       -1.9983559299732991E-042   2.2022385039169187E-044   1.0000000000000000        0.0000000000000000     
   2.5125000000000002        1.0000000000000000       -3.1465928923970529E-042   3.4930423520037202E-044   1.0000000000000000        0.0000000000000000     
   2.5375000000000005        1.0000000000000000       -4.9353468192123766E-042   5.5213215517473196E-044   1.0000000000000000        0.0000000000000000     
   2.5625000000000004        1.0000000000000000       -7.7089174314747661E-042   8.6956149499852694E-044   1.0000000000000000        0.0000000000000000     
   2.5875000000000004        1.0000000000000000       -1.1987763362992219E-041   1.3642112634878783E-043   1.0000000000000000        0.0000000000000000     
   2.6125000000000003        1.0000000000000000       -1.8552363726655362E-041   2.1314641929179002E-043   1.0000000000000000        0.0000000000000000     
   2.6375000000000002        1.0000000000000000       -2.8562413518857512E-041   3.3156006649187280E-043   1.0000000000000000        0.0000000000000000     
   2.6625000000000005        1.0000000000000000       -4.3722653657347763E-041   5.1331529845880455E-043   1.0000000000000000        0.0000000000000000     
   2.6875000000000004        1.0000000000000000       -6.6507095695721658E-041   7.9061626555820780E-043   1.0000000000000000        0.0000000000000000     
   2.7125000000000004        1.0000000000000000       -1.0045022841853331E-040   1.2108565127495951E-042   1.0000000000000000        0.0000000000000000     
   2.7375000000000003        1.0000000000000000       -1.5050247041257410E-040   1.8429124519569284E-042   1.0000000000000000        0.0000000000000000     
   2.7625000000000002        1.0000000000000000       -2.2341907652171008E-040   2.7853583006577470E-042   1.0000000000000000        0.0000000000000000     
   2.7875000000000005        1.0000000000000000       -3.2809107534099412E-040   4.1765758318552921E-042   1.0000000000000000        0.0000000000000000     
   2.8125000000000004        1.0000000000000000       -4.7560499505719854E-040   6.2059896709254439E-042   1.0000000000000000        0.0000000000000000     
   2.8375000000000004        1.0000000000000000       -6.7858430650639286E-040   9.1240371426780806E-042   1.0000000000000000        0.0000000000000000     
   2.8625000000000003        1.0000000000000000       -9.4893064896138068E-040   1.3245203133640597E-041   1.0000000000000000        0.0000000000000000     
   2.8875000000000002        1.0000000000000000       -1.2922928189645825E-039   1.8932131579061913E-041   1.0000000000000000        0.0000000000000000     
   2.9125000000000005        1.0000000000000000       -1.6961817383605920E-039   2.6537038924667063E-041   1.0000000000000000        0.0000000000000000     
   2.9375000000000004        1.0000000000000000       -2.1061703913201721E-039   3.6255192610170307E-041   1.0000000000000000        0.0000000000000000     
   2.9625000000000004        1.0000000000000000       -2.3803097046671479E-039   4.7806853029738671E-041   1.0000000000000000        0.0000000000000000     
   2.9875000000000003        1.0000000000000000       -2.2044810998316047E-039   5.9796508544738485E-041   1.0000000000000000        0.0000000000000000     
   3.0125000000000002        1.0000000000000000       -9.3877104727590748E-040   6.8480673549608995E-041   1.0000000000000000        0.0000000000000000     
   3.0375000000000005        1.0000000000000000        2.6564274322885058E-039   6.5473081057315769E-041   1.0000000000000000        0.0000000000000000     
   3.0625000000000004        1.0000000000000000        1.0901813529494934E-038   3.3570578554547957E-041   1.0000000000000000        0.0000000000000000     
   3.0875000000000004        1.0000000000000000        2.8035324023195472E-038  -6.0702145242634728E-041   1.0000000000000000        0.0000000000000000     
   3.1125000000000003        1.0000000000000000        6.1649967672282345E-038  -2.8021514492889679E-040   1.0000000000000000        0.0000000000000000     
   3.1375000000000002        1.0000000000000000        1.2514504965899641E-037  -7.4005458585384658E-040   1.0000000000000000        0.0000000000000000     
   3.1625000000000005        1.0000000000000000        2.4187348630295158E-037  -1.6468093475878626E-039   1.0000000000000000        0.0000000000000000     
   3.1875000000000004        1.0000000000000000        4.5211170132651453E-037  -3.3656122826606104E-039   1.0000000000000000        0.0000000000000000     
   3.2125000000000004        1.0000000000000000        8.2470236414441029E-037  -6.5336699609191293E-039   1.0000000000000000        0.0000000000000000     
   3.2375000000000003        1.0000000000000000        1.4763960367311535E-036  -1.2251213589931621E-038   1.0000000000000000        0.0000000000000000     
   3.2625000000000002        1.0000000000000000        2.6038209518129254E-036  -2.2400711100627228E-038   1.0000000000000000        0.0000000000000000     
   3.2875000000000005        1.0000000000000000        4.5360798293550865E-036  -4.0177540827427480E-038   1.0000000000000000        0.0000000000000000     
   3.3125000000000004        1.0000000000000000        7.8209073433664946E-036  -7.0967737433281897E-038   1.0000000000000000        0.0000000000000000     
   3.3375000000000004        1.0000000000000000        1.3365229300324554E-035  -1.2379300618273364E-037   1.0000000000000000        0.0000000000000000     
   3.3625000000000003        1.0000000000000000        2.2663596583518550E-035  -2.1367925907200443E-037   1.0000000000000000        0.0000000000000000     
   3.3875000000000002        1.0000000000000000        3.8168086277753002E-035  -3.6552307665999190E-037   1.0000000000000000        0.0000000000000000     
   3.4125000000000005        1.0000000000000000        6.3885214881526854E-035  -6.2037919792691630E-037   1.0000000000000000        0.0000000000000000     
   3.4375000000000004        1.0000000000000000        1.0633601202491264E-034  -1.0456478552694503E-036   1.0000000000000000        0.0000000000000000     
   3.4625000000000004        1.0000000000000000        1.7609532671813863E-034  -1.7515238589727492E-036   1.0000000000000000        0.0000000000000000     
   3.4875000000000003        1.0000000000000000        2.9025233586579274E-034  -2.9174687377841519E-036   1.0000000000000000        0.0000000000000000     
   3.5125000000000002        1.0000000000000000        4.7633202910534251E-034  -4.8346788215294044E-036   1.0000000000000000        0.0000000000000000     
   3.5375000000000005        1.0000000000000000        7.7852743794385090E-034  -7.9740080415877246E-036   1.0000000000000000        0.0000000000000000     
   3.5625000000000004        1.0000000000000000        1.2675769866679240E-033  -1.3094284511348116E-035   1.0000000000000000        0.0000000000000000     
   3.5875000000000004        1.0000000000000000        2.0563770816335102E-033  -2.1414553959056189E-035   1.0000000000000000        0.0000000000000000     
   3.6125000000000003        1.0000000000000000        3.3245957951233944E-033  -3.4887226629489290E-035   1.0000000000000000        0.0000000000000000     
   3.6375000000000002        1.0000000000000000        5.3573783449061493E-033  -5.6630082901064476E-035   1.0000000000000000        0.0000000000000000     
   3.6625000000000005        1.0000000000000000        8.6060608044959401E-033  -9.1607751965690522E-035   1.0000000000000000        0.0000000000000000     
   3.6875000000000004        1.0000000000000000        1.3783174044582156E-032  -1.4770400170700247E-034   1.0000000000000000        0.0000000000000000     
   3.7125000000000004        1.0000000000000000        2.2010749145639258E-032  -2.3740477647783512E-034   1.0000000000000000        0.0000000000000000     
   3.7375000000000003        1.0000000000000000        3.5051285009315385E-032  -3.8043343360614234E-034   1.0000000000000000        0.0000000000000000     
   3.7625000000000002        1.0000000000000000        5.5666621042961276E-032  -6.0786706876282899E-034   1.0000000000000000        0.0000000000000000     
   3.7875000000000005        1.0000000000000000        8.8174276820322917E-032  -9.6855130825897771E-034   1.0000000000000000        0.0000000000000000     
   3.8125000000000004        1.0000000000000000        1.3930797741261357E-031  -1.5390739813910126E-033   1.0000000000000000        0.0000000000000000     
   3.8375000000000004        1.0000000000000000        2.1954573213268889E-031  -2.4392369789889270E-033   1.0000000000000000        0.0000000000000000     
   3.8625000000000003        1.0000000000000000        3.4515501636234532E-031  -3.8560036727070927E-033   1.0000000000000000        0.0000000000000000     
   3.8875000000000002        1.0000000000000000        5.4133543843153331E-031  -6.0804831399163964E-033   1.0000000000000000        0.0000000000000000     
   3.9125000000000005        1.0000000000000000        8.4703746924372485E-031  -9.5649239501536971E-033   1.0000000000000000        0.0000000000000000     
   3.9375000000000004        1.0000000000000000        1.3223354241098599E-030  -1.5010354148211411E-032   1.0000000000000000        0.0000000000000000     
   3.9625000000000004        1.0000000000000000        2.0596848596391233E-030  -2.3501059027451919E-032   1.0000000000000000        0.0000000000000000     
   3.9875000000000003        1.0000000000000000        3.2010749415332595E-030  -3.6710492813634714E-032   1.0000000000000000        0.0000000000000000     
   4.0125000000000002        1.0000000000000000        4.9641084613342773E-030  -5.7215909830623622E-032   1.0000000000000000        0.0000000000000000     
   4.0375000000000005        1.0000000000000000        7.6815744820360561E-030  -8.8978120079174168E-032   1.0000000000000000        0.0000000000000000     
   4.0625000000000000        1.0000000000000000        1.1861370971153182E-029  -1.3807152218851964E-031   1.0000000000000000        0.0000000000000000     
   4.0875000000000004        1.0000000000000000        1.8277057177266873E-029  -2.1379270368283226E-031   1.0000000000000000        0.0000000000000000     
   4.1125000000000007        1.0000000000000000        2.8104414418992469E-029  -3.3034049376966127E-031   1.0000000000000000        0.0000000000000000     
   4.1375000000000002        1.0000000000000000        4.3126974988607181E-029  -5.0935688393026736E-031   1.0000000000000000        0.0000000000000000     
   4.1625000000000005        1.0000000000000000        6.6044727070705841E-029  -7.8376218996072080E-031   1.0000000000000000        0.0000000000000000     
   4.1875000000000000        1.0000000000000000        1.0093685843288181E-028  -1.2035320808726063E-030   1.0000000000000000        0.0000000000000000     
   4.2125000000000004        1.0000000000000000        1.5395401106691452E-028  -1.8443823186073645E-030   1.0000000000000000        0.0000000000000000     
   4.2375000000000007        1.0000000000000000        2.3435180697077451E-028  -2.8207987245560845E-030   1.0000000000000000        0.0000000000000000     
   4.2625000000000002        1.0000000000000000        3.5603080319621375E-028  -4.3055475874853845E-030   1.0000000000000000        0.0000000000000000     
   4.2875000000000005        1.0000000000000000        5.3982644637133545E-028  -6.5588316574944806E-030   1.0000000000000000        0.0000000000000000     
   4.3125000000000000        1.0000000000000000        8.1690750115213733E-028  -9.9717741247822803E-030   1.0000000000000000        0.0000000000000000     
   4.3375000000000004        1.0000000000000000        1.2338094545837562E-027  -1.5131143562307953E-029   1.0000000000000000        0.0000000000000000     
   4.3625000000000007        1.0000000000000000        1.8598745937512471E-027  -2.2915505344043139E-029   1.0000000000000000        0.0000000000000000     
   4.3875000000000002        1.0000000000000000        2.7982275027717504E-027  -3.4637776356631905E-029   1.0000000000000000        0.0000000000000000     
   4.4125000000000005        1.0000000000000000        4.2019335501430824E-027  -5.2256160246771596E-029   1.0000000000000000        0.0000000000000000     
   4.4375000000000000        1.0000000000000000        6.2977402307286726E-027  -7.8685647292742391E-029   1.0000000000000000        0.0000000000000000     
   4.4625000000000004        1.0000000000000000        9.4208897061496448E-027  -1.1825711383364628E-028   1.0000000000000000        0.0000000000000000     
   4.4875000000000007        1.0000000000000000        1.4066062383467240E-026  -1.7739261864915225E-028   1.0000000000000000        0.0000000000000000     
   4.5125000000000002        1.0000000000000000        2.0961775280619534E-026  -2.6559673486618970E-028   1.0000000000000000        0.0000000000000000     
   4.5375000000000005        1.0000000000000000        3.1178813160598409E-026  -3.9690892415373468E-028   1.0000000000000000        0.0000000000000000     
   4.5625000000000000        1.0000000000000000        4.6287937802584138E-026  -5.9202712386068646E-028   1.0000000000000000        0.0000000000000000     
   4.5875000000000004        1.0000000000000000        6.8588799971631014E-026  -8.8140652647205360E-028   1.0000000000000000        0.0000000000000000     
   4.6125000000000007        1.0000000000000000        1.0144151514020732E-025  -1.3097722820678370E-027   1.0000000000000000        0.0000000000000000     
   4.6375000000000002        1.0000000000000000        1.4974594889033745E-025  -1.9426779923162323E-027   1.0000000000000000        0.0000000000000000     
   4.6625000000000005        1.0000000000000000        2.2063306480116077E-025  -2.8760180727039526E-027   1.0000000000000000        0.0000000000000000     
   4.6875000000000000        1.0000000000000000        3.2446006194816982E-025  -4.2497961807295641E-027   1.0000000000000000        0.0000000000000000     
   4.7125000000000004        1.0000000000000000        4.7623974902308870E-025  -6.2680130007179000E-027   1.0000000000000000        0.0000000000000000     
   4.7375000000000007        1.0000000000000000        6.9768923656373115E-025  -9.2273336407609453E-027   1.0000000000000000        0.0000000000000000     
   4.7625000000000002        1.0000000000000000        1.0201599281639064E-024  -1.3558324247255407E-026   1.0000000000000000        0.0000000000000000     
   4.7875000000000005        1.0000000000000000        1.4888187561295532E-024  -1.9884644010467639E-026   1.0000000000000000        0.0000000000000000     
   4.8125000000000009        1.0000000000000000        2.1686017958256308E-024  -2.9107830373585549E-026   1.0000000000000000        0.0000000000000000     
   4.8375000000000004        1.0000000000000000        3.1526725532507691E-024  -4.2528482957151373E-026   1.0000000000000000        0.0000000000000000     
   4.8625000000000007        1.0000000000000000        4.5744113451775030E-024  -6.2019097025536902E-026   1.0000000000000000        0.0000000000000000     
   4.8875000000000002        1.0000000000000000        6.6243707428119084E-024  -9.0270019635550603E-026   1.0000000000000000        0.0000000000000000     
   4.9125000000000005        1.0000000000000000        9.5741979293728473E-024  -1.3113868855533241E-025   1.0000000000000000        0.0000000000000000     
   4.9375000000000009        1.0000000000000000        1.3810306313935194E-023  -1.9014440946571609E-025   1.0000000000000000        0.0000000000000000     
   4.9625000000000004        1.0000000000000000        1.9881154728680616E-023  -2.7516772207723468E-025   1.0000000000000000        0.0000000000000000     
   4.9875000000000007        1.0000000000000000        2.8563469334586531E-023  -3.9743666097103143E-025   1.0000000000000000        0.0000000000000000     
   5.0125000000000002        1.0000000000000000        4.0954763659057528E-023  -5.7291432347403281E-025   1.0000000000000000        0.0000000000000000     
   5.0375000000000005        1.0000000000000000        5.8602266600147016E-023  -8.2424635067885528E-025   1.0000000000000000        0.0000000000000000     
   5.0625000000000009        1.0000000000000000        8.3682110127494265E-023  -1.1834875702976455E-024   1.0000000000000000        0.0000000000000000     
   5.0875000000000004        1.0000000000000000        1.1924769277832431E-022  -1.6959099948169765E-024   1.0000000000000000        0.0000000000000000     
   5.1125000000000007        1.0000000000000000        1.6957296218819990E-022  -2.4253074353768525E-024   1.0000000000000000        0.0000000000000000     
   5.1375000000000002        1.0000000000000000        2.4062552479303251E-022  -3.4613655771175013E-024   1.0000000000000000        0.0000000000000000     
   5.1625000000000005        1.0000000000000000        3.4071673894816679E-022  -4.9298742134134104E-024   1.0000000000000000        0.0000000000000000     
   5.1875000000000009        1.0000000000000000        4.8139223765790644E-022  -7.0068385299434364E-024   1.0000000000000000        0.0000000000000000     
   5.2125000000000004        1.0000000000000000        6.7864788018573603E-022  -9.9379224790588691E-024   1.0000000000000000        0.0000000000000000     
   5.2375000000000007        1.0000000000000000        9.5458448710146052E-022  -1.4065160021967568E-023   1.0000000000000000        0.0000000000000000     
   5.2625000000000002        1.0000000000000000        1.3396517854205834E-021  -1.9863538758395953E-023   1.0000000000000000        0.0000000000000000     
   5.2875000000000005        1.0000000000000000        1.8756801238258662E-021  -2.7990945471903900E-023   1.0000000000000000        0.0000000000000000     
   5.3125000000000009        1.0000000000000000        2.6199605267527087E-021  -3.9356127803123093E-023   1.0000000000000000        0.0000000000000000     
   5.3375000000000004        1.0000000000000000        3.6507128317074713E-021  -5.5210849614808065E-023   1.0000000000000000        0.0000000000000000     
   5.3625000000000007        1.0000000000000000        5.0743817099084648E-021  -7.7274396534895282E-023   1.0000000000000000        0.0000000000000000     
   5.3875000000000002        1.0000000000000000        7.0353252770993478E-021  -1.0790113926423902E-022   1.0000000000000000        0.0000000000000000     
   5.4125000000000005        1.0000000000000000        9.7286146416427048E-021  -1.5030512235466963E-022   1.0000000000000000        0.0000000000000000     
   5.4375000000000009        1.0000000000000000        1.3416848267599798E-020  -2.0885977045027309E-022   1.0000000000000000        0.0000000000000000     
   5.4625000000000004        1.0000000000000000        1.8452103790734909E-020  -2.8949595964992806E-022   1.0000000000000000        0.0000000000000000     
   5.4875000000000007        1.0000000000000000        2.5304399648362428E-020  -4.0022805448597893E-022   1.0000000000000000        0.0000000000000000     
   5.5125000000000002        1.0000000000000000        3.4598310857793431E-020  -5.5184520030112371E-022   1.0000000000000000        0.0000000000000000     
   5.5375000000000005        1.0000000000000000        4.7159657944112454E-020  -7.5881425599572895E-022   1.0000000000000000        0.0000000000000000     
   5.5625000000000009        1.0000000000000000        6.4074428267984931E-020  -1.0404511815699353E-021   1.0000000000000000        0.0000000000000000     
   5.5875000000000004        1.0000000000000000        8.6762230123577273E-020  -1.4224291323777835E-021   1.0000000000000000        0.0000000000000000     
   5.6125000000000007        1.0000000000000000        1.1706651473586036E-019  -1.9387032003134580E-021   1.0000000000000000        0.0000000000000000     
   5.6375000000000002        1.0000000000000000        1.5736335806881419E-019  -2.6339422238298291E-021   1.0000000000000000        0.0000000000000000     
   5.6625000000000005        1.0000000000000000        2.1068950535448799E-019  -3.5665648014715840E-021   1.0000000000000000        0.0000000000000000     
   5.6875000000000009        1.0000000000000000        2.8088823659168077E-019  -4.8124753196283898E-021   1.0000000000000000        0.0000000000000000     
   5.7125000000000004        1.0000000000000000        3.7276779327852151E-019  -6.4695795884798095E-021   1.0000000000000000        0.0000000000000000     
   5.7375000000000007        1.0000000000000000       -6.6213585194850101E-017  -8.6631178415900858E-021   1.0000000000000000        0.0000000000000000     
   5.7625000000000002        1.0000000000000000       -4.1940202522707470E-016  -1.1551768936559179E-020   1.0000000000000000        0.0000000000000000     
   5.7875000000000005        1.0000000000000000        6.1223562678109653E-016  -1.5334328748835018E-020   1.0000000000000000        0.0000000000000000     
   5.8125000000000009       0.99999999999999989        6.8796700529271252E-016  -2.0256510948652365E-020  0.99999999999999989       -1.1102230246251565E-016
   5.8375000000000004       0.99999999999999989        7.7178242555517856E-016  -2.6617005009124583E-020  0.99999999999999989       -1.1102230246251565E-016
   5.8625000000000007        1.0000000000000000        2.4003519162458762E-016  -3.4771274707115077E-020   1.0000000000000000        0.0000000000000000     
   5.8875000000000002        1.0000000000000000        7.8511056390613507E-017  -4.5130575111085835E-020   1.0000000000000000        0.0000000000000000     
   5.9125000000000005        1.0000000000000000       -2.5520425736136431E-016  -5.8152141127619032E-020   1.0000000000000000        0.0000000000000000     
   5.9375000000000009        1.0000000000000000       -1.9510205763834328E-016  -7.4314219020201835E-020   1.0000000000000000        0.0000000000000000     
   5.9625000000000004       0.99999999999999989        4.8147303796533185E-016  -9.4066237275979019E-020  0.99999999999999989       -1.1102230246251565E-016
   5.9875000000000007       0.99999999999999989        7.1974020870494105E-016  -1.1773946935547667E-019  0.99999999999999989       -1.1102230246251565E-016
   6.0125000000000002       0.99999999999999978        1.3216060823716842E-015  -1.4539636017954480E-019  0.99999999999999978       -2.2204460492503131E-016
   6.0375000000000005       0.99999999999999989        1.1674692184714191E-015  -1.7658633639683795E-019  0.99999999999999989       -1.1102230246251565E-016
   6.0625000000000009       0.99999999999999989        1.3304347948978472E-015  -2.0996109661670733E-019  0.99999999999999989       -1.1102230246251565E-016
   6.0875000000000004        1.0000000000000000        1.3108317178222762E-015  -2.4268127798826542E-019   1.0000000000000000        0.0000000000000000     
   6.1125000000000007        1.0000000000000000        4.5281186920627637E-016  -2.6951652825345144E-019   1.0000000000000000        0.0000000000000000     
   6.1375000000000002       0.99999999999999989        4.4868805461718055E-016  -2.8149894940923143E-019  0.99999999999999989       -1.1102230246251565E-016
   6.1625000000000005        1.0000000000000000        3.4414638533144892E-016  -2.6393092002973156E-019   1.0000000000000000        0.0000000000000000     
   6.1875000000000009        1.0000000000000000        3.7838101863747107E-016  -1.9346602597820586E-019   1.0000000000000000        0.0000000000000000     
   6.2125000000000004        1.0000000000000000        5.9166350955015138E-018  -3.3867488273346803E-020   1.0000000000000000        0.0000000000000000     
   6.2375000000000007       0.99999999999999989        2.9381035340932837E-016   2.7010979845664702E-019  0.99999999999999989       -1.1102230246251565E-016
   6.2625000000000002       0.99999999999999989        3.4354645465328294E-016   8.0148577567060790E-019  0.99999999999999989       -1.1102230246251565E-016
   6.2875000000000005       0.99999999999999956        2.3067670299618329E-015   1.6835423747089121E-018  0.99999999999999956       -4.4408920985006262E-016
   6.3125000000000009       0.99999999999999922        3.9364802896690440E-015   3.0975141562857934E-018  0.99999999999999922       -7.7715611723760958E-016
   6.3375000000000004       0.99999999999999911        3.2318434704748681E-015   5.3075259149257642E-018  0.99999999999999911       -8.8817841970012523E-016
   6.3625000000000007       0.99999999999999856        4.2485723943128744E-015   8.6955835220276602E-018  0.99999999999999856       -1.4432899320127035E-015
   6.3875000000000002       0.99999999999999711        9.9103669552419719E-015   1.3810458928639110E-017  0.99999999999999711       -2.8865798640254070E-015
   6.4125000000000005       0.99999999999999445        1.8260797518105337E-014   2.1435709435177911E-017  0.99999999999999445       -5.5511151231257827E-015
   6.4375000000000009       0.99999999999999167        2.6357756412136541E-014   3.2683957985101587E-017  0.99999999999999167       -8.3266726846886741E-015
   6.4625000000000004       0.99999999999998934        3.3036182177635260E-014   4.9127097947017771E-017  0.99999999999998934       -1.0658141036401503E-014
   6.4875000000000007       0.99999999999998712        3.9715519795194807E-014   7.2975487112320746E-017  0.99999999999998723       -1.2767564783189300E-014
   6.5125000000000002       0.99999999999998468        4.7222386417954606E-014   1.0732374368364228E-016  0.99999999999998479       -1.5210055437364645E-014
   6.5375000000000005       0.99999999999998257        5.3460203821453875E-014   1.5648682225494473E-016  0.99999999999998268       -1.7319479184152442E-014
   6.5625000000000009       0.99999999999998024        6.0685546186601941E-014   2.2645811503216209E-016  0.99999999999998046       -1.9539925233402755E-014
   6.5875000000000004       0.99999999999997768        6.7127843751469268E-014   3.2553202586376553E-016  0.99999999999997802       -2.1982415887578100E-014
   6.6125000000000007       0.99999999999997602        7.1761967891365536E-014   4.6514762650752848E-016  0.99999999999997646       -2.3536728122053319E-014
   6.6375000000000002       0.99999999999997458        7.5453166014816494E-014   6.6102869700555328E-016  0.99999999999997524       -2.4757973449140991E-014
   6.6625000000000005       0.99999999999997313        8.0423747967980773E-014   9.3472006297705941E-016  0.99999999999997402       -2.5979218776228663E-014
   6.6875000000000009       0.99999999999997125        8.6203277228528067E-014   1.3156524660571122E-015  0.99999999999997258       -2.7422508708241367E-014
   6.7125000000000004       0.99999999999996791        9.4994381498968881E-014   1.8439105527191443E-015  0.99999999999996980       -3.0198066269804258E-014
   6.7375000000000007       0.99999999999996148        1.1141750298122887E-013   2.5739339163306976E-015  0.99999999999996403       -3.5971225997855072E-014
   6.7625000000000002       0.99999999999995659        1.2336469162408956E-013   3.5794532942936228E-015  0.99999999999996014       -3.9857006584043120E-014
   6.7875000000000005       0.99999999999996236        1.0052658070328921E-013   4.9600578910534969E-015  0.99999999999996736       -3.2640556923979602E-014
   6.8125000000000009       0.99999999999998057        3.8574915540936783E-014   6.8499116040233127E-015  0.99999999999998745       -1.2545520178264269E-014
   6.8375000000000004       0.99999999999997424        5.0906713221869193E-014   9.4292936129933437E-015  0.99999999999998368       -1.6320278461989801E-014
   6.8625000000000007       0.99999999999988454        3.2091981984815704E-013   1.2939842439451490E-014  0.99999999999989753       -1.0247358517290195E-013
   6.8875000000000002       0.99999999999975320        7.1612511360073143E-013   1.7704644967893282E-014  0.99999999999977085       -2.2915003228263231E-013
   6.9125000000000005       0.99999999999985867        3.6373004211217449E-013   2.4154649194358312E-014  0.99999999999988287       -1.1712852909795402E-013
   6.9375000000000009        1.0000000000004818       -1.6131015964896448E-012   3.2863311982977690E-014   1.0000000000005147        5.1469939421622257E-013
   6.9625000000000004        1.0000000000010776       -3.5148444925730605E-012   4.4591946461792471E-014   1.0000000000011222        1.1222134332911082E-012
   6.9875000000000007       0.99999999999982403        3.6010098532182288E-013   6.0348939969218425E-014  0.99999999999988443       -1.1557421686347880E-013
   7.0125000000000002       0.99999999999569122        1.3231571401898908E-011   8.1466912816416971E-014  0.99999999999577271       -4.2272851885627460E-012
   7.0375000000000005       0.99999999999319089        2.0969572409164310E-011   1.0970303063876116E-013  0.99999999999330058       -6.6994187974955821E-012
   7.0625000000000009        1.0000000000030693       -1.0071346739074462E-011   1.4736913108109729E-013   1.0000000000032168        3.2166491692464660E-012
   7.0875000000000004        1.0000000000280556       -8.8448312176399856E-011   1.9750015631356457E-013   1.0000000000282530        2.8253066552963446E-011
   7.1125000000000007        1.0000000000377465       -1.1899317065819524E-010   2.6407169208445803E-013   1.0000000000380105        3.8010594671789022E-011
   7.1375000000000002       0.99999999997248024        8.5046408880936470E-011   3.5228031975455201E-013  0.99999999997283251       -2.7167490479484968E-011
   7.1625000000000005       0.99999999982728416        5.3921617599064954E-010   4.6890413531971560E-013  0.99999999982775312       -1.7224688342309946E-010
   7.1875000000000009       0.99999999977948772        6.8836098984106433E-010   6.2276535710487211E-013  0.99999999978011045       -2.1988955101193142E-010
   7.2125000000000004        1.0000000001522051       -4.7906462621165605E-010   8.2532264974234321E-013   1.0000000001530305        1.5303047717907248E-010
   7.2375000000000007        1.0000000009780219       -3.0651139889643965E-009   1.0914279023363833E-012   1.0000000009791132        9.7911334595579547E-010
   7.2625000000000002        1.0000000013561829       -4.2500356371791643E-009   1.4402910369989183E-012   1.0000000013576231        1.3576232360534846E-009
   7.2875000000000005       0.99999999957224894        1.3331319647174054E-009   1.8967073826031441E-012  0.99999999957414565       -4.2585435178210673E-010
   7.3125000000000009       0.99999999509430115        1.5349460700553854E-008   2.4926157018636035E-012  0.99999999509679371       -4.9032062854337255E-009
   7.3375000000000004       0.99999999180841925        2.5633467271317681E-008   3.2690716789755557E-012  0.99999999181168830       -8.1883116953562762E-009
   7.3625000000000007       0.99999999857571364        4.4453247686053562E-009   4.2787422458679651E-012  0.99999999857999233       -1.4200076670078943E-009
   7.3875000000000002        1.0000000219453669       -6.8717365204326866E-008   5.5890513681773411E-012   1.0000000219509559        2.1950955941818506E-008
   7.4125000000000005        1.0000000514926461       -1.6122029020172799E-007   7.2861388054845681E-012   1.0000000514999323        5.1499932318677111E-008
   7.4375000000000009        1.0000000507563975       -1.5892233401436599E-007   9.4798310658512526E-012   1.0000000507658773        5.0765877390723801E-008
   7.4625000000000004       0.99999997608639735        7.4822877838801837E-008   1.2309869666524902E-011  0.99999997609870717       -2.3901292833805599E-008
   7.4875000000000007       0.99999983627872124        5.1247876390088233E-007   1.5953697509982664E-011  0.99999983629467493       -1.6370532507359314E-007
   7.5125000000000002       0.99999977255008032        7.1196643719493958E-007   2.0636171586707824E-011  0.99999977257071648       -2.2742928351693337E-007
   7.5375000000000005        1.0000001010843902       -3.1652750508199342E-007   2.6641651541466633E-011   1.0000001011110318        1.0111103188048531E-007
   7.5625000000000009        1.0000012568304253       -3.9346082964772844E-006   3.4329011466400364E-011   1.0000012568647543        1.2568647542732236E-006
   7.5875000000000004        1.0000036297885535       -1.1363164395735356E-005   4.4150239592873367E-011   1.0000036298327037        3.6298327037442846E-006
   7.6125000000000007        1.0000073680857438       -2.3065893346708396E-005   5.6673430772374067E-011   1.0000073681424171        7.3681424171967436E-006
   7.6375000000000002        1.0000122693865221       -3.8409368303834029E-005   7.2611143682811258E-011   1.0000122694591334        1.2269459133240623E-005
   7.6625000000000005        1.0000178413321026       -5.5852250341790869E-005   9.2855293019498954E-011   1.0000178414249579        1.7841424957865115E-005
   7.6875000000000009        1.0000235011476777       -7.3570171747533433E-005   1.1851998154611387E-010   1.0000235012661978        2.3501266197656356E-005
   7.7125000000000004        1.0000287897753017       -9.0126078644217858E-005   1.5099395340021429E-010   1.0000287899262956        2.8789926295735846E-005
   7.7375000000000007        1.0000334760771041       -1.0479642302620149E-004   1.9200467468818620E-010   1.0000334762691088        3.3476269108767553E-005
   7.7625000000000002        1.0000375191481989       -1.1745317437531910E-004   2.4369642698528490E-010   1.0000375193918953        3.7519391895335374E-005
   7.7875000000000005        1.0000409582226950       -1.2821917257532634E-004   3.0872524126665694E-010   1.0000409585314203        4.0958531420276501E-005
   7.8125000000000009        1.0000438266099023       -1.3719870993826079E-004   3.9037401192402654E-010   1.0000438270002763        4.3827000276386308E-005
   7.8375000000000004        1.0000461324163299       -1.4441718362501502E-004   4.9269172114425775E-010   1.0000461329090216        4.6132909021667778E-005
   7.8625000000000007        1.0000478803362780       -1.4988931046859677E-004   6.2066138152032814E-010   1.0000478809569393        4.7880956939416741E-005
   7.8875000000000002        1.0000490882198596       -1.5367099251804058E-004   7.8040207776302618E-010   1.0000490890002618        4.9089000261681726E-005
   7.9125000000000005        1.0000497804970225       -1.5583873223283146E-004   9.7941136480811541E-010   1.0000497814764340        4.9781476433863325E-005
   7.9375000000000009        1.0000499729251515       -1.5644188716445689E-004   1.2268552666084320E-009   1.0000499741520068        4.9974152006804218E-005
   7.9625000000000004        1.0000496667530541       -1.5548440205734906E-004   1.5339142230881048E-009   1.0000496682869684        4.9668286968285180E-005
   7.9875000000000007        1.0000488536365544       -1.5294019802372934E-004   1.9141945554046159E-009   1.0000488555507490        4.8855550748960752E-005
   8.0124999999999993        1.0000475216249876       -1.4877191424233146E-004   2.3842163617229132E-009   1.0000475240092039        4.7524009203936401E-005
   8.0374999999999996        1.0000456563771245       -1.4293471598838151E-004   2.9639902123664749E-009   1.0000456593411147        4.5659341114667740E-005
   8.0625000000000000        1.0000432392700080       -1.3537037647848017E-004   3.6776965733406173E-009   1.0000432429477046        4.3242947704635881E-005
   8.0875000000000004        1.0000402455978499       -1.2600164090823037E-004   4.5544835313274880E-009   1.0000402501523333        4.0250152333443090E-005
   8.1124999999999989        1.0000366456030998       -1.1473545675083419E-004   5.6294000909680865E-009   1.0000366512324999        3.6651232499851361E-005
   8.1374999999999993        1.0000324153693783       -1.0149707645575771E-004   6.9444840223485710E-009   1.0000324223138624        3.2422313862245922E-005
   8.1624999999999996        1.0000275689833809       -8.6330742526534096E-005   8.5500248913471218E-009   1.0000275775334058        2.7577533405764854E-005
   8.1875000000000000        1.0000222150381215       -6.9576574523611085E-005   1.0506024424274197E-008   1.0000222255441460        2.2225544145881848E-005
   8.2125000000000004        1.0000166156093051       -5.2055202879714394E-005   1.2883877630396658E-008   1.0000166284931826        1.6628493182735404E-005
   8.2374999999999989        1.0000112006188269       -3.5112748199468749E-005   1.5768298987693589E-008   1.0000112163871258        1.1216387125867477E-005
   8.2624999999999993        1.0000064931967882       -2.0387181152999461E-005   1.9259518304446895E-008   1.0000065124563065        6.5124563065621643E-006
   8.2874999999999996        1.0000029473139023       -9.3000375234161292E-006   2.3475770369257281E-008   1.0000029707896727        2.9707896725961191E-006
   8.3125000000000000        1.0000007668843971       -2.4901233110791993E-006   2.8556100903734911E-008   1.0000007954404979        7.9544049802482419E-007
   8.3375000000000004       0.99999981358131562        4.7506761147711788E-007   3.4663508274869299E-008  0.99999984824482391       -1.5175517609211653E-007
   8.3624999999999989       0.99999967446341220        8.8764431672616951E-007   4.1988435465235693E-008  0.99999971645184771       -2.8354815229114649E-007
   8.3874999999999993       0.99999986095129501        2.7640848303621212E-007   5.0752619399355202E-008  0.99999991170391445       -8.8296085554162573E-008
   8.4124999999999996        1.0000000194605461       -2.5255111495421241E-007   6.1213294231312880E-008   1.0000000806738403        8.0673840274769759E-008
   8.4375000000000000        1.0000000280706338       -3.1849367399525363E-007   7.3667730828561695E-008   1.0000001017383646        1.0173836462179509E-007
   8.4625000000000004       0.99999994229104405       -9.6262371039866758E-008   8.8458075504303926E-008   1.0000000307491195        3.0749119583894924E-008
   8.4874999999999989       0.99999986232938176        9.9215924193307406E-008   1.0597642594650810E-007  0.99999996830580773       -3.1694192270670385E-008
   8.5124999999999993       0.99999983301203144        1.2621225182019813E-007   1.2667004995706218E-007  0.99999995968208144       -4.0317918559296118E-008
   8.5374999999999996       0.99999983274034465        5.0751838405429360E-008   1.5104661151562401E-007  0.99999998378695620       -1.6213043796398097E-008
   8.5625000000000000       0.99999982214818184       -5.7239033955572935E-009   1.7967921703075523E-007   1.0000000018273989        1.8273988988681822E-009
   8.5875000000000004       0.99999978641698439        1.1610372653680591E-009   2.1321103036153729E-007  0.99999999962801478       -3.7198522040426951E-010
   8.6124999999999989       0.99999973657094532        3.4650686769054667E-008   2.5235912589403313E-007  0.99999998893007125       -1.1069928751439306E-008
   8.6374999999999993       0.99999968601470302        5.0297376146830241E-008   2.9791715189470200E-007  0.99999998393185496       -1.6068145036740589E-008
   8.6624999999999996       0.99999963536977232        4.3428327577429625E-008   3.5075625840680687E-007  0.99999998612603069       -1.3873969306743561E-008
   8.6875000000000000       0.99999957697566833        3.5059595783964030E-008   4.1182360155470428E-007  0.99999998879926988       -1.1200730121174729E-008
   8.7125000000000004       0.99999950580741304        3.7733817710729249E-008   4.8213756526727660E-007  0.99999998794497835       -1.2055021647583430E-008
   8.7374999999999989       0.99999942248493390        4.6127866138665664E-008   5.6277863763080412E-007  0.99999998526357148       -1.4736428521899825E-008
   8.7624999999999993       0.99999932866759778        5.1516480437984700E-008   6.5487463731964967E-007  0.99999998354223507       -1.6457764928645702E-008
   8.7874999999999996       0.99999922339022507        5.3311281915688475E-008   7.5957870027263907E-007  0.99999998296892534       -1.7031074661666423E-008
   8.8125000000000000       0.99999910410809478        5.5886988847801265E-008   8.7803810186267758E-007  0.99999998214619668       -1.7853803324641149E-008
   8.8375000000000004       0.99999896913541475        6.1081340623270538E-008   1.0113515985478217E-006  0.99999998048701333       -1.9512986670910948E-008
   8.8624999999999989       0.99999881800442747        6.7249066422226664E-008   1.1605125181166515E-006  0.99999997851694555       -2.1483054446491678E-008
   8.8874999999999993       0.99999865034641555        7.2997998856501567E-008   1.3263343013012682E-006  0.99999997668071683       -2.3319283171119309E-008
   8.9124999999999996       0.99999846546248006        7.8832983067804279E-008   1.5093545913344319E-006  0.99999997481707137       -2.5182928631295454E-008
   8.9375000000000000       0.99999826293727256        8.5616400245813870E-008   1.7097132730780182E-006  0.99999997265054563       -2.7349454367886494E-008
   8.9625000000000004       0.99999804319761465        9.3299638556732977E-008   1.9269990703110916E-006  0.99999997019668496       -2.9803315038101630E-008
   8.9874999999999989       0.99999780753630163        1.0144692030924001E-007   2.1600584089515824E-006  0.99999996759471055       -3.2405289451808983E-008
   9.0124999999999993       0.99999755809848756        1.1001729953279051E-007   2.4067592354723522E-006  0.99999996485772302       -3.5142276977317977E-008
   9.0374999999999996       0.99999729821248673        1.1923593433166157E-007   2.6637013335499057E-006  0.99999996191382023       -3.8086179765528527E-008
   9.0625000000000000       0.99999703288080544        1.2916175290705466E-007   2.9258633981397378E-006  0.99999995874420355       -4.1255796445760495E-008
   9.0875000000000004       0.99999676920612623        1.3969169589946660E-007   3.1861756951097464E-006  0.99999995538182129       -4.4618178707267475E-008
   9.1124999999999989       0.99999651683354507        1.5078697766637433E-007   3.4350055472760362E-006  0.99999995183909229       -4.8160907706318312E-008
   9.1374999999999993       0.99999628855983702        1.6249479619852441E-007   3.6595411360630087E-006  0.99999994810097304       -5.1899026964896677E-008
   9.1624999999999996       0.99999610110475523        1.7483255061667397E-007   3.8430571852034562E-006  0.99999994416194038       -5.5838059620505476E-008
   9.1875000000000000       0.99999597598817380        1.8776851757235770E-007   3.9640439937336028E-006  0.99999994003216752       -5.9967832477525462E-008
   9.2125000000000004       0.99999594053977725        2.0128049742781367E-007   3.9951790069918474E-006  0.99999993571878421       -6.4281215794714797E-008
   9.2374999999999989       0.99999602910447871        2.1536754047047765E-007   3.9021176560394836E-006  0.99999993122213471       -6.8777865291913542E-008
   9.2624999999999993       0.99999628446779132        2.3001998248124103E-007   3.6420775607673104E-006  0.99999992654535208       -7.3454647919746208E-008
   9.2874999999999996       0.99999675950883105        2.4521360691471582E-007   3.1621873866904671E-006  0.99999992169621776       -7.8303782236055497E-008
   9.3125000000000000       0.99999751911348755        2.6092525713585841E-007   2.3975686813702888E-006  0.99999991668216892       -8.3317831078844051E-008
   9.3375000000000004       0.99999864239352176        2.7713557430557279E-007   1.2691159101175296E-006  0.99999991150943190       -8.8490568095345168E-008
   9.3624999999999989        1.0000002252487725        2.9382139809577122E-007  -3.1906331526404839E-007  0.99999990618545731       -9.3814542800885192E-008
   9.3874999999999993        1.0000023833081102        3.1095551377391744E-007  -2.4825891370151217E-006  0.99999990071897316       -9.9281026733066824E-008
   9.4124999999999996        1.0000052552946519        3.2851135091977693E-007  -5.3601761727804311E-006  0.99999989511847909       -1.0488152080156965E-007
   9.4375000000000000        1.0000090068661869        3.4646375128172850E-007  -9.1174741262479442E-006  0.99999988939206064       -1.1060793947414993E-007
   9.4625000000000004        1.0000138349814263        3.6478775074912527E-007  -1.3951433685479787E-005  0.99999988354774083       -1.1645225916900870E-007
   9.4874999999999989        1.0000199728453361        3.8345973340506138E-007  -2.0095252325782938E-005  0.99999987759301023       -1.2240698965548802E-007
   9.5124999999999993        1.0000276954918887        4.0245967284736286E-007  -2.7823957665707221E-005  0.99999987153422298       -1.2846577690517336E-007
   9.5374999999999996        1.0000373260651698        4.2177223864219742E-007  -3.7460688783434657E-005  0.99999986537638641       -1.3462361359017905E-007
   9.5625000000000000        1.0000492428609520        4.4138746530305645E-007  -4.9383738288481434E-005  0.99999985912266354       -1.4087733646306333E-007
   9.5875000000000004        1.0000638871933925        4.6130274207462416E-007  -6.4034419850281729E-005  0.99999985277354220       -1.4722645791387379E-007
   9.6125000000000007        1.0000817721536785        4.8152586277243949E-007  -8.1925827188928423E-005  0.99999984632648964       -1.5367351036132959E-007
   9.6374999999999993        1.0001034923271259        5.0207537960127086E-007  -1.0365255110015732E-004  0.99999983977602580       -1.6022397431036950E-007
   9.6624999999999996        1.0001297345343225        5.2297702940006447E-007  -1.2990142077114666E-004  0.99999983311355134       -1.6688644866036384E-007
   9.6875000000000000        1.0001612896611054        5.4426533477459655E-007  -1.6146333428949754E-004  0.99999982632681594       -1.7367318405625554E-007
   9.7125000000000004        1.0001990656383510        5.6599883956209666E-007  -1.9924624068889610E-004  0.99999981939766214       -1.8060233775152312E-007
   9.7375000000000007        1.0002441016288857        5.8827461838596960E-007  -2.4428933193677789E-004  0.99999981229694890       -1.8770305110216157E-007
   9.7624999999999993        1.0002975834826517        6.1121137489720243E-007  -2.9777849777104124E-004  0.99999980498488072       -1.9501511938635474E-007
   9.7874999999999996        1.0003608605197307        6.3489300309966537E-007  -3.6106308904925610E-004  0.99999979743068146       -2.0256931843043446E-007
   9.8125000000000000        1.0004354636642929        6.5931929896931126E-007  -4.3567402609827701E-004  0.99999978963819469       -2.1036180530842330E-007
   9.8375000000000004        1.0005231248991748        6.8446920502290373E-007  -5.2334327726040659E-004  0.99999978162191439       -2.1837808561464556E-007
   9.8625000000000007        1.0006257980243043        7.1056041460609675E-007  -6.2602471924497411E-004  0.99999977330505929       -2.2669494059712747E-007
   9.8874999999999993        1.0007456808148225        7.3832233342900832E-007  -7.4591637484313939E-004  0.99999976443997940       -2.3556002060054482E-007
   9.9124999999999996        1.0008852387521656        7.6867763363937055E-007  -8.8548400489496786E-004  0.99999975474727065       -2.4525272945830068E-007
   9.9375000000000000        1.0010472303423619        8.0140065328447814E-007  -1.0474860099778007E-003  0.99999974433238403       -2.5566761596707011E-007
   9.9625000000000004        1.0012347336190814        8.3376110700451364E-007  -1.2349995730071795E-003  0.99999973404607423       -2.6595392577100085E-007
   9.9875000000000007        1.0014511730615234        8.6172500720359604E-007  -1.4514479467302272E-003  0.99999972511479318       -2.7488520681906436E-007
   10.012499999999999        1.0017003463852800        8.8514417991874494E-007  -1.7006287599116625E-003  0.99999971762536843       -2.8237463167712917E-007
   10.037500000000000        1.0019864518113906        9.1369641575512368E-007  -1.9867431828739408E-003  0.99999970862851661       -2.9137148338520547E-007
   10.062500000000000        1.0023141177689467        9.6642038294544039E-007  -2.3144257570176623E-003  0.99999969201192906       -3.0798807082454971E-007
   10.087500000000000        1.0026884366264543        1.0605836747285878E-006  -2.6887746541400352E-003  0.99999966197231427       -3.3802768562019025E-007
   10.112500000000001        1.0031150007984564        1.1954115232887199E-006  -3.1153820899743430E-003  0.99999961870848209       -3.8129151791466143E-007
   10.137499999999999        1.0035999357907364        1.3444112999327042E-006  -3.6003645726557071E-003  0.99999957121808070       -4.2878191930384446E-007
   10.162500000000000        1.0041499254245834        1.4669905452074619E-006  -4.1503926211173851E-003  0.99999953280346598       -4.6719653412630180E-007
   10.187500000000000        1.0047722310924057        1.5351618562124533E-006  -4.7727195411611844E-003  0.99999951155124445       -4.8844875544240551E-007
   10.212500000000000        1.0054747130768960        1.5555274351812016E-006  -5.4752087986413116E-003  0.99999950427825468       -4.9572174543044412E-007
   10.237500000000001        1.0062658594709195        1.5657414554266738E-006  -6.2663594804533663E-003  0.99999949999046611       -5.0000953377704604E-007
   10.262499999999999        1.0071548183726273        1.6042032938062013E-006  -7.1553292855319091E-003  0.99999948908709546       -5.1091290464988504E-007
   10.287500000000000        1.0081514233591844        1.6783009147840766E-006  -8.1519544406206505E-003  0.99999946891856373       -5.3108143616142911E-007
   10.312500000000000        1.0092662079660488        1.7630047087130203E-006  -9.2667658900720106E-003  0.99999944207597680       -5.5792402320342660E-007
   10.337500000000000        1.0105104138345873        1.8336377379017291E-006  -1.0511001066334947E-002  0.99999941276825233       -5.8723174767294495E-007
   10.362500000000001        1.0118959964921481        1.8971292640322951E-006  -1.1896610509148834E-002  0.99999938598299931       -6.1401700079954935E-007
   10.387499999999999        1.0134356245203620        1.9814452023532128E-006  -1.3436258567913400E-002  0.99999936595244854       -6.3404755135110236E-007
   10.412500000000000        1.0151426674784796        2.0900333986918266E-006  -1.5143317394438591E-002  0.99999935008404095       -6.4991595905006250E-007
   10.437500000000000        1.0170311792287616        2.1798000849453656E-006  -1.7031853413533457E-002  0.99999932581522821       -6.7418477178726732E-007
   10.462500000000000        1.0191158877305646        2.2075559320302870E-006  -1.9116605447953051E-002  0.99999928228261159       -7.1771738840986643E-007
   10.487500000000001        1.0214121846877147        2.2065127178474779E-006  -2.1412953673362524E-002  0.99999923101435217       -7.6898564782545975E-007
   10.512499999999999        1.0239360863290690        2.2906622150338570E-006  -2.3936878589491326E-002  0.99999920773957762       -7.9226042237756644E-007
   10.537500000000000        1.0267041458585300        2.5360807687442153E-006  -2.6704909216779829E-002  0.99999923664175017       -7.6335824994444579E-007
   10.562500000000000        1.0297333428699231        2.8331804405975517E-006  -2.9734059764751873E-002  0.99999928310517128       -7.1689482883385836E-007
   10.587500000000000        1.0330410089814666        2.8956380140735872E-006  -3.3041754070195148E-002  0.99999925491127140       -7.4508872849321506E-007
   10.612500000000001        1.0366448227292433        2.5204820461749489E-006  -3.6645737170958211E-002  0.99999908555828509       -9.1444171501642302E-007
   10.637499999999999        1.0405628307376946        1.9634217528249871E-006  -4.0563973465632050E-002  0.99999885727206261       -1.1427279373865673E-006
   10.662500000000000        1.0448133965110502        2.1300438378524002E-006  -4.4814531011213382E-002  0.99999886549983685       -1.1345001631468676E-006
   10.687500000000000        1.0494150033159433        4.3628149840340500E-006  -4.9415451630475629E-002  0.99999955168546761       -4.4831453238636243E-007
   10.712500000000000        1.0543859304143119        9.8873779015076740E-006  -5.4384606638409133E-002   1.0000013237759029        1.3237759028950080E-006
   10.737500000000001        1.0597439060205129        1.9238342674307161E-005  -5.9739538152607047E-002   1.0000043678679058        4.3678679058078984E-006
   10.762499999999999        1.0655058478049670        3.2003976222093199E-005  -6.5497286125497670E-002   1.0000085616794694        8.5616794693876841E-006
   10.787500000000000        1.0716877316986200        4.7008528347275294E-005  -7.1674201426104769E-002   1.0000135302725153        1.3530272515271946E-005
   10.812500000000000        1.0783045417447428        6.2778796274265370E-005  -7.8285745504453372E-002   1.0000187962402893        1.8796240289331578E-005
   10.837500000000000        1.0853702112364463        7.8014940572751604E-005  -8.5346277391395386E-002   1.0000239338450509        2.3933845050949643E-005
   10.862500000000001        1.0928974864742205        9.1855207220666469E-005  -9.2868829018599247E-002   1.0000286574556212        2.8657455621194927E-005
   10.887499999999999        1.1008976992832407        1.0389319962372848E-004 -0.10086487008553158        1.0000328291977092        3.2829197708972302E-005
   10.912500000000000        1.1093804794118198        1.1404136180292043E-004 -0.10934406394978725        1.0000364154620325        3.6415462032479695E-005
   10.937500000000000        1.1183534500249406        1.2236779856798853E-004 -0.11831401627106294        1.0000394337538776        3.9433753877604616E-005
   10.962500000000000        1.1278219345179821        1.2898529695716144E-004 -0.12778001839406852        1.0000419161239136        4.1916123913576797E-005
   10.987500000000001        1.1377886811264148        1.3400403475875689E-004 -0.13774478770792592        1.0000438934184890        4.3893418488982761E-005
   11.012499999999999        1.1482535994380230        1.3752178941474005E-004 -0.14820820746513730        1.0000453919728858        4.5391972885555631E-005
   11.037500000000000        1.1592135029283570        1.3962556785580946E-004 -0.15916706877767303        1.0000464341506841        4.6434150684060427E-005
   11.062500000000000        1.1706618570217731        1.4039439482403050E-004 -0.17061481772660164        1.0000470392951715        4.7039295171469320E-005
   11.087500000000000        1.1825885352758883        1.3990164939419009E-004 -0.18254131072035457        1.0000472245555336        4.7224555533631474E-005
   11.112500000000001        1.1949795858615848        1.3821368747382492E-004 -0.19493258141034234        1.0000470044512424        4.7004451242393941E-005
   11.137499999999999        1.2078170106846913        1.3538176489703583E-004 -0.20777062261656309        1.0000463880681281        4.6388068128067061E-005
   11.162500000000000        1.2210785627178198        1.3143324793671326E-004 -0.22103318682534459        1.0000453758924752        4.5375892475219004E-005
   11.187500000000000        1.2347375698844760        1.2637541971129851E-004 -0.23469360889193946        1.0000439609925365        4.3960992536451471E-005
   11.212500000000000        1.2487627909587602        1.2021636953750695E-004 -0.24872065460819109        1.0000421363505692        4.2136350569155212E-005
   11.237500000000001        1.2631183014738530        1.1298641955331633E-004 -0.26307839877592659        1.0000399026979263        3.9902697926308406E-005
   11.262499999999999        1.2777634040888020        1.0473473998420530E-004 -0.27772613635682242        1.0000372677319795        3.7267731979540031E-005
   11.287500000000000        1.2926525652346061        9.5497818839696783E-005 -0.29261833014631367        1.0000342350882925        3.4235088292478011E-005
   11.312500000000000        1.3077353937618377        8.5275310364023909E-005 -0.30770459824047947        1.0000307955213583        3.0795521358095712E-005
   11.337500000000000        1.3229566834710218        7.4064429977200479E-005 -0.32292974432934923        1.0000269391416725        2.6939141672510658E-005
   11.362500000000001        1.3382565292519615        6.1969230905986730E-005 -0.33823383355697040        1.0000226956949911        2.2695694991137216E-005
   11.387499999999999        1.3535705016194415        4.9333877910846413E-005 -0.35355231633822437        1.0000181852812171        1.8185281217109051E-005
   11.412500000000000        1.3688298462909332        3.6803989556118592E-005 -0.36881620211589733        1.0000136441750358        1.3644175035798511E-005
   11.437500000000000        1.3839616813010729        2.5241738470121737E-005 -0.38395228458107261        1.0000093967200003        9.3967200003319817E-006
   11.462500000000000        1.3988891933723886        1.5502960160451297E-005 -0.39888341936880156        1.0000057740035870        5.7740035870335049E-006
   11.487500000000001        1.4135318681193023        8.1722998058980071E-006 -0.41352885468332012        1.0000030134359821        3.0134359823019707E-006
   11.512499999999999        1.4278058022011737        3.3849686582963643E-006 -0.42780461470819087        1.0000011874929828        1.1874929828348257E-006
   11.537500000000000        1.4416241296821926        8.1791108843236461E-007 -0.44162393502283581        1.0000001946593566        1.9465935663376399E-007
   11.562500000000000        1.4548975613373023       -1.5603295285604161E-007 -0.45489774858516641       0.99999981275213590       -1.8724786410295735E-007
   11.587500000000000        1.4675350040938384       -2.3709322878262760E-007 -0.46753522015856774       0.99999978393527067       -2.1606472921931186E-007
   11.612500000000001        1.4794442184240311        4.4091832020989291E-009 -0.47944432636907325       0.99999989205495776       -1.0794504223810009E-007
   11.637499999999999        1.4905324806473785        2.2760124663455594E-007 -0.49053247788483945        1.0000000027625391        2.7625390863761368E-009
   11.662500000000000        1.5007072435297237        3.1433794421793883E-007 -0.50070717952499733        1.0000000640047264        6.4004726407773660E-008
   11.687500000000000        1.5098768003677969        2.8578577998373126E-007 -0.50987672343911183        1.0000000769286852        7.6928684977772832E-008
   11.712500000000000        1.5179509755849843        2.1820041335877901E-007 -0.51795090986260728        1.0000000657223769        6.5722376874077781E-008
   11.737500000000001        1.5248418384510700        1.6579576882234799E-007 -0.52484178935829739        1.0000000490927725        4.9092772735903623E-008
   11.762499999999999        1.5304644609364744        1.5836242806518976E-007 -0.53046441991039073        1.0000000410260836        4.1026083641426681E-008
   11.787500000000000        1.5347376716496528        1.5984888568513864E-007 -0.53473763175529143        1.0000000398943614        3.9894361369974263E-008
   11.812500000000000        1.5375848588549796        1.2878320952628239E-007 -0.53758479242309465        1.0000000664318849        6.6431885104023536E-008
   11.837500000000000        1.5389346648439157       -8.6970858895107896E-008 -0.53893456413403973        1.0000001007098760        1.0070987599419823E-007
   11.862500000000001        1.5387216941500923       -3.1160680792425173E-007 -0.53872164545358348        1.0000000486965088        4.8696508825329943E-008
   11.887499999999999        1.5368875010980254       -2.3025929928197070E-007 -0.53688748896542426        1.0000000121326011        1.2132601145964372E-008
   11.912500000000000        1.5333810108282406       -1.7718811166097882E-007 -0.53338098667968625        1.0000000241485543        2.4148554489400453E-008
   11.937500000000000        1.5281591399615153       -1.1846559811441049E-007 -0.52815911495815770        1.0000000250033576        2.5003357606578902E-008
   11.962500000000000        1.5211875616317774       -1.0133136910826215E-007 -0.52118753091298575        1.0000000307187915        3.0718791510508936E-008
   11.987500000000001        1.5124411425766129       -8.5689397014241898E-008 -0.51244111252101454        1.0000000300555985        3.0055598232436864E-008
   12.012499999999999        1.5019044657851448       -8.4244204000775864E-008 -0.50190443509269045        1.0000000306924544        3.0692454355829568E-008
   12.037500000000000        1.4895722064261578       -8.4511391046438592E-008 -0.48957217724007096        1.0000000291860869        2.9186086880628181E-008
   12.062500000000000        1.4754494784467211       -9.1530080932501681E-008 -0.47544945009914397        1.0000000283475772        2.8347577174514527E-008
   12.087500000000000        1.4595520713387444       -1.0091992945490231E-007 -0.45955204427167134        1.0000000270670730        2.7067073027353672E-008
   12.112500000000001        1.4419066159310254       -1.1386567290016282E-007 -0.44190658975382918        1.0000000261771962        2.6177196188470475E-008
   12.137499999999999        1.4225506501150409       -1.2823010270997905E-007 -0.42255062500390034        1.0000000251111405        2.5111140500300166E-008
   12.162500000000000        1.4015325962715943       -1.4391725920196637E-007 -0.40153257225863259        1.0000000240129618        2.4012961841179958E-008
   12.187500000000000        1.3789116398929284       -1.5993367872957137E-007 -0.37891161722564004        1.0000000226672885        2.2667288490652027E-008
   12.212500000000000        1.3547575135357932       -1.7619604649686318E-007 -0.35475749234403925        1.0000000211917539        2.1191753907245925E-008
   12.237500000000001        1.3291501835137935       -1.9239021974698427E-007 -0.32915016390328766        1.0000000196105059        1.9610505885836460E-008
   12.262499999999999        1.3021794424536348       -2.0845116441468147E-007 -0.30217942442566276        1.0000000180279720        1.8027972004119874E-008
   12.287500000000000        1.2739444092963295       -2.2409975267598473E-007 -0.27394439283541677        1.0000000164609126        1.6460912632965119E-008
   12.312500000000000        1.2445529409537426       -2.3903596753938363E-007 -0.24455292604142395        1.0000000149123187        1.4912318713200534E-008
   12.337500000000000        1.2141209599837659       -2.5286770129642340E-007 -0.21412094663390291        1.0000000133498630        1.3349862992839689E-008
   12.362500000000001        1.1827717041839760       -2.6526081138816514E-007 -0.18277169242401323        1.0000000117599628        1.1759962781354716E-008
   12.387499999999999        1.1506349046698465       -2.7594204037131840E-007 -0.15063489452222500        1.0000000101476214        1.0147621631872994E-008
   12.412500000000000        1.1178459000837981       -2.8471853513073679E-007 -0.11784589154296488        1.0000000085408334        8.5408333738712372E-009
   12.437500000000000        1.0845446952948978       -2.9142366411130415E-007  -8.4544688325632902E-002   1.0000000069692649        6.9692649429242692E-009
   12.462500000000000        1.0508749737170255       -2.9588776191940298E-007  -5.0874968263249790E-002   1.0000000054537757        5.4537756533079573E-009
   12.487500000000001        1.0169830729210041       -2.9792743168799411E-007  -1.6983068919234588E-002   1.0000000040017696        4.0017695823735266E-009
   12.512499999999999       0.98301693369563958       -2.9737588733143472E-007   1.6983068919234585E-002   1.0000000026148741        2.6148742060527752E-009
   12.537500000000000       0.94912503303550000       -2.9411107447726533E-007   5.0874968263249790E-002   1.0000000012987498        1.2987497743921494E-009
   12.562500000000000       0.91545531173940209       -2.8807919266520870E-007   8.4544688325632888E-002   1.0000000000650351        6.5034977403399807E-011
   12.587500000000000       0.88215410738247702       -2.7929483865768988E-007  0.11784589154296488       0.99999999892544189       -1.0745581091597955E-009
   12.612500000000001       0.84936510336885684       -2.6780972813927941E-007  0.15063489452222500       0.99999999789108185       -2.1089181512223831E-009
   12.637499999999999       0.81722830453512452       -2.5374303128726051E-007  0.18277169242401323       0.99999999695913777       -3.0408622286870468E-009
   12.662500000000000       0.78587904948643783       -2.3727802137177648E-007  0.21412094663390291       0.99999999612034074       -3.8796592605194746E-009
   12.687500000000000       0.75544706932832328       -2.1865324989516612E-007  0.24455292604142395       0.99999999536974726       -4.6302527367814150E-009
   12.712500000000000       0.72605560184997020       -1.9825138642100697E-007  0.27394439283541677       0.99999999468538703       -5.3146129719294777E-009
   12.737500000000001       0.69782056960494665       -1.7658579062005890E-007  0.30217942442566270       0.99999999403060935       -5.9693906484525883E-009
   12.762499999999999       0.67084982950971073       -1.5406930320124223E-007  0.32915016390328772       0.99999999341299839       -6.5870016108249274E-009
   12.787500000000000       0.64524250039304354       -1.3155953743154720E-007  0.35475749234403919       0.99999999273708273       -7.2629172676030862E-009
   12.812500000000000       0.62108837472968015       -1.0983098738271899E-007  0.37891161722564004       0.99999999195532019       -8.0446798111921680E-009
   12.837500000000000       0.59846741880115450       -8.9576896103909597E-008  0.40153257225863259       0.99999999105978710       -8.9402129033189226E-009
   12.862500000000001       0.57744936499608257       -7.1763132466916795E-008  0.42255062500390028       0.99999998999998285       -1.0000017147682172E-008
   12.887499999999999       0.55809339865166285       -5.8770635584300642E-008  0.44190658975382918       0.99999998840549198       -1.1594507909329366E-008
   12.912500000000000       0.54044794254071327       -4.9428374784589901E-008  0.45955204427167134       0.99999998681238456       -1.3187615333087876E-008
   12.937500000000000       0.52455053461266754       -4.7006515296172322E-008  0.47544945009914397       0.99999998471181151       -1.5288188492945665E-008
   12.962500000000000       0.51042780496853857       -5.2791540451687260E-008  0.48957217724007102       0.99999998220860964       -1.7791390471977309E-008
   12.987500000000001       0.49809554332913070       -7.2866838035244387E-008  0.50190443509269056       0.99999997842182120       -2.1578178743819620E-008
   13.012499999999999       0.48755886455234215       -9.4749547529089624E-008  0.51244111252101443       0.99999997707335653       -2.2926643417076065E-008
   13.037500000000000       0.47881244208572316       -1.4808375426978092E-007  0.52118753091298575       0.99999997299870891       -2.7001291091899304E-008
   13.062500000000000       0.47184085725481667       -2.2053902945925897E-007  0.52815911495815770       0.99999997221297443       -2.7787025624892436E-008
   13.087500000000000       0.46661898019253817       -3.6901522186229397E-007  0.53338098667968614       0.99999996687222437       -3.3127775689312244E-008
   13.112500000000001       0.46311248848727865       -4.8758431556041739E-007  0.53688748896542415       0.99999997745270286       -2.2547297195973925E-008
   13.137499999999999       0.46127829407474708       -6.4997843994936104E-007  0.53872164545358348       0.99999993952833055       -6.0471669449668752E-008
   13.162500000000000       0.46106531291986236       -2.8088019625126484E-007  0.53893456413403973       0.99999987705390203       -1.2294609791352329E-007
   13.187500000000000       0.46241510219733789        6.4820484652748699E-008  0.53758479242309465       0.99999989462043248       -1.0537956746103916E-007
   13.212500000000000       0.46526228670590525        1.4079011013929346E-007  0.53473763175529143       0.99999991846119674       -8.1538803320402309E-008
   13.237500000000001       0.46953552323086134        2.5154887653105752E-007  0.53046441991039073       0.99999994314125207       -5.6858747932153619E-008
   13.262499999999999       0.47515819335196535        3.9098782084535541E-007  0.52484178935829739       0.99999998271026280       -1.7289737253012305E-008
   13.287500000000000       0.48204910257821049        5.0703030399621069E-007  0.51795090986260728        1.0000000124408177        1.2440817764858281E-008
   13.312500000000000       0.49012329938954163        5.2449262743324418E-007  0.50987672343911183        1.0000000228286534        2.2828653467588111E-008
   13.337500000000000       0.49929283605008135        4.7098451814131594E-007  0.50070717952499721        1.0000000155750786        1.5575078560203792E-008
   13.362500000000001       0.50946752706409493        3.9987969820690195E-007  0.49053247788483945        1.0000000049489344        4.9489343734165914E-009
   13.387499999999999       0.52055567358603783        3.5633653574641698E-007  0.47944432636907319       0.99999999995511102       -4.4888981420854179E-011
   13.412500000000000       0.53246478240646911        3.4405786654382148E-007  0.46753522015856763        1.0000000025650366        2.5650367385665618E-009
   13.437500000000000       0.54510226059964806        3.4854688380421565E-007  0.45489774858516641        1.0000000091848145        9.1848144645467755E-009
   13.462500000000000       0.55837608149875506        3.5433297826332886E-007  0.44162393502283581        1.0000000165215908        1.6521590873175285E-008
   13.487500000000001       0.57219540833596239        3.5590423508322412E-007  0.42780461470819087        1.0000000230441533        2.3044153252271826E-008
   13.512499999999999       0.58647117407669558        3.5336296119042405E-007  0.41352885468332012        1.0000000287600157        2.8760015702289365E-008
   13.537500000000000       0.60111661450076759        3.4819105293499552E-007  0.39888341936880156        1.0000000338695691        3.3869569149302947E-008
   13.562500000000000       0.61604775379308929        3.4066375259467953E-007  0.38395228458107261        1.0000000383741618        3.8374161848153676E-008
   13.587500000000000       0.63118383997387462        3.3048913122492877E-007  0.36881620211589727        1.0000000420897719        4.2089771890019279E-008
   13.612500000000001       0.64644772854687327        3.1746108802239313E-007  0.35355231633822432        1.0000000448850976        4.4885097638669436E-008
   13.637499999999999       0.66176621317206130        3.0180341513782244E-007  0.33823383355697040        1.0000000467290318        4.6729031644154873E-008
   13.662500000000000       0.67707030334263174        2.8397128540787868E-007  0.32292974432934923        1.0000000476719810        4.7671981029395738E-008
   13.687500000000000       0.69229544955556366        2.6450669449327096E-007  0.30770459824047947        1.0000000477960431        4.7796043123327081E-008
   13.712500000000000       0.70738171705252162        2.4394153522094437E-007  0.29261833014631367        1.0000000471988353        4.7198835284589791E-008
   13.737500000000001       0.72227390962137428        2.2276222878839847E-007  0.27772613635682242        1.0000000459781968        4.5978196694385076E-008
   13.762499999999999       0.73692164544664618        2.0136854444269057E-007  0.26307839877592654        1.0000000442225727        4.4222572714858188E-008
   13.787500000000000       0.75127938740413347        1.8009160218532655E-007  0.24872065460819109        1.0000000420123245        4.2012324508178267E-008
   13.812500000000000       0.76530643054587100        1.5926087652755423E-007  0.23469360889193949        1.0000000394378106        3.9437810461784295E-008
   13.837500000000000       0.77896684978351949        1.3924241913990290E-007  0.22103318682534462        1.0000000366088642        3.6608864051324019E-008
   13.862500000000001       0.79222941101648203        1.2036237548665176E-007  0.20777062261656309        1.0000000336330452        3.3633045126713057E-008
   13.887499999999999       0.80506744916444672        1.0277029451755843E-007  0.19493258141034231        1.0000000305747889        3.0574789033899208E-008
   13.912500000000000       0.81745871672372616        8.6410152106614978E-008  0.18254131072035457        1.0000000274440808        2.7444080785699043E-008
   13.937500000000000       0.82938520651861469        7.1198535032697227E-008  0.17061481772660164        1.0000000242452163        2.4245216279084048E-008
   13.962500000000000       0.84083295227075006        5.7271239117700274E-008  0.15916706877767300        1.0000000210484230        2.1048423004543793E-008
   13.987500000000001       0.85179181053352193        4.5006755313218462E-008  0.14820820746513730        1.0000000179986592        1.7998659229689906E-008
   14.012499999999999       0.86225522751123684        3.4695667846308554E-008  0.13774478770792592        1.0000000152191628        1.5219162707857947E-008
   14.037500000000000       0.87221999428994645        2.6120069401496073E-008  0.12778001839406852        1.0000000126840149        1.2684014949471134E-008
   14.062500000000000       0.88168599393725322        1.8538533099812786E-008  0.11831401627106294        1.0000000102083162        1.0208316192361622E-008
   14.087500000000000       0.89065594367839795        1.1297566083414463E-008  0.10934406394978727        1.0000000076281852        7.6281851946191637E-009
   14.112500000000001       0.89913513496121678        4.6390782131804112E-009  0.10086487008553158        1.0000000050467484        5.0467483525551415E-009
   14.137499999999999       0.90713117386922615       -1.4604726662754252E-010   9.2868829018599247E-002   1.0000000028878253        2.8878254232367340E-009
   14.162500000000000       0.91465372421208690       -1.6958587103384894E-009   8.5346277391395386E-002   1.0000000016034822        1.6034822358790279E-009
   14.187500000000000       0.92171425569605758       -1.1623329340571622E-010   7.8285745504453358E-002   1.0000000012005110        1.2005109129020752E-009
   14.212500000000000       0.92832579959400918        2.3372569977173406E-009   7.1674201426104769E-002   1.0000000010201140        1.0201139932775050E-009
   14.237500000000001       0.93450271399947316        2.5502620796096721E-009   6.5497286125497683E-002   1.0000000001249709        1.2497081147699873E-010
   14.262499999999999       0.94026046002673958       -6.0325925215295604E-010   5.9739538152607054E-002  0.99999999817934659       -1.8206534058151647E-009
   14.287500000000000       0.94561538954527824       -3.9364323751259818E-009   5.4384606638409126E-002  0.99999999618368740       -3.8163125992696223E-009
   14.312500000000000       0.95058454469273557       -4.9833395457980312E-010   4.9415451630475629E-002  0.99999999632321124       -3.6767887623412321E-009
   14.337500000000000       0.95518546970756080        1.6387020977306303E-008   4.4814531011213389E-002   1.0000000007187742        7.1877415130927602E-010
   14.362500000000001       0.95943603625385909        4.7686233183809438E-008   4.0563973465632043E-002   1.0000000097194912        9.7194911008458007E-009
   14.387499999999999       0.96335428373115750        8.5542268667928074E-008   3.6645737170958211E-002   1.0000000209021158        2.0902115704934943E-008
   14.412500000000000       0.96695827558805814        1.1523097906596159E-007   3.3041754070195148E-002   1.0000000296582532        2.9658253297704107E-008
   14.437500000000000       0.97026597149891836        1.2178063590659259E-007   2.9734059764751873E-002   1.0000000312636703        3.1263670208225847E-008
   14.462500000000000       0.97329511408720248        9.7641835161144238E-008   2.6704909216779826E-002   1.0000000233039823        2.3303982299438530E-008
   14.487500000000001       0.97606312843013932        4.6869096353383898E-008   2.3936878589491326E-002   1.0000000070196307        7.0196306545255993E-009
   14.512499999999999       0.97858703310003803       -1.6650896735432629E-008   2.1412953673362531E-002  0.99999998677340052       -1.3226599482329959E-008
   14.537500000000000       0.98088336254433650       -7.5753891764084446E-008   1.9116605447953051E-002  0.99999996799228952       -3.2007710482062635E-008
   14.562500000000000       0.98296810139036050       -1.1745591546758735E-007   1.7031853413533457E-002  0.99999995480389392       -4.5196106079892218E-008
   14.587500000000000       0.98485663123610812       -1.3734275085101753E-007   1.5143317394438593E-002  0.99999994863054675       -5.1369453246685737E-008
   14.612500000000001       0.98656368971865493       -1.3920866768953490E-007   1.3436258567913400E-002  0.99999994828656835       -5.1713431648003905E-008
   14.637499999999999       0.98810334069617523       -1.3115405208746612E-007   1.1896610509148834E-002  0.99999995120532403       -4.8794675966412626E-008
   14.662500000000000       0.98948895383823821       -1.2096262316559886E-007   1.0511001066334945E-002  0.99999995490457316       -4.5095426837171715E-008
   14.687500000000000       0.99073319201977761       -1.1320747529236563E-007   9.2667658900720106E-003  0.99999995790984963       -4.2090150365048373E-008
   14.712500000000000       0.99184800543480633       -1.0889022838262942E-007   8.1519544406206505E-003  0.99999995987542700       -4.0124572997513042E-008
   14.737500000000001       0.99284463186363103       -1.0682653402159774E-007   7.1553292855319091E-003  0.99999996114916290       -3.8850837102977209E-008
   14.762499999999999       0.99373360274570488       -1.0537456814480537E-007   6.2663594804533663E-003  0.99999996222615828       -3.7773841721211454E-008
   14.787500000000000       0.99452475461513556       -1.0349412268237884E-007   5.4752087986413116E-003  0.99999996341377684       -3.6586223162160536E-008
   14.812500000000000       0.99522724523534589       -1.0092374270595342E-007   4.7727195411611852E-003  0.99999996477650710       -3.5223492900193776E-008
   14.837500000000000       0.99584957362401672       -9.7840330477231849E-008   4.1503926211173851E-003  0.99999996624513410       -3.3754865902402287E-008
   14.862500000000001       0.99639960316777620       -9.4471426056608214E-008   3.6003645726557076E-003  0.99999996774043187       -3.2259568127912530E-008
   14.887499999999999       0.99688458714097961       -9.0912207078974953E-008   3.1153820899743430E-003  0.99999996923095391       -3.0769046088785501E-008
   14.912500000000000       0.99731119607270380       -8.7141397281905757E-008   2.6887746541400348E-003  0.99999997072684388       -2.9273156121334409E-008
   14.937500000000000       0.99768554649278129       -8.3110935049882946E-008   2.3144257570176618E-003  0.99999997224979897       -2.7750201025966703E-008
   14.962500000000000       0.99801323062907921       -7.8807686561210188E-008   1.9867431828739408E-003  0.99999997381195316       -2.6188046842179347E-008
   14.987500000000001       0.99829934665225917       -7.4261386371072908E-008   1.7006287599116623E-003  0.99999997541217078       -2.4587829217104229E-008
   15.012499999999999       0.99854852909527514       -6.9523347246807145E-008   1.4514479467302272E-003  0.99999997704200538       -2.2957994616490396E-008
   15.037500000000000       0.99876497911874251       -6.4645972220281810E-008   1.2349995730071795E-003  0.99999997869174972       -2.1308250275353657E-008
   15.062500000000000       0.99895249434266975       -5.9675175278021819E-008   1.0474860099778007E-003  0.99999998035264759       -1.9647352411666930E-008
   15.087500000000000       0.99911449801142638       -5.4652087514881692E-008   8.8548400489496786E-004  0.99999998201632134       -1.7983678657351732E-008
   15.112500000000001       0.99925406729890121       -4.9616560435386131E-008   7.4591637484313950E-004  0.99999998367374432       -1.6326255680709778E-008
   15.137499999999999       0.99937396059568928       -4.4608581810290162E-008   6.2602471924497411E-004  0.99999998531493428       -1.4685065719000079E-008
   15.162500000000000       0.99947664365201661       -3.9667783606583820E-008   5.2334327726040648E-004  0.99999998692927705       -1.3070722948427260E-008
   15.187500000000000       0.99956431447988436       -3.4832501607874877E-008   4.3567402609827701E-004  0.99999998850598260       -1.1494017404523049E-008
   15.212500000000000       0.99963892694534517       -3.0139249337781373E-008   3.6106308904925610E-004  0.99999999003439444       -9.9656055629893103E-009
   15.237500000000001       0.99970221300639062       -2.5622543932280679E-008   2.9777849777104124E-004  0.99999999150416163       -8.4958383661515313E-009
   15.262499999999999       0.99975570357344001       -2.1314774723559767E-008   2.4428933193677789E-004  0.99999999290537678       -7.0946232222368621E-009
   15.287500000000000       0.99980074798804330       -1.7245937541687735E-008   1.9924624068889607E-004  0.99999999422873220       -5.7712677969945503E-009
   15.312500000000000       0.99983853213140872       -1.3443245929061195E-008   1.6146333428949751E-004  0.99999999546569818       -4.5343018229004883E-009
   15.337500000000000       0.99987009518791914       -9.9307305597278548E-009   1.2990142077114666E-004  0.99999999660869032       -3.3913096775251006E-009
   15.362500000000001       0.99989634510011605       -6.7288724761808670E-009   1.0365255110015732E-004  0.99999999765121617       -2.3487838340940925E-009
   15.387499999999999       0.99991807276080880       -3.8542792355647245E-009   8.1925827188928423E-005  0.99999999858799771       -1.4120022928665321E-009
   15.412500000000000       0.99993596499521498       -1.3194318961910600E-009   6.4034419850281729E-005  0.99999999941506523       -5.8493476728926908E-010
   15.437500000000000       0.99995061639154204        8.6751739404750328E-010   4.9383738288481428E-005   1.0000000001298306        1.2983047970038797E-010
   15.462500000000000       0.99996254004234364        2.7028595116076210E-009   3.7460688783434657E-005   1.0000000007311272        7.3112704779276783E-010
   15.487500000000001       0.99997217726155929        4.1873656401935692E-009   2.7823957665707221E-005   1.0000000012192249        1.2192250542497618E-009
   15.512499999999999       0.99997990634348666        5.3262284652007524E-009   2.0095252325783430E-005   1.0000000015958124        1.5958124821580100E-009
   15.537500000000000       0.99998605043026645        6.1289174935382429E-009   1.3951433685479787E-005   1.0000000018639519        1.8639518817309408E-009
   15.562500000000000       0.99999088455387941        6.6089520845356842E-009   9.1174741262479442E-006   1.0000000020280058        2.0280056522992140E-009
   15.587500000000000       0.99999464191736398        6.7836005584049555E-009   5.3601761727804311E-006   1.0000000020935367        2.0935367883723188E-009
   15.612500000000001       0.99999751947805504        6.6735094039745630E-009   2.4825891370151217E-006   1.0000000020671920        2.0671920841763836E-009
   15.637499999999999       0.99999968289324925        6.3022725346162265E-009   3.1906331526418037E-007   1.0000000019565645        1.9565644659991221E-009
   15.662500000000000        1.0000012708859505        5.6959698296076740E-009  -1.2691159101175296E-006   1.0000000017700403        1.7700403365239481E-009
   15.687500000000000        1.0000023990853248        4.8826701536650467E-009  -2.3975686813702888E-006   1.0000000015166435        1.5166434774727122E-009
   15.712500000000000        1.0000031633932562        3.8919273468221634E-009  -3.1621873866904676E-006   1.0000000012058696        1.2058696263750335E-009
   15.737500000000001        1.0000036429250880        2.7542638344245517E-009  -3.6420775607673104E-006   1.0000000008475272        8.4752715956426528E-010
   15.762499999999999        1.0000039025692311        1.5006881826335806E-009  -3.9021176560394717E-006   1.0000000004515750        4.5157499961590020E-010
   15.787500000000000        1.0000039952069848        1.6223115893297619E-010  -3.9951790069918474E-006   1.0000000000279778        2.7977842265158870E-011
   15.812500000000000        1.0000039636305580       -1.2304889257904795E-009  -3.9640439937336020E-006  0.99999999958656427       -4.1343573009555712E-010
   15.837500000000000        1.0000038421940955       -2.6476419206128631E-009  -3.8430571852034562E-006  0.99999999913691040       -8.6308959978964594E-010
   15.862500000000001        1.0000036582293677       -4.0605160827588763E-009  -3.6595411360630087E-006  0.99999999868823164       -1.3117684716235090E-009
   15.887499999999999        1.0000034332548451       -5.4417884020504695E-009  -3.4350055472760544E-006  0.99999999824929786       -1.7507022498364222E-009
   15.912500000000000        1.0000031840040600       -6.7657347493587289E-009  -3.1861756951097459E-006  0.99999999782836491       -2.1716350939726681E-009
   15.937500000000000        1.0000029232965195       -8.0084020350357680E-009  -2.9258633981397378E-006  0.99999999743312140       -2.5668787095867174E-009
   15.962500000000000        1.0000026607719810       -9.1477245915023059E-009  -2.6637013335499062E-006  0.99999999707064746       -2.9293525383167207E-009
   15.987500000000001        1.0000024035066193       -1.0163624726291693E-008  -2.4067592354723522E-006  0.99999999674738382       -3.2526161763968275E-009
   16.012499999999999        1.0000021565275139       -1.1038112264159667E-008  -2.1600584089515994E-006  0.99999999646910498       -3.5308951318313575E-009
   16.037500000000001        1.0000019232399457       -1.1755408253674342E-008  -1.9269990703110755E-006  0.99999999624087543       -3.7591245671819706E-009
   16.062500000000000        1.0000017057802653       -1.2302128677408479E-008  -1.7097132730780182E-006  0.99999999606699219       -3.9330079193433676E-009
   16.087499999999999        1.0000015053054792       -1.2667584749218328E-008  -1.5093545913344461E-006  0.99999999595088784       -4.0491121566788024E-009
   16.112500000000001        1.0000013222292901       -1.2844237814751021E-008  -1.3263343013012684E-006  0.99999999589498878       -4.1050112198348643E-009
   16.137499999999999        1.0000011564130258       -1.2828335031621082E-008  -1.1605125181166627E-006  0.99999999590050770       -4.0994923011794526E-009
   16.162500000000001        1.0000010073187797       -1.2620748497740527E-008  -1.0113515985478115E-006  0.99999999596718114       -4.0328187456140085E-009
   16.187500000000000        1.0000008741310626       -1.2227927308761410E-008  -8.7803810186267747E-007  0.99999999609296075       -3.9070391366635704E-009
   16.212499999999999        1.0000007558524107       -1.1662847279992125E-008  -7.5957870027264775E-007  0.99999999627371039       -3.7262897212286816E-009
   16.237500000000001        1.0000006513776354       -1.0945675796151827E-008  -6.5487463731964967E-007  0.99999999650299809       -3.4970020212909958E-009
   16.262499999999999        1.0000005595507051       -1.0103840213917636E-008  -5.6277863763081026E-007  0.99999999677206752       -3.2279325878903364E-009
   16.287500000000001        1.0000004792076882       -9.1711652733307620E-009  -4.8213756526727162E-007  0.99999999707012288       -2.9298770076735536E-009
   16.312500000000000        1.0000004092085462       -8.1859199093777025E-009  -4.1182360155470433E-007  0.99999999738494461       -2.6150555054726965E-009
   16.337499999999999        1.0000003484600748       -7.1879211446541121E-009  -3.5075625840681090E-007  0.99999999770381642       -2.2961836876334019E-009
   16.362500000000001        1.0000002959317837       -6.2150882336322362E-009  -2.9791715189470200E-007  0.99999999801463180       -1.9853680921499972E-009
   16.387499999999999        1.0000002506660863       -5.3000842552238258E-009  -2.5235912589403625E-007  0.99999999830696040       -1.6930394863834408E-009
   16.412500000000001        1.0000002117839122       -4.4677096030526049E-009  -2.1321103036153475E-007  0.99999999857288180       -1.4271182013914085E-009
   16.437500000000000        1.0000001784866375       -3.7335488372403782E-009  -1.7967921703075523E-007  0.99999999880742041       -1.1925795906364556E-009
   16.462499999999999        1.0000001500551532       -3.1039836472939214E-009  -1.5104661151562589E-007  0.99999999900854164       -9.9145824883350997E-010
   16.487500000000001        1.0000001258468048       -2.5774197858388324E-009  -1.2667004995706218E-007  0.99999999917675475       -8.2324524974808355E-010
   16.512499999999999        1.0000001052909080       -2.1462756813929742E-009  -1.0597642594650944E-007  0.99999999931448202       -6.8551786469583931E-010
   16.537500000000001        1.0000000878834172       -1.7992285300077319E-009  -8.8458075504302775E-008  0.99999999942534168       -5.7465832092873370E-010
   16.562500000000000        1.0000000731812186       -1.5232790562389918E-009  -7.3667730828561695E-008  0.99999999951348784       -4.8651216388861940E-010
   16.587499999999999        1.0000000607963886       -1.3053624390340543E-009  -6.1213294231313661E-008  0.99999999958309438       -4.1690562113672058E-010
   16.612500000000001        1.0000000503906261       -1.1334450948394168E-009  -5.0752619399355202E-008  0.99999999963800668       -3.6199332420494557E-010
   16.637499999999999        1.0000000416699912       -9.9709824077218346E-010  -4.1988435465236236E-008  0.99999999968155573       -3.1844415993020903E-010
   16.662500000000001        1.0000000343800042       -8.8770030937156461E-010  -3.4663508274868803E-008  0.99999999971649589       -2.8350410907762580E-010
   16.687500000000000        1.0000000283011186       -7.9839669684758732E-010  -2.8556100903734911E-008  0.99999999974501763       -2.5498225753040060E-010
   16.712499999999999        1.0000000232445774       -7.2390442826340476E-010  -2.3475770369257595E-008  0.99999999976880705       -2.3119306469254752E-010
   16.737500000000001        1.0000000190486480       -6.6026673480495078E-010  -1.9259518304446895E-008  0.99999999978912968       -2.1087021018217911E-010
   16.762499999999999        1.0000000155752069       -6.0459682853334012E-010  -1.5768298987693831E-008  0.99999999980690790       -1.9309198684425155E-010
   16.787500000000001        1.0000000127066733       -5.5484354708288596E-010  -1.2883877630396454E-008  0.99999999982279564       -1.7720425127265571E-010
   16.812500000000000        1.0000000103432749       -5.0958007413008138E-010  -1.0506024424274198E-008  0.99999999983725052       -1.6274959158124602E-010
   16.837499999999999        1.0000000084006042       -4.6784204183043582E-010  -8.5500248913472509E-009  0.99999999985057930       -1.4942069803680624E-010
   16.862500000000001        1.0000000068074690       -4.2899485519096214E-010  -6.9444840223485710E-009  0.99999999986298505       -1.3701506595964474E-010
   16.887499999999999        1.0000000055039957       -3.9263554191587653E-010  -5.6294000909681775E-009  0.99999999987459565       -1.2540435356811486E-010
   16.912500000000001        1.0000000044399762       -3.5851440699182741E-010  -4.5544835313274168E-009  0.99999999988549260       -1.1450729253681402E-010
   16.937500000000000        1.0000000035734189       -3.2648056689029545E-010  -3.6776965733406173E-009  0.99999999989572230       -1.0427769758791783E-010
   16.962499999999999        1.0000000028693061       -2.9644199866930662E-010  -2.9639902123665225E-009  0.99999999990531596       -9.4684038387526925E-011
   16.987500000000001        1.0000000022985083       -2.6833599635025636E-010  -2.3842163617229132E-009  0.99999999991429189       -8.5708107278037460E-011
   17.012499999999999        1.0000000018368600       -2.4211904437669911E-010  -1.9141945554046159E-009  0.99999999992266542       -7.7334583181709604E-011
   17.037500000000001        1.0000000014643631       -2.1774681944900775E-010  -1.5339142230880821E-009  0.99999999993044886       -6.9551253645272482E-011
   17.062500000000000        1.0000000011645120       -1.9517785452784706E-010  -1.2268552666084204E-009  0.99999999993765676       -6.2343241680196115E-011
   17.087499999999999        1.0000000009237169       -1.7436257538994483E-010  -9.7941136480812265E-010  0.99999999994430555       -5.5694560074925903E-011
   17.112500000000001        1.0000000007308147       -1.5523957844805303E-010  -7.8040207776302070E-010  0.99999999995041267       -4.9587445261067842E-011
   17.137499999999999        1.0000000005766609       -1.3774435224726061E-010  -6.2066138152032814E-010  0.99999999995599953       -4.4000358911944204E-011
   17.162500000000001        1.0000000004537823       -1.2180577022861079E-010  -4.9269172114424989E-010  0.99999999996109057       -3.8909320210223086E-011
   17.187500000000000        1.0000000003560843       -1.0734203348633814E-010  -3.9037401192402262E-010  0.99999999996571021       -3.4289682204757810E-011
   17.212499999999999        1.0000000002786111       -9.4267060097723722E-011  -3.0872524126665911E-010  0.99999999996988587       -3.0114133409142596E-011
   17.237500000000001        1.0000000002173421       -8.2496566111595732E-011  -2.4369642698528289E-010  0.99999999997364575       -2.6354252113947041E-011
   17.262499999999999        1.0000000001690232       -7.1939986362556485E-011  -1.9200467468818620E-010  0.99999999997701861       -2.2981394565135815E-011
   17.287500000000001        1.0000000001310256       -6.2507911687157897E-011  -1.5099395340021158E-010  0.99999999998003164       -1.9968249276303141E-011
   17.312500000000000        1.0000000001012319       -5.4115478984400838E-011  -1.1851998154611258E-010  0.99999999998271194       -1.7288170894858013E-011
   17.337499999999999        1.0000000000779445       -4.6675185640779804E-011  -9.2855293019499794E-011  0.99999999998508926       -1.4910739309925702E-011
   17.362500000000001        1.0000000000597997       -4.0103012500108522E-011  -7.2611143682810560E-011  0.99999999998718858       -1.2811529614964456E-011
   17.387499999999999        1.0000000000457083       -3.4321177922947976E-011  -5.6673430772374061E-011  0.99999999998903488       -1.0965006680407896E-011
   17.412500000000001        1.0000000000348037       -2.9255543904557391E-011  -4.4150239592872566E-011  0.99999999999065348       -9.3465235551093429E-012
   17.437500000000000        1.0000000000263958       -2.4833073042355450E-011  -3.4329011466400034E-011  0.99999999999206679       -7.9332096447615186E-012
   17.462499999999999        1.0000000000199367       -2.0985885206922600E-011  -2.6641651541466892E-011  0.99999999999329503       -6.7048588903162454E-012
   17.487500000000001        1.0000000000149949       -1.7652586731559324E-011  -2.0636171586707650E-011  0.99999999999435873       -5.6412652327253454E-012
   17.512499999999999        1.0000000000112303       -1.4778143693185202E-011  -1.5953697509982664E-011  0.99999999999527667       -4.7233328359652660E-012
   17.537500000000001        1.0000000000083762       -1.2308212649699181E-011  -1.2309869666524676E-011  0.99999999999606637       -3.9337422208518547E-012
   17.562500000000000        1.0000000000062219       -1.0195950712047838E-011  -9.4798310658511621E-012  0.99999999999674205       -3.2578384434600594E-012
   17.587499999999999        1.0000000000046034       -8.3930291754433375E-012  -7.2861388054846360E-012  0.99999999999731726       -2.6827429167042283E-012
   17.612500000000001        1.0000000000033933       -6.8650124918951764E-012  -5.5890513681772959E-012  0.99999999999780420       -2.1957990981036346E-012
   17.637499999999999        1.0000000000024944       -5.5793795646685430E-012  -4.2787422458679660E-012  0.99999999999821576       -1.7843504451775516E-012
   17.662500000000001        1.0000000000018303       -4.4978822973004463E-012  -3.2690716789754907E-012  0.99999999999856126       -1.4388490399142029E-012
   17.687500000000000        1.0000000000013429       -3.5932098453203910E-012  -2.4926157018635756E-012  0.99999999999885036       -1.1497469643018121E-012
   17.712499999999999        1.0000000000009872       -2.8409176841744365E-012  -1.8967073826031603E-012  0.99999999999909051       -9.0949470177292824E-013
   17.737500000000001        1.0000000000007301       -2.2183438385822368E-012  -1.4402910369989046E-012  0.99999999999928979       -7.1009864655025012E-013
   17.762499999999999        1.0000000000005433       -1.7085560257698974E-012  -1.0914279023363833E-012  0.99999999999945188       -5.4800608495497727E-013
   17.787500000000001        1.0000000000004097       -1.2946851765624887E-012  -8.2532264974232564E-013  0.99999999999958433       -4.1566750041965861E-013
   17.812500000000000        1.0000000000003142       -9.6158492966349409E-013  -6.2276535710486504E-013  0.99999999999969147       -3.0864200084579352E-013
   17.837499999999999        1.0000000000002474       -6.9102308666335001E-013  -4.6890413531972045E-013  0.99999999999977840       -2.2160051571518125E-013
   17.862500000000001        1.0000000000001996       -4.7200104532220913E-013  -3.5228031975454802E-013  0.99999999999984734       -1.5276668818842154E-013
   17.887499999999999        1.0000000000001648       -3.0290331199850282E-013  -2.6407169208445803E-013  0.99999999999990064       -9.9253938401488995E-014
   17.912500000000001        1.0000000000001390       -1.7405411125114287E-013  -1.9750015631356038E-013  0.99999999999994149       -5.8397731095283234E-014
   17.937500000000000        1.0000000000001206       -7.6690214396772485E-014  -1.4736913108109573E-013  0.99999999999997324       -2.6867397195928788E-014
   17.962499999999999        1.0000000000001061       -2.4943703079730999E-015  -1.0970303063876228E-013  0.99999999999999645       -3.5527136788005009E-015
   17.987500000000001        1.0000000000000957        5.4552857045217023E-014  -8.1466912816416075E-014   1.0000000000000142        1.4210854715202004E-014
   18.012499999999999        1.0000000000000879        9.7256392334912387E-014  -6.0348939969218425E-014   1.0000000000000275        2.7533531010703882E-014
   18.037500000000001        1.0000000000000802        1.2123019112628366E-013  -4.4591946461791537E-014   1.0000000000000355        3.5527136788005009E-014
   18.062500000000000        1.0000000000000699        1.2527347550244693E-013  -3.2863311982977324E-014   1.0000000000000371        3.7081449022480228E-014
   18.087499999999999        1.0000000000000602        1.1829896012871736E-013  -2.4154649194358571E-014   1.0000000000000360        3.5971225997855072E-014
   18.112500000000001        1.0000000000000520        1.0945968054053243E-013  -1.7704644967893096E-014   1.0000000000000342        3.4194869158454821E-014
   18.137499999999999        1.0000000000000442        1.0405298295035533E-013  -1.2939842439451490E-014   1.0000000000000313        3.1308289294429414E-014
   18.162500000000001        1.0000000000000386        9.6203069158966661E-014  -9.4292936129931260E-015   1.0000000000000293        2.9309887850104133E-014
   18.187500000000000        1.0000000000000335        8.6755283989495091E-014  -6.8499116040232464E-015   1.0000000000000266        2.6645352591003757E-014
   18.212499999999999        1.0000000000000293        7.8275238297813629E-014  -4.9600578910535387E-015   1.0000000000000244        2.4424906541753444E-014
   18.237500000000001        1.0000000000000255        6.9888019640331602E-014  -3.5794532942935802E-015   1.0000000000000220        2.1982415887578100E-014
   18.262499999999999        1.0000000000000222        6.1575818751802274E-014  -2.5739339163306976E-015   1.0000000000000195        1.9539925233402755E-014
   18.287500000000001        1.0000000000000191        5.3048012481884503E-014  -1.8439105527190989E-015   1.0000000000000173        1.7319479184152442E-014
   18.312500000000000        1.0000000000000167        4.7525933046314176E-014  -1.3156524660570992E-015   1.0000000000000153        1.5321077739827160E-014
   18.337499999999999        1.0000000000000151        4.4044877410539321E-014  -9.3472006297706908E-016   1.0000000000000142        1.4210854715202004E-014
   18.362500000000001        1.0000000000000138        4.0021512064121115E-014  -6.6102869700554470E-016   1.0000000000000131        1.3100631690576847E-014
   18.387499999999999        1.0000000000000122        3.7277687219964813E-014  -4.6514762650752848E-016   1.0000000000000118        1.1768364061026659E-014
   18.412500000000001        1.0000000000000107        3.4800543935570900E-014  -3.2553202586375705E-016   1.0000000000000104        1.0436096431476471E-014
   18.437500000000000        1.0000000000000095        3.0292402258631474E-014  -2.2645811503215997E-016   1.0000000000000093        9.3258734068513149E-015
   18.462499999999999        1.0000000000000087        2.6814348778248966E-014  -1.5648682225494688E-016   1.0000000000000084        8.4376949871511897E-015
   18.487500000000001        1.0000000000000073        2.4312845199896039E-014  -1.0732374368364073E-016   1.0000000000000073        7.3274719625260332E-015
   18.512499999999999        1.0000000000000067        2.0749486780666096E-014  -7.2975487112320746E-017   1.0000000000000067        6.6613381477509392E-015
   18.537500000000001        1.0000000000000060        1.8243210803171911E-014  -4.9127097947016378E-017   1.0000000000000060        5.9952043329758453E-015
   18.562500000000000        1.0000000000000051        1.5658688321415285E-014  -3.2683957985101229E-017   1.0000000000000051        5.1070259132757201E-015
   18.587499999999999        1.0000000000000042        1.3592302518658284E-014  -2.1435709435178278E-017   1.0000000000000042        4.2188474935755949E-015
   18.612500000000001        1.0000000000000033        1.1289585145316513E-014  -1.3810458928638874E-017   1.0000000000000033        3.3306690738754696E-015
   18.637499999999999        1.0000000000000024        8.6105559179591032E-015  -8.6955835220276617E-018   1.0000000000000024        2.4424906541753444E-015
   18.662500000000001        1.0000000000000016        4.6020955970395348E-015  -5.3075259149255739E-018   1.0000000000000016        1.5543122344752192E-015
   18.687500000000000        1.0000000000000004        1.1397402983006739E-015  -3.0975141562857375E-018   1.0000000000000004        4.4408920985006262E-016
   18.712499999999999        1.0000000000000000       -5.8004523811341291E-016  -1.6835423747089527E-018   1.0000000000000000        0.0000000000000000     
   18.737500000000001        1.0000000000000000       -1.3367855286888299E-016  -8.0148577567058287E-019   1.0000000000000000        0.0000000000000000     
   18.762499999999999        1.0000000000000000       -7.8591188677101099E-017  -2.7010979845664702E-019   1.0000000000000000        0.0000000000000000     
   18.787500000000001        1.0000000000000000       -4.3239781624487547E-017   3.3867488273362505E-020   1.0000000000000000        0.0000000000000000     
   18.812500000000000        1.0000000000000000       -2.1099373164444431E-017   1.9346602597821031E-019   1.0000000000000000        0.0000000000000000     
   18.837499999999999        1.0000000000000000       -7.6869688358914545E-018   2.6393092002972973E-019   1.0000000000000000        0.0000000000000000     
   18.862500000000001        1.0000000000000000        5.1253700935947631E-020   2.8149894940923163E-019   1.0000000000000000        0.0000000000000000     
   18.887499999999999        1.0000000000000000        4.1750874587541851E-018   2.6951652825345144E-019   1.0000000000000000        0.0000000000000000     
   18.912500000000001        1.0000000000000000        6.0577582817392710E-018   2.4268127798826359E-019   1.0000000000000000        0.0000000000000000     
   18.937500000000000        1.0000000000000000        6.6020023107994113E-018   2.0996109661670653E-019   1.0000000000000000        0.0000000000000000     
   18.962499999999999        1.0000000000000000        6.3910268812817293E-018   1.7658633639683896E-019   1.0000000000000000        0.0000000000000000     
   18.987500000000001        1.0000000000000000        5.7932927174459059E-018   1.4539636017954388E-019   1.0000000000000000        0.0000000000000000     
   19.012499999999999        1.0000000000000000        5.0347153618908488E-018   1.1773946935547667E-019   1.0000000000000000        0.0000000000000000     
   19.037500000000001        1.0000000000000000        4.2480077106105315E-018   9.4066237275977322E-020   1.0000000000000000        0.0000000000000000     
   19.062500000000000        1.0000000000000000        3.5060825690362895E-018   7.4314219020201354E-020   1.0000000000000000        0.0000000000000000     
   19.087499999999999        1.0000000000000000        2.8444151855407983E-018   5.8152141127619694E-020   1.0000000000000000        0.0000000000000000     
   19.112500000000001        1.0000000000000000        2.2758175141817845E-018   4.5130575111085318E-020   1.0000000000000000        0.0000000000000000     
   19.137499999999999        1.0000000000000000        1.8000417391508423E-018   3.4771274707115077E-020   1.0000000000000000        0.0000000000000000     
   19.162500000000001        1.0000000000000000        1.4098954952226982E-018   2.6617005009124005E-020   1.0000000000000000        0.0000000000000000     
   19.187500000000000        1.0000000000000000        1.0950313732777079E-018   2.0256510948652242E-020   1.0000000000000000        0.0000000000000000     
   19.212500000000002        1.0000000000000000        8.4420769256658435E-019   1.5334328748834540E-020   1.0000000000000000        0.0000000000000000     
   19.237500000000001        1.0000000000000000        6.4656192991139169E-019   1.1551768936559063E-020   1.0000000000000000        0.0000000000000000     
   19.262499999999999        1.0000000000000000        4.9226069634155726E-019   8.6631178415900858E-021   1.0000000000000000        0.0000000000000000     
   19.287500000000001        1.0000000000000000        3.7276779327851462E-019   6.4695795884796786E-021   1.0000000000000000        0.0000000000000000     
   19.312500000000000        1.0000000000000000        2.8088823659167947E-019   4.8124753196283575E-021   1.0000000000000000        0.0000000000000000     
   19.337500000000002        1.0000000000000000        2.1068950535448197E-019   3.5665648014714689E-021   1.0000000000000000        0.0000000000000000     
   19.362500000000001        1.0000000000000000        1.5736335806881265E-019   2.6339422238298035E-021   1.0000000000000000        0.0000000000000000     
   19.387499999999999        1.0000000000000000        1.1706651473586034E-019   1.9387032003134580E-021   1.0000000000000000        0.0000000000000000     
   19.412500000000001        1.0000000000000000        8.6762230123575768E-020   1.4224291323777553E-021   1.0000000000000000        0.0000000000000000     
   19.437500000000000        1.0000000000000000        6.4074428267984401E-020   1.0404511815699265E-021   1.0000000000000000        0.0000000000000000     
   19.462500000000002        1.0000000000000000        4.7159657944110709E-020   7.5881425599570215E-022   1.0000000000000000        0.0000000000000000     
   19.487500000000001        1.0000000000000000        3.4598310857792968E-020   5.5184520030111647E-022   1.0000000000000000        0.0000000000000000     
   19.512499999999999        1.0000000000000000        2.5304399648362428E-020   4.0022805448597888E-022   1.0000000000000000        0.0000000000000000     
   19.537500000000001        1.0000000000000000        1.8452103790734428E-020   2.8949595964992138E-022   1.0000000000000000        0.0000000000000000     
   19.562500000000000        1.0000000000000000        1.3416848267599602E-020   2.0885977045027034E-022   1.0000000000000000        0.0000000000000000     
   19.587500000000002        1.0000000000000000        9.7286146416423542E-021   1.5030512235466429E-022   1.0000000000000000        0.0000000000000000     
   19.612500000000001        1.0000000000000000        7.0353252770992590E-021   1.0790113926423759E-022   1.0000000000000000        0.0000000000000000     
   19.637499999999999        1.0000000000000000        5.0743817099084648E-021   7.7274396534895282E-023   1.0000000000000000        0.0000000000000000     
   19.662500000000001        1.0000000000000000        3.6507128317073705E-021   5.5210849614806643E-023   1.0000000000000000        0.0000000000000000     
   19.687500000000000        1.0000000000000000        2.6199605267526756E-021   3.9356127803122599E-023   1.0000000000000000        0.0000000000000000     
   19.712500000000002        1.0000000000000000        1.8756801238258042E-021   2.7990945471902895E-023   1.0000000000000000        0.0000000000000000     
   19.737500000000001        1.0000000000000000        1.3396517854205663E-021   1.9863538758395682E-023   1.0000000000000000        0.0000000000000000     
   19.762499999999999        1.0000000000000000        9.5458448710146034E-022   1.4065160021967568E-023   1.0000000000000000        0.0000000000000000     
   19.787500000000001        1.0000000000000000        6.7864788018571957E-022   9.9379224790585973E-024   1.0000000000000000        0.0000000000000000     
   19.812500000000000        1.0000000000000000        4.8139223765790060E-022   7.0068385299433468E-024   1.0000000000000000        0.0000000000000000     
   19.837500000000002        1.0000000000000000        3.4071673894815390E-022   4.9298742134132260E-024   1.0000000000000000        0.0000000000000000     
   19.862500000000001        1.0000000000000000        2.4062552479303011E-022   3.4613655771174660E-024   1.0000000000000000        0.0000000000000000     
   19.887499999999999        1.0000000000000000        1.6957296218819990E-022   2.4253074353768525E-024   1.0000000000000000        0.0000000000000000     
   19.912500000000001        1.0000000000000000        1.1924769277832158E-022   1.6959099948169339E-024   1.0000000000000000        0.0000000000000000     
   19.937500000000000        1.0000000000000000        8.3682110127493289E-023   1.1834875702976294E-024   1.0000000000000000        0.0000000000000000     
   19.962500000000002        1.0000000000000000        5.8602266600144665E-023   8.2424635067882085E-025   1.0000000000000000        0.0000000000000000     
   19.987500000000001        1.0000000000000000        4.0954763659057087E-023   5.7291432347402611E-025   1.0000000000000000        0.0000000000000000     
   20.012499999999999        1.0000000000000000        2.8563469334586531E-023   3.9743666097103138E-025   1.0000000000000000        0.0000000000000000     
   20.037500000000001        1.0000000000000000        1.9881154728680107E-023   2.7516772207722765E-025   1.0000000000000000        0.0000000000000000     
   20.062500000000000        1.0000000000000000        1.3810306313935000E-023   1.9014440946571343E-025   1.0000000000000000        0.0000000000000000     
   20.087500000000002        1.0000000000000000        9.5741979293724550E-024   1.3113868855532688E-025   1.0000000000000000        0.0000000000000000     
   20.112500000000001        1.0000000000000000        6.6243707428118114E-024   9.0270019635549340E-026   1.0000000000000000        0.0000000000000000     
   20.137499999999999        1.0000000000000000        4.5744113451775030E-024   6.2019097025536890E-026   1.0000000000000000        0.0000000000000000     
   20.162500000000001        1.0000000000000000        3.1526725532506788E-024   4.2528482957150180E-026   1.0000000000000000        0.0000000000000000     
   20.187500000000000        1.0000000000000000        2.1686017958255959E-024   2.9107830373585176E-026   1.0000000000000000        0.0000000000000000     
   20.212500000000002        1.0000000000000000        1.4888187561294911E-024   1.9884644010466798E-026   1.0000000000000000        0.0000000000000000     
   20.237500000000001        1.0000000000000000        1.0201599281638937E-024   1.3558324247255217E-026   1.0000000000000000        0.0000000000000000     
   20.262499999999999        1.0000000000000000        6.9768923656373115E-025   9.2273336407609453E-027   1.0000000000000000        0.0000000000000000     
   20.287500000000001        1.0000000000000000        4.7623974902307474E-025   6.2680130007177228E-027   1.0000000000000000        0.0000000000000000     
   20.312500000000000        1.0000000000000000        3.2446006194816977E-025   4.2497961807295634E-027   1.0000000000000000        0.0000000000000000     
   20.337500000000002        1.0000000000000000        2.2063306480115227E-025   2.8760180727038375E-027   1.0000000000000000        0.0000000000000000     
   20.362500000000001        1.0000000000000000        1.4974594889033557E-025   1.9426779923162065E-027   1.0000000000000000        0.0000000000000000     
   20.387499999999999        1.0000000000000000        1.0144151514020732E-025   1.3097722820678368E-027   1.0000000000000000        0.0000000000000000     
   20.412500000000001        1.0000000000000000        6.8588799971629074E-026   8.8140652647202831E-028   1.0000000000000000        0.0000000000000000     
   20.437500000000000        1.0000000000000000        4.6287937802584138E-026   5.9202712386068646E-028   1.0000000000000000        0.0000000000000000     
   20.462500000000002        1.0000000000000000        3.1178813160597094E-026   3.9690892415371764E-028   1.0000000000000000        0.0000000000000000     
   20.487500000000001        1.0000000000000000        2.0961775280619227E-026   2.6559673486618589E-028   1.0000000000000000        0.0000000000000000     
   20.512499999999999        1.0000000000000000        1.4066062383467240E-026   1.7739261864915223E-028   1.0000000000000000        0.0000000000000000     
   20.537500000000001        1.0000000000000000        9.4208897061493621E-027   1.1825711383364284E-028   1.0000000000000000        0.0000000000000000     
   20.562500000000000        1.0000000000000000        6.2977402307286712E-027   7.8685647292742402E-029   1.0000000000000000        0.0000000000000000     
   20.587500000000002        1.0000000000000000        4.2019335501428399E-027   5.2256160246768581E-029   1.0000000000000000        0.0000000000000000     
   20.612500000000001        1.0000000000000000        2.7982275027717504E-027   3.4637776356631905E-029   1.0000000000000000        0.0000000000000000     
   20.637499999999999        1.0000000000000000        1.8598745937512471E-027   2.2915505344043139E-029   1.0000000000000000        0.0000000000000000     
   20.662500000000001        1.0000000000000000        1.2338094545837182E-027   1.5131143562307518E-029   1.0000000000000000        0.0000000000000000     
   20.687500000000000        1.0000000000000000        8.1690750115213715E-028   9.9717741247822803E-030   1.0000000000000000        0.0000000000000000     
   20.712500000000002        1.0000000000000000        5.3982644637130595E-028   6.5588316574940981E-030   1.0000000000000000        0.0000000000000000     
   20.737500000000001        1.0000000000000000        3.5603080319621375E-028   4.3055475874853838E-030   1.0000000000000000        0.0000000000000000     
   20.762499999999999        1.0000000000000000        2.3435180697077451E-028   2.8207987245560845E-030   1.0000000000000000        0.0000000000000000     
   20.787500000000001        1.0000000000000000        1.5395401106690961E-028   1.8443823186073105E-030   1.0000000000000000        0.0000000000000000     
   20.812500000000000        1.0000000000000000        1.0093685843288181E-028   1.2035320808726063E-030   1.0000000000000000        0.0000000000000000     
   20.837500000000002        1.0000000000000000        6.6044727070701895E-029   7.8376218996067246E-031   1.0000000000000000        0.0000000000000000     
   20.862500000000001        1.0000000000000000        4.3126974988607181E-029   5.0935688393026744E-031   1.0000000000000000        0.0000000000000000     
   20.887499999999999        1.0000000000000000        2.8104414418992469E-029   3.3034049376966127E-031   1.0000000000000000        0.0000000000000000     
   20.912500000000001        1.0000000000000000        1.8277057177266290E-029   2.1379270368282547E-031   1.0000000000000000        0.0000000000000000     
   20.937500000000000        1.0000000000000000        1.1861370971153185E-029   1.3807152218851964E-031   1.0000000000000000        0.0000000000000000     
   20.962500000000002        1.0000000000000000        7.6815744820355461E-030   8.8978120079168246E-032   1.0000000000000000        0.0000000000000000     
   20.987500000000001        1.0000000000000000        4.9641084613342773E-030   5.7215909830623633E-032   1.0000000000000000        0.0000000000000000     
   21.012499999999999        1.0000000000000000        3.2010749415332595E-030   3.6710492813634709E-032   1.0000000000000000        0.0000000000000000     
   21.037500000000001        1.0000000000000000        2.0596848596390560E-030   2.3501059027451147E-032   1.0000000000000000        0.0000000000000000     
   21.062500000000000        1.0000000000000000        1.3223354241098599E-030   1.5010354148211414E-032   1.0000000000000000        0.0000000000000000     
   21.087500000000002        1.0000000000000000        8.4703746924368281E-031   9.5649239501532236E-033   1.0000000000000000        0.0000000000000000     
   21.112500000000001        1.0000000000000000        5.4133543843152517E-031   6.0804831399163163E-033   1.0000000000000000        0.0000000000000000     
   21.137499999999999        1.0000000000000000        3.4515501636234523E-031   3.8560036727070927E-033   1.0000000000000000        0.0000000000000000     
   21.162500000000001        1.0000000000000000        2.1954573213268162E-031   2.4392369789888459E-033   1.0000000000000000        0.0000000000000000     
   21.187500000000000        1.0000000000000000        1.3930797741261357E-031   1.5390739813910126E-033   1.0000000000000000        0.0000000000000000     
   21.212500000000002        1.0000000000000000        8.8174276820318582E-032   9.6855130825892879E-034   1.0000000000000000        0.0000000000000000     
   21.237500000000001        1.0000000000000000        5.5666621042960849E-032   6.0786706876282343E-034   1.0000000000000000        0.0000000000000000     
   21.262499999999999        1.0000000000000000        3.5051285009315385E-032   3.8043343360614230E-034   1.0000000000000000        0.0000000000000000     
   21.287500000000001        1.0000000000000000        2.2010749145638412E-032   2.3740477647782593E-034   1.0000000000000000        0.0000000000000000     
   21.312500000000000        1.0000000000000000        1.3783174044582156E-032   1.4770400170700245E-034   1.0000000000000000        0.0000000000000000     
   21.337500000000002        1.0000000000000000        8.6060608044954666E-033   9.1607751965685422E-035   1.0000000000000000        0.0000000000000000     
   21.362500000000001        1.0000000000000000        5.3573783449061008E-033   5.6630082901063941E-035   1.0000000000000000        0.0000000000000000     
   21.387499999999999        1.0000000000000000        3.3245957951233944E-033   3.4887226629489285E-035   1.0000000000000000        0.0000000000000000     
   21.412500000000001        1.0000000000000000        2.0563770816334291E-033   2.1414553959055358E-035   1.0000000000000000        0.0000000000000000     
   21.437500000000000        1.0000000000000000        1.2675769866679238E-033   1.3094284511348118E-035   1.0000000000000000        0.0000000000000000     
   21.462500000000002        1.0000000000000000        7.7852743794380574E-034   7.9740080415872662E-036   1.0000000000000000        0.0000000000000000     
   21.487500000000001        1.0000000000000000        4.7633202910533814E-034   4.8346788215293583E-036   1.0000000000000000        0.0000000000000000     
   21.512499999999999        1.0000000000000000        2.9025233586579274E-034   2.9174687377841519E-036   1.0000000000000000        0.0000000000000000     
   21.537500000000001        1.0000000000000000        1.7609532671813252E-034   1.7515238589726884E-036   1.0000000000000000        0.0000000000000000     
   21.562500000000000        1.0000000000000000        1.0633601202491264E-034   1.0456478552694505E-036   1.0000000000000000        0.0000000000000000     
   21.587500000000002        1.0000000000000000        6.3885214881523070E-035   6.2037919792687754E-037   1.0000000000000000        0.0000000000000000     
   21.612500000000001        1.0000000000000000        3.8168086277752633E-035   3.6552307665998827E-037   1.0000000000000000        0.0000000000000000     
   21.637499999999999        1.0000000000000000        2.2663596583518555E-035   2.1367925907200443E-037   1.0000000000000000        0.0000000000000000     
   21.662500000000001        1.0000000000000000        1.3365229300324051E-035   1.2379300618272909E-037   1.0000000000000000        0.0000000000000000     
   21.687500000000000        1.0000000000000000        7.8209073433664920E-036   7.0967737433281887E-038   1.0000000000000000        0.0000000000000000     
   21.712500000000002        1.0000000000000000        4.5360798293547998E-036   4.0177540827424724E-038   1.0000000000000000        0.0000000000000000     
   21.737500000000001        1.0000000000000000        2.6038209518128897E-036   2.2400711100626886E-038   1.0000000000000000        0.0000000000000000     
   21.762499999999999        1.0000000000000000        1.4763960367311535E-036   1.2251213589931621E-038   1.0000000000000000        0.0000000000000000     
   21.787500000000001        1.0000000000000000        8.2470236414437989E-037   6.5336699609188605E-039   1.0000000000000000        0.0000000000000000     
   21.812500000000000        1.0000000000000000        4.5211170132651453E-037   3.3656122826606104E-039   1.0000000000000000        0.0000000000000000     
   21.837500000000002        1.0000000000000000        2.4187348630293282E-037   1.6468093475877190E-039   1.0000000000000000        0.0000000000000000     
   21.862500000000001        1.0000000000000000        1.2514504965899455E-037   7.4005458585383451E-040   1.0000000000000000        0.0000000000000000     
   21.887499999999999        1.0000000000000000        6.1649967672282345E-038   2.8021514492889683E-040   1.0000000000000000        0.0000000000000000     
   21.912500000000001        1.0000000000000000        2.8035324023193786E-038   6.0702145242624481E-041   1.0000000000000000        0.0000000000000000     
   21.937500000000000        1.0000000000000000        1.0901813529494934E-038  -3.3570578554547957E-041   1.0000000000000000        0.0000000000000000     
   21.962500000000002        1.0000000000000000        2.6564274322878793E-039  -6.5473081057317401E-041   1.0000000000000000        0.0000000000000000     
   21.987500000000001        1.0000000000000000       -9.3877104727595136E-040  -6.8480673549608954E-041   1.0000000000000000        0.0000000000000000     
   22.012499999999999        1.0000000000000000       -2.2044810998316047E-039  -5.9796508544738485E-041   1.0000000000000000        0.0000000000000000     
   22.037500000000001        1.0000000000000000       -2.3803097046671420E-039  -4.7806853029737855E-041   1.0000000000000000        0.0000000000000000     
   22.062500000000000        1.0000000000000000       -2.1061703913201725E-039  -3.6255192610170312E-041   1.0000000000000000        0.0000000000000000     
   22.087500000000002        1.0000000000000000       -1.6961817383605486E-039  -2.6537038924666110E-041   1.0000000000000000        0.0000000000000000     
   22.112500000000001        1.0000000000000000       -1.2922928189645756E-039  -1.8932131579061800E-041   1.0000000000000000        0.0000000000000000     
   22.137499999999999        1.0000000000000000       -9.4893064896138101E-040  -1.3245203133640597E-041   1.0000000000000000        0.0000000000000000     
   22.162500000000001        1.0000000000000000       -6.7858430650637785E-040  -9.1240371426778436E-042   1.0000000000000000        0.0000000000000000     
   22.187500000000000        1.0000000000000000       -4.7560499505719854E-040  -6.2059896709254439E-042   1.0000000000000000        0.0000000000000000     
   22.212500000000002        1.0000000000000000       -3.2809107534097981E-040  -4.1765758318550990E-042   1.0000000000000000        0.0000000000000000     
   22.237500000000001        1.0000000000000000       -2.2341907652170800E-040  -2.7853583006577158E-042   1.0000000000000000        0.0000000000000000     
   22.262499999999999        1.0000000000000000       -1.5050247041257410E-040  -1.8429124519569287E-042   1.0000000000000000        0.0000000000000000     
   22.287500000000001        1.0000000000000000       -1.0045022841852980E-040  -1.2108565127495531E-042   1.0000000000000000        0.0000000000000000     
   22.312500000000000        1.0000000000000000       -6.6507095695721647E-041  -7.9061626555820780E-043   1.0000000000000000        0.0000000000000000     
   22.337500000000002        1.0000000000000000       -4.3722653657345469E-041  -5.1331529845877651E-043   1.0000000000000000        0.0000000000000000     
   22.362500000000001        1.0000000000000000       -2.8562413518857186E-041  -3.3156006649186893E-043   1.0000000000000000        0.0000000000000000     
   22.387499999999999        1.0000000000000000       -1.8552363726655362E-041  -2.1314641929178998E-043   1.0000000000000000        0.0000000000000000     
   22.412500000000001        1.0000000000000000       -1.1987763362991829E-041  -1.3642112634878355E-043   1.0000000000000000        0.0000000000000000     
   22.437500000000000        1.0000000000000000       -7.7089174314747648E-042  -8.6956149499852704E-044   1.0000000000000000        0.0000000000000000     
   22.462500000000002        1.0000000000000000       -4.9353468192121223E-042  -5.5213215517470369E-044   1.0000000000000000        0.0000000000000000     
   22.487500000000001        1.0000000000000000       -3.1465928923970255E-042  -3.4930423520036933E-044   1.0000000000000000        0.0000000000000000     
   22.512499999999999        1.0000000000000000       -1.9983559299732991E-042  -2.2022385039169189E-044   1.0000000000000000        0.0000000000000000     
   22.537500000000001        1.0000000000000000       -1.2644743732479330E-042  -1.3838717344195101E-044   1.0000000000000000        0.0000000000000000     
   22.562500000000000        1.0000000000000000       -7.9732426698678161E-043  -8.6688390548565835E-045   1.0000000000000000        0.0000000000000000     
   22.587500000000002        1.0000000000000000       -5.0109495620665008E-043  -5.4139587244028186E-045   1.0000000000000000        0.0000000000000000     
   22.612500000000001        1.0000000000000000       -3.1392700907160042E-043  -3.3713735054261725E-045   1.0000000000000000        0.0000000000000000     
   22.637499999999999        1.0000000000000000       -1.9607262618560638E-043  -2.0935357874244367E-045   1.0000000000000000        0.0000000000000000     
   22.662500000000001        1.0000000000000000       -1.2210530915067479E-043  -1.2965059981594751E-045   1.0000000000000000        0.0000000000000000     
   22.687500000000000        1.0000000000000000       -7.5827307827018173E-044  -8.0080044354913861E-046   1.0000000000000000        0.0000000000000000     
   22.712500000000002        1.0000000000000000       -4.6960178447491146E-044  -4.9335691583419362E-046   1.0000000000000000        0.0000000000000000     
   22.737500000000001        1.0000000000000000       -2.9005628177001607E-044  -3.0318918933625379E-046   1.0000000000000000        0.0000000000000000     
   22.762499999999999        1.0000000000000000       -1.7869611631137580E-044  -1.8586923393915027E-046   1.0000000000000000        0.0000000000000000     
   22.787500000000001        1.0000000000000000       -1.0981382105197733E-044  -1.1367525825690973E-046   1.0000000000000000        0.0000000000000000     
   22.812500000000000        1.0000000000000000       -6.7318425619100211E-045  -6.9360185538093365E-047   1.0000000000000000        0.0000000000000000     
   22.837500000000002        1.0000000000000000       -4.1168925941797074E-045  -4.2224033466193172E-047   1.0000000000000000        0.0000000000000000     
   22.862500000000001        1.0000000000000000       -2.5118007790191216E-045  -2.5646729095768869E-047   1.0000000000000000        0.0000000000000000     
   22.887499999999999        1.0000000000000000       -1.5289751324920912E-045  -1.5543297040237255E-047   1.0000000000000000        0.0000000000000000     
   22.912500000000001        1.0000000000000000       -9.2860928723182511E-046  -9.3995687450842749E-048   1.0000000000000000        0.0000000000000000     
   22.937500000000000        1.0000000000000000       -5.6272893027566535E-046  -5.6720468754061665E-048   1.0000000000000000        0.0000000000000000     
   22.962500000000002        1.0000000000000000       -3.4026238545341074E-046  -3.4154752906067137E-048   1.0000000000000000        0.0000000000000000     
   22.987500000000001        1.0000000000000000       -2.0530083809161167E-046  -2.0523586779604549E-048   1.0000000000000000        0.0000000000000000     
   23.012499999999999        1.0000000000000000       -1.2360670874264642E-046  -1.2307122918476117E-048   1.0000000000000000        0.0000000000000000     
   23.037500000000001        1.0000000000000000       -7.4264168577516619E-047  -7.3649617900012627E-049   1.0000000000000000        0.0000000000000000     
   23.062500000000000        1.0000000000000000       -4.4525933474865223E-047  -4.3984926426551162E-049   1.0000000000000000        0.0000000000000000     
   23.087500000000002        1.0000000000000000       -2.6641137826771576E-047  -2.6215892602995563E-049   1.0000000000000000        0.0000000000000000     
   23.112500000000001        1.0000000000000000       -1.5907697613285700E-047  -1.5594094180714540E-049   1.0000000000000000        0.0000000000000000     
   23.137499999999999        1.0000000000000000       -9.4794853599162619E-048  -9.2575713125537034E-050   1.0000000000000000        0.0000000000000000     
   23.162500000000001        1.0000000000000000       -5.6375763551443306E-048  -5.4850613060290479E-050   1.0000000000000000        0.0000000000000000     
   23.187500000000000        1.0000000000000000       -3.3460859114740385E-048  -3.2435377563913259E-050   1.0000000000000000        0.0000000000000000     
   23.212500000000002        1.0000000000000000       -1.9820967345566911E-048  -1.9143198758050567E-050   1.0000000000000000        0.0000000000000000     
   23.237500000000001        1.0000000000000000       -1.1718210369302889E-048  -1.1276457228634172E-050   1.0000000000000000        0.0000000000000000     
   23.262499999999999        1.0000000000000000       -6.9143518196650448E-049  -6.6297559048289320E-051   1.0000000000000000        0.0000000000000000     
   23.287500000000001        1.0000000000000000       -4.0719267378893090E-049  -3.8903863218031248E-051   1.0000000000000000        0.0000000000000000     
   23.312500000000000        1.0000000000000000       -2.3933754222178935E-049  -2.2785652254435812E-051   1.0000000000000000        0.0000000000000000     
   23.337500000000002        1.0000000000000000       -1.4040666818145494E-049  -1.3320071556749177E-051   1.0000000000000000        0.0000000000000000     
   23.362500000000001        1.0000000000000000       -8.2211750773249669E-050  -7.7719577881653438E-052   1.0000000000000000        0.0000000000000000     
   23.387499999999999        1.0000000000000000       -4.8045434995581628E-050  -4.5262145940160183E-052   1.0000000000000000        0.0000000000000000     
   23.412500000000001        1.0000000000000000       -2.8024950390013004E-050  -2.6310091929376496E-052   1.0000000000000000        0.0000000000000000     
   23.437500000000000        1.0000000000000000       -1.6316015358030419E-050  -1.5264881502937303E-052   1.0000000000000000        0.0000000000000000     
   23.462500000000002        1.0000000000000000       -9.4811618309023920E-051  -8.8399403841141639E-053   1.0000000000000000        0.0000000000000000     
   23.487500000000001        1.0000000000000000       -5.4990608375323504E-051  -5.1096446478541001E-053   1.0000000000000000        0.0000000000000000     
   23.512499999999999        1.0000000000000000       -3.1834347729726853E-051  -2.9479344189765325E-053   1.0000000000000000        0.0000000000000000     
   23.537500000000001        1.0000000000000000       -1.8394350585733356E-051  -1.6975815671931173E-053   1.0000000000000000        0.0000000000000000     
   23.562500000000000        1.0000000000000000       -1.0608507685688369E-051  -9.7572810114471337E-054   1.0000000000000000        0.0000000000000000     
   23.587500000000002        1.0000000000000000       -6.1066830137797183E-052  -5.5977252420430313E-054   1.0000000000000000        0.0000000000000000     
   23.612500000000001        1.0000000000000000       -3.5086275853980346E-052  -3.2053678312137814E-054   1.0000000000000000        0.0000000000000000     
   23.637499999999999        1.0000000000000000       -2.0120983497181311E-052  -1.8320034176660155E-054   1.0000000000000000        0.0000000000000000     
   23.662500000000001        1.0000000000000000       -1.1517017838829751E-052  -1.0450931806793853E-054   1.0000000000000000        0.0000000000000000     
   23.687500000000000        1.0000000000000000       -6.5797332635313854E-053  -5.9506160591193557E-055   1.0000000000000000        0.0000000000000000     
   23.712500000000002        1.0000000000000000       -3.7519072647196500E-053  -3.3817733858974057E-055   1.0000000000000000        0.0000000000000000     
   23.737500000000001        1.0000000000000000       -2.1353507968667264E-053  -1.9182261748395672E-055   1.0000000000000000        0.0000000000000000     
   23.762499999999999        1.0000000000000000       -1.2129896037902810E-053  -1.0859867791415680E-055   1.0000000000000000        0.0000000000000000     
   23.787500000000001        1.0000000000000000       -6.8772152726578657E-054  -6.1364179093477268E-056   1.0000000000000000        0.0000000000000000     
   23.812500000000000        1.0000000000000000       -3.8916378335309943E-054  -3.4607226036255261E-056   1.0000000000000000        0.0000000000000000     
   23.837500000000002        1.0000000000000000       -2.1979236424615309E-054  -1.9479394635684126E-056   1.0000000000000000        0.0000000000000000     
   23.862500000000001        1.0000000000000000       -1.2389359097478873E-054  -1.0942984094359176E-056   1.0000000000000000        0.0000000000000000     
   23.887499999999999        1.0000000000000000       -6.9700569339808008E-055  -6.1353880791481271E-057   1.0000000000000000        0.0000000000000000     
   23.912500000000001        1.0000000000000000       -3.9135395959129135E-055  -3.4331123728869179E-057   1.0000000000000000        0.0000000000000000     
   23.937500000000000        1.0000000000000000       -2.1930230472273720E-055  -1.9171975410708776E-057   1.0000000000000000        0.0000000000000000     
   23.962500000000002        1.0000000000000000       -1.2264512020627146E-055  -1.0684915223873540E-057   1.0000000000000000        0.0000000000000000     
   23.987500000000001        1.0000000000000000       -6.8451647020682899E-056  -5.9428188003041165E-058   1.0000000000000000        0.0000000000000000     
   24.012499999999999        1.0000000000000000       -3.8127326719623900E-056  -3.2985430471736925E-058   1.0000000000000000        0.0000000000000000     
   24.037500000000001        1.0000000000000000       -2.1193329554139283E-056  -1.8270496183463198E-058   1.0000000000000000        0.0000000000000000     
   24.062500000000000        1.0000000000000000       -1.1756097807155828E-056  -1.0098722129959222E-058   1.0000000000000000        0.0000000000000000     
   24.087500000000002        1.0000000000000000       -6.5075617076473767E-057  -5.5700463949662539E-059   1.0000000000000000        0.0000000000000000     
   24.112500000000001        1.0000000000000000       -3.5946245041661238E-057  -3.0655956614233865E-059   1.0000000000000000        0.0000000000000000     
   24.137499999999999        1.0000000000000000       -1.9813304917904750E-057  -1.6835297936100424E-059   1.0000000000000000        0.0000000000000000     
   24.162500000000001        1.0000000000000000       -1.0897212066413718E-057  -9.2248973339709719E-060   1.0000000000000000        0.0000000000000000     
   24.187500000000000        1.0000000000000000       -5.9801860091922149E-058  -5.0433672488948488E-060   1.0000000000000000        0.0000000000000000     
   24.212500000000002        1.0000000000000000       -3.2744562031485728E-058  -2.7509323673026957E-060   1.0000000000000000        0.0000000000000000     
   24.237500000000001        1.0000000000000000       -1.7888412517213436E-058  -1.4969927734215460E-060   1.0000000000000000        0.0000000000000000     
   24.262499999999999        1.0000000000000000       -9.7497576106573875E-059  -8.1267746647322129E-061   1.0000000000000000        0.0000000000000000     
   24.287500000000001        1.0000000000000000       -5.3013281756346029E-059  -4.4010015027841388E-061   1.0000000000000000        0.0000000000000000     
   24.312500000000000        1.0000000000000000       -2.8755559247660289E-059  -2.3773503671066687E-061   1.0000000000000000        0.0000000000000000     
   24.337500000000002        1.0000000000000000       -1.5558950740279210E-059  -1.2808964949660763E-061   1.0000000000000000        0.0000000000000000     
   24.362500000000001        1.0000000000000000       -8.3971643663166147E-060  -6.8830618219902774E-062   1.0000000000000000        0.0000000000000000     
   24.387499999999999        1.0000000000000000       -4.5201038955579758E-060  -3.6885873744012290E-062   1.0000000000000000        0.0000000000000000     
   24.412500000000001        1.0000000000000000       -2.4265754031195390E-060  -1.9711018614526870E-062   1.0000000000000000        0.0000000000000000     
   24.437500000000000        1.0000000000000000       -1.2990657352204038E-060  -1.0502281438401470E-062   1.0000000000000000        0.0000000000000000     
   24.462500000000002        1.0000000000000000       -6.9345511752871019E-061  -5.5787030796367588E-063   1.0000000000000000        0.0000000000000000     
   24.487500000000001        1.0000000000000000       -3.6906961798355708E-061  -2.9539337515972890E-063   1.0000000000000000        0.0000000000000000     
   24.512499999999999        1.0000000000000000       -1.9581583325713469E-061  -1.5589112753938817E-063   1.0000000000000000        0.0000000000000000     
   24.537500000000001        1.0000000000000000       -1.0355636159240008E-061  -8.1982536717146317E-064   1.0000000000000000        0.0000000000000000     
   24.562500000000000        1.0000000000000000       -5.4579168515575156E-062  -4.2955221084531517E-064   1.0000000000000000        0.0000000000000000     
   24.587500000000002        1.0000000000000000       -2.8662900561619067E-062  -2.2418551793391564E-064   1.0000000000000000        0.0000000000000000     
   24.612500000000001        1.0000000000000000       -1.4995699195341492E-062  -1.1651522807140450E-064   1.0000000000000000        0.0000000000000000     
   24.637499999999999        1.0000000000000000       -7.8138101781245418E-063  -6.0284902749158313E-065   1.0000000000000000        0.0000000000000000     
   24.662500000000001        1.0000000000000000       -4.0540358456659506E-063  -3.1040477826239079E-065   1.0000000000000000        0.0000000000000000     
   24.687500000000000        1.0000000000000000       -2.0936246427440695E-063  -1.5898469481144522E-065   1.0000000000000000        0.0000000000000000     
   24.712500000000002        1.0000000000000000       -1.0757916800880212E-063  -8.0958820085114328E-066   1.0000000000000000        0.0000000000000000     
   24.737500000000001        1.0000000000000000       -5.4976120380454081E-064  -4.0961922944636922E-066   1.0000000000000000        0.0000000000000000     
   24.762499999999999        1.0000000000000000       -2.7924955139037533E-064  -2.0576150750415747E-066   1.0000000000000000        0.0000000000000000     
   24.787500000000001        1.0000000000000000       -1.4089124908063673E-064  -1.0251526365912756E-066   1.0000000000000000        0.0000000000000000     
   24.812500000000000        1.0000000000000000       -7.0546591336079187E-065  -5.0594864974852991E-067   1.0000000000000000        0.0000000000000000     
   24.837500000000002        1.0000000000000000       -3.5018418148513575E-065  -2.4694545902010209E-067   1.0000000000000000        0.0000000000000000     
   24.862500000000001        1.0000000000000000       -1.7208198715692467E-065  -1.1893440292825178E-067   1.0000000000000000        0.0000000000000000     
   24.887499999999999        1.0000000000000000       -8.3557394391063999E-066  -5.6348643071570935E-068   1.0000000000000000        0.0000000000000000     
   24.912500000000001        1.0000000000000000       -3.9989278201500191E-066  -2.6144620119934616E-068   1.0000000000000000        0.0000000000000000     
   24.937500000000000        1.0000000000000000       -1.8795524313355355E-066  -1.1798465749609450E-068   1.0000000000000000        0.0000000000000000     
   24.962500000000002        1.0000000000000000       -8.6300422811013697E-067  -5.1205107069787021E-069   1.0000000000000000        0.0000000000000000     
   24.987500000000001        1.0000000000000000       -3.8387991338398000E-067  -2.0936648720281629E-069   1.0000000000000000        0.0000000000000000     


==> PERTLARweno5noGF_fine_2.dat <==
x                       h                         u                           b                      eta                         DH
   1.2500000000000001E-002   1.0000000000000000       -7.6775982676797278E-067   2.0936648720281920E-069   1.0000000000000000        0.0000000000000000     
   3.7500000000000006E-002   1.0000000000000000       -1.7260084562203746E-066   5.1205107069790089E-069   1.0000000000000000        0.0000000000000000     
   6.2500000000000000E-002   1.0000000000000000       -3.7591048626710857E-066   1.1798465749609452E-068   1.0000000000000000        0.0000000000000000     
   8.7500000000000008E-002   1.0000000000000000       -7.9978556403005263E-066   2.6144620119936218E-068   1.0000000000000000        0.0000000000000000     
  0.11250000000000000        1.0000000000000000       -1.6711478878212418E-065   5.6348643071569576E-068   1.0000000000000000        0.0000000000000000     
  0.13750000000000001        1.0000000000000000       -3.4416397431385314E-065   1.1893440292825305E-067   1.0000000000000000        0.0000000000000000     
  0.16250000000000003        1.0000000000000000       -7.0036836297030971E-065   2.4694545902011550E-067   1.0000000000000000        0.0000000000000000     
  0.18750000000000003        1.0000000000000000       -1.4109318267215861E-064   5.0594864974852991E-067   1.0000000000000000        0.0000000000000000     
  0.21250000000000002        1.0000000000000000       -2.8178249816128631E-064   1.0251526365913216E-066   1.0000000000000000        0.0000000000000000     
  0.23750000000000002        1.0000000000000000       -5.5849910278074311E-064   2.0576150750415497E-066   1.0000000000000000        0.0000000000000000     
  0.26250000000000001        1.0000000000000000       -1.0995224076091023E-063   4.0961922944637644E-066   1.0000000000000000        0.0000000000000000     
  0.28750000000000003        1.0000000000000000       -2.1515833601761617E-063   8.0958820085118376E-066   1.0000000000000000        0.0000000000000000     
  0.31250000000000006        1.0000000000000000       -4.1872492854881346E-063   1.5898469481144524E-065   1.0000000000000000        0.0000000000000000     
  0.33750000000000002        1.0000000000000000       -8.1080716913322703E-063   3.1040477826240454E-065   1.0000000000000000        0.0000000000000000     
  0.36250000000000004        1.0000000000000000       -1.5627620356248967E-062   6.0284902749157613E-065   1.0000000000000000        0.0000000000000000     
  0.38750000000000001        1.0000000000000000       -2.9991398390683654E-062   1.1651522807140652E-064   1.0000000000000000        0.0000000000000000     
  0.41250000000000003        1.0000000000000000       -5.7325801123240388E-062   2.2418551793392465E-064   1.0000000000000000        0.0000000000000000     
  0.43750000000000006        1.0000000000000000       -1.0915833703115071E-061   4.2955221084531517E-064   1.0000000000000000        0.0000000000000000     
  0.46250000000000002        1.0000000000000000       -2.0711272318481077E-061   8.1982536717150405E-064   1.0000000000000000        0.0000000000000000     
  0.48750000000000004        1.0000000000000000       -3.9163166651426661E-061   1.5589112753938641E-063   1.0000000000000000        0.0000000000000000     
  0.51249999999999996        1.0000000000000000       -7.3813923596712868E-061   2.9539337515973397E-063   1.0000000000000000        0.0000000000000000     
  0.53749999999999998        1.0000000000000000       -1.3869102350574870E-060   5.5787030796370351E-063   1.0000000000000000        0.0000000000000000     
  0.56250000000000000        1.0000000000000000       -2.5981314704408092E-060   1.0502281438401470E-062   1.0000000000000000        0.0000000000000000     
  0.58750000000000002        1.0000000000000000       -4.8531508062392852E-060   1.9711018614527678E-062   1.0000000000000000        0.0000000000000000     
  0.61250000000000004        1.0000000000000000       -9.0402077911158322E-060   3.6885873744011880E-062   1.0000000000000000        0.0000000000000000     
  0.63749999999999996        1.0000000000000000       -1.6794328732633535E-059   6.8830618219903931E-062   1.0000000000000000        0.0000000000000000     
  0.66249999999999998        1.0000000000000000       -3.1117901480559960E-059   1.2808964949661364E-061   1.0000000000000000        0.0000000000000000     
  0.68750000000000000        1.0000000000000000       -5.7511118495320649E-059   2.3773503671066687E-061   1.0000000000000000        0.0000000000000000     
  0.71250000000000002        1.0000000000000000       -1.0602656351269645E-058   4.4010015027843233E-061   1.0000000000000000        0.0000000000000000     
  0.73750000000000004        1.0000000000000000       -1.9499515221314577E-058   8.1267746647321258E-061   1.0000000000000000        0.0000000000000000     
  0.76249999999999996        1.0000000000000000       -3.5776825034427452E-058   1.4969927734215714E-060   1.0000000000000000        0.0000000000000000     
  0.78749999999999998        1.0000000000000000       -6.5489124062973337E-058   2.7509323673027775E-060   1.0000000000000000        0.0000000000000000     
  0.81250000000000000        1.0000000000000000       -1.1960372018384421E-057   5.0433672488948499E-060   1.0000000000000000        0.0000000000000000     
  0.83750000000000002        1.0000000000000000       -2.1794424132828492E-057   9.2248973339714174E-060   1.0000000000000000        0.0000000000000000     
  0.86250000000000004        1.0000000000000000       -3.9626609835808776E-057   1.6835297936100076E-059   1.0000000000000000        0.0000000000000000     
  0.88749999999999996        1.0000000000000000       -7.1892490083323314E-057   3.0655956614234126E-059   1.0000000000000000        0.0000000000000000     
  0.91249999999999998        1.0000000000000000       -1.3015123415295349E-056   5.5700463949664988E-059   1.0000000000000000        0.0000000000000000     
  0.93750000000000000        1.0000000000000000       -2.3512195614311652E-056   1.0098722129959221E-058   1.0000000000000000        0.0000000000000000     
  0.96250000000000002        1.0000000000000000       -4.2386659108280476E-056   1.8270496183463991E-058   1.0000000000000000        0.0000000000000000     
  0.98750000000000004        1.0000000000000000       -7.6254653439246341E-056   3.2985430471736253E-058   1.0000000000000000        0.0000000000000000     
   1.0125000000000000        1.0000000000000000       -1.3690329404136741E-055   5.9428188003041667E-058   1.0000000000000000        0.0000000000000000     
   1.0375000000000001        1.0000000000000000       -2.4529024041255684E-055   1.0684915223874143E-057   1.0000000000000000        0.0000000000000000     
   1.0625000000000000        1.0000000000000000       -4.3860460944547441E-055   1.9171975410708776E-057   1.0000000000000000        0.0000000000000000     
   1.0874999999999999        1.0000000000000000       -7.8270791918259791E-055   3.4331123728869824E-057   1.0000000000000000        0.0000000000000000     
   1.1125000000000000        1.0000000000000000       -1.3940113867961306E-054   6.1353880791480015E-057   1.0000000000000000        0.0000000000000000     
   1.1375000000000000        1.0000000000000000       -2.4778718194957961E-054   1.0942984094359266E-056   1.0000000000000000        0.0000000000000000     
   1.1625000000000001        1.0000000000000000       -4.3958472849232942E-054   1.9479394635685141E-056   1.0000000000000000        0.0000000000000000     
   1.1875000000000000        1.0000000000000000       -7.7832756670620152E-054   3.4607226036255261E-056   1.0000000000000000        0.0000000000000000     
   1.2125000000000001        1.0000000000000000       -1.3754430545316293E-053   6.1364179093479659E-056   1.0000000000000000        0.0000000000000000     
   1.2375000000000000        1.0000000000000000       -2.4259792075805208E-053   1.0859867791415513E-055   1.0000000000000000        0.0000000000000000     
   1.2625000000000000        1.0000000000000000       -4.2707015937335204E-053   1.9182261748395911E-055   1.0000000000000000        0.0000000000000000     
   1.2875000000000001        1.0000000000000000       -7.5038145294396912E-053   3.3817733858975795E-055   1.0000000000000000        0.0000000000000000     
   1.3125000000000000        1.0000000000000000       -1.3159466527062780E-052   5.9506160591193550E-055   1.0000000000000000        0.0000000000000000     
   1.3375000000000001        1.0000000000000000       -2.3034035677660432E-052   1.0450931806794250E-054   1.0000000000000000        0.0000000000000000     
   1.3625000000000000        1.0000000000000000       -4.0241966994361894E-052   1.8320034176659877E-054   1.0000000000000000        0.0000000000000000     
   1.3875000000000000        1.0000000000000000       -7.0172551707961390E-052   3.2053678312138214E-054   1.0000000000000000        0.0000000000000000     
   1.4125000000000001        1.0000000000000000       -1.2213366027560125E-051   5.5977252420433408E-054   1.0000000000000000        0.0000000000000000     
   1.4375000000000000        1.0000000000000000       -2.1217015371376758E-051   9.7572810114471325E-054   1.0000000000000000        0.0000000000000000     
   1.4625000000000001        1.0000000000000000       -3.6788701171468355E-051   1.6975815671931897E-053   1.0000000000000000        0.0000000000000000     
   1.4875000000000000        1.0000000000000000       -6.3668695459452720E-051   2.9479344189764880E-053   1.0000000000000000        0.0000000000000000     
   1.5125000000000000        1.0000000000000000       -1.0998121675064860E-050   5.1096446478541641E-053   1.0000000000000000        0.0000000000000000     
   1.5375000000000001        1.0000000000000000       -1.8962323661805700E-050   8.8399403841145979E-053   1.0000000000000000        0.0000000000000000     
   1.5625000000000000        1.0000000000000000       -3.2632030716060857E-050   1.5264881502937301E-052   1.0000000000000000        0.0000000000000000     
   1.5875000000000001        1.0000000000000000       -5.6049900780028250E-050   2.6310091929377568E-052   1.0000000000000000        0.0000000000000000     
   1.6125000000000000        1.0000000000000000       -9.6090869991161737E-050   4.5262145940159516E-052   1.0000000000000000        0.0000000000000000     
   1.6375000000000000        1.0000000000000000       -1.6442350154650173E-049   7.7719577881654433E-052   1.0000000000000000        0.0000000000000000     
   1.6625000000000001        1.0000000000000000       -2.8081333636292316E-049   1.3320071556749815E-051   1.0000000000000000        0.0000000000000000     
   1.6875000000000000        1.0000000000000000       -4.7867508444358051E-049   2.2785652254435812E-051   1.0000000000000000        0.0000000000000000     
   1.7125000000000001        1.0000000000000000       -8.1438534757789674E-049   3.8903863218032898E-051   1.0000000000000000        0.0000000000000000     
   1.7375000000000000        1.0000000000000000       -1.3828703639329956E-048   6.6297559048288655E-051   1.0000000000000000        0.0000000000000000     
   1.7625000000000000        1.0000000000000000       -2.3436420738606010E-048   1.1276457228634265E-050   1.0000000000000000        0.0000000000000000     
   1.7875000000000001        1.0000000000000000       -3.9641934691135602E-048   1.9143198758051433E-050   1.0000000000000000        0.0000000000000000     
   1.8125000000000000        1.0000000000000000       -6.6921718229480916E-048   3.2435377563913259E-050   1.0000000000000000        0.0000000000000000     
   1.8375000000000001        1.0000000000000000       -1.1275152710289126E-047   5.4850613060292558E-050   1.0000000000000000        0.0000000000000000     
   1.8625000000000000        1.0000000000000000       -1.8958970719832220E-047   9.2575713125535667E-050   1.0000000000000000        0.0000000000000000     
   1.8875000000000000        1.0000000000000000       -3.1815395226571765E-047   1.5594094180714732E-049   1.0000000000000000        0.0000000000000000     
   1.9125000000000001        1.0000000000000000       -5.3282275653545224E-047   2.6215892602996615E-049   1.0000000000000000        0.0000000000000000     
   1.9375000000000000        1.0000000000000000       -8.9051866949730504E-047   4.3984926426551155E-049   1.0000000000000000        0.0000000000000000     
   1.9625000000000001        1.0000000000000000       -1.4852833715503861E-046   7.3649617900015331E-049   1.0000000000000000        0.0000000000000000     
   1.9875000000000000        1.0000000000000000       -2.4721341748528938E-046   1.2307122918475938E-048   1.0000000000000000        0.0000000000000000     
   2.0125000000000002        1.0000000000000000       -4.1060167618322893E-046   2.0523586779604798E-048   1.0000000000000000        0.0000000000000000     
   2.0375000000000001        1.0000000000000000       -6.8052477090685789E-046   3.4154752906068912E-048   1.0000000000000000        0.0000000000000000     
   2.0625000000000004        1.0000000000000000       -1.1254578605513307E-045   5.6720468754061665E-048   1.0000000000000000        0.0000000000000000     
   2.0875000000000004        1.0000000000000000       -1.8572185744637162E-045   9.3995687450846359E-048   1.0000000000000000        0.0000000000000000     
   2.1125000000000003        1.0000000000000000       -3.0579502649841910E-045   1.5543297040237255E-047   1.0000000000000000        0.0000000000000000     
   2.1375000000000002        1.0000000000000000       -5.0236015580383098E-045   2.5646729095769180E-047   1.0000000000000000        0.0000000000000000     
   2.1625000000000001        1.0000000000000000       -8.2337851883597571E-045   4.2224033466194956E-047   1.0000000000000000        0.0000000000000000     
   2.1875000000000004        1.0000000000000000       -1.3463685123820050E-044   6.9360185538093355E-047   1.0000000000000000        0.0000000000000000     
   2.2125000000000004        1.0000000000000000       -2.1962764210396162E-044   1.1367525825691335E-046   1.0000000000000000        0.0000000000000000     
   2.2375000000000003        1.0000000000000000       -3.5739223262275145E-044   1.8586923393915027E-046   1.0000000000000000        0.0000000000000000     
   2.2625000000000002        1.0000000000000000       -5.8011256354003812E-044   3.0318918933625620E-046   1.0000000000000000        0.0000000000000000     
   2.2875000000000001        1.0000000000000000       -9.3920356894986692E-044   4.9335691583421673E-046   1.0000000000000000        0.0000000000000000     
   2.3125000000000004        1.0000000000000000       -1.5165461565403654E-043   8.0080044354913861E-046   1.0000000000000000        0.0000000000000000     
   2.3375000000000004        1.0000000000000000       -2.4421061830135751E-043   1.2965059981595150E-045   1.0000000000000000        0.0000000000000000     
   2.3625000000000003        1.0000000000000000       -3.9214525237121244E-043   2.0935357874244367E-045   1.0000000000000000        0.0000000000000000     
   2.3875000000000002        1.0000000000000000       -6.2785401814320577E-043   3.3713735054261993E-045   1.0000000000000000        0.0000000000000000     
   2.4125000000000005        1.0000000000000000       -1.0021899124133567E-042   5.4139587244031285E-045   1.0000000000000000        0.0000000000000000     
   2.4375000000000004        1.0000000000000000       -1.5946485339735623E-042   8.6688390548565835E-045   1.0000000000000000        0.0000000000000000     
   2.4625000000000004        1.0000000000000000       -2.5289487464959559E-042   1.3838717344195532E-044   1.0000000000000000        0.0000000000000000     
   2.4875000000000003        1.0000000000000000       -3.9967118599466014E-042   2.2022385039169187E-044   1.0000000000000000        0.0000000000000000     
   2.5125000000000002        1.0000000000000000       -6.2931857847941109E-042   3.4930423520037202E-044   1.0000000000000000        0.0000000000000000     
   2.5375000000000005        1.0000000000000000       -9.8706936384247506E-042   5.5213215517473196E-044   1.0000000000000000        0.0000000000000000     
   2.5625000000000004        1.0000000000000000       -1.5417834862949525E-041   8.6956149499852694E-044   1.0000000000000000        0.0000000000000000     
   2.5875000000000004        1.0000000000000000       -2.3975526725984422E-041   1.3642112634878783E-043   1.0000000000000000        0.0000000000000000     
   2.6125000000000003        1.0000000000000000       -3.7104727453310683E-041   2.1314641929179002E-043   1.0000000000000000        0.0000000000000000     
   2.6375000000000002        1.0000000000000000       -5.7124827037714973E-041   3.3156006649187280E-043   1.0000000000000000        0.0000000000000000     
   2.6625000000000005        1.0000000000000000       -8.7445307314695516E-041   5.1331529845880455E-043   1.0000000000000000        0.0000000000000000     
   2.6875000000000004        1.0000000000000000       -1.3301419139144332E-040   7.9061626555820780E-043   1.0000000000000000        0.0000000000000000     
   2.7125000000000004        1.0000000000000000       -2.0090045683706621E-040   1.2108565127495951E-042   1.0000000000000000        0.0000000000000000     
   2.7375000000000003        1.0000000000000000       -3.0100494082514829E-040   1.8429124519569284E-042   1.0000000000000000        0.0000000000000000     
   2.7625000000000002        1.0000000000000000       -4.4683815304342098E-040   2.7853583006577470E-042   1.0000000000000000        0.0000000000000000     
   2.7875000000000005        1.0000000000000000       -6.5618215068198840E-040   4.1765758318552921E-042   1.0000000000000000        0.0000000000000000     
   2.8125000000000004        1.0000000000000000       -9.5120999011439741E-040   6.2059896709254439E-042   1.0000000000000000        0.0000000000000000     
   2.8375000000000004        1.0000000000000000       -1.3571686130127851E-039   9.1240371426780806E-042   1.0000000000000000        0.0000000000000000     
   2.8625000000000003        1.0000000000000000       -1.8978612979227591E-039   1.3245203133640597E-041   1.0000000000000000        0.0000000000000000     
   2.8875000000000002        1.0000000000000000       -2.5845856379291744E-039   1.8932131579061913E-041   1.0000000000000000        0.0000000000000000     
   2.9125000000000005        1.0000000000000000       -3.3923634767211931E-039   2.6537038924667063E-041   1.0000000000000000        0.0000000000000000     
   2.9375000000000004        1.0000000000000000       -4.2123407826403560E-039   3.6255192610170307E-041   1.0000000000000000        0.0000000000000000     
   2.9625000000000004        1.0000000000000000       -4.7606194093342997E-039   4.7806853029738671E-041   1.0000000000000000        0.0000000000000000     
   2.9875000000000003        1.0000000000000000       -4.4089621996632126E-039   5.9796508544738485E-041   1.0000000000000000        0.0000000000000000     
   3.0125000000000002        1.0000000000000000       -1.8775420945518137E-039   6.8480673549608995E-041   1.0000000000000000        0.0000000000000000     
   3.0375000000000005        1.0000000000000000        5.3128548645770096E-039   6.5473081057315769E-041   1.0000000000000000        0.0000000000000000     
   3.0625000000000004        1.0000000000000000        2.1803627058989871E-038   3.3570578554547957E-041   1.0000000000000000        0.0000000000000000     
   3.0875000000000004        1.0000000000000000        5.6070648046390965E-038  -6.0702145242634728E-041   1.0000000000000000        0.0000000000000000     
   3.1125000000000003        1.0000000000000000        1.2329993534456496E-037  -2.8021514492889679E-040   1.0000000000000000        0.0000000000000000     
   3.1375000000000002        1.0000000000000000        2.5029009931799249E-037  -7.4005458585384658E-040   1.0000000000000000        0.0000000000000000     
   3.1625000000000005        1.0000000000000000        4.8374697260590215E-037  -1.6468093475878626E-039   1.0000000000000000        0.0000000000000000     
   3.1875000000000004        1.0000000000000000        9.0422340265303056E-037  -3.3656122826606104E-039   1.0000000000000000        0.0000000000000000     
   3.2125000000000004        1.0000000000000000        1.6494047282888196E-036  -6.5336699609191293E-039   1.0000000000000000        0.0000000000000000     
   3.2375000000000003        1.0000000000000000        2.9527920734623127E-036  -1.2251213589931621E-038   1.0000000000000000        0.0000000000000000     
   3.2625000000000002        1.0000000000000000        5.2076419036258549E-036  -2.2400711100627228E-038   1.0000000000000000        0.0000000000000000     
   3.2875000000000005        1.0000000000000000        9.0721596587102010E-036  -4.0177540827427480E-038   1.0000000000000000        0.0000000000000000     
   3.3125000000000004        1.0000000000000000        1.5641814686733013E-035  -7.0967737433281897E-038   1.0000000000000000        0.0000000000000000     
   3.3375000000000004        1.0000000000000000        2.6730458600649139E-035  -1.2379300618273364E-037   1.0000000000000000        0.0000000000000000     
   3.3625000000000003        1.0000000000000000        4.5327193167037014E-035  -2.1367925907200443E-037   1.0000000000000000        0.0000000000000000     
   3.3875000000000002        1.0000000000000000        7.6336172555506014E-035  -3.6552307665999190E-037   1.0000000000000000        0.0000000000000000     
   3.4125000000000005        1.0000000000000000        1.2777042976305399E-034  -6.2037919792691630E-037   1.0000000000000000        0.0000000000000000     
   3.4375000000000004        1.0000000000000000        2.1267202404982580E-034  -1.0456478552694503E-036   1.0000000000000000        0.0000000000000000     
   3.4625000000000004        1.0000000000000000        3.5219065343627714E-034  -1.7515238589727492E-036   1.0000000000000000        0.0000000000000000     
   3.4875000000000003        1.0000000000000000        5.8050467173158591E-034  -2.9174687377841519E-036   1.0000000000000000        0.0000000000000000     
   3.5125000000000002        1.0000000000000000        9.5266405821068655E-034  -4.8346788215294044E-036   1.0000000000000000        0.0000000000000000     
   3.5375000000000005        1.0000000000000000        1.5570548758877045E-033  -7.9740080415877246E-036   1.0000000000000000        0.0000000000000000     
   3.5625000000000004        1.0000000000000000        2.5351539733358514E-033  -1.3094284511348116E-035   1.0000000000000000        0.0000000000000000     
   3.5875000000000004        1.0000000000000000        4.1127541632670293E-033  -2.1414553959056189E-035   1.0000000000000000        0.0000000000000000     
   3.6125000000000003        1.0000000000000000        6.6491915902467998E-033  -3.4887226629489290E-035   1.0000000000000000        0.0000000000000000     
   3.6375000000000002        1.0000000000000000        1.0714756689812297E-032  -5.6630082901064476E-035   1.0000000000000000        0.0000000000000000     
   3.6625000000000005        1.0000000000000000        1.7212121608991891E-032  -9.1607751965690522E-035   1.0000000000000000        0.0000000000000000     
   3.6875000000000004        1.0000000000000000        2.7566348089164333E-032  -1.4770400170700247E-034   1.0000000000000000        0.0000000000000000     
   3.7125000000000004        1.0000000000000000        4.4021498291278603E-032  -2.3740477647783512E-034   1.0000000000000000        0.0000000000000000     
   3.7375000000000003        1.0000000000000000        7.0102570018630748E-032  -3.8043343360614234E-034   1.0000000000000000        0.0000000000000000     
   3.7625000000000002        1.0000000000000000        1.1133324208592233E-031  -6.0786706876282899E-034   1.0000000000000000        0.0000000000000000     
   3.7875000000000005        1.0000000000000000        1.7634855364064601E-031  -9.6855130825897771E-034   1.0000000000000000        0.0000000000000000     
   3.8125000000000004        1.0000000000000000        2.7861595482522753E-031  -1.5390739813910126E-033   1.0000000000000000        0.0000000000000000     
   3.8375000000000004        1.0000000000000000        4.3909146426537892E-031  -2.4392369789889270E-033   1.0000000000000000        0.0000000000000000     
   3.8625000000000003        1.0000000000000000        6.9031003272469187E-031  -3.8560036727070927E-033   1.0000000000000000        0.0000000000000000     
   3.8875000000000002        1.0000000000000000        1.0826708768630696E-030  -6.0804831399163964E-033   1.0000000000000000        0.0000000000000000     
   3.9125000000000005        1.0000000000000000        1.6940749384874529E-030  -9.5649239501536971E-033   1.0000000000000000        0.0000000000000000     
   3.9375000000000004        1.0000000000000000        2.6446708482197255E-030  -1.5010354148211411E-032   1.0000000000000000        0.0000000000000000     
   3.9625000000000004        1.0000000000000000        4.1193697192782640E-030  -2.3501059027451919E-032   1.0000000000000000        0.0000000000000000     
   3.9875000000000003        1.0000000000000000        6.4021498830665414E-030  -3.6710492813634714E-032   1.0000000000000000        0.0000000000000000     
   4.0125000000000002        1.0000000000000000        9.9282169226685785E-030  -5.7215909830623622E-032   1.0000000000000000        0.0000000000000000     
   4.0375000000000005        1.0000000000000000        1.5363148964072109E-029  -8.8978120079174168E-032   1.0000000000000000        0.0000000000000000     
   4.0625000000000000        1.0000000000000000        2.3722741942306362E-029  -1.3807152218851964E-031   1.0000000000000000        0.0000000000000000     
   4.0875000000000004        1.0000000000000000        3.6554114354533740E-029  -2.1379270368283226E-031   1.0000000000000000        0.0000000000000000     
   4.1125000000000007        1.0000000000000000        5.6208828837984916E-029  -3.3034049376966127E-031   1.0000000000000000        0.0000000000000000     
   4.1375000000000002        1.0000000000000000        8.6253949977214419E-029  -5.0935688393026736E-031   1.0000000000000000        0.0000000000000000     
   4.1625000000000005        1.0000000000000000        1.3208945414141184E-028  -7.8376218996072080E-031   1.0000000000000000        0.0000000000000000     
   4.1875000000000000        1.0000000000000000        2.0187371686576387E-028  -1.2035320808726063E-030   1.0000000000000000        0.0000000000000000     
   4.2125000000000004        1.0000000000000000        3.0790802213382923E-028  -1.8443823186073645E-030   1.0000000000000000        0.0000000000000000     
   4.2375000000000007        1.0000000000000000        4.6870361394154973E-028  -2.8207987245560845E-030   1.0000000000000000        0.0000000000000000     
   4.2625000000000002        1.0000000000000000        7.1206160639242875E-028  -4.3055475874853845E-030   1.0000000000000000        0.0000000000000000     
   4.2875000000000005        1.0000000000000000        1.0796528927426718E-027  -6.5588316574944806E-030   1.0000000000000000        0.0000000000000000     
   4.3125000000000000        1.0000000000000000        1.6338150023042725E-027  -9.9717741247822803E-030   1.0000000000000000        0.0000000000000000     
   4.3375000000000004        1.0000000000000000        2.4676189091675149E-027  -1.5131143562307953E-029   1.0000000000000000        0.0000000000000000     
   4.3625000000000007        1.0000000000000000        3.7197491875024898E-027  -2.2915505344043139E-029   1.0000000000000000        0.0000000000000000     
   4.3875000000000002        1.0000000000000000        5.5964550055435122E-027  -3.4637776356631905E-029   1.0000000000000000        0.0000000000000000     
   4.4125000000000005        1.0000000000000000        8.4038671002861935E-027  -5.2256160246771596E-029   1.0000000000000000        0.0000000000000000     
   4.4375000000000000        1.0000000000000000        1.2595480461457382E-026  -7.8685647292742391E-029   1.0000000000000000        0.0000000000000000     
   4.4625000000000004        1.0000000000000000        1.8841779412299350E-026  -1.1825711383364628E-028   1.0000000000000000        0.0000000000000000     
   4.4875000000000007        1.0000000000000000        2.8132124766934422E-026  -1.7739261864915225E-028   1.0000000000000000        0.0000000000000000     
   4.5125000000000002        1.0000000000000000        4.1923550561239126E-026  -2.6559673486618970E-028   1.0000000000000000        0.0000000000000000     
   4.5375000000000005        1.0000000000000000        6.2357626321196887E-026  -3.9690892415373468E-028   1.0000000000000000        0.0000000000000000     
   4.5625000000000000        1.0000000000000000        9.2575875605168414E-026  -5.9202712386068646E-028   1.0000000000000000        0.0000000000000000     
   4.5875000000000004        1.0000000000000000        1.3717759994326203E-025  -8.8140652647205360E-028   1.0000000000000000        0.0000000000000000     
   4.6125000000000007        1.0000000000000000        2.0288303028041477E-025  -1.3097722820678370E-027   1.0000000000000000        0.0000000000000000     
   4.6375000000000002        1.0000000000000000        2.9949189778067403E-025  -1.9426779923162323E-027   1.0000000000000000        0.0000000000000000     
   4.6625000000000005        1.0000000000000000        4.4126612960232181E-025  -2.8760180727039526E-027   1.0000000000000000        0.0000000000000000     
   4.6875000000000000        1.0000000000000000        6.4892012389633863E-025  -4.2497961807295641E-027   1.0000000000000000        0.0000000000000000     
   4.7125000000000004        1.0000000000000000        9.5247949804617831E-025  -6.2680130007179000E-027   1.0000000000000000        0.0000000000000000     
   4.7375000000000007        1.0000000000000000       -1.8325236969521333E-017  -9.2273336407609453E-027   1.0000000000000000        0.0000000000000000     
   4.7625000000000002       0.99999999999999933        2.3137854779802712E-015  -1.3558324247255407E-026  0.99999999999999933       -6.6613381477509392E-016
   4.7875000000000005       0.99999999999999734        8.5273818680104161E-015  -1.9884644010467639E-026  0.99999999999999734       -2.6645352591003757E-015
   4.8125000000000009       0.99999999999999456        1.7625125894368931E-014  -2.9107830373585549E-026  0.99999999999999456       -5.4400928206632670E-015
   4.8375000000000004       0.99999999999999178        2.6604036170412185E-014  -4.2528482957151373E-026  0.99999999999999178       -8.2156503822261584E-015
   4.8625000000000007       0.99999999999998912        3.4095451068914844E-014  -6.2019097025536902E-026  0.99999999999998912       -1.0880185641326534E-014
   4.8875000000000002       0.99999999999998768        3.8465453556386989E-014  -9.0270019635550603E-026  0.99999999999998768       -1.2323475573339238E-014
   4.9125000000000005       0.99999999999998668        4.2145353720583750E-014  -1.3113868855533241E-025  0.99999999999998668       -1.3322676295501878E-014
   4.9375000000000009       0.99999999999998601        4.4916866790583962E-014  -1.9014440946571609E-025  0.99999999999998601       -1.3988810110276972E-014
   4.9625000000000004       0.99999999999998490        4.8078107714980272E-014  -2.7516772207723468E-025  0.99999999999998490       -1.5099033134902129E-014
   4.9875000000000007       0.99999999999998401        5.0408735831031015E-014  -3.9743666097103143E-025  0.99999999999998401       -1.5987211554602254E-014
   5.0125000000000002       0.99999999999998401        5.0679132791315982E-014  -5.7291432347403281E-025  0.99999999999998401       -1.5987211554602254E-014
   5.0375000000000005       0.99999999999998379        5.3241509322177315E-014  -8.2424635067885528E-025  0.99999999999998379       -1.6209256159527285E-014
   5.0625000000000009       0.99999999999997735        7.0950486568514375E-014  -1.1834875702976455E-024  0.99999999999997735       -2.2648549702353193E-014
   5.0875000000000004       0.99999999999996414        1.1162019887967953E-013  -1.6959099948169765E-024  0.99999999999996414       -3.5860203695392556E-014
   5.1125000000000007       0.99999999999995548        1.3970530437310622E-013  -2.4253074353768525E-024  0.99999999999995548       -4.4519943287468777E-014
   5.1375000000000002       0.99999999999997569        7.6652245366355953E-014  -3.4613655771175013E-024  0.99999999999997569       -2.4313884239290928E-014
   5.1625000000000005        1.0000000000000315       -9.7376267665806323E-014  -4.9298742134134104E-024   1.0000000000000315        3.1530333899354446E-014
   5.1875000000000009        1.0000000000000586       -1.8449350891024136E-013  -7.0068385299434364E-024   1.0000000000000586        5.8619775700208265E-014
   5.2125000000000004       0.99999999999992895        2.2026375960035808E-013  -9.9379224790588691E-024  0.99999999999992895       -7.1054273576010019E-014
   5.2375000000000007       0.99999999999961664        1.1999836632108789E-012  -1.4065160021967568E-023  0.99999999999961664       -3.8336001040306655E-013
   5.2625000000000002       0.99999999999945932        1.6943170847427295E-012  -1.9863538758395953E-023  0.99999999999945932       -5.4067861299245124E-013
   5.2875000000000005        1.0000000000001135       -3.5450567555642260E-013  -2.7990945471903900E-023   1.0000000000001135        1.1346479311669100E-013
   5.3125000000000009        1.0000000000017317       -5.4213205635634684E-012  -3.9356127803123093E-023   1.0000000000017317        1.7317258738103192E-012
   5.3375000000000004        1.0000000000026763       -8.3809655594277113E-012  -5.5210849614808065E-023   1.0000000000026763        2.6763036231614024E-012
   5.3625000000000007       0.99999999999963918        1.1270209463183557E-012  -7.7274396534895282E-023  0.99999999999963918       -3.6082248300317588E-013
   5.3875000000000002       0.99999999999143518        2.6812959003863319E-011  -1.0790113926423902E-022  0.99999999999143518       -8.5648155234707701E-012
   5.4125000000000005       0.99999999998527833        4.6087304386016163E-011  -1.5030512235466963E-022  0.99999999998527833       -1.4721668328832038E-011
   5.4375000000000009       0.99999999999738676        8.1801065607879421E-012  -2.0885977045027309E-022  0.99999999999738676       -2.6132429553626935E-012
   5.4625000000000004        1.0000000000370362       -1.1594010407206322E-010  -2.8949595964992806E-022   1.0000000000370362        3.7036151923075522E-011
   5.4875000000000007        1.0000000000766849       -2.4006045484473790E-010  -4.0022805448597893E-022   1.0000000000766849        7.6684880667698962E-011
   5.5125000000000002        1.0000000000409575       -1.2821763270289130E-010  -5.5184520030112371E-022   1.0000000000409575        4.0957459646051575E-011
   5.5375000000000005       0.99999999986507404        4.2238479502335265E-010  -7.5881425599572895E-022  0.99999999986507404       -1.3492595929420759E-010
   5.5625000000000009       0.99999999962886554        1.1618342260952624E-009  -1.0404511815699353E-021  0.99999999962886554       -3.7113445650049925E-010
   5.5875000000000004       0.99999999965103947        1.0924187451238117E-009  -1.4224291323777835E-021  0.99999999965103947       -3.4896052714117332E-010
   5.6125000000000007        1.0000000003237610       -1.0135319554728099E-009  -1.9387032003134580E-021   1.0000000003237610        3.2376101799513890E-010
   5.6375000000000002        1.0000000015739159       -4.9271353828734382E-009  -2.6339422238298291E-021   1.0000000015739159        1.5739158865102354E-009
   5.6625000000000005        1.0000000022710782       -7.1095984988598083E-009  -3.5665648014715840E-021   1.0000000022710782        2.2710782143775532E-009
   5.6875000000000009        1.0000000004262366       -1.3343326065739018E-009  -4.8124753196283898E-021   1.0000000004262366        4.2623660156948517E-010
   5.7125000000000004       0.99999999497645808        1.5726173664154150E-008  -6.4695795884798095E-021  0.99999999497645808       -5.0235419157829142E-009
   5.7375000000000007       0.99999998870068596        3.5372448634670383E-008  -8.6631178415900858E-021  0.99999998870068596       -1.1299314039980857E-008
   5.7625000000000002       0.99999998967895687        3.2309977362122148E-008  -1.1551768936559179E-020  0.99999998967895687       -1.0321043131256147E-008
   5.7875000000000005        1.0000000075316688       -2.3577851946914033E-008  -1.5334328748835018E-020   1.0000000075316688        7.5316688441517954E-009
   5.8125000000000009        1.0000000429871456       -1.3457105078311475E-007  -2.0256510948652365E-020   1.0000000429871456        4.2987145620898559E-008
   5.8375000000000004        1.0000000758977603       -2.3759756897218943E-007  -2.6617005009124583E-020   1.0000000758977603        7.5897760298815342E-008
   5.8625000000000007        1.0000000642446540       -2.0111757683082768E-007  -3.4771274707115077E-020   1.0000000642446540        6.4244654041090143E-008
   5.8875000000000002       0.99999996779114886        1.0082965204957130E-007  -4.5130575111085835E-020  0.99999996779114886       -3.2208851141746209E-008
   5.9125000000000005       0.99999979886648271        6.2964754536941052E-007  -5.8152141127619032E-020  0.99999979886648271       -2.0113351728578976E-007
   5.9375000000000009       0.99999968132258588        9.9761826546706378E-007  -7.4314219020201835E-020  0.99999968132258588       -3.1867741412394679E-007
   5.9625000000000004       0.99999987989009265        3.7600358267003964E-007  -9.4066237275979019E-020  0.99999987989009265       -1.2010990735333849E-007
   5.9875000000000007        1.0000007633240413       -2.3895820150851565E-006  -1.1773946935547667E-019   1.0000007633240413        7.6332404130852183E-007
   6.0125000000000002        1.0000026940223736       -8.4336190476256086E-006  -1.4539636017954480E-019   1.0000026940223736        2.6940223736282576E-006
   6.0375000000000005        1.0000058822270459       -1.8414257381970602E-005  -1.7658633639683795E-019   1.0000058822270459        5.8822270458946946E-006
   6.0625000000000009        1.0000102755057672       -3.2167340815578869E-005  -2.0996109661670733E-019   1.0000102755057672        1.0275505767154414E-005
   6.0875000000000004        1.0000155470407814       -4.8669750810607111E-005  -2.4268127798826542E-019   1.0000155470407814        1.5547040781438426E-005
   6.1125000000000007        1.0000211968394159       -6.6356255905203522E-005  -2.6951652825345144E-019   1.0000211968394159        2.1196839415926760E-005
   6.1375000000000002        1.0000267170203183       -8.3636947304584043E-005  -2.8149894940923143E-019   1.0000267170203183        2.6717020318312024E-005
   6.1625000000000005        1.0000317375955103       -9.9353602813032261E-005  -2.6393092002973156E-019   1.0000317375955103        3.1737595510339389E-005
   6.1875000000000009        1.0000360864444884       -1.1296742209484552E-004  -1.9346602597820586E-019   1.0000360864444884        3.6086444488381275E-005
   6.2125000000000004        1.0000397532783645       -1.2444620987556604E-004  -3.3867488273346803E-020   1.0000397532783645        3.9753278364473843E-005
   6.2375000000000007        1.0000428020188674       -1.3399008008646896E-004   2.7010979845664702E-019   1.0000428020188674        4.2802018867416081E-005
   6.2625000000000002        1.0000452931894068       -1.4178850549292910E-004   8.0148577567060790E-019   1.0000452931894068        4.5293189406825363E-005
   6.2875000000000005        1.0000472527757902       -1.4792283913187237E-004   1.6835423747089121E-018   1.0000472527757902        4.7252775790207480E-005
   6.3125000000000009        1.0000486828093498       -1.5239944481722909E-004   3.0975141562857934E-018   1.0000486828093498        4.8682809349775980E-005
   6.3375000000000004        1.0000495842372730       -1.5522129119076856E-004   5.3075259149257642E-018   1.0000495842372730        4.9584237272970455E-005
   6.3625000000000007        1.0000499672014060       -1.5642012869661304E-004   8.6955835220276602E-018   1.0000499672014060        4.9967201406042605E-005
   6.3875000000000002        1.0000498449238902       -1.5603734908417217E-004   1.3810458928639110E-017   1.0000498449238902        4.9844923890152160E-005
   6.4125000000000005        1.0000492230609763       -1.5409065849014635E-004   2.1435709435177911E-017   1.0000492230609763        4.9223060976322230E-005
   6.4375000000000009        1.0000480956871829       -1.5056150621487073E-004   3.2683957985101587E-017   1.0000480956871829        4.8095687182891922E-005
   6.4625000000000004        1.0000464482018190       -1.4540418324976068E-004   4.9127097947017771E-017   1.0000464482018190        4.6448201818982682E-005
   6.4875000000000007        1.0000442598697774       -1.3855377586342694E-004   7.2975487112320746E-017   1.0000442598697774        4.4259869777518723E-005
   6.5125000000000002        1.0000415016845503       -1.2991947566097273E-004   1.0732374368364228E-016   1.0000415016845503        4.1501684550415696E-005
   6.5375000000000005        1.0000381350417622       -1.1938042677608177E-004   1.5648682225494473E-016   1.0000381350417624        3.8135041762310529E-005
   6.5625000000000009        1.0000341237728725       -1.0682339608174727E-004   2.2645811503216209E-016   1.0000341237728727        3.4123772872707292E-005
   6.5875000000000004        1.0000294689817715       -9.2251827010330452E-005   3.2553202586376553E-016   1.0000294689817717        2.9468981771807456E-005
   6.6125000000000007        1.0000242621273712       -7.5952013391752246E-005   4.6514762650752848E-016   1.0000242621273716        2.4262127371610376E-005
   6.6375000000000002        1.0000187333823065       -5.8644489084930320E-005   6.6102869700555328E-016   1.0000187333823072        1.8733382307178914E-005
   6.6625000000000005        1.0000132610278460       -4.1513446166475585E-005   9.3472006297705941E-016   1.0000132610278469        1.3261027846933615E-005
   6.6875000000000009        1.0000083150386216       -2.6030134301341180E-005   1.3156524660571122E-015   1.0000083150386230        8.3150386229746687E-006
   6.7125000000000004        1.0000043372945997       -1.3577865569666761E-005   1.8439105527191443E-015   1.0000043372946015        4.3372946015862723E-006
   6.7375000000000007        1.0000016001269365       -5.0091878410796360E-006   2.5739339163306976E-015   1.0000016001269392        1.6001269390608641E-006
   6.7625000000000002        1.0000001097079383       -3.4343999469668766E-007   3.5794532942936228E-015   1.0000001097079418        1.0970794184217425E-007
   6.7875000000000005       0.99999960918620856        1.2234407344179110E-006   4.9600578910534969E-015  0.99999960918621356       -3.9081378644389986E-007
   6.8125000000000009       0.99999968782747128        9.7725438924018676E-007   6.8499116040233127E-015  0.99999968782747817       -3.1217252183246558E-007
   6.8375000000000004       0.99999994371284562        1.7620647393248370E-007   9.4292936129933437E-015  0.99999994371285506       -5.6287144944988654E-008
   6.8625000000000007        1.0000001174972801       -3.6782479896905954E-007   1.2939842439451490E-014   1.0000001174972930        1.1749729311727464E-007
   6.8875000000000002        1.0000001352409702       -4.2337134159993624E-007   1.7704644967893282E-014   1.0000001352409880        1.3524098785300254E-007
   6.9125000000000005        1.0000000560046780       -1.7532254163143010E-007   2.4154649194358312E-014   1.0000000560047022        5.6004702209122570E-008
   6.9375000000000009       0.99999997462984902        7.9420936427966480E-008   3.2863311982977690E-014  0.99999997462988188       -2.5370118117429286E-008
   6.9625000000000004       0.99999994546357762        1.7072577352689874E-007   4.4591946461792471E-014  0.99999994546362225       -5.4536377747105291E-008
   6.9875000000000007       0.99999996348854747        1.1429864211857898E-007   6.0348939969218425E-014  0.99999996348860787       -3.6511392131899356E-008
   7.0125000000000002       0.99999999295586184        2.2051290429552076E-008   8.1466912816416971E-014  0.99999999295594333       -7.0440566712903774E-009
   7.0375000000000005        1.0000000059448682       -1.8610818690704443E-008   1.0970303063876116E-013   1.0000000059449778        5.9449778433418032E-009
   7.0625000000000009       0.99999999957746433        1.3221888768882819E-009   1.4736913108109729E-013  0.99999999957761165       -4.2238834652152946E-010
   7.0875000000000004       0.99999998736210394        3.9562157516642486E-008   1.9750015631356457E-013  0.99999998736230145       -1.2637698554307519E-008
   7.1125000000000007       0.99999998139213853        5.8250896422068673E-008   2.6407169208445803E-013  0.99999998139240265       -1.8607597351838479E-008
   7.1375000000000002       0.99999998309964444        5.2905282612790870E-008   3.5228031975455201E-013  0.99999998309999671       -1.6900003285691412E-008
   7.1625000000000005       0.99999998668948376        4.1666939039931736E-008   4.6890413531971560E-013  0.99999998668995271       -1.3310047286552162E-008
   7.1875000000000009       0.99999998725866668        3.9884630501590131E-008   6.2276535710487211E-013  0.99999998725928940       -1.2740710597647364E-008
   7.2125000000000004       0.99999998470225737        4.7886820991659779E-008   8.2532264974234321E-013  0.99999998470308271       -1.5296917288409873E-008
   7.2375000000000007       0.99999998168532778        5.7330473289037486E-008   1.0914279023363833E-012  0.99999998168641924       -1.8313580762985282E-008
   7.2625000000000002       0.99999997996145396        6.2725962264896885E-008   1.4402910369989183E-012  0.99999997996289425       -2.0037105752379603E-008
   7.2875000000000005       0.99999997912119443        6.5354964635718933E-008   1.8967073826031441E-012  0.99999997912309113       -2.0876908868316946E-008
   7.3125000000000009       0.99999997793281747        6.9073308636610010E-008   2.4926157018636035E-012  0.99999997793531004       -2.2064689964018669E-008
   7.3375000000000004       0.99999997589839762        7.5439619656299630E-008   3.2690716789755557E-012  0.99999997590166667       -2.4098333328836929E-008
   7.3625000000000007       0.99999997341327274        8.3216130584315439E-008   4.2787422458679651E-012  0.99999997341755142       -2.6582448575673823E-008
   7.3875000000000002       0.99999997096379245        9.0880112669742784E-008   5.5890513681773411E-012  0.99999997096938154       -2.9030618464709335E-008
   7.4125000000000005       0.99999996858505158        9.8321435226188767E-008   7.2861388054845681E-012  0.99999996859233775       -3.1407662248739143E-008
   7.4375000000000009       0.99999996602376906        1.0633265070526551E-007   9.4798310658512526E-012  0.99999996603324892       -3.3966751078473578E-008
   7.4625000000000004       0.99999996313224537        1.1537569146754383E-007   1.2309869666524902E-011  0.99999996314455519       -3.6855444807137872E-008
   7.4875000000000007       0.99999995997638580        1.2524368861515295E-007   1.5953697509982664E-011  0.99999995999233948       -4.0007660517815680E-008
   7.5125000000000002       0.99999995666618213        1.3559160679832108E-007   2.0636171586707824E-011  0.99999995668681829       -4.3313181707915760E-008
   7.5375000000000005       0.99999995321421753        1.4637916528276284E-007   2.6641651541466633E-011  0.99999995324085922       -4.6759140781560404E-008
   7.5625000000000009       0.99999994956584626        1.5777630967414146E-007   3.4329011466400364E-011  0.99999994960017524       -5.0399824758073919E-008
   7.5875000000000004       0.99999994569188322        1.6987298761474653E-007   4.4150239592873367E-011  0.99999994573603346       -5.4263966542400510E-008
   7.6125000000000007       0.99999994161153671        1.8260728843497140E-007   5.6673430772374067E-011  0.99999994166821016       -5.8331789842824833E-008
   7.6375000000000002       0.99999993735028103        1.9589723499476428E-007   7.2611143682811258E-011  0.99999993742289217       -6.2577107828865053E-008
   7.6625000000000005       0.99999993291027356        2.0973328066039660E-007   9.2855293019498954E-011  0.99999993300312884       -6.6996871161961735E-008
   7.6875000000000009       0.99999992828226869        2.2414088396774588E-007   1.1851998154611387E-010  0.99999992840078866       -7.1599211337591839E-008
   7.7125000000000004       0.99999992346632849        2.3911550285044202E-007   1.5099395340021429E-010  0.99999992361732248       -7.6382677516306785E-008
   7.7375000000000007       0.99999991847255298        2.5462010860243102E-007   1.9200467468818620E-010  0.99999991866455762       -8.1335442381202938E-008
   7.7625000000000002       0.99999991330977833        2.7062032817310563E-007   2.4369642698528490E-010  0.99999991355347473       -8.6446525271455243E-008
   7.7875000000000005       0.99999990798121907        2.8709778270581082E-007   3.0872524126665694E-010  0.99999990828994434       -9.1710055660776391E-008
   7.8125000000000009       0.99999990248898973        3.0403557643741666E-007   3.9037401192402654E-010  0.99999990287936380       -9.7120636199932164E-008
   7.8375000000000004       0.99999989683752200        3.2140716351210664E-007   4.9269172114425775E-010  0.99999989733021377       -1.0266978622830436E-007
   7.8625000000000007       0.99999989103169162        3.3918167988931376E-007   6.2066138152032814E-010  0.99999989165235303       -1.0834764696543431E-007
   7.8875000000000002       0.99999988507393722        3.5733233357297626E-007   7.8040207776302618E-010  0.99999988585433930       -1.1414566070122589E-007
   7.9125000000000005       0.99999987896383535        3.7583698129417234E-007   9.7941136480811541E-010  0.99999987994324668       -1.2005675331661081E-007
   7.9375000000000009       0.99999987269866120        3.9467545602501629E-007   1.2268552666084320E-009  0.99999987392551648       -1.2607448351964479E-007
   7.9625000000000004       0.99999986627272464        4.1383056768031229E-007   1.5339142230881048E-009  0.99999986780663885       -1.3219336114644875E-007
   7.9875000000000007       0.99999985967602634        4.3329102796178140E-007   1.9141945554046159E-009  0.99999986159022092       -1.3840977908241570E-007
   8.0124999999999993       0.99999985289378190        4.5305140306863101E-007   2.3842163617229132E-009  0.99999985527799828       -1.4472200171589122E-007
   8.0374999999999996       0.99999984590644131        4.7311025474411934E-007   2.9639902123664749E-009  0.99999984887043147       -1.5112956852636472E-007
   8.0625000000000000       0.99999983868797326        4.9347337456631839E-007   3.6776965733406173E-009  0.99999984236566986       -1.5763433014459594E-007
   8.0875000000000004       0.99999983120112612        5.1416613092307792E-007   4.5544835313274880E-009  0.99999983575560969       -1.6424439031048621E-007
   8.1124999999999989       0.99999982339211257        5.3524718262375075E-007   5.6294000909680865E-009  0.99999982902151263       -1.7097848736824517E-007
   8.1374999999999993       0.99999981519114778        5.5680339083341745E-007   6.9444840223485710E-009  0.99999982213563177       -1.7786436823374885E-007
   8.1624999999999996       0.99999980652391240        5.7890998353490711E-007   8.5500248913471218E-009  0.99999981507393731       -1.8492606268516454E-007
   8.1875000000000000       0.99999979732754940        6.0157589705427778E-007   1.0506024424274197E-008  0.99999980783357378       -1.9216642621611157E-007
   8.2125000000000004       0.99999978754830354        6.2474591259924714E-007   1.2883877630396658E-008  0.99999980043218117       -1.9956781882601859E-007
   8.2374999999999989       0.99999977709652776        6.4843546988380024E-007   1.5768298987693589E-008  0.99999979286482676       -2.0713517323578401E-007
   8.2624999999999993       0.99999976577012151        6.7296347269206658E-007   1.9259518304446895E-008  0.99999978502963982       -2.1497036017947835E-007
   8.2874999999999996       0.99999975321983259        6.9905311884019314E-007   2.3475770369257281E-008  0.99999977669560292       -2.2330439708451166E-007
   8.3125000000000000       0.99999973905825190        7.2748191459093524E-007   2.8556100903734911E-008  0.99999976761435283       -2.3238564716976384E-007
   8.3375000000000004       0.99999972313091567        7.5822314403047253E-007   3.4663508274869299E-008  0.99999975779442396       -2.4220557603982229E-007
   8.3624999999999989       0.99999970577012198        7.8964036805011040E-007   4.1988435465235693E-008  0.99999974775855749       -2.5224144251101421E-007
   8.3874999999999993       0.99999968768576142        8.1881713013593819E-007   5.0752619399355202E-008  0.99999973843838086       -2.6156161914148157E-007
   8.4124999999999996       0.99999966924663053        8.4379364478616399E-007   6.1213294231312880E-008  0.99999973045992474       -2.6954007525947787E-007
   8.4375000000000000       0.99999964937122432        8.6702495405178634E-007   7.3667730828561695E-008  0.99999972303895512       -2.7696104487606732E-007
   8.4625000000000004       0.99999962482690430        8.9755973648408425E-007   8.8458075504303926E-008  0.99999971328497983       -2.8671502017019179E-007
   8.4874999999999989       0.99999959088012513        9.4898888012990980E-007   1.0597642594650810E-007  0.99999969685655110       -3.0314344889870171E-007
   8.5124999999999993       0.99999954353545273        1.0324199072253838E-006   1.2667004995706218E-007  0.99999967020550273       -3.2979449726688870E-007
   8.5374999999999996       0.99999948230033142        1.1478055253070948E-006   1.5104661151562401E-007  0.99999963334694297       -3.6665305702676676E-007
   8.5625000000000000       0.99999941149750282        1.2798193121102201E-006   1.7967921703075523E-007  0.99999959117671988       -4.0882328011804248E-007
   8.5875000000000004       0.99999933863417789        1.4029465568177523E-006   2.1321103036153729E-007  0.99999955184520828       -4.4815479172122252E-007
   8.6124999999999989       0.99999927026372470        1.4944271780225367E-006   2.5235912589403313E-007  0.99999952262285063       -4.7737714936602060E-007
   8.6374999999999993       0.99999920783259511        1.5472485586793744E-006   2.9791715189470200E-007  0.99999950574974705       -4.9425025294702607E-007
   8.6624999999999996       0.99999914642157095        1.5740831641284782E-006   3.5075625840680687E-007  0.99999949717782932       -5.0282217067820767E-007
   8.6875000000000000       0.99999907741444549        1.5989389425953486E-006   4.1182360155470428E-007  0.99999948923804705       -5.1076195295429727E-007
   8.7125000000000004       0.99999899325703656        1.6422762045626285E-006   4.8213756526727660E-007  0.99999947539460188       -5.2460539812226870E-007
   8.7374999999999989       0.99999889093668004        1.7101436411015094E-006   5.6277863763080412E-007  0.99999945371531762       -5.4628468237893912E-007
   8.7624999999999993       0.99999877194400333        1.7943442378213915E-006   6.5487463731964967E-007  0.99999942681864062       -5.7318135937567405E-007
   8.7874999999999996       0.99999863931481170        1.8817645528819371E-006   7.5957870027263907E-007  0.99999939889351197       -6.0110648802957911E-007
   8.8125000000000000       0.99999849445195343        1.9644214617324692E-006   8.7803810186267758E-007  0.99999937249005533       -6.2750994467286603E-007
   8.8375000000000004       0.99999833610629396        2.0427857541130251E-006   1.0113515985478217E-006  0.99999934745789254       -6.5254210745990804E-007
   8.8624999999999989       0.99999816171665490        2.1217656173097310E-006   1.1605125181166515E-006  0.99999932222917298       -6.7777082701780955E-007
   8.8874999999999993       0.99999796940439079        2.2046957137470295E-006   1.3263343013012682E-006  0.99999929573869206       -7.0426130793777020E-007
   8.9124999999999996       0.99999775887220177        2.2908236987731149E-006   1.5093545913344319E-006  0.99999926822679308       -7.3177320691897307E-007
   8.9375000000000000       0.99999753091564680        2.3772212168065424E-006   1.7097132730780182E-006  0.99999924062891987       -7.5937108012791299E-007
   8.9625000000000004       0.99999728657136033        2.4619306373649477E-006   1.9269990703110916E-006  0.99999921357043065       -7.8642956935492947E-007
   8.9874999999999989       0.99999702694611414        2.5450985360204751E-006   2.1600584089515824E-006  0.99999918700452306       -8.1299547693980401E-007
   9.0124999999999993       0.99999675383446374        2.6277815172210225E-006   2.4067592354723522E-006  0.99999916059369920       -8.3940630080103773E-007
   9.0374999999999996       0.99999647050186258        2.7104015232359618E-006   2.6637013335499057E-006  0.99999913420319608       -8.6579680391718483E-007
   9.0625000000000000       0.99999618212733488        2.7924648817883352E-006   2.9258633981397378E-006  0.99999910799073299       -8.9200926700616634E-007
   9.0875000000000004       0.99999589598375249        2.8733357436242466E-006   3.1861756951097464E-006  0.99999908215944755       -9.1784055245014429E-007
   9.1124999999999989       0.99999562174856527        2.9528740215783670E-006   3.4350055472760362E-006  0.99999905675411249       -9.4324588750804850E-007
   9.1374999999999993       0.99999537215349443        3.0313305322103559E-006   3.6595411360630087E-006  0.99999903169463045       -9.6830536955305746E-007
   9.1624999999999996       0.99999516386283405        3.1088962416919478E-006   3.8430571852034562E-006  0.99999900692001920       -9.9307998080444548E-007
   9.1875000000000000       0.99999501840352734        3.1855172269256137E-006   3.9640439937336028E-006  0.99999898244752106       -1.0175524789435286E-006
   9.2125000000000004       0.99999496313999559        3.2610624665193544E-006   3.9951790069918474E-006  0.99999895831900254       -1.0416809974600483E-006
   9.2374999999999989       0.99999503242372545        3.3355103214933727E-006   3.9021176560394836E-006  0.99999893454138145       -1.0654586185543380E-006
   9.2624999999999993       0.99999526901433755        3.4089320364216367E-006   3.6420775607673104E-006  0.99999891109189831       -1.0889081016873803E-006
   9.2874999999999996       0.99999572576957108        3.4813701260738880E-006   3.1621873866904671E-006  0.99999888795695779       -1.1120430422062455E-006
   9.3125000000000000       0.99999646757843730        3.5527914467994278E-006   2.3975686813702888E-006  0.99999886514711867       -1.1348528813348580E-006
   9.3375000000000004       0.99999757356587471        3.6231351009637362E-006   1.2691159101175296E-006  0.99999884268178485       -1.1573182151503048E-006
   9.3624999999999989       0.99999913963853715        3.6923562120374854E-006  -3.1906331526404839E-007  0.99999882057522194       -1.1794247781748979E-006
   9.3874999999999993        1.0000012814294057        3.7604142762628772E-006  -2.4825891370151217E-006  0.99999879884026865       -1.2011597312344691E-006
   9.4124999999999996        1.0000041376736666        3.8272444746613444E-006  -5.3601761727804311E-006  0.99999877749749377       -1.2225025061152195E-006
   9.4375000000000000        1.0000078740505458        3.8927538353657740E-006  -9.1174741262479442E-006  0.99999875657641957       -1.2434235805436344E-006
   9.4625000000000004        1.0000126875457833        3.9568319140792784E-006  -1.3951433685479787E-005  0.99999873611209789       -1.2638879021142913E-006
   9.4874999999999989        1.0000188113977413        4.0193498128256221E-006  -2.0095252325782938E-005  0.99999871614541547       -1.2838545844218174E-006
   9.5124999999999993        1.0000265206827650        4.0801538709975025E-006  -2.7823957665707221E-005  0.99999869672509922       -1.3032749006658406E-006
   9.5374999999999996        1.0000361385911980        4.1390822368878619E-006  -3.7460688783434657E-005  0.99999867790241459       -1.3220975854100203E-006
   9.5625000000000000        1.0000480434553398        4.1960090031164000E-006  -4.9383738288481434E-005  0.99999865971705137       -1.3402829486253154E-006
   9.5875000000000004        1.0000626766068719        4.2508757978720810E-006  -6.4034419850281729E-005  0.99999864218702161       -1.3578129784974635E-006
   9.6125000000000007        1.0000805511489335        4.3036507783585227E-006  -8.1925827188928423E-005  0.99999862532174455       -1.3746782554502346E-006
   9.6374999999999993        1.0001022617165616        4.3541926950644855E-006  -1.0365255110015732E-004  0.99999860916546146       -1.3908345386504095E-006
   9.6624999999999996        1.0001284952674587        4.4020960497917481E-006  -1.2990142077114666E-004  0.99999859384668754       -1.4061533124554160E-006
   9.6875000000000000        1.0001600429095174        4.4467004423061065E-006  -1.6146333428949754E-004  0.99999857957522797       -1.4204247720250862E-006
   9.7125000000000004        1.0001978127686790        4.4874480082857797E-006  -1.9924624068889610E-004  0.99999856652799013       -1.4334720097597398E-006
   9.7375000000000007        1.0002428439640991        4.5245621207377044E-006  -2.4428933193677789E-004  0.99999855463216236       -1.4453678376380452E-006
   9.7624999999999993        1.0002963218725534        4.5596433675644007E-006  -2.9777849777104124E-004  0.99999854337478233       -1.4566252177772299E-006
   9.7874999999999996        1.0003595949449018        4.5955031128014572E-006  -3.6106308904925610E-004  0.99999853185585252       -1.4681441473651802E-006
   9.8125000000000000        1.0004341932701493        4.6347369551219560E-006  -4.3567402609827701E-004  0.99999851924405103       -1.4807559489682376E-006
   9.8375000000000004        1.0005218488259220        4.6773088081513841E-006  -5.2334327726040659E-004  0.99999850554866154       -1.4944513384573810E-006
   9.8625000000000007        1.0006245170224997        4.7184120018557661E-006  -6.2602471924497411E-004  0.99999849230325466       -1.5076967452287704E-006
   9.8874999999999993        1.0007443989824645        4.7483398522494242E-006  -7.4591637484313939E-004  0.99999848260762136       -1.5173923786360177E-006
   9.9124999999999996        1.0008839642040517        4.7553940960328005E-006  -8.8548400489496786E-004  0.99999848019915671       -1.5198008433969790E-006
   9.9375000000000000        1.0010459738016850        4.7310850132109011E-006  -1.0474860099778007E-003  0.99999848779170719       -1.5122082928087366E-006
   9.9625000000000004        1.0012335050742192        4.6750576527710419E-006  -1.2349995730071795E-003  0.99999850550121194       -1.4944987880571858E-006
   9.9875000000000007        1.0014499782802901        4.5966914048248755E-006  -1.4514479467302272E-003  0.99999853033355990       -1.4696664401014914E-006
   10.012499999999999        1.0016991859824804        4.5118476304027751E-006  -1.7006287599116625E-003  0.99999855722256881       -1.4427774313041652E-006
   10.037500000000000        1.0019853243883998        4.4360592675792641E-006  -1.9867431828739408E-003  0.99999858120552587       -1.4187944741284042E-006
   10.062500000000000        1.0023130253460932        4.3777545390555376E-006  -2.3144257570176623E-003  0.99999859958907555       -1.4004109243348495E-006
   10.087500000000000        1.0026873875701783        4.3352360429054643E-006  -2.6887746541400352E-003  0.99999861291603820       -1.3870839616902941E-006
   10.112500000000001        1.0031140063508339        4.2988895320715931E-006  -3.1153820899743430E-003  0.99999862426085961       -1.3757391403856900E-006
   10.137499999999999        1.0035990019581809        4.2569537674741849E-006  -3.6003645726557071E-003  0.99999863738552519       -1.3626144748091207E-006
   10.162500000000000        1.0041490475247687        4.2012580957057869E-006  -4.1503926211173851E-003  0.99999865490365136       -1.3450963487482426E-006
   10.187500000000000        1.0047713969870085        4.1298230033671460E-006  -4.7727195411611844E-003  0.99999867744584725       -1.3225541526384887E-006
   10.212500000000000        1.0054739128684538        4.0455676718629978E-006  -5.4752087986413116E-003  0.99999870406981251       -1.2959301876058760E-006
   10.237500000000001        1.0062650928604242        3.9528047242310073E-006  -6.2663594804533663E-003  0.99999873337997081       -1.2666200290833984E-006
   10.262499999999999        1.0071540938106125        3.8541252354910795E-006  -7.1553292855319091E-003  0.99999876452508063       -1.2354749194809500E-006
   10.287500000000000        1.0081507519705843        3.7493719597597048E-006  -8.1519544406206505E-003  0.99999879752996368       -1.2024700362101015E-006
   10.312500000000000        1.0092655988657375        3.6366503714301029E-006  -9.2667658900720106E-003  0.99999883297566550       -1.1670243345029974E-006
   10.337500000000000        1.0105098725070911        3.5140828351682157E-006  -1.0511001066334947E-002  0.99999887144075617       -1.1285592438348147E-006
   10.362500000000001        1.0118955236445712        3.3809559981138850E-006  -1.1896610509148834E-002  0.99999891313542244       -1.0868645776707098E-006
   10.387499999999999        1.0134352164623472        3.2377449672196260E-006  -1.3436258567913400E-002  0.99999895789443383       -1.0421055660625456E-006
   10.412500000000000        1.0151423228015948        3.0853976919643617E-006  -1.5143317394438591E-002  0.99999900540715614       -9.9459284386149704E-007
   10.437500000000000        1.0170309088651288        2.9246078678741153E-006  -1.7031853413533457E-002  0.99999905545159540       -9.4454840460223011E-007
   10.462500000000000        1.0191157134285755        2.7555488870718573E-006  -1.9116605447953051E-002  0.99999910798062253       -8.9201937747418469E-007
   10.487500000000001        1.0214121167343246        2.5780651493931550E-006  -2.1412953673362524E-002  0.99999916306096215       -8.3693903785153623E-007
   10.512499999999999        1.0239360993507838        2.3920195860433531E-006  -2.3936878589491326E-002  0.99999922076129244       -7.7923870756002600E-007
   10.537500000000000        1.0267041902983989        2.1975112949522338E-006  -2.6704909216779829E-002  0.99999928108161906       -7.1891838104853889E-007
   10.562500000000000        1.0297334037171955        1.9948761223164838E-006  -2.9734059764751873E-002  0.99999934395244361       -6.5604755650205959E-007
   10.587500000000000        1.0330411633448435        1.7845618360633895E-006  -3.3041754070195148E-002  0.99999940927464837       -5.9072535152360217E-007
   10.612500000000001        1.0366452141265514        1.5670161474510802E-006  -3.6645737170958211E-002  0.99999947695559321       -5.2304440689709963E-007
   10.637499999999999        1.0405635203832115        1.3426607564419717E-006  -4.0563973465632050E-002  0.99999954691757953       -4.5308242047070735E-007
   10.662500000000000        1.0448141500949879        1.1119346890348832E-006  -4.4814531011213382E-002  0.99999961908377455       -3.8091622545088910E-007
   10.687500000000000        1.0494151449915370        8.7534636049198526E-007  -4.9415451630475629E-002  0.99999969336106131       -3.0663893868521086E-007
   10.712500000000000        1.0543843762728473        6.3348934165774769E-007  -5.4384606638409133E-002  0.99999976963443815       -2.3036556173750000E-007
   10.737500000000001        1.0597393859264317        3.8701968740189660E-007  -5.9739538152607047E-002  0.99999984777382467       -1.5222617544274897E-007
   10.762499999999999        1.0654972137698338        1.3662245801995298E-007  -6.5497286125497670E-002  0.99999992764433610       -7.2355663904843937E-008
   10.787500000000000        1.0716742105374837       -1.1700608752505643E-007  -7.1674201426104769E-002   1.0000000091113790        9.1113789846275495E-009
   10.812500000000000        1.0782858375431155       -3.7315514891808886E-007  -7.8285745504453372E-002   1.0000000920386620        9.2038662025117901E-008
   10.837500000000000        1.0853464536745197       -6.3108740912819827E-007  -8.5346277391395386E-002   1.0000001762831243        1.7628312432016457E-007
   10.862500000000001        1.0928690907101040       -8.9003289576590175E-007  -9.2868829018599247E-002   1.0000002616915047        2.6169150468824398E-007
   10.887499999999999        1.1008652181858556       -1.1491938006879281E-006 -0.10086487008553158        1.0000003481003241        3.4810032389920309E-007
   10.912500000000000        1.1093444992882664       -1.4077573731821442E-006 -0.10934406394978725        1.0000004353384790        4.3533847904342338E-007
   10.937500000000000        1.1183145395025256       -1.6649136780740601E-006 -0.11831401627106294        1.0000005232314626        5.2323146260135900E-007
   10.962500000000000        1.1277806300010689       -1.9198776799591044E-006 -0.12778001839406852        1.0000006116070004        6.1160700037810045E-007
   10.987500000000001        1.1377454880093476       -2.1719134349772699E-006 -0.13774478770792592        1.0000007003014217        7.0030142174104526E-007
   11.012499999999999        1.1482089966292923       -2.4203520252671911E-006 -0.14820820746513730        1.0000007891641549        7.8916415491292469E-007
   11.037500000000000        1.1591679468343148       -2.6645920822269491E-006 -0.15916706877767303        1.0000008780566418        8.7805664183981946E-007
   11.062500000000000        1.1706157845706175       -2.9040791199300723E-006 -0.17061481772660164        1.0000009668440160        9.6684401595936720E-007
   11.087500000000000        1.1825423661029908       -3.1382743821977666E-006 -0.18254131072035457        1.0000010553826362        1.0553826361725527E-006
   11.112500000000001        1.1949337249212011       -3.3666342995335500E-006 -0.19493258141034234        1.0000011435108587        1.1435108586699272E-006
   11.137499999999999        1.2077718536667383       -3.5886187924212373E-006 -0.20777062261656309        1.0000012310501751        1.2310501751322533E-006
   11.162500000000000        1.2210345046435682       -3.8037304731581889E-006 -0.22103318682534459        1.0000013178182237        1.3178182236561753E-006
   11.187500000000000        1.2346950125393068       -4.0115683839229390E-006 -0.23469360889193946        1.0000014036473672        1.4036473672263128E-006
   11.212500000000000        1.2487221430070452       -4.2118695734739115E-006 -0.24872065460819109        1.0000014883988542        1.4883988541658510E-006
   11.237500000000001        1.2630799707412022       -4.4045183690643982E-006 -0.26307839877592659        1.0000015719652755        1.5719652755041835E-006
   11.262499999999999        1.2777277906191162       -4.5895193036361583E-006 -0.27772613635682242        1.0000016542622938        1.6542622938153784E-006
   11.287500000000000        1.2926200653617279       -4.7669531769652599E-006 -0.29261833014631367        1.0000017352154142        1.7352154142447063E-006
   11.312500000000000        1.3077064129906260       -4.9369397818959249E-006 -0.30770459824047947        1.0000018147501466        1.8147501463783300E-006
   11.337500000000000        1.3229316371162458       -5.0996317713055150E-006 -0.32292974432934923        1.0000018927868966        1.8927868965512573E-006
   11.362500000000001        1.3382358028013237       -5.2552259310077972E-006 -0.33823383355697040        1.0000019692443534        1.9692443533614323E-006
   11.387499999999999        1.3535543603816613       -5.4039882512915548E-006 -0.35355231633822437        1.0000020440434370        2.0440434369550786E-006
   11.412500000000000        1.3688183192358341       -5.5462434025996545E-006 -0.36881620211589733        1.0000021171199367        2.1171199366953886E-006
   11.437500000000000        1.3839544730032611       -5.6823808524351670E-006 -0.38395228458107261        1.0000021884221886        2.1884221885759558E-006
   11.462500000000000        1.3988856772901508       -5.8128076966561325E-006 -0.39888341936880156        1.0000022579213492        2.2579213492246453E-006
   11.487500000000001        1.4135311802620745       -5.9380113449046492E-006 -0.41352885468332012        1.0000023255787545        2.3255787544584905E-006
   11.512499999999999        1.4278070060830943       -6.0584626739777269E-006 -0.42780461470819087        1.0000023913749034        2.3913749034321086E-006
   11.537500000000000        1.4416263902679096       -6.1747754892714453E-006 -0.44162393502283581        1.0000024552450739        2.4552450736958775E-006
   11.562500000000000        1.4549002657930854       -6.2873592549355995E-006 -0.45489774858516641        1.0000025172079190        2.5172079189950125E-006
   11.587500000000000        1.4675377973395332       -6.3968917259932470E-006 -0.46753522015856774        1.0000025771809655        2.5771809655239508E-006
   11.612500000000001        1.4794469616803341       -6.5034357379834576E-006 -0.47944432636907325        1.0000026353112608        2.6353112607679918E-006
   11.637499999999999        1.4905351692451032       -6.6080048525651687E-006 -0.49053247788483945        1.0000026913602638        2.6913602637623768E-006
   11.662500000000000        1.5007099252085723       -6.7099901114253117E-006 -0.50070717952499733        1.0000027456835749        2.7456835749450903E-006
   11.687500000000000        1.5098795209413560       -6.8115453984993637E-006 -0.50987672343911183        1.0000027975022441        2.7975022440784869E-006
   11.712500000000000        1.5179537578196416       -6.9097524191896496E-006 -0.51795090986260728        1.0000028479570342        2.8479570342021532E-006
   11.737500000000001        1.5248446844196859       -7.0099155345927031E-006 -0.52484178935829739        1.0000028950613884        2.8950613886191690E-006
   11.762499999999999        1.5304673632077959       -7.1049588746334090E-006 -0.53046441991039073        1.0000029432974051        2.9432974051335492E-006
   11.787500000000000        1.5347406225202977       -7.2241263628202910E-006 -0.53473763175529143        1.0000029907650063        2.9907650063165647E-006
   11.812500000000000        1.5375878538102705       -7.3910085385243027E-006 -0.53758479242309465        1.0000030613871758        3.0613871759843647E-006
   11.837500000000000        1.5389377017269328       -7.7434418344462087E-006 -0.53893456413403973        1.0000031375928931        3.1375928930543751E-006
   11.862500000000001        1.5387247712592838       -8.1000640834881553E-006 -0.53872164545358348        1.0000031258057003        3.1258057002769846E-006
   11.887499999999999        1.5368906163591394       -8.1469637015806110E-006 -0.53688748896542426        1.0000031273937151        3.1273937151077291E-006
   11.912500000000000        1.5333841621452413       -8.2217475937238123E-006 -0.53338098667968625        1.0000031754655549        3.1754655551718969E-006
   11.937500000000000        1.5281623258058339       -8.2933845240260321E-006 -0.52815911495815770        1.0000032108476762        3.2108476761827376E-006
   11.962500000000000        1.5211907809394882       -8.4115370378813042E-006 -0.52118753091298575        1.0000032500265026        3.2500265023660546E-006
   11.987500000000001        1.5124443938344465       -8.5390153152025168E-006 -0.51244111252101454        1.0000032813134321        3.2813134318576687E-006
   12.012499999999999        1.5019077462365134       -8.6917580239579530E-006 -0.50190443509269045        1.0000033111438229        3.3111438229038725E-006
   12.037500000000000        1.4895755124615793       -8.8586169613990637E-006 -0.48957217724007096        1.0000033352215083        3.3352215083048975E-006
   12.062500000000000        1.4754528073781232       -9.0415064468759782E-006 -0.47544945009914397        1.0000033572789793        3.3572789792657431E-006
   12.087500000000000        1.4595554232707615       -9.2287420603457037E-006 -0.45955204427167134        1.0000033789990901        3.3789990900867650E-006
   12.112500000000001        1.4419099936045079       -9.4152689542743778E-006 -0.44190658975382918        1.0000034038506787        3.4038506786515654E-006
   12.137499999999999        1.4225540555056122       -9.6019237466956045E-006 -0.42255062500390034        1.0000034305017118        3.4305017118096970E-006
   12.162500000000000        1.4015360254727978       -9.8051477835883048E-006 -0.40153257225863259        1.0000034532141653        3.4532141652832138E-006
   12.187500000000000        1.3789150807046495       -1.0047072561868962E-005 -0.37891161722564004        1.0000034634790094        3.4634790095910972E-006
   12.212500000000000        1.3547609503806648       -1.0337941836765297E-005 -0.35475749234403925        1.0000034580366255        3.4580366254921557E-006
   12.237500000000001        1.3291536098545693       -1.0654226351973909E-005 -0.32915016390328766        1.0000034459512817        3.4459512816553683E-006
   12.262499999999999        1.3021828731486806       -1.0937694565963635E-005 -0.30217942442566276        1.0000034487230178        3.4487230178292805E-006
   12.287500000000000        1.2739478797882571       -1.1129424571492949E-005 -0.27394439283541677        1.0000034869528402        3.4869528402481365E-006
   12.312500000000000        1.2445564838231309       -1.1233242570112992E-005 -0.24455292604142395        1.0000035577817070        3.5577817070198137E-006
   12.337500000000000        1.2141245651255961       -1.1366134896651484E-005 -0.21412094663390291        1.0000036184916932        3.6184916931691902E-006
   12.362500000000001        1.1827752903710533       -1.1733708498320445E-005 -0.18277169242401323        1.0000035979470401        3.5979470400793190E-006
   12.387499999999999        1.1506383423061937       -1.2487832470572361E-005 -0.15063489452222500        1.0000034477839685        3.4477839687685474E-006
   12.412500000000000        1.1178491117765892       -1.3492322037769558E-005 -0.11784589154296488        1.0000032202336242        3.2202336244235852E-006
   12.437500000000000        1.0845478195493996       -1.4108819103357704E-005  -8.4544688325632902E-002   1.0000031312237667        3.1312237667169285E-006
   12.462500000000000        1.0508785260967120       -1.3159271963480547E-005  -5.0874968263249790E-002   1.0000035578334621        3.5578334620645080E-006
   12.487500000000001        1.0169880123941180       -9.1687597391601459E-006  -1.6983068919234588E-002   1.0000049434748834        4.9434748834453757E-006
   12.512499999999999       0.98302456734006638       -8.4539003242209710E-007   1.6983068919234585E-002   1.0000076362593009        7.6362593010026458E-006
   12.537500000000000       0.94913676685410020        1.2408492597730320E-005   5.0874968263249790E-002   1.0000117351173501        1.1735117349975788E-005
   12.562500000000000       0.91547233891857305        3.0220702677131446E-005   8.4544688325632888E-002   1.0000170272442059        1.7027244205936043E-005
   12.587500000000000       0.88217716334304208        5.1368591836422088E-005  0.11784589154296488        1.0000230548860070        2.3054886006956821E-005
   12.612500000000001       0.84939438061335848        7.4228374374908307E-005  0.15063489452222500        1.0000292751355835        2.9275135583484158E-005
   12.637499999999999       0.81726353240179561        9.7300481082992894E-005  0.18277169242401323        1.0000352248258089        3.5224825808866100E-005
   12.662500000000000       0.78591966418496373        1.1954148007910951E-004  0.21412094663390291        1.0000406108188666        4.0610818866637644E-005
   12.687500000000000       0.75549237740575537        1.4039193021554339E-004  0.24455292604142395        1.0000453034471792        4.5303447179345646E-005
   12.712500000000000       0.72610487628832543        1.5958433536742314E-004  0.27394439283541677        1.0000492691237421        4.9269123742257115E-005
   12.737500000000001       0.69787307365341855        1.7690678853858987E-004  0.30217942442566270        1.0000524980790813        5.2498079081253479E-005
   12.762499999999999       0.67090480302609445        1.9206862851866549E-004  0.32915016390328772        1.0000549669293821        5.4966929382116447E-005
   12.787500000000000       0.64529914856634019        2.0470452984181254E-004  0.35475749234403919        1.0000566409103793        5.6640910379379683E-005
   12.812500000000000       0.62114586426328089        2.1440281592785269E-004  0.37891161722564004        1.0000574814889209        5.7481488920929635E-005
   12.837500000000000       0.59852485126617405        2.2061645259284415E-004  0.40153257225863259        1.0000574235248068        5.7423524806643478E-005
   12.862500000000001       0.57750573127269444        2.2258129837090203E-004  0.42255062500390028        1.0000563562765947        5.6356276594726751E-005
   12.887499999999999       0.55814757989000741        2.1950274707739997E-004  0.44190658975382918        1.0000541696438365        5.4169643836643466E-005
   12.912500000000000       0.54049875561879013        2.1076662914577192E-004  0.45955204427167134        1.0000507998904615        5.0799890461528108E-005
   12.937500000000000       0.52459668043485430        1.9554744117422892E-004  0.47544945009914397        1.0000461305339983        4.6130533998267609E-005
   12.962500000000000       0.51046770105806638        1.7231108281059822E-004  0.48957217724007102        1.0000398782981375        3.9878298137341339E-005
   12.987500000000001       0.49812740086761848        1.3986834207415448E-004  0.50190443509269056        1.0000318359603091        3.1835960309034572E-005
   13.012499999999999       0.48758137185525513        1.0017783334640328E-004  0.51244111252101443        1.0000224843762695        2.2484376269560347E-005
   13.037500000000000       0.47882572956194208        5.9744289618977945E-005  0.52118753091298575        1.0000132604749279        1.3260474927834220E-005
   13.062500000000000       0.47184683752989193        2.6991424657319705E-005  0.52815911495815770        1.0000059524880496        5.9524880496319987E-006
   13.087500000000000       0.46662058676726936        7.0017703333936504E-006  0.53338098667968614        1.0000015734469554        1.5734469555050978E-006
   13.112500000000001       0.46311237696651680       -9.8318358271558796E-007  0.53688748896542415       0.99999986593194090       -1.3406805904336849E-007
   13.137499999999999       0.46127800317699741       -1.9607893432060932E-006  0.53872164545358348       0.99999964863058088       -3.5136941911595443E-007
   13.162500000000000       0.46106529374776140       -3.3202446347867554E-007  0.53893456413403973       0.99999985788180112       -1.4211819887588462E-007
   13.187500000000000       0.46241525391824617        7.9334049760414629E-007  0.53758479242309465        1.0000000463413408        4.6341340820266197E-008
   13.212500000000000       0.46526243484430441        8.4913349264014313E-007  0.53473763175529143        1.0000000665995958        6.6599595838212622E-008
   13.237500000000001       0.46953559637887410        6.1077213497197589E-007  0.53046441991039073        1.0000000162892648        1.6289264825886107E-008
   13.262499999999999       0.47515820210932902        4.5167602632423830E-007  0.52484178935829739       0.99999999146762641       -8.5323735854458960E-009
   13.287500000000000       0.48204908147291287        4.2814472261212027E-007  0.51795090986260728       0.99999999133552020       -8.6644798558133118E-009
   13.312500000000000       0.49012327540046946        4.2846823003362801E-007  0.50987672343911183       0.99999999883958135       -1.1604187055702653E-009
   13.337500000000000       0.49929282130487473        4.1171902680418255E-007  0.50070717952499721        1.0000000008298719        8.2987194893746619E-010
   13.362500000000001       0.50946752153239117        3.7657666902579844E-007  0.49053247788483945       0.99999999941723061       -5.8276938830204017E-010
   13.387499999999999       0.52055567105987832        3.4172080143329172E-007  0.47944432636907319       0.99999999742895151       -2.5710484852226045E-009
   13.412500000000000       0.53246477645394519        3.1107628863445196E-007  0.46753522015856763       0.99999999661251282       -3.3874871796513162E-009
   13.437500000000000       0.54510224775010252        2.8383110291560852E-007  0.45489774858516641       0.99999999633526893       -3.6647310741599881E-009
   13.462500000000000       0.55837606117649941        2.5715925661001090E-007  0.44162393502283581       0.99999999619933522       -3.8006647828936480E-009
   13.487500000000001       0.57219538129873027        2.3102070134705914E-007  0.42780461470819087       0.99999999600692113       -3.9930788675590634E-009
   13.512499999999999       0.58647114121813126        2.0577353592870088E-007  0.41352885468332012       0.99999999590145139       -4.0985486116085212E-009
   13.537500000000000       0.60111657655584483        1.8194037041718280E-007  0.39888341936880156       0.99999999592464639       -4.0753536101334475E-009
   13.562500000000000       0.61604771150560611        1.5955749948397810E-007  0.38395228458107261       0.99999999608667878       -3.9133213336484118E-009
   13.587500000000000       0.63118379423092819        1.3864609211096010E-007  0.36881620211589727       0.99999999634682546       -3.6531745406520599E-009
   13.612500000000001       0.64644768034741451        1.1918922261388677E-007  0.35355231633822432       0.99999999668563877       -3.3143611188890532E-009
   13.637499999999999       0.66176616352695616        1.0122236487615606E-007  0.33823383355697040       0.99999999708392662       -2.9160734937860866E-009
   13.662500000000000       0.67707025320048553        8.4756139318953124E-008  0.32292974432934923       0.99999999752983482       -2.4701651835101757E-009
   13.687500000000000       0.69229539976894372        6.9797781055103583E-008  0.30770459824047947       0.99999999800942319       -1.9905768144923286E-009
   13.712500000000000       0.70738166836378547        5.6330632121656257E-008  0.29261833014631367       0.99999999851009913       -1.4899008693447513E-009
   13.737500000000001       0.72227386265767279        4.4311372705351452E-008  0.27772613635682242       0.99999999901449521       -9.8550478888626003E-010
   13.762499999999999       0.73692160072430668        3.3659819928129387E-008  0.26307839877592654       0.99999999950023322       -4.9976678351271175E-010
   13.787500000000000       0.75127934533583995        2.4282127711992717E-008  0.24872065460819109       0.99999999994403099       -5.5969007206613242E-011
   13.812500000000000       0.76530639143836132        1.6098941936723779E-008  0.23469360889193949        1.0000000003303009        3.3030078672169338E-010
   13.837500000000000       0.77896681382630684        9.0490561183536921E-009  0.22103318682534462        1.0000000006516514        6.5165139950806861E-010
   13.862500000000001       0.79222937828122841        3.0491838833266234E-009  0.20777062261656309        1.0000000008977916        8.9779150780344708E-010
   13.887499999999999       0.80506741963160866       -2.0506631667976132E-009  0.19493258141034231        1.0000000010419510        1.0419509699488572E-009
   13.912500000000000       0.81745869032216922       -6.4580194556537996E-009  0.18254131072035457        1.0000000010425238        1.0425238450295637E-009
   13.937500000000000       0.82938518313834975       -1.0359509533399173E-008  0.17061481772660164        1.0000000008649514        8.6495133277963987E-010
   13.962500000000000       0.84083293172800444       -1.3839428635733961E-008  0.15916706877767300        1.0000000005056775        5.0567738885121116E-010
   13.987500000000001       0.85179179252423620       -1.6891900936574009E-008  0.14820820746513730       0.99999999998937350       -1.0626499680199686E-011
   14.012499999999999       0.86225521162283325       -1.9551224850240181E-008  0.13774478770792592       0.99999999933075912       -6.6924088493180989E-010
   14.037500000000000       0.87221998009649804       -2.2036375577465089E-008  0.12778001839406852       0.99999999849056653       -1.5094334671061915E-009
   14.062500000000000       0.88168598110378515       -2.4746491538668528E-008  0.11831401627106294       0.99999999737484813       -2.6251518736586377E-009
   14.087500000000000       0.89065593194905213       -2.8043668958735099E-008  0.10934406394978727       0.99999999589883937       -4.1011606333185568E-009
   14.112500000000001       0.89913512398872131       -3.1966151692916039E-008  0.10086487008553158       0.99999999407425288       -5.9257471152207586E-009
   14.137499999999999       0.90713116301749253       -3.6148069841544702E-008   9.2868829018599247E-002  0.99999999203609180       -7.9639081995708239E-009
   14.162500000000000       0.91465371256230432       -4.0118276793606845E-008   8.5346277391395386E-002  0.99999998995369976       -1.0046300347177350E-008
   14.187500000000000       0.92171424236272448       -4.3833147396369481E-008   7.8285745504453358E-002  0.99999998786717781       -1.2132822191368575E-008
   14.212500000000000       0.92832578415627987       -4.8006773557308853E-008   7.1674201426104769E-002  0.99999998558238468       -1.4417615323836230E-008
   14.237500000000001       0.93450269662884700       -5.3826665762812751E-008   6.5497286125497683E-002  0.99999998275434465       -1.7245655348219202E-008
   14.262499999999999       0.94026044100789652       -6.2065921861701109E-008   5.9739538152607054E-002  0.99999997916050354       -2.0839496461810825E-008
   14.287500000000000       0.94561536835046534       -7.2165340554186659E-008   5.4384606638409126E-002  0.99999997498887450       -2.5011125504015297E-008
   14.312500000000000       0.95058451925470566       -8.2102373690310801E-008   4.9415451630475629E-002  0.99999997088518133       -2.9114818667075326E-008
   14.337500000000000       0.95518543660749133       -8.9477829787179181E-008   4.4814531011213389E-002  0.99999996761870469       -3.2381295311800784E-008
   14.362500000000001       0.95943599203404639       -9.3376302947423238E-008   4.0563973465632043E-002  0.99999996549967840       -3.4500321599573169E-008
   14.387499999999999       0.96335422676035565       -9.5772934553808755E-008   3.6645737170958211E-002  0.99999996393131385       -3.6068686148915674E-008
   14.412500000000000       0.96695820743007188       -1.0121537147656141E-007   3.3041754070195148E-002  0.99999996150026704       -3.8499732957220090E-008
   14.437500000000000       0.97026589696194687       -1.1442190767082017E-007   2.9734059764751873E-002  0.99999995672669872       -4.3273301275625897E-008
   14.462500000000000       0.97329503993445809       -1.3684044522625057E-007   2.6704909216779826E-002  0.99999994915123791       -5.0848762089827915E-008
   14.487500000000001       0.97606306153028544       -1.6419415510483470E-007   2.3936878589491326E-002  0.99999994011977678       -5.9880223224340057E-008
   14.512499999999999       0.97858697901040037       -1.8683642215964746E-007   2.1412953673362531E-002  0.99999993268376286       -6.7316237140069290E-008
   14.537500000000000       0.98088332503562659       -1.9330422354977281E-007   1.9116605447953051E-002  0.99999993048357960       -6.9516420397874867E-008
   14.562500000000000       0.98296808266712454       -1.7557879176318386E-007   1.7031853413533457E-002  0.99999993608065796       -6.3919342041529603E-008
   14.587500000000000       0.98485663218858877       -1.3338814757571840E-007   1.5143317394438593E-002  0.99999994958302740       -5.0416972596778464E-008
   14.612500000000001       0.98656370974910756       -7.5197537491379599E-008   1.3436258567913400E-002  0.99999996831702098       -3.1682979018121671E-008
   14.637499999999999       0.98810337725880981       -1.5212227480951115E-008   1.1896610509148834E-002  0.99999998776795862       -1.2232041379789393E-008
   14.662500000000000       0.98948900228197989        3.2198383127181389E-008   1.0511001066334945E-002   1.0000000033483147        3.3483148476065594E-009
   14.687500000000000       0.99073324624645032        5.7955793380611101E-008   9.2667658900720106E-003   1.0000000121365222        1.2136522342665046E-008
   14.712500000000000       0.99184805934738762        6.1106591268392214E-008   8.1519544406206505E-003   1.0000000137880083        1.3788008290660514E-008
   14.737500000000001       0.99284468100468060        4.8021011547902147E-008   7.1553292855319091E-003   1.0000000102902125        1.0290212459906911E-008
   14.762499999999999       0.99373364534292075        2.8792147054212902E-008   6.2663594804533663E-003   1.0000000048233741        4.8233741445358191E-009
   14.787500000000000       0.99452479157150420        1.2861112356034225E-008   5.4752087986413116E-003   1.0000000003701455        3.7014546983016317E-010
   14.812500000000000       0.99522727917782550        5.8906297492237579E-009   4.7727195411611852E-003  0.99999999871898670       -1.2810132954399478E-009
   14.837500000000000       0.99584960757072527        8.9178821860593462E-009   4.1503926211173851E-003   1.0000000001918428        1.9184265287464086E-010
   14.862500000000001       0.99639963944632959        1.9538306357635837E-008   3.6003645726557076E-003   1.0000000040189854        4.0189852557048766E-009
   14.887499999999999       0.99688462692153545        3.4020584615376481E-008   3.1153820899743430E-003   1.0000000090115098        9.0115097606258132E-009
   14.912500000000000       0.99731123949600009        4.9156487191625918E-008   2.6887746541400348E-003   1.0000000141501402        1.4150140170698933E-008
   14.937500000000000       0.99768559311239313        6.3154101541214527E-008   2.3144257570176618E-003   1.0000000188694107        1.8869410811639398E-008
   14.962500000000000       0.99801327984919652        7.5559729003321725E-008   1.9867431828739408E-003   1.0000000230320705        2.3032070473050226E-008
   14.987500000000001       0.99829939797337652        8.6646530887321670E-008   1.7006287599116623E-003   1.0000000267332882        2.6733288138736100E-008
   15.012499999999999       0.99854858215161779        9.6782786091462054E-008   1.4514479467302272E-003   1.0000000300983480        3.0098348036133871E-008
   15.037500000000000       0.99876503359890167        1.0608660966705813E-007   1.2349995730071795E-003   1.0000000331719088        3.3171908886409085E-008
   15.062500000000000       0.99895254989928517        1.1439951007553669E-007   1.0474860099778007E-003   1.0000000359092629        3.5909263007560810E-008
   15.087500000000000       0.99911455421979234        1.2143809322702023E-007   8.8548400489496786E-004   1.0000000382246874        3.8224687304300176E-008
   15.112500000000001       0.99925412366951016        1.2695952634930339E-007   7.4591637484313950E-004   1.0000000400443534        4.0044353277757239E-008
   15.137499999999999       0.99937401661497538        1.3084841613489294E-007   6.2602471924497411E-004   1.0000000413342203        4.1334220379773967E-008
   15.162500000000000       0.99947669882307899        1.3311718620700927E-007   5.2334327726040648E-004   1.0000000421003394        4.2100339436856871E-008
   15.187500000000000       0.99956436834752760        1.3385791410303728E-007   4.3567402609827701E-004   1.0000000423736259        4.2373625830371964E-008
   15.212500000000000       0.99963897910341148        1.3318739383313505E-007   3.6106308904925610E-004   1.0000000421924606        4.2192460747436655E-008
   15.237500000000001       0.99970226309383903        1.3121211475311487E-007   2.9777849777104124E-004   1.0000000415916102        4.1591610044910965E-008
   15.262499999999999       0.99975575126892546        1.2802371691312061E-007   2.4428933193677789E-004   1.0000000406008622        4.0600862227790913E-008
   15.287500000000000       0.99980079301155478        1.2372136499923044E-007   1.9924624068889607E-004   1.0000000392522437        3.9252243677623255E-008
   15.312500000000000       0.99983857425548373        1.1844212273534727E-007   1.6146333428949751E-004   1.0000000375897733        3.7589773183022146E-008
   15.337500000000000       0.99987013425156923        1.1236985352379884E-007   1.2990142077114666E-004   1.0000000356723404        3.5672340414905079E-008
   15.362500000000001       0.99989638101205036        1.0570207180757843E-007   1.0365255110015732E-004   1.0000000335631505        3.3563150481086268E-008
   15.387499999999999       0.99991810548275351        9.8587963583932464E-008   8.1925827188928423E-005   1.0000000313099424        3.1309942416513081E-008
   15.412500000000000       0.99993599451238568        9.1088433825861184E-008   6.4034419850281729E-005   1.0000000289322359        2.8932235940359874E-008
   15.437500000000000       0.99995064269425626        8.3211173750672106E-008   4.9383738288481428E-005   1.0000000264325448        2.6432544708576700E-008
   15.462500000000000       0.99996256314207776        7.5018607567888166E-008   3.7460688783434657E-005   1.0000000238308613        2.3830861173301798E-008
   15.487500000000001       0.99997219723803554        6.6725063110391925E-008   2.7823957665707221E-005   1.0000000211957012        2.1195701305209980E-008
   15.512499999999999       0.99997992338267583        5.8668275210138211E-008   2.0095252325783430E-005   1.0000000186350015        1.8635001652889116E-008
   15.537500000000000       0.99998606480162622        5.1119009562779823E-008   1.3951433685479787E-005   1.0000000162353118        1.6235311650625306E-008
   15.562500000000000       0.99999089651400630        4.4050483233461655E-008   9.1174741262479442E-006   1.0000000139881327        1.3988132541165044E-008
   15.587500000000000       0.99999465160002832        3.7095413200246045E-008   5.3601761727804311E-006   1.0000000117762011        1.1776201125357488E-008
   15.612500000000001       0.99999752687686483        2.9835641451444313E-008   2.4825891370151217E-006   1.0000000094660018        9.4660018712389160E-009
   15.637499999999999       0.99999968800189376        2.2295006016852479E-008   3.1906331526418037E-007   1.0000000070652091        7.0652089734224433E-009
   15.662500000000000        1.0000012739328801        1.5234488725629845E-008  -1.2691159101175296E-006   1.0000000048169699        4.8169699340405714E-009
   15.687500000000000        1.0000024006736041        9.8548798874861893E-009  -2.3975686813702888E-006   1.0000000031049228        3.1049227633417331E-009
   15.712500000000000        1.0000031643575522        6.9107479838979960E-009  -3.1621873866904676E-006   1.0000000021701656        2.1701656027772742E-009
   15.737500000000001        1.0000036439010158        5.8094920506922755E-009  -3.6420775607673104E-006   1.0000000018234549        1.8234549425955038E-009
   15.762499999999999        1.0000039035405426        4.5414607731246939E-009  -3.9021176560394717E-006   1.0000000014228865        1.4228864753107473E-009
   15.787500000000000        1.0000039954416349        8.9689523331862321E-010  -3.9951790069918474E-006   1.0000000002626279        2.6262791941178421E-010
   15.812500000000000        1.0000039622605306       -5.5192552459174343E-009  -3.9640439937336020E-006  0.99999999821653685       -1.7834631549362712E-009
   15.837500000000000        1.0000038392597665       -1.1833443667923014E-008  -3.8430571852034562E-006  0.99999999620258140       -3.7974186017919465E-009
   15.862500000000001        1.0000036555612912       -1.2412826860547121E-008  -3.6595411360630087E-006  0.99999999602015521       -3.9798448980832291E-009
   15.887499999999999        1.0000034344540130       -1.6877373944449710E-009  -3.4350055472760544E-006  0.99999999944846574       -5.5153437372723602E-010
   15.912500000000000        1.0000031931819049        2.1965482728003490E-008  -3.1861756951097459E-006   1.0000000070062098        7.0062098345147206E-009
   15.937500000000000        1.0000029429766246        5.3600047178281121E-008  -2.9258633981397378E-006   1.0000000171132264        1.7113226391529679E-008
   15.962500000000000        1.0000026899853216        8.2304440824573182E-008  -2.6637013335499062E-006   1.0000000262839881        2.6283988097119959E-008
   15.987500000000001        1.0000024371892984        9.5279777033521503E-008  -2.4067592354723522E-006   1.0000000304300629        3.0430062913922029E-008
   16.012499999999999        1.0000021867372160        8.3533176611438357E-008  -2.1600584089515994E-006   1.0000000266788069        2.6678806941404787E-008
   16.037500000000001        1.0000019417600245        4.6221625920490971E-008  -1.9269990703110755E-006   1.0000000147609542        1.4760954236692214E-008
   16.062500000000000        1.0000017069362501       -8.6832526528405095E-009  -1.7097132730780182E-006  0.99999999722297706       -2.7770230559553966E-009
   16.087499999999999        1.0000014877166479       -6.7729226770291626E-008  -1.5093545913344461E-006  0.99999997836205656       -2.1637943437013973E-008
   16.112500000000001        1.0000012887983101       -1.1749963304298108E-007  -1.3263343013012684E-006  0.99999996246400880       -3.7535991204151742E-008
   16.137499999999999        1.0000011127530462       -1.4950557094005089E-007  -1.1605125181166627E-006  0.99999995224052807       -4.7759471932806719E-008
   16.162500000000001        1.0000009595110928       -1.6228237430420106E-007  -1.0113515985478115E-006  0.99999994815949422       -5.1840505665978753E-008
   16.187500000000000        1.0000008268543843       -1.6022724912632525E-007  -8.7803810186267747E-007  0.99999994881628240       -5.1183717486580349E-008
   16.212499999999999        1.0000007115393603       -1.5038456382365400E-007  -7.5957870027264775E-007  0.99999995196066005       -4.8039340061478697E-008
   16.237500000000001        1.0000006104391606       -1.3910331085727067E-007  -6.5487463731964967E-007  0.99999995556452326       -4.4435476853621481E-008
   16.262499999999999        1.0000005212310246       -1.3006336287251764E-007  -5.6277863763081026E-007  0.99999995845238698       -4.1547613127690397E-008
   16.287500000000001        1.0000004424974120       -1.2409246368221519E-007  -4.8213756526727162E-007  0.99999996035984673       -3.9640153159936631E-008
   16.312500000000000        1.0000003734212495       -1.2021784036192773E-007  -4.1182360155470433E-007  0.99999996159764792       -3.8402352187105748E-008
   16.337499999999999        1.0000003133798425       -1.1700638745511616E-007  -3.5075625840681090E-007  0.99999996262358415       -3.7376415962242504E-008
   16.362500000000001        1.0000002616714867       -1.1346675902597416E-007  -2.9791715189470200E-007  0.99999996375433475       -3.6245665135936633E-008
   16.387499999999999        1.0000002174470606       -1.0929206528332753E-007  -2.5235912589403625E-007  0.99999996508793465       -3.4912065238756895E-008
   16.412500000000001        1.0000001797848810       -1.0464050937451616E-007  -2.1321103036153475E-007  0.99999996657385060       -3.3426149403936734E-008
   16.437500000000000        1.0000001478015184       -9.9793158295500126E-008  -1.7967921703075523E-007  0.99999996812230130       -3.1877698702942325E-008
   16.462499999999999        1.0000001207224107       -9.4929984204833132E-008  -1.5104661151562589E-007  0.99999996967579918       -3.0324200706033366E-008
   16.487500000000001        1.0000000978939323       -9.0083744733168663E-008  -1.2667004995706218E-007  0.99999997122388229       -2.8776117710904714E-008
   16.512499999999999        1.0000000787591155       -8.5203920815043042E-008  -1.0597642594650944E-007  0.99999997278268948       -2.7217310405447392E-008
   16.537500000000001        1.0000000628276973       -8.0236040367900533E-008  -8.8458075504302775E-008  0.99999997436962174       -2.5630378264196452E-008
   16.562500000000000        1.0000000496580836       -7.5162343227772303E-008  -7.3667730828561695E-008  0.99999997599035284       -2.4009647159317637E-008
   16.587499999999999        1.0000000388524288       -7.0000827645910626E-008  -6.1213294231313661E-008  0.99999997763913462       -2.2360865381543249E-008
   16.612500000000001        1.0000000300575718       -6.4785976223191621E-008  -5.0752619399355202E-008  0.99999997930495232       -2.0695047675545197E-008
   16.637499999999999        1.0000000229650965       -5.9552680671994358E-008  -4.1988435465236236E-008  0.99999998097666098       -1.9023338904133880E-008
   16.662500000000001        1.0000000173081651       -5.4331012237519654E-008  -3.4663508274868803E-008  0.99999998264465684       -1.7355343162606118E-008
   16.687500000000000        1.0000000128562485       -4.9148489719399083E-008  -2.8556100903734911E-008  0.99999998430014758       -1.5699852307093920E-008
   16.712499999999999        1.0000000094097776       -4.4033682205013823E-008  -2.3475770369257595E-008  0.99999998593400730       -1.4065992814948913E-008
   16.737500000000001        1.0000000067958266       -3.9017670541645647E-008  -1.9259518304446895E-008  0.99999998753630825       -1.2463691634323482E-008
   16.762499999999999        1.0000000048648607       -3.4133287107302737E-008  -1.5768298987693831E-008  0.99999998909656174       -1.0903438152354283E-008
   16.787500000000001        1.0000000034880994       -2.9413551528871997E-008  -1.2883877630396454E-008  0.99999999060422173       -9.3957781555076281E-009
   16.812500000000000        1.0000000025551068       -2.4890406546451693E-008  -1.0506024424274198E-008  0.99999999204908241       -7.9509177020042898E-009
   16.837499999999999        1.0000000019715325       -2.0594018867660289E-008  -8.5500248913472509E-009  0.99999999342150758       -6.5784924174749904E-009
   16.862500000000001        1.0000000016570472       -1.6552362144910490E-008  -6.9444840223485710E-009  0.99999999471256318       -5.2874369327327031E-009
   16.887499999999999        1.0000000015435349       -1.2790835834264778E-008  -5.6294000909681775E-009  0.99999999591413480       -4.0858652017305985E-009
   16.912500000000001        1.0000000015735606       -9.3318105307962498E-009  -4.5544835313274168E-009  0.99999999701907705       -2.9809228418997691E-009
   16.937500000000000        1.0000000016990576       -6.1941576409653089E-009  -3.6776965733406173E-009  0.99999999802136097       -1.9786390303977441E-009
   16.962499999999999        1.0000000018801944       -3.3928501116531835E-009  -2.9639902123665225E-009  0.99999999891620428       -1.0837957198361892E-009
   16.987500000000001        1.0000000020843800       -9.3866226438652129E-010  -2.3842163617229132E-009  0.99999999970016362       -2.9983637794828155E-010
   17.012499999999999        1.0000000022853937        1.1620172671124497E-009  -1.9141945554046159E-009   1.0000000003711991        3.7119907148053244E-010
   17.037500000000001        1.0000000024626161        2.9072834638317467E-009  -1.5339142230880821E-009   1.0000000009287018        9.2870178214354837E-010
   17.062500000000000        1.0000000026003504        4.2997088680296318E-009  -1.2268552666084204E-009   1.0000000013734951        1.3734950954358283E-009
   17.087499999999999        1.0000000026872164        5.3462634997450679E-009  -9.7941136480812265E-010   1.0000000017078050        1.7078050085217455E-009
   17.112500000000001        1.0000000027156071        6.0581386393513920E-009  -7.8040207776302070E-010   1.0000000019352049        1.9352048852283588E-009
   17.137499999999999        1.0000000026811970        6.4504844028823907E-009  -6.2066138152032814E-010   1.0000000020605357        2.0605357420322434E-009
   17.162500000000001        1.0000000025824860        6.5420785277306884E-009  -4.9269172114424989E-010   1.0000000020897943        2.0897943375786099E-009
   17.187500000000000        1.0000000024203846        6.3549296661075933E-009  -3.9037401192402262E-010   1.0000000020300106        2.0300106040593846E-009
   17.212499999999999        1.0000000021978301        5.9138281954616445E-009  -3.0872524126665911E-010   1.0000000018891049        1.8891048725322435E-009
   17.237500000000001        1.0000000019194288        5.2458662201302176E-009  -2.4369642698528289E-010   1.0000000016757324        1.6757324416971642E-009
   17.262499999999999        1.0000000015911230        4.3799317481174642E-009  -1.9200467468818620E-010   1.0000000013991184        1.3991183767103621E-009
   17.287500000000001        1.0000000012198942        3.3461901022247391E-009  -1.5099395340021158E-010   1.0000000010689003        1.0689003016040033E-009
   17.312500000000000        1.0000000008134846        2.1755865640043399E-009  -1.1851998154611258E-010   1.0000000006949645        6.9496453036776984E-010
   17.337499999999999        1.0000000003801455        8.9935971851015267E-010  -9.2855293019499794E-011   1.0000000002872902        2.8729019163620251E-010
   17.362500000000001       0.99999999992841360       -4.5140990432989006E-010  -7.2611143682810560E-011  0.99999999985580246       -1.4419765381745719E-010
   17.387499999999999       0.99999999946692253       -1.8462124287203711E-009  -5.6673430772374061E-011  0.99999999941024909       -5.8975080374779054E-010
   17.412500000000001       0.99999999900422776       -3.2554717012477625E-009  -4.4150239592872566E-011  0.99999999896007752       -1.0399224814605645E-009
   17.437500000000000       0.99999999854866983       -4.6508487123542273E-009  -3.4329011466400034E-011  0.99999999851434085       -1.4856591512568684E-009
   17.462499999999999       0.99999999810825690       -6.0054909904688337E-009  -2.6641651541466892E-011  0.99999999808161522       -1.9183846733383803E-009
   17.487500000000001       0.99999999769057824       -7.2942318090245811E-009  -2.0636171586707650E-011  0.99999999766994208       -2.3300579243823449E-009
   17.512499999999999       0.99999999730273048       -8.4937281567592022E-009  -1.5953697509982664E-011  0.99999999728677680       -2.7132232016668922E-009
   17.537500000000001       0.99999999695126596       -9.5825806056298003E-009  -1.2309869666524676E-011  0.99999999693895614       -3.0610439738509854E-009
   17.562500000000000       0.99999999664214556       -1.0541422104779106E-008  -9.4798310658511621E-012  0.99999999663266570       -3.3673341892637154E-009
   17.587499999999999       0.99999999638069559       -1.1353022618088009E-008  -7.2861388054846360E-012  0.99999999637340942       -3.6265905833943179E-009
   17.612500000000001       0.99999999617155233       -1.2002430931715531E-008  -5.5890513681772959E-012  0.99999999616596325       -3.8340367547462506E-009
   17.637499999999999       0.99999999601858436       -1.2477192513399542E-008  -4.2787422458679660E-012  0.99999999601430567       -3.9856944411553741E-009
   17.662500000000001       0.99999999592477429       -1.2767701078310828E-008  -3.2690716789754907E-012  0.99999999592150524       -4.0784948751593220E-009
   17.687500000000000       0.99999999589204813       -1.2867720182016175E-008  -2.4926157018635756E-012  0.99999999588955557       -4.1104445402950773E-009
   17.712499999999999       0.99999999592103783       -1.2775102912627901E-008  -1.8967073826031603E-012  0.99999999591914113       -4.0808588730456563E-009
   17.737500000000001       0.99999999601078471       -1.2492721783856383E-008  -1.4402910369989046E-012  0.99999999600934442       -3.9906554727409116E-009
   17.762499999999999       0.99999999615841595       -1.2029471465603614E-008  -1.0914279023363833E-012  0.99999999615732449       -3.8426754001008590E-009
   17.787500000000001       0.99999999635885795       -1.1401154786637002E-008  -8.2532264974232564E-013  0.99999999635803261       -3.6419673943299813E-009
   17.812500000000000       0.99999999660469530       -1.0630926614341284E-008  -6.2276535710486504E-013  0.99999999660407257       -3.3959275391737265E-009
   17.837499999999999       0.99999999688627406       -9.7489648091276127E-009  -4.6890413531972045E-013  0.99999999688580510       -3.1141949019541926E-009
   17.862500000000001       0.99999999719213006       -8.7911223621963555E-009  -3.5228031975454802E-013  0.99999999719177779       -2.8082223213488078E-009
   17.887499999999999       0.99999999750974755       -7.7965477713598491E-009  -2.6407169208445803E-013  0.99999999750948343       -2.4905164597299745E-009
   17.912500000000001       0.99999999782656912       -6.8045299338324467E-009  -1.9750015631356038E-013  0.99999999782637161       -2.1736282773687776E-009
   17.937500000000000       0.99999999813108542       -5.8510825439318547E-009  -1.4736913108109573E-013  0.99999999813093809       -1.8690620162686855E-009
   17.962499999999999       0.99999999841381026       -4.9658944574121130E-009  -1.0970303063876228E-013  0.99999999841370057       -1.5862994251492069E-009
   17.987500000000001       0.99999999866794975       -4.1702251058915551E-009  -8.1466912816416075E-014  0.99999999866786826       -1.3321317382519737E-009
   18.012499999999999       0.99999999888966584       -3.4760807935728758E-009  -6.0348939969218425E-014  0.99999999888960545       -1.1103945540824611E-009
   18.037500000000001       0.99999999907792403       -2.8866908048181545E-009  -4.4591946461791537E-014  0.99999999907787940       -9.2212060209817537E-010
   18.062500000000000       0.99999999923401284       -2.3980212176510577E-009  -3.2863311982977324E-014  0.99999999923397997       -7.6602002518910695E-010
   18.087499999999999       0.99999999936087325       -2.0008596495460788E-009  -2.4154649194358571E-014  0.99999999936084905       -6.3915095438460412E-010
   18.112500000000001       0.99999999946239748       -1.6830190983387868E-009  -1.7704644967893096E-014  0.99999999946237983       -5.3762028162651632E-010
   18.137499999999999       0.99999999954281138       -1.4312666120925750E-009  -1.2939842439451490E-014  0.99999999954279839       -4.5720149888239803E-010
   18.162500000000001       0.99999999960621233       -1.2327772273740072E-009  -9.4292936129931260E-015  0.99999999960620289       -3.9379699501296273E-010
   18.187500000000000       0.99999999965627928       -1.0760321994584406E-009  -6.8499116040232464E-015  0.99999999965627240       -3.4372760193690510E-010
   18.212499999999999       0.99999999969613329       -9.5126154766185774E-010  -4.9600578910535387E-015  0.99999999969612829       -3.0387159455358415E-010
   18.237500000000001       0.99999999972830844       -8.5053401294792047E-010  -3.5794532942935802E-015  0.99999999972830489       -2.7169511085389786E-010
   18.262499999999999       0.99999999975479037       -7.6763201972660064E-010  -2.5739339163306976E-015  0.99999999975478782       -2.4521229491369922E-010
   18.287500000000001       0.99999999977708764       -6.9782757055222256E-010  -1.8439105527190989E-015  0.99999999977708576       -2.2291413159791773E-010
   18.312500000000000       0.99999999979631904       -6.3762064155088380E-010  -1.3156524660570992E-015  0.99999999979631771       -2.0368229325384846E-010
   18.337499999999999       0.99999999981329257       -5.8448339200994708E-010  -9.3472006297706908E-016  0.99999999981329168       -1.8670831547495936E-010
   18.362500000000001       0.99999999982857712       -5.3663505557826141E-010  -6.6102869700554470E-016  0.99999999982857646       -1.7142354202803745E-010
   18.387499999999999       0.99999999984256416       -4.9284998168126333E-010  -4.6514762650752848E-016  0.99999999984256371       -1.5743628622999495E-010
   18.412500000000001       0.99999999985551480       -4.5230810727760583E-010  -3.2553202586375705E-016  0.99999999985551447       -1.4448542362544003E-010
   18.437500000000000       0.99999999986759913       -4.1447620336028732E-010  -2.2645811503215997E-016  0.99999999986759891       -1.3240109009160506E-010
   18.462499999999999       0.99999999987892541       -3.7901942459214978E-010  -1.5648682225494688E-016  0.99999999987892529       -1.2107481683898413E-010
   18.487500000000001       0.99999999988955834       -3.4573241891987741E-010  -1.0732374368364073E-016  0.99999999988955823       -1.1044165582063670E-010
   18.512499999999999       0.99999999989953781       -3.1449006903930506E-010  -7.2975487112320746E-017  0.99999999989953769       -1.0046219411918855E-010
   18.537500000000001       0.99999999990888933       -2.8521466526825011E-010  -4.9127097947016378E-017  0.99999999990888933       -9.1110674560468397E-011
   18.562500000000000       0.99999999991762933       -2.5785555239853282E-010  -3.2683957985101229E-017  0.99999999991762933       -8.2370665843711777E-011
   18.587499999999999       0.99999999992577160       -2.3236677268844264E-010  -2.1435709435178278E-017  0.99999999992577160       -7.4228401203413341E-011
   18.612500000000001       0.99999999993332889       -2.0870697877982162E-010  -1.3810458928638874E-017  0.99999999993332889       -6.6671113074789901E-011
   18.637499999999999       0.99999999994031663       -1.8683097479479424E-010  -8.6955835220276617E-018  0.99999999994031663       -5.9683369357799165E-011
   18.662500000000001       0.99999999994675104       -1.6668556067021047E-010  -5.3075259149255739E-018  0.99999999994675104       -5.3248960796281608E-011
   18.687500000000000       0.99999999995265321       -1.4820997005206000E-010  -3.0975141562857375E-018  0.99999999995265321       -4.7346793152769351E-011
   18.712499999999999       0.99999999995804423       -1.3133613232498189E-010  -1.6835423747089527E-018  0.99999999995804423       -4.1955772189794516E-011
   18.737500000000001       0.99999999996294819       -1.1598607599239516E-010  -8.0148577567058287E-019  0.99999999996294819       -3.7051806067722737E-011
   18.762499999999999       0.99999999996739164       -1.0207562412573545E-010  -2.7010979845664702E-019  0.99999999996739164       -3.2608360456265473E-011
   18.787500000000001       0.99999999997140210       -8.9521021222030689E-011   3.3867488273362505E-020  0.99999999997140210       -2.8597901824412020E-011
   18.812500000000000       0.99999999997500766       -7.8233612745505098E-011   1.9346602597821031E-019  0.99999999997500766       -2.4992341529639361E-011
   18.837499999999999       0.99999999997823619       -6.8126714363515550E-011   2.6393092002972973E-019  0.99999999997823619       -2.1763812974029406E-011
   18.862500000000001       0.99999999998111577       -5.9111109674649403E-011   2.8149894940923163E-019  0.99999999998111577       -1.8884227515059138E-011
   18.887499999999999       0.99999999998367439       -5.1099998175586432E-011   2.6951652825345144E-019  0.99999999998367439       -1.6325607532508002E-011
   18.912500000000001       0.99999999998594002       -4.4008363015052603E-011   2.4268127798826359E-019  0.99999999998594002       -1.4059975406155445E-011
   18.937500000000000       0.99999999998793776       -3.7755878267955795E-011   2.0996109661670653E-019  0.99999999998793776       -1.2062240095644938E-011
   18.962499999999999       0.99999999998969202       -3.2264250795702065E-011   1.7658633639683896E-019  0.99999999998969202       -1.0307976694434728E-011
   18.987500000000001       0.99999999999122791       -2.7457886252023834E-011   1.4539636017954388E-019  0.99999999999122791       -8.7720941621682869E-012
   19.012499999999999       0.99999999999256683       -2.3267744422686628E-011   1.1773946935547667E-019  0.99999999999256683       -7.4331651944703481E-012
   19.037500000000001       0.99999999999372935       -1.9627860922061428E-011   9.4066237275977322E-020  0.99999999999372935       -6.2706506653853467E-012
   19.062500000000000       0.99999999999473421       -1.6479344860185113E-011   7.4314219020201354E-020  0.99999999999473421       -5.2657878057971175E-012
   19.087499999999999       0.99999999999560019       -1.3768984006101051E-011   5.8152141127619694E-020  0.99999999999560019       -4.3998138465894954E-012
   19.112500000000001       0.99999999999634315       -1.1443893411084417E-011   4.5130575111085318E-020  0.99999999999634315       -3.6568525985103406E-012
   19.137499999999999       0.99999999999697775       -9.4573112732523452E-012   3.4771274707115077E-020  0.99999999999697775       -3.0222491176346011E-012
   19.162500000000001       0.99999999999751721       -7.7672809249782244E-012   2.6617005009124005E-020  0.99999999999751721       -2.4827917499692376E-012
   19.187500000000000       0.99999999999797351       -6.3384970605004795E-012   2.0256510948652242E-020  0.99999999999797351       -2.0264900868482982E-012
   19.212500000000002       0.99999999999835787       -5.1358249772977727E-012   1.5334328748834540E-020  0.99999999999835787       -1.6421308757230690E-012
   19.237500000000001       0.99999999999868061       -4.1273310286013030E-012   1.1551768936559063E-020  0.99999999999868061       -1.3193890424645360E-012
   19.262499999999999       0.99999999999895006       -3.2838768907243595E-012   8.6631178415900858E-021  0.99999999999895006       -1.0499379143880105E-012
   19.287500000000001       0.99999999999917344       -2.5846416861437731E-012   6.4695795884796786E-021  0.99999999999917344       -8.2656104183342904E-013
   19.312500000000000       0.99999999999935707       -2.0093449403122974E-012   4.8124753196283575E-021  0.99999999999935707       -6.4293015356042815E-013
   19.337500000000002       0.99999999999950673       -1.5386633955615823E-012   3.5665648014714689E-021  0.99999999999950673       -4.9327208984095705E-013
   19.362500000000001       0.99999999999962874       -1.1562050048176656E-012   2.6339422238298035E-021  0.99999999999962874       -3.7125857943465235E-013
   19.387499999999999       0.99999999999972766       -8.4749552028082193E-013   1.9387032003134580E-021  0.99999999999972766       -2.7233770794055090E-013
   19.412500000000001       0.99999999999980738       -6.0036235244559000E-013   1.4224291323777553E-021  0.99999999999980738       -1.9262369477246466E-013
   19.437500000000000       0.99999999999987033       -4.0475388178176009E-013   1.0404511815699265E-021  0.99999999999987033       -1.2967404927621828E-013
   19.462500000000002       0.99999999999991829       -2.5341922224242273E-013   7.5881425599570215E-022  0.99999999999991829       -8.1712414612411521E-014
   19.487500000000001       0.99999999999995515       -1.3704727053113904E-013   5.5184520030111647E-022  0.99999999999995515       -4.4853010194856324E-014
   19.512499999999999       0.99999999999998390       -4.7539031169177339E-014   4.0022805448597888E-022  0.99999999999998390       -1.6098233857064770E-014
   19.537500000000001        1.0000000000000067        2.3120495283311596E-014   2.8949595964992138E-022   1.0000000000000067        6.6613381477509392E-015
   19.562500000000000        1.0000000000000215        7.2209560466508641E-014   2.0885977045027034E-022   1.0000000000000215        2.1538326677728037E-014
   19.587500000000002        1.0000000000000293        9.4672541815482618E-014   1.5030512235466429E-022   1.0000000000000293        2.9309887850104133E-014
   19.612500000000001        1.0000000000000300        9.7354615909509070E-014   1.0790113926423759E-022   1.0000000000000300        2.9976021664879227E-014
   19.637499999999999        1.0000000000000282        9.0362410289897397E-014   7.7274396534895282E-023   1.0000000000000282        2.8199664825478976E-014
   19.662500000000001        1.0000000000000249        8.0534827055936657E-014   5.5210849614806643E-023   1.0000000000000249        2.4868995751603507E-014
   19.687500000000000        1.0000000000000218        7.1256829343748311E-014   3.9356127803122599E-023   1.0000000000000218        2.1760371282653068E-014
   19.712500000000002        1.0000000000000202        6.6877273653322882E-014   2.7990945471902895E-023   1.0000000000000202        2.0206059048177849E-014
   19.737500000000001        1.0000000000000193        6.4155204638170468E-014   1.9863538758395682E-023   1.0000000000000193        1.9317880628477724E-014
   19.762499999999999        1.0000000000000182        6.1054232194709360E-014   1.4065160021967568E-023   1.0000000000000182        1.8207657603852567E-014
   19.787500000000001        1.0000000000000178        5.9039614078967552E-014   9.9379224790585973E-024   1.0000000000000178        1.7763568394002505E-014
   19.812500000000000        1.0000000000000171        5.6777483311534655E-014   7.0068385299433468E-024   1.0000000000000171        1.7097434579227411E-014
   19.837500000000002        1.0000000000000160        5.3653791862038321E-014   4.9298742134132260E-024   1.0000000000000160        1.5987211554602254E-014
   19.862500000000001        1.0000000000000147        4.9596217723213400E-014   3.4613655771174660E-024   1.0000000000000147        1.4654943925052066E-014
   19.887499999999999        1.0000000000000135        4.4484539134615813E-014   2.4253074353768525E-024   1.0000000000000135        1.3544720900426910E-014
   19.912500000000001        1.0000000000000124        4.0587008759151946E-014   1.6959099948169339E-024   1.0000000000000124        1.2434497875801753E-014
   19.937500000000000        1.0000000000000113        3.6707070032764744E-014   1.1834875702976294E-024   1.0000000000000113        1.1324274851176597E-014
   19.962500000000002        1.0000000000000102        3.4331563409940865E-014   8.2424635067882085E-025   1.0000000000000102        1.0214051826551440E-014
   19.987500000000001        1.0000000000000089        3.0126646210715885E-014   5.7291432347402611E-025   1.0000000000000089        8.8817841970012523E-015
   20.012499999999999        1.0000000000000078        2.5600497780799263E-014   3.9743666097103138E-025   1.0000000000000078        7.7715611723760958E-015
   20.037500000000001        1.0000000000000067        2.2624716889016540E-014   2.7516772207722765E-025   1.0000000000000067        6.6613381477509392E-015
   20.062500000000000        1.0000000000000053        1.8357818743830025E-014   1.9014440946571343E-025   1.0000000000000053        5.3290705182007514E-015
   20.087500000000002        1.0000000000000042        1.4058096208693125E-014   1.3113868855532688E-025   1.0000000000000042        4.2188474935755949E-015
   20.112500000000001        1.0000000000000031        9.9880576526550246E-015   9.0270019635549340E-026   1.0000000000000031        3.1086244689504383E-015
   20.137499999999999        1.0000000000000020        6.3974242203345620E-015   6.2019097025536890E-026   1.0000000000000020        1.9984014443252818E-015
   20.162500000000001        1.0000000000000009        2.5741722413293854E-015   4.2528482957150180E-026   1.0000000000000009        8.8817841970012523E-016
   20.187500000000000        1.0000000000000000        7.2574663897157675E-017   2.9107830373585176E-026   1.0000000000000000        0.0000000000000000     
   20.212500000000002        1.0000000000000000       -1.9254456293527862E-016   1.9884644010466798E-026   1.0000000000000000        0.0000000000000000     
   20.237500000000001        1.0000000000000000        2.0403198563277856E-024   1.3558324247255217E-026   1.0000000000000000        0.0000000000000000     
   20.262499999999999        1.0000000000000000        1.3953784731274652E-024   9.2273336407609453E-027   1.0000000000000000        0.0000000000000000     
   20.287500000000001        1.0000000000000000        9.5247949804615168E-025   6.2680130007177228E-027   1.0000000000000000        0.0000000000000000     
   20.312500000000000        1.0000000000000000        6.4892012389633863E-025   4.2497961807295634E-027   1.0000000000000000        0.0000000000000000     
   20.337500000000002        1.0000000000000000        4.4126612960230445E-025   2.8760180727038375E-027   1.0000000000000000        0.0000000000000000     
   20.362500000000001        1.0000000000000000        2.9949189778067054E-025   1.9426779923162065E-027   1.0000000000000000        0.0000000000000000     
   20.387499999999999        1.0000000000000000        2.0288303028041477E-025   1.3097722820678368E-027   1.0000000000000000        0.0000000000000000     
   20.412500000000001        1.0000000000000000        1.3717759994325822E-025   8.8140652647202831E-028   1.0000000000000000        0.0000000000000000     
   20.437500000000000        1.0000000000000000        9.2575875605168414E-026   5.9202712386068646E-028   1.0000000000000000        0.0000000000000000     
   20.462500000000002        1.0000000000000000        6.2357626321194177E-026   3.9690892415371764E-028   1.0000000000000000        0.0000000000000000     
   20.487500000000001        1.0000000000000000        4.1923550561238437E-026   2.6559673486618589E-028   1.0000000000000000        0.0000000000000000     
   20.512499999999999        1.0000000000000000        2.8132124766934422E-026   1.7739261864915223E-028   1.0000000000000000        0.0000000000000000     
   20.537500000000001        1.0000000000000000        1.8841779412298756E-026   1.1825711383364284E-028   1.0000000000000000        0.0000000000000000     
   20.562500000000000        1.0000000000000000        1.2595480461457381E-026   7.8685647292742402E-029   1.0000000000000000        0.0000000000000000     
   20.587500000000002        1.0000000000000000        8.4038671002856683E-027   5.2256160246768581E-029   1.0000000000000000        0.0000000000000000     
   20.612500000000001        1.0000000000000000        5.5964550055435122E-027   3.4637776356631905E-029   1.0000000000000000        0.0000000000000000     
   20.637499999999999        1.0000000000000000        3.7197491875024898E-027   2.2915505344043139E-029   1.0000000000000000        0.0000000000000000     
   20.662500000000001        1.0000000000000000        2.4676189091674392E-027   1.5131143562307518E-029   1.0000000000000000        0.0000000000000000     
   20.687500000000000        1.0000000000000000        1.6338150023042725E-027   9.9717741247822803E-030   1.0000000000000000        0.0000000000000000     
   20.712500000000002        1.0000000000000000        1.0796528927426112E-027   6.5588316574940981E-030   1.0000000000000000        0.0000000000000000     
   20.737500000000001        1.0000000000000000        7.1206160639242875E-028   4.3055475874853838E-030   1.0000000000000000        0.0000000000000000     
   20.762499999999999        1.0000000000000000        4.6870361394154973E-028   2.8207987245560845E-030   1.0000000000000000        0.0000000000000000     
   20.787500000000001        1.0000000000000000        3.0790802213381941E-028   1.8443823186073105E-030   1.0000000000000000        0.0000000000000000     
   20.812500000000000        1.0000000000000000        2.0187371686576387E-028   1.2035320808726063E-030   1.0000000000000000        0.0000000000000000     
   20.837500000000002        1.0000000000000000        1.3208945414140379E-028   7.8376218996067246E-031   1.0000000000000000        0.0000000000000000     
   20.862500000000001        1.0000000000000000        8.6253949977214408E-029   5.0935688393026744E-031   1.0000000000000000        0.0000000000000000     
   20.887499999999999        1.0000000000000000        5.6208828837984916E-029   3.3034049376966127E-031   1.0000000000000000        0.0000000000000000     
   20.912500000000001        1.0000000000000000        3.6554114354532613E-029   2.1379270368282547E-031   1.0000000000000000        0.0000000000000000     
   20.937500000000000        1.0000000000000000        2.3722741942306365E-029   1.3807152218851964E-031   1.0000000000000000        0.0000000000000000     
   20.962500000000002        1.0000000000000000        1.5363148964071081E-029   8.8978120079168246E-032   1.0000000000000000        0.0000000000000000     
   20.987500000000001        1.0000000000000000        9.9282169226685785E-030   5.7215909830623633E-032   1.0000000000000000        0.0000000000000000     
   21.012499999999999        1.0000000000000000        6.4021498830665414E-030   3.6710492813634709E-032   1.0000000000000000        0.0000000000000000     
   21.037500000000001        1.0000000000000000        4.1193697192781085E-030   2.3501059027451147E-032   1.0000000000000000        0.0000000000000000     
   21.062500000000000        1.0000000000000000        2.6446708482197255E-030   1.5010354148211414E-032   1.0000000000000000        0.0000000000000000     
   21.087500000000002        1.0000000000000000        1.6940749384873695E-030   9.5649239501532236E-033   1.0000000000000000        0.0000000000000000     
   21.112500000000001        1.0000000000000000        1.0826708768630551E-030   6.0804831399163163E-033   1.0000000000000000        0.0000000000000000     
   21.137499999999999        1.0000000000000000        6.9031003272469178E-031   3.8560036727070927E-033   1.0000000000000000        0.0000000000000000     
   21.162500000000001        1.0000000000000000        4.3909146426536333E-031   2.4392369789888459E-033   1.0000000000000000        0.0000000000000000     
   21.187500000000000        1.0000000000000000        2.7861595482522753E-031   1.5390739813910126E-033   1.0000000000000000        0.0000000000000000     
   21.212500000000002        1.0000000000000000        1.7634855364063734E-031   9.6855130825892879E-034   1.0000000000000000        0.0000000000000000     
   21.237500000000001        1.0000000000000000        1.1133324208592148E-031   6.0786706876282343E-034   1.0000000000000000        0.0000000000000000     
   21.262499999999999        1.0000000000000000        7.0102570018630748E-032   3.8043343360614230E-034   1.0000000000000000        0.0000000000000000     
   21.287500000000001        1.0000000000000000        4.4021498291276863E-032   2.3740477647782593E-034   1.0000000000000000        0.0000000000000000     
   21.312500000000000        1.0000000000000000        2.7566348089164333E-032   1.4770400170700245E-034   1.0000000000000000        0.0000000000000000     
   21.337500000000002        1.0000000000000000        1.7212121608990958E-032   9.1607751965685422E-035   1.0000000000000000        0.0000000000000000     
   21.362500000000001        1.0000000000000000        1.0714756689812210E-032   5.6630082901063941E-035   1.0000000000000000        0.0000000000000000     
   21.387499999999999        1.0000000000000000        6.6491915902467998E-033   3.4887226629489285E-035   1.0000000000000000        0.0000000000000000     
   21.412500000000001        1.0000000000000000        4.1127541632668761E-033   2.1414553959055358E-035   1.0000000000000000        0.0000000000000000     
   21.437500000000000        1.0000000000000000        2.5351539733358510E-033   1.3094284511348118E-035   1.0000000000000000        0.0000000000000000     
   21.462500000000002        1.0000000000000000        1.5570548758876098E-033   7.9740080415872662E-036   1.0000000000000000        0.0000000000000000     
   21.487500000000001        1.0000000000000000        9.5266405821067663E-034   4.8346788215293583E-036   1.0000000000000000        0.0000000000000000     
   21.512499999999999        1.0000000000000000        5.8050467173158591E-034   2.9174687377841519E-036   1.0000000000000000        0.0000000000000000     
   21.537500000000001        1.0000000000000000        3.5219065343626512E-034   1.7515238589726884E-036   1.0000000000000000        0.0000000000000000     
   21.562500000000000        1.0000000000000000        2.1267202404982580E-034   1.0456478552694505E-036   1.0000000000000000        0.0000000000000000     
   21.587500000000002        1.0000000000000000        1.2777042976304616E-034   6.2037919792687754E-037   1.0000000000000000        0.0000000000000000     
   21.612500000000001        1.0000000000000000        7.6336172555505266E-035   3.6552307665998827E-037   1.0000000000000000        0.0000000000000000     
   21.637499999999999        1.0000000000000000        4.5327193167037035E-035   2.1367925907200443E-037   1.0000000000000000        0.0000000000000000     
   21.662500000000001        1.0000000000000000        2.6730458600648145E-035   1.2379300618272909E-037   1.0000000000000000        0.0000000000000000     
   21.687500000000000        1.0000000000000000        1.5641814686733011E-035   7.0967737433281887E-038   1.0000000000000000        0.0000000000000000     
   21.712500000000002        1.0000000000000000        9.0721596587096184E-036   4.0177540827424724E-038   1.0000000000000000        0.0000000000000000     
   21.737500000000001        1.0000000000000000        5.2076419036257787E-036   2.2400711100626886E-038   1.0000000000000000        0.0000000000000000     
   21.762499999999999        1.0000000000000000        2.9527920734623127E-036   1.2251213589931621E-038   1.0000000000000000        0.0000000000000000     
   21.787500000000001        1.0000000000000000        1.6494047282887594E-036   6.5336699609188605E-039   1.0000000000000000        0.0000000000000000     
   21.812500000000000        1.0000000000000000        9.0422340265303056E-037   3.3656122826606104E-039   1.0000000000000000        0.0000000000000000     
   21.837500000000002        1.0000000000000000        4.8374697260586657E-037   1.6468093475877190E-039   1.0000000000000000        0.0000000000000000     
   21.862500000000001        1.0000000000000000        2.5029009931798961E-037   7.4005458585383451E-040   1.0000000000000000        0.0000000000000000     
   21.887499999999999        1.0000000000000000        1.2329993534456496E-037   2.8021514492889683E-040   1.0000000000000000        0.0000000000000000     
   21.912500000000001        1.0000000000000000        5.6070648046387561E-038   6.0702145242624481E-041   1.0000000000000000        0.0000000000000000     
   21.937500000000000        1.0000000000000000        2.1803627058989871E-038  -3.3570578554547957E-041   1.0000000000000000        0.0000000000000000     
   21.962500000000002        1.0000000000000000        5.3128548645757691E-039  -6.5473081057317401E-041   1.0000000000000000        0.0000000000000000     
   21.987500000000001        1.0000000000000000       -1.8775420945519034E-039  -6.8480673549608954E-041   1.0000000000000000        0.0000000000000000     
   22.012499999999999        1.0000000000000000       -4.4089621996632126E-039  -5.9796508544738485E-041   1.0000000000000000        0.0000000000000000     
   22.037500000000001        1.0000000000000000       -4.7606194093342873E-039  -4.7806853029737855E-041   1.0000000000000000        0.0000000000000000     
   22.062500000000000        1.0000000000000000       -4.2123407826403560E-039  -3.6255192610170312E-041   1.0000000000000000        0.0000000000000000     
   22.087500000000002        1.0000000000000000       -3.3923634767210978E-039  -2.6537038924666110E-041   1.0000000000000000        0.0000000000000000     
   22.112500000000001        1.0000000000000000       -2.5845856379291594E-039  -1.8932131579061800E-041   1.0000000000000000        0.0000000000000000     
   22.137499999999999        1.0000000000000000       -1.8978612979227594E-039  -1.3245203133640597E-041   1.0000000000000000        0.0000000000000000     
   22.162500000000001        1.0000000000000000       -1.3571686130127599E-039  -9.1240371426778436E-042   1.0000000000000000        0.0000000000000000     
   22.187500000000000        1.0000000000000000       -9.5120999011439741E-040  -6.2059896709254439E-042   1.0000000000000000        0.0000000000000000     
   22.212500000000002        1.0000000000000000       -6.5618215068196075E-040  -4.1765758318550990E-042   1.0000000000000000        0.0000000000000000     
   22.237500000000001        1.0000000000000000       -4.4683815304341649E-040  -2.7853583006577158E-042   1.0000000000000000        0.0000000000000000     
   22.262499999999999        1.0000000000000000       -3.0100494082514829E-040  -1.8429124519569287E-042   1.0000000000000000        0.0000000000000000     
   22.287500000000001        1.0000000000000000       -2.0090045683706005E-040  -1.2108565127495531E-042   1.0000000000000000        0.0000000000000000     
   22.312500000000000        1.0000000000000000       -1.3301419139144329E-040  -7.9061626555820780E-043   1.0000000000000000        0.0000000000000000     
   22.337500000000002        1.0000000000000000       -8.7445307314691040E-041  -5.1331529845877651E-043   1.0000000000000000        0.0000000000000000     
   22.362500000000001        1.0000000000000000       -5.7124827037714382E-041  -3.3156006649186893E-043   1.0000000000000000        0.0000000000000000     
   22.387499999999999        1.0000000000000000       -3.7104727453310683E-041  -2.1314641929178998E-043   1.0000000000000000        0.0000000000000000     
   22.412500000000001        1.0000000000000000       -2.3975526725983637E-041  -1.3642112634878355E-043   1.0000000000000000        0.0000000000000000     
   22.437500000000000        1.0000000000000000       -1.5417834862949522E-041  -8.6956149499852704E-044   1.0000000000000000        0.0000000000000000     
   22.462500000000002        1.0000000000000000       -9.8706936384242612E-042  -5.5213215517470369E-044   1.0000000000000000        0.0000000000000000     
   22.487500000000001        1.0000000000000000       -6.2931857847940599E-042  -3.4930423520036933E-044   1.0000000000000000        0.0000000000000000     
   22.512499999999999        1.0000000000000000       -3.9967118599466014E-042  -2.2022385039169189E-044   1.0000000000000000        0.0000000000000000     
   22.537500000000001        1.0000000000000000       -2.5289487464958702E-042  -1.3838717344195101E-044   1.0000000000000000        0.0000000000000000     
   22.562500000000000        1.0000000000000000       -1.5946485339735623E-042  -8.6688390548565835E-045   1.0000000000000000        0.0000000000000000     
   22.587500000000002        1.0000000000000000       -1.0021899124133006E-042  -5.4139587244028186E-045   1.0000000000000000        0.0000000000000000     
   22.612500000000001        1.0000000000000000       -6.2785401814320155E-043  -3.3713735054261725E-045   1.0000000000000000        0.0000000000000000     
   22.637499999999999        1.0000000000000000       -3.9214525237121252E-043  -2.0935357874244367E-045   1.0000000000000000        0.0000000000000000     
   22.662500000000001        1.0000000000000000       -2.4421061830134950E-043  -1.2965059981594751E-045   1.0000000000000000        0.0000000000000000     
   22.687500000000000        1.0000000000000000       -1.5165461565403654E-043  -8.0080044354913861E-046   1.0000000000000000        0.0000000000000000     
   22.712500000000002        1.0000000000000000       -9.3920356894982331E-044  -4.9335691583419362E-046   1.0000000000000000        0.0000000000000000     
   22.737500000000001        1.0000000000000000       -5.8011256354003204E-044  -3.0318918933625379E-046   1.0000000000000000        0.0000000000000000     
   22.762499999999999        1.0000000000000000       -3.5739223262275155E-044  -1.8586923393915027E-046   1.0000000000000000        0.0000000000000000     
   22.787500000000001        1.0000000000000000       -2.1962764210395453E-044  -1.1367525825690973E-046   1.0000000000000000        0.0000000000000000     
   22.812500000000000        1.0000000000000000       -1.3463685123820050E-044  -6.9360185538093365E-047   1.0000000000000000        0.0000000000000000     
   22.837500000000002        1.0000000000000000       -8.2337851883594049E-045  -4.2224033466193172E-047   1.0000000000000000        0.0000000000000000     
   22.862500000000001        1.0000000000000000       -5.0236015580382551E-045  -2.5646729095768869E-047   1.0000000000000000        0.0000000000000000     
   22.887499999999999        1.0000000000000000       -3.0579502649841910E-045  -1.5543297040237255E-047   1.0000000000000000        0.0000000000000000     
   22.912500000000001        1.0000000000000000       -1.8572185744636512E-045  -9.3995687450842749E-048   1.0000000000000000        0.0000000000000000     
   22.937500000000000        1.0000000000000000       -1.1254578605513309E-045  -5.6720468754061665E-048   1.0000000000000000        0.0000000000000000     
   22.962500000000002        1.0000000000000000       -6.8052477090682110E-046  -3.4154752906067137E-048   1.0000000000000000        0.0000000000000000     
   22.987500000000001        1.0000000000000000       -4.1060167618322310E-046  -2.0523586779604549E-048   1.0000000000000000        0.0000000000000000     
   23.012499999999999        1.0000000000000000       -2.4721341748529304E-046  -1.2307122918476117E-048   1.0000000000000000        0.0000000000000000     
   23.037500000000001        1.0000000000000000       -1.4852833715503285E-046  -7.3649617900012627E-049   1.0000000000000000        0.0000000000000000     
   23.062500000000000        1.0000000000000000       -8.9051866949730465E-047  -4.3984926426551162E-049   1.0000000000000000        0.0000000000000000     
   23.087500000000002        1.0000000000000000       -5.3282275653543124E-047  -2.6215892602995563E-049   1.0000000000000000        0.0000000000000000     
   23.112500000000001        1.0000000000000000       -3.1815395226571449E-047  -1.5594094180714540E-049   1.0000000000000000        0.0000000000000000     
   23.137499999999999        1.0000000000000000       -1.8958970719832475E-047  -9.2575713125537034E-050   1.0000000000000000        0.0000000000000000     
   23.162500000000001        1.0000000000000000       -1.1275152710288664E-047  -5.4850613060290479E-050   1.0000000000000000        0.0000000000000000     
   23.187500000000000        1.0000000000000000       -6.6921718229480916E-048  -3.2435377563913259E-050   1.0000000000000000        0.0000000000000000     
   23.212500000000002        1.0000000000000000       -3.9641934691133834E-048  -1.9143198758050567E-050   1.0000000000000000        0.0000000000000000     
   23.237500000000001        1.0000000000000000       -2.3436420738605828E-048  -1.1276457228634172E-050   1.0000000000000000        0.0000000000000000     
   23.262499999999999        1.0000000000000000       -1.3828703639330080E-048  -6.6297559048289320E-051   1.0000000000000000        0.0000000000000000     
   23.287500000000001        1.0000000000000000       -8.1438534757786165E-049  -3.8903863218031248E-051   1.0000000000000000        0.0000000000000000     
   23.312500000000000        1.0000000000000000       -4.7867508444358051E-049  -2.2785652254435812E-051   1.0000000000000000        0.0000000000000000     
   23.337500000000002        1.0000000000000000       -2.8081333636290987E-049  -1.3320071556749177E-051   1.0000000000000000        0.0000000000000000     
   23.362500000000001        1.0000000000000000       -1.6442350154649951E-049  -7.7719577881653438E-052   1.0000000000000000        0.0000000000000000     
   23.387499999999999        1.0000000000000000       -9.6090869991163218E-050  -4.5262145940160183E-052   1.0000000000000000        0.0000000000000000     
   23.412500000000001        1.0000000000000000       -5.6049900780026132E-050  -2.6310091929376496E-052   1.0000000000000000        0.0000000000000000     
   23.437500000000000        1.0000000000000000       -3.2632030716060857E-050  -1.5264881502937303E-052   1.0000000000000000        0.0000000000000000     
   23.462500000000002        1.0000000000000000       -1.8962323661804789E-050  -8.8399403841141639E-053   1.0000000000000000        0.0000000000000000     
   23.487500000000001        1.0000000000000000       -1.0998121675064698E-050  -5.1096446478541001E-053   1.0000000000000000        0.0000000000000000     
   23.512499999999999        1.0000000000000000       -6.3668695459453836E-051  -2.9479344189765325E-053   1.0000000000000000        0.0000000000000000     
   23.537500000000001        1.0000000000000000       -3.6788701171466794E-051  -1.6975815671931173E-053   1.0000000000000000        0.0000000000000000     
   23.562500000000000        1.0000000000000000       -2.1217015371376755E-051  -9.7572810114471337E-054   1.0000000000000000        0.0000000000000000     
   23.587500000000002        1.0000000000000000       -1.2213366027559460E-051  -5.5977252420430313E-054   1.0000000000000000        0.0000000000000000     
   23.612500000000001        1.0000000000000000       -7.0172551707960588E-052  -3.2053678312137814E-054   1.0000000000000000        0.0000000000000000     
   23.637499999999999        1.0000000000000000       -4.0241966994362569E-052  -1.8320034176660155E-054   1.0000000000000000        0.0000000000000000     
   23.662500000000001        1.0000000000000000       -2.3034035677659557E-052  -1.0450931806793853E-054   1.0000000000000000        0.0000000000000000     
   23.687500000000000        1.0000000000000000       -1.3159466527062780E-052  -5.9506160591193557E-055   1.0000000000000000        0.0000000000000000     
   23.712500000000002        1.0000000000000000       -7.5038145294393036E-053  -3.3817733858974057E-055   1.0000000000000000        0.0000000000000000     
   23.737500000000001        1.0000000000000000       -4.2707015937334676E-053  -1.9182261748395672E-055   1.0000000000000000        0.0000000000000000     
   23.762499999999999        1.0000000000000000       -2.4259792075805607E-053  -1.0859867791415680E-055   1.0000000000000000        0.0000000000000000     
   23.787500000000001        1.0000000000000000       -1.3754430545315766E-053  -6.1364179093477268E-056   1.0000000000000000        0.0000000000000000     
   23.812500000000000        1.0000000000000000       -7.7832756670620152E-054  -3.4607226036255261E-056   1.0000000000000000        0.0000000000000000     
   23.837500000000002        1.0000000000000000       -4.3958472849230699E-054  -1.9479394635684126E-056   1.0000000000000000        0.0000000000000000     
   23.862500000000001        1.0000000000000000       -2.4778718194957787E-054  -1.0942984094359176E-056   1.0000000000000000        0.0000000000000000     
   23.887499999999999        1.0000000000000000       -1.3940113867961613E-054  -6.1353880791481271E-057   1.0000000000000000        0.0000000000000000     
   23.912500000000001        1.0000000000000000       -7.8270791918258285E-055  -3.4331123728869179E-057   1.0000000000000000        0.0000000000000000     
   23.937500000000000        1.0000000000000000       -4.3860460944547419E-055  -1.9171975410708776E-057   1.0000000000000000        0.0000000000000000     
   23.962500000000002        1.0000000000000000       -2.4529024041254427E-055  -1.0684915223873540E-057   1.0000000000000000        0.0000000000000000     
   23.987500000000001        1.0000000000000000       -1.3690329404136601E-055  -5.9428188003041165E-058   1.0000000000000000        0.0000000000000000     
   24.012499999999999        1.0000000000000000       -7.6254653439247772E-056  -3.2985430471736925E-058   1.0000000000000000        0.0000000000000000     
   24.037500000000001        1.0000000000000000       -4.2386659108278638E-056  -1.8270496183463198E-058   1.0000000000000000        0.0000000000000000     
   24.062500000000000        1.0000000000000000       -2.3512195614311652E-056  -1.0098722129959222E-058   1.0000000000000000        0.0000000000000000     
   24.087500000000002        1.0000000000000000       -1.3015123415294767E-056  -5.5700463949662539E-059   1.0000000000000000        0.0000000000000000     
   24.112500000000001        1.0000000000000000       -7.1892490083322691E-057  -3.0655956614233865E-059   1.0000000000000000        0.0000000000000000     
   24.137499999999999        1.0000000000000000       -3.9626609835809568E-057  -1.6835297936100424E-059   1.0000000000000000        0.0000000000000000     
   24.162500000000001        1.0000000000000000       -2.1794424132827419E-057  -9.2248973339709719E-060   1.0000000000000000        0.0000000000000000     
   24.187500000000000        1.0000000000000000       -1.1960372018384421E-057  -5.0433672488948488E-060   1.0000000000000000        0.0000000000000000     
   24.212500000000002        1.0000000000000000       -6.5489124062971455E-058  -2.7509323673026957E-060   1.0000000000000000        0.0000000000000000     
   24.237500000000001        1.0000000000000000       -3.5776825034426808E-058  -1.4969927734215460E-060   1.0000000000000000        0.0000000000000000     
   24.262499999999999        1.0000000000000000       -1.9499515221314786E-058  -8.1267746647322129E-061   1.0000000000000000        0.0000000000000000     
   24.287500000000001        1.0000000000000000       -1.0602656351269192E-058  -4.4010015027841388E-061   1.0000000000000000        0.0000000000000000     
   24.312500000000000        1.0000000000000000       -5.7511118495320658E-059  -2.3773503671066687E-061   1.0000000000000000        0.0000000000000000     
   24.337500000000002        1.0000000000000000       -3.1117901480558443E-059  -1.2808964949660763E-061   1.0000000000000000        0.0000000000000000     
   24.362500000000001        1.0000000000000000       -1.6794328732633229E-059  -6.8830618219902774E-062   1.0000000000000000        0.0000000000000000     
   24.387499999999999        1.0000000000000000       -9.0402077911159284E-060  -3.6885873744012290E-062   1.0000000000000000        0.0000000000000000     
   24.412500000000001        1.0000000000000000       -4.8531508062390824E-060  -1.9711018614526870E-062   1.0000000000000000        0.0000000000000000     
   24.437500000000000        1.0000000000000000       -2.5981314704408092E-060  -1.0502281438401470E-062   1.0000000000000000        0.0000000000000000     
   24.462500000000002        1.0000000000000000       -1.3869102350574206E-060  -5.5787030796367588E-063   1.0000000000000000        0.0000000000000000     
   24.487500000000001        1.0000000000000000       -7.3813923596711624E-061  -2.9539337515972890E-063   1.0000000000000000        0.0000000000000000     
   24.512499999999999        1.0000000000000000       -3.9163166651427062E-061  -1.5589112753938817E-063   1.0000000000000000        0.0000000000000000     
   24.537500000000001        1.0000000000000000       -2.0711272318480051E-061  -8.1982536717146317E-064   1.0000000000000000        0.0000000000000000     
   24.562500000000000        1.0000000000000000       -1.0915833703115071E-061  -4.2955221084531517E-064   1.0000000000000000        0.0000000000000000     
   24.587500000000002        1.0000000000000000       -5.7325801123238272E-062  -2.2418551793391564E-064   1.0000000000000000        0.0000000000000000     
   24.612500000000001        1.0000000000000000       -2.9991398390683062E-062  -1.1651522807140450E-064   1.0000000000000000        0.0000000000000000     
   24.637499999999999        1.0000000000000000       -1.5627620356249112E-062  -6.0284902749158313E-065   1.0000000000000000        0.0000000000000000     
   24.662500000000001        1.0000000000000000       -8.1080716913319108E-063  -3.1040477826239079E-065   1.0000000000000000        0.0000000000000000     
   24.687500000000000        1.0000000000000000       -4.1872492854881346E-063  -1.5898469481144522E-065   1.0000000000000000        0.0000000000000000     
   24.712500000000002        1.0000000000000000       -2.1515833601760513E-063  -8.0958820085114328E-066   1.0000000000000000        0.0000000000000000     
   24.737500000000001        1.0000000000000000       -1.0995224076090801E-063  -4.0961922944636922E-066   1.0000000000000000        0.0000000000000000     
   24.762499999999999        1.0000000000000000       -5.5849910278075141E-064  -2.0576150750415747E-066   1.0000000000000000        0.0000000000000000     
   24.787500000000001        1.0000000000000000       -2.8178249816127403E-064  -1.0251526365912756E-066   1.0000000000000000        0.0000000000000000     
   24.812500000000000        1.0000000000000000       -1.4109318267215861E-064  -5.0594864974852991E-067   1.0000000000000000        0.0000000000000000     
   24.837500000000002        1.0000000000000000       -7.0036836297027244E-065  -2.4694545902010209E-067   1.0000000000000000        0.0000000000000000     
   24.862500000000001        1.0000000000000000       -3.4416397431385032E-065  -1.1893440292825178E-067   1.0000000000000000        0.0000000000000000     
   24.887499999999999        1.0000000000000000       -1.6711478878212825E-065  -5.6348643071570935E-068   1.0000000000000000        0.0000000000000000     
   24.912500000000001        1.0000000000000000       -7.9978556403000571E-066  -2.6144620119934616E-068   1.0000000000000000        0.0000000000000000     
   24.937500000000000        1.0000000000000000       -3.7591048626710857E-066  -1.1798465749609450E-068   1.0000000000000000        0.0000000000000000     
   24.962500000000002        1.0000000000000000       -1.7260084562202790E-066  -5.1205107069787021E-069   1.0000000000000000        0.0000000000000000     
   24.987500000000001        1.0000000000000000       -7.6775982676796237E-067  -2.0936648720281629E-069   1.0000000000000000        0.0000000000000000     


==> PERTLARweno5noGF_fine_3.dat <==
x                       h                         u                           b                      eta                         DH
   1.2500000000000001E-002   1.0000000000000000       -1.1516397401519553E-066   2.0936648720281920E-069   1.0000000000000000        0.0000000000000000     
   3.7500000000000006E-002   1.0000000000000000       -2.5890126843305635E-066   5.1205107069790089E-069   1.0000000000000000        0.0000000000000000     
   6.2500000000000000E-002   1.0000000000000000       -5.6386572940066180E-066   1.1798465749609452E-068   1.0000000000000000        0.0000000000000000     
   8.7500000000000008E-002   1.0000000000000000       -1.1996783460450786E-065   2.6144620119936218E-068   1.0000000000000000        0.0000000000000000     
  0.11250000000000000        1.0000000000000000       -2.5067218317318585E-065   5.6348643071569576E-068   1.0000000000000000        0.0000000000000000     
  0.13750000000000001        1.0000000000000000       -5.1624596147077938E-065   1.1893440292825305E-067   1.0000000000000000        0.0000000000000000     
  0.16250000000000003        1.0000000000000000       -1.0505525444554642E-064   2.4694545902011550E-067   1.0000000000000000        0.0000000000000000     
  0.18750000000000003        1.0000000000000000       -2.1163977400823801E-064   5.0594864974852991E-067   1.0000000000000000        0.0000000000000000     
  0.21250000000000002        1.0000000000000000       -4.2267374724192921E-064   1.0251526365913216E-066   1.0000000000000000        0.0000000000000000     
  0.23750000000000002        1.0000000000000000       -8.3774865417111409E-064   2.0576150750415497E-066   1.0000000000000000        0.0000000000000000     
  0.26250000000000001        1.0000000000000000       -1.6492836114136477E-063   4.0961922944637644E-066   1.0000000000000000        0.0000000000000000     
  0.28750000000000003        1.0000000000000000       -3.2273750402642410E-063   8.0958820085118376E-066   1.0000000000000000        0.0000000000000000     
  0.31250000000000006        1.0000000000000000       -6.2808739282321914E-063   1.5898469481144524E-065   1.0000000000000000        0.0000000000000000     
  0.33750000000000002        1.0000000000000000       -1.2162107536998405E-062   3.1040477826240454E-065   1.0000000000000000        0.0000000000000000     
  0.36250000000000004        1.0000000000000000       -2.3441430534373345E-062   6.0284902749157613E-065   1.0000000000000000        0.0000000000000000     
  0.38750000000000001        1.0000000000000000       -4.4987097586025442E-062   1.1651522807140652E-064   1.0000000000000000        0.0000000000000000     
  0.41250000000000003        1.0000000000000000       -8.5988701684860478E-062   2.2418551793392465E-064   1.0000000000000000        0.0000000000000000     
  0.43750000000000006        1.0000000000000000       -1.6373750554672586E-061   4.2955221084531517E-064   1.0000000000000000        0.0000000000000000     
  0.46250000000000002        1.0000000000000000       -3.1066908477721578E-061   8.1982536717150405E-064   1.0000000000000000        0.0000000000000000     
  0.48750000000000004        1.0000000000000000       -5.8744749977139936E-061   1.5589112753938641E-063   1.0000000000000000        0.0000000000000000     
  0.51249999999999996        1.0000000000000000       -1.1072088539506927E-060   2.9539337515973397E-063   1.0000000000000000        0.0000000000000000     
  0.53749999999999998        1.0000000000000000       -2.0803653525862216E-060   5.5787030796370351E-063   1.0000000000000000        0.0000000000000000     
  0.56250000000000000        1.0000000000000000       -3.8971972056612105E-060   1.0502281438401470E-062   1.0000000000000000        0.0000000000000000     
  0.58750000000000002        1.0000000000000000       -7.2797262093589422E-060   1.9711018614527678E-062   1.0000000000000000        0.0000000000000000     
  0.61250000000000004        1.0000000000000000       -1.3560311686673751E-059   3.6885873744011880E-062   1.0000000000000000        0.0000000000000000     
  0.63749999999999996        1.0000000000000000       -2.5191493098950275E-059   6.8830618219903931E-062   1.0000000000000000        0.0000000000000000     
  0.66249999999999998        1.0000000000000000       -4.6676852220839928E-059   1.2808964949661364E-061   1.0000000000000000        0.0000000000000000     
  0.68750000000000000        1.0000000000000000       -8.6266677742981102E-059   2.3773503671066687E-061   1.0000000000000000        0.0000000000000000     
  0.71250000000000002        1.0000000000000000       -1.5903984526904445E-058   4.4010015027843233E-061   1.0000000000000000        0.0000000000000000     
  0.73750000000000004        1.0000000000000000       -2.9249272831971791E-058   8.1267746647321258E-061   1.0000000000000000        0.0000000000000000     
  0.76249999999999996        1.0000000000000000       -5.3665237551641167E-058   1.4969927734215714E-060   1.0000000000000000        0.0000000000000000     
  0.78749999999999998        1.0000000000000000       -9.8233686094459666E-058   2.7509323673027775E-060   1.0000000000000000        0.0000000000000000     
  0.81250000000000000        1.0000000000000000       -1.7940558027576597E-057   5.0433672488948499E-060   1.0000000000000000        0.0000000000000000     
  0.83750000000000002        1.0000000000000000       -3.2691636199242762E-057   9.2248973339714174E-060   1.0000000000000000        0.0000000000000000     
  0.86250000000000004        1.0000000000000000       -5.9439914753713195E-057   1.6835297936100076E-059   1.0000000000000000        0.0000000000000000     
  0.88749999999999996        1.0000000000000000       -1.0783873512498489E-056   3.0655956614234126E-059   1.0000000000000000        0.0000000000000000     
  0.91249999999999998        1.0000000000000000       -1.9522685122942978E-056   5.5700463949664988E-059   1.0000000000000000        0.0000000000000000     
  0.93750000000000000        1.0000000000000000       -3.5268293421467402E-056   1.0098722129959221E-058   1.0000000000000000        0.0000000000000000     
  0.96250000000000002        1.0000000000000000       -6.3579988662420714E-056   1.8270496183463991E-058   1.0000000000000000        0.0000000000000000     
  0.98750000000000004        1.0000000000000000       -1.1438198015886958E-055   3.2985430471736253E-058   1.0000000000000000        0.0000000000000000     
   1.0125000000000000        1.0000000000000000       -2.0535494106205121E-055   5.9428188003041667E-058   1.0000000000000000        0.0000000000000000     
   1.0375000000000001        1.0000000000000000       -3.6793536061883578E-055   1.0684915223874143E-057   1.0000000000000000        0.0000000000000000     
   1.0625000000000000        1.0000000000000000       -6.5790691416821052E-055   1.9171975410708776E-057   1.0000000000000000        0.0000000000000000     
   1.0874999999999999        1.0000000000000000       -1.1740618787738969E-054   3.4331123728869824E-057   1.0000000000000000        0.0000000000000000     
   1.1125000000000000        1.0000000000000000       -2.0910170801941998E-054   6.1353880791480015E-057   1.0000000000000000        0.0000000000000000     
   1.1375000000000000        1.0000000000000000       -3.7168077292436899E-054   1.0942984094359266E-056   1.0000000000000000        0.0000000000000000     
   1.1625000000000001        1.0000000000000000       -6.5937709273849380E-054   1.9479394635685141E-056   1.0000000000000000        0.0000000000000000     
   1.1875000000000000        1.0000000000000000       -1.1674913500593000E-053   3.4607226036255261E-056   1.0000000000000000        0.0000000000000000     
   1.2125000000000001        1.0000000000000000       -2.0631645817974426E-053   6.1364179093479659E-056   1.0000000000000000        0.0000000000000000     
   1.2375000000000000        1.0000000000000000       -3.6389688113707764E-053   1.0859867791415513E-055   1.0000000000000000        0.0000000000000000     
   1.2625000000000000        1.0000000000000000       -6.4060523906002853E-053   1.9182261748395911E-055   1.0000000000000000        0.0000000000000000     
   1.2875000000000001        1.0000000000000000       -1.1255721794159521E-052   3.3817733858975795E-055   1.0000000000000000        0.0000000000000000     
   1.3125000000000000        1.0000000000000000       -1.9739199790594096E-052   5.9506160591193550E-055   1.0000000000000000        0.0000000000000000     
   1.3375000000000001        1.0000000000000000       -3.4551053516490624E-052   1.0450931806794250E-054   1.0000000000000000        0.0000000000000000     
   1.3625000000000000        1.0000000000000000       -6.0362950491542808E-052   1.8320034176659877E-054   1.0000000000000000        0.0000000000000000     
   1.3875000000000000        1.0000000000000000       -1.0525882756194222E-051   3.2053678312138214E-054   1.0000000000000000        0.0000000000000000     
   1.4125000000000001        1.0000000000000000       -1.8320049041340117E-051   5.5977252420433408E-054   1.0000000000000000        0.0000000000000000     
   1.4375000000000000        1.0000000000000000       -3.1825523057065043E-051   9.7572810114471325E-054   1.0000000000000000        0.0000000000000000     
   1.4625000000000001        1.0000000000000000       -5.5183051757202542E-051   1.6975815671931897E-053   1.0000000000000000        0.0000000000000000     
   1.4875000000000000        1.0000000000000000       -9.5503043189179140E-051   2.9479344189764880E-053   1.0000000000000000        0.0000000000000000     
   1.5125000000000000        1.0000000000000000       -1.6497182512597265E-050   5.1096446478541641E-053   1.0000000000000000        0.0000000000000000     
   1.5375000000000001        1.0000000000000000       -2.8443485492708680E-050   8.8399403841145979E-053   1.0000000000000000        0.0000000000000000     
   1.5625000000000000        1.0000000000000000       -4.8948046074091409E-050   1.5264881502937301E-052   1.0000000000000000        0.0000000000000000     
   1.5875000000000001        1.0000000000000000       -8.4074851170042422E-050   2.6310091929377568E-052   1.0000000000000000        0.0000000000000000     
   1.6125000000000000        1.0000000000000000       -1.4413630498674271E-049   4.5262145940159516E-052   1.0000000000000000        0.0000000000000000     
   1.6375000000000000        1.0000000000000000       -2.4663525231975137E-049   7.7719577881654433E-052   1.0000000000000000        0.0000000000000000     
   1.6625000000000001        1.0000000000000000       -4.2122000454438423E-049   1.3320071556749815E-051   1.0000000000000000        0.0000000000000000     
   1.6875000000000000        1.0000000000000000       -7.1801262666536937E-049   2.2785652254435812E-051   1.0000000000000000        0.0000000000000000     
   1.7125000000000001        1.0000000000000000       -1.2215780213668422E-048   3.8903863218032898E-051   1.0000000000000000        0.0000000000000000     
   1.7375000000000000        1.0000000000000000       -2.0743055458994882E-048   6.6297559048288655E-051   1.0000000000000000        0.0000000000000000     
   1.7625000000000000        1.0000000000000000       -3.5154631107909032E-048   1.1276457228634265E-050   1.0000000000000000        0.0000000000000000     
   1.7875000000000001        1.0000000000000000       -5.9462902036703370E-048   1.9143198758051433E-050   1.0000000000000000        0.0000000000000000     
   1.8125000000000000        1.0000000000000000       -1.0038257734422130E-047   3.2435377563913259E-050   1.0000000000000000        0.0000000000000000     
   1.8375000000000001        1.0000000000000000       -1.6912729065433623E-047   5.4850613060292558E-050   1.0000000000000000        0.0000000000000000     
   1.8625000000000000        1.0000000000000000       -2.8438456079748240E-047   9.2575713125535667E-050   1.0000000000000000        0.0000000000000000     
   1.8875000000000000        1.0000000000000000       -4.7723092839857643E-047   1.5594094180714732E-049   1.0000000000000000        0.0000000000000000     
   1.9125000000000001        1.0000000000000000       -7.9923413480317709E-047   2.6215892602996615E-049   1.0000000000000000        0.0000000000000000     
   1.9375000000000000        1.0000000000000000       -1.3357780042459607E-046   4.3984926426551155E-049   1.0000000000000000        0.0000000000000000     
   1.9625000000000001        1.0000000000000000       -2.2279250573255745E-046   7.3649617900015331E-049   1.0000000000000000        0.0000000000000000     
   1.9875000000000000        1.0000000000000000       -3.7082012622793359E-046   1.2307122918475938E-048   1.0000000000000000        0.0000000000000000     
   2.0125000000000002        1.0000000000000000       -6.1590251427484227E-046   2.0523586779604798E-048   1.0000000000000000        0.0000000000000000     
   2.0375000000000001        1.0000000000000000       -1.0207871563602858E-045   3.4154752906068912E-048   1.0000000000000000        0.0000000000000000     
   2.0625000000000004        1.0000000000000000       -1.6881867908269941E-045   5.6720468754061665E-048   1.0000000000000000        0.0000000000000000     
   2.0875000000000004        1.0000000000000000       -2.7858278616955706E-045   9.3995687450846359E-048   1.0000000000000000        0.0000000000000000     
   2.1125000000000003        1.0000000000000000       -4.5869253974762750E-045   1.5543297040237255E-047   1.0000000000000000        0.0000000000000000     
   2.1375000000000002        1.0000000000000000       -7.5354023370574765E-045   2.5646729095769180E-047   1.0000000000000000        0.0000000000000000     
   2.1625000000000001        1.0000000000000000       -1.2350677782539623E-044   4.2224033466194956E-047   1.0000000000000000        0.0000000000000000     
   2.1875000000000004        1.0000000000000000       -2.0195527685730056E-044   6.9360185538093355E-047   1.0000000000000000        0.0000000000000000     
   2.2125000000000004        1.0000000000000000       -3.2944146315594277E-044   1.1367525825691335E-046   1.0000000000000000        0.0000000000000000     
   2.2375000000000003        1.0000000000000000       -5.3608834893412685E-044   1.8586923393915027E-046   1.0000000000000000        0.0000000000000000     
   2.2625000000000002        1.0000000000000000       -8.7016884531005543E-044   3.0318918933625620E-046   1.0000000000000000        0.0000000000000000     
   2.2875000000000001        1.0000000000000000       -1.4088053534247977E-043   4.9335691583421673E-046   1.0000000000000000        0.0000000000000000     
   2.3125000000000004        1.0000000000000000       -2.2748192348105509E-043   8.0080044354913861E-046   1.0000000000000000        0.0000000000000000     
   2.3375000000000004        1.0000000000000000       -3.6631592745203598E-043   1.2965059981595150E-045   1.0000000000000000        0.0000000000000000     
   2.3625000000000003        1.0000000000000000       -5.8821787855681902E-043   2.0935357874244367E-045   1.0000000000000000        0.0000000000000000     
   2.3875000000000002        1.0000000000000000       -9.4178102721480607E-043   3.3713735054261993E-045   1.0000000000000000        0.0000000000000000     
   2.4125000000000005        1.0000000000000000       -1.5032848686200277E-042   5.4139587244031285E-045   1.0000000000000000        0.0000000000000000     
   2.4375000000000004        1.0000000000000000       -2.3919728009603407E-042   8.6688390548565835E-045   1.0000000000000000        0.0000000000000000     
   2.4625000000000004        1.0000000000000000       -3.7934231197439212E-042   1.3838717344195532E-044   1.0000000000000000        0.0000000000000000     
   2.4875000000000003        1.0000000000000000       -5.9950677899198941E-042   2.2022385039169187E-044   1.0000000000000000        0.0000000000000000     
   2.5125000000000002        1.0000000000000000       -9.4397786771911778E-042   3.4930423520037202E-044   1.0000000000000000        0.0000000000000000     
   2.5375000000000005        1.0000000000000000       -1.4806040457637113E-041   5.5213215517473196E-044   1.0000000000000000        0.0000000000000000     
   2.5625000000000004        1.0000000000000000       -2.3126752294424274E-041   8.6956149499852694E-044   1.0000000000000000        0.0000000000000000     
   2.5875000000000004        1.0000000000000000       -3.5963290088976437E-041   1.3642112634878783E-043   1.0000000000000000        0.0000000000000000     
   2.6125000000000003        1.0000000000000000       -5.5657091179966035E-041   2.1314641929179002E-043   1.0000000000000000        0.0000000000000000     
   2.6375000000000002        1.0000000000000000       -8.5687240556572485E-041   3.3156006649187280E-043   1.0000000000000000        0.0000000000000000     
   2.6625000000000005        1.0000000000000000       -1.3116796097204343E-040   5.1331529845880455E-043   1.0000000000000000        0.0000000000000000     
   2.6875000000000004        1.0000000000000000       -1.9952128708716564E-040   7.9061626555820780E-043   1.0000000000000000        0.0000000000000000     
   2.7125000000000004        1.0000000000000000       -3.0135068525559884E-040   1.2108565127495951E-042   1.0000000000000000        0.0000000000000000     
   2.7375000000000003        1.0000000000000000       -4.5150741123772178E-040   1.8429124519569284E-042   1.0000000000000000        0.0000000000000000     
   2.7625000000000002        1.0000000000000000       -6.7025722956513236E-040   2.7853583006577470E-042   1.0000000000000000        0.0000000000000000     
   2.7875000000000005        1.0000000000000000       -9.8427322602298081E-040   4.1765758318552921E-042   1.0000000000000000        0.0000000000000000     
   2.8125000000000004        1.0000000000000000       -1.4268149851715934E-039   6.2059896709254439E-042   1.0000000000000000        0.0000000000000000     
   2.8375000000000004        1.0000000000000000       -2.0357529195191813E-039   9.1240371426780806E-042   1.0000000000000000        0.0000000000000000     
   2.8625000000000003        1.0000000000000000       -2.8467919468841345E-039   1.3245203133640597E-041   1.0000000000000000        0.0000000000000000     
   2.8875000000000002        1.0000000000000000       -3.8768784568937644E-039   1.8932131579061913E-041   1.0000000000000000        0.0000000000000000     
   2.9125000000000005        1.0000000000000000       -5.0885452150817910E-039   2.6537038924667063E-041   1.0000000000000000        0.0000000000000000     
   2.9375000000000004        1.0000000000000000       -6.3185111739605438E-039   3.6255192610170307E-041   1.0000000000000000        0.0000000000000000     
   2.9625000000000004        1.0000000000000000       -7.1409291140014457E-039   4.7806853029738671E-041   1.0000000000000000        0.0000000000000000     
   2.9875000000000003        1.0000000000000000       -6.6134432994948117E-039   5.9796508544738485E-041   1.0000000000000000        0.0000000000000000     
   3.0125000000000002        1.0000000000000000       -2.8163131418277216E-039   6.8480673549608995E-041   1.0000000000000000        0.0000000000000000     
   3.0375000000000005        1.0000000000000000        7.9692822968654990E-039   6.5473081057315769E-041   1.0000000000000000        0.0000000000000000     
   3.0625000000000004        1.0000000000000000        3.2705440588484737E-038   3.3570578554547957E-041   1.0000000000000000        0.0000000000000000     
   3.0875000000000004        1.0000000000000000        8.4105972069586197E-038  -6.0702145242634728E-041   1.0000000000000000        0.0000000000000000     
   3.1125000000000003        1.0000000000000000       -6.6705848874833367E-017  -2.8021514492889679E-040   1.0000000000000000        0.0000000000000000     
   3.1375000000000002        1.0000000000000000        1.9438256410006723E-016  -7.4005458585384658E-040   1.0000000000000000        0.0000000000000000     
   3.1625000000000005       0.99999999999999944        1.9349510852896494E-015  -1.6468093475878626E-039  0.99999999999999944       -5.5511151231257827E-016
   3.1875000000000004       0.99999999999999767        7.4600786363592418E-015  -3.3656122826606104E-039  0.99999999999999767       -2.3314683517128287E-015
   3.2125000000000004       0.99999999999999545        1.4165259053144248E-014  -6.5336699609191293E-039  0.99999999999999545       -4.5519144009631418E-015
   3.2375000000000003       0.99999999999999423        1.7852015604094953E-014  -1.2251213589931621E-038  0.99999999999999423       -5.7731597280508140E-015
   3.2625000000000002       0.99999999999999378        2.0342887080323732E-014  -2.2400711100627228E-038  0.99999999999999378       -6.2172489379008766E-015
   3.2875000000000005       0.99999999999999312        2.2450097606899361E-014  -4.0177540827427480E-038  0.99999999999999312       -6.8833827526759706E-015
   3.3125000000000004       0.99999999999999178        2.5898173782040988E-014  -7.0967737433281897E-038  0.99999999999999178       -8.2156503822261584E-015
   3.3375000000000004       0.99999999999999067        2.9344210850494233E-014  -1.2379300618273364E-037  0.99999999999999067       -9.3258734068513149E-015
   3.3625000000000003       0.99999999999999023        3.1423452251142689E-014  -2.1367925907200443E-037  0.99999999999999023       -9.7699626167013776E-015
   3.3875000000000002       0.99999999999999090        2.9624138445575950E-014  -3.6552307665999190E-037  0.99999999999999090       -9.1038288019262836E-015
   3.4125000000000005       0.99999999999999067        3.0285881589419803E-014  -6.2037919792691630E-037  0.99999999999999067       -9.3258734068513149E-015
   3.4375000000000004       0.99999999999998257        5.5465437848542667E-014  -1.0456478552694503E-036  0.99999999999998257       -1.7430501486614958E-014
   3.4625000000000004       0.99999999999996281        1.1754819902576490E-013  -1.7515238589727492E-036  0.99999999999996281       -3.7192471324942744E-014
   3.4875000000000003       0.99999999999994615        1.6928624047369759E-013  -2.9174687377841519E-036  0.99999999999994615       -5.3845816694320092E-014
   3.5125000000000002       0.99999999999996880        9.8485286881863209E-014  -4.8346788215294044E-036  0.99999999999996880       -3.1197266991966899E-014
   3.5375000000000005        1.0000000000000517       -1.6147102477504323E-013  -7.9740080415877246E-036   1.0000000000000517        5.1736392947532295E-014
   3.5625000000000004        1.0000000000001339       -4.1710271531602488E-013  -1.3094284511348116E-035   1.0000000000001339        1.3389289676979388E-013
   3.5875000000000004        1.0000000000000460       -1.4185215538018574E-013  -2.1414553959056189E-035   1.0000000000000460        4.5963233219481481E-014
   3.6125000000000003       0.99999999999965494        1.0820425661538724E-012  -3.4887226629489290E-035  0.99999999999965494       -3.4505731605349865E-013
   3.6375000000000002       0.99999999999917777        2.5753423865798185E-012  -5.6630082901064476E-035  0.99999999999917777       -8.2223117203739093E-013
   3.6625000000000005       0.99999999999936318        1.9934833715067804E-012  -9.1607751965690522E-035  0.99999999999936318       -6.3682392692498979E-013
   3.6875000000000004        1.0000000000009943       -3.1131379187586220E-012  -1.4770400170700247E-034   1.0000000000009943        9.9431574085429020E-013
   3.7125000000000004        1.0000000000035156       -1.1005667466694478E-011  -2.3740477647783512E-034   1.0000000000035156        3.5156322297780207E-012
   3.7375000000000003        1.0000000000038491       -1.2049496040170341E-011  -3.8043343360614234E-034   1.0000000000038491        3.8491432263754177E-012
   3.7625000000000002       0.99999999999778322        6.9385423616551099E-012  -6.0786706876282899E-034  0.99999999999778322       -2.2167823132690501E-012
   3.7875000000000005       0.99999999998548950        4.5424128848096419E-011  -9.6855130825897771E-034  0.99999999998548950       -1.4510503909548333E-011
   3.8125000000000004       0.99999999997809585        6.8570972330023513E-011  -1.5390739813910126E-033  0.99999999997809585       -2.1904145164342026E-011
   3.8375000000000004       0.99999999999594591        1.2691351211413567E-011  -2.4392369789889270E-033  0.99999999999594591       -4.0540903967212216E-012
   3.8625000000000003        1.0000000000491263       -1.5379008626083463E-010  -3.8560036727070927E-033   1.0000000000491263        4.9126258616638552E-011
   3.8875000000000002        1.0000000001057459       -3.3103735829451803E-010  -6.0804831399163964E-033   1.0000000001057459        1.0574585651568214E-010
   3.9125000000000005        1.0000000000803277       -2.5146425853761993E-010  -9.5649239501536971E-033   1.0000000000803277        8.0327744456099026E-011
   3.9375000000000004       0.99999999988842125        3.4929776138268163E-010  -1.5010354148211411E-032  0.99999999988842125       -1.1157874624245778E-010
   3.9625000000000004       0.99999999957654584        1.3256211804689187E-009  -2.3501059027451919E-032  0.99999999957654584       -4.2345416062516961E-010
   3.9875000000000003       0.99999999943822215        1.7586418931109504E-009  -3.6710492813634714E-032  0.99999999943822215       -5.6177784646394002E-010
   4.0125000000000002       0.99999999993088740        2.1635668976969850E-010  -5.7215909830623622E-032  0.99999999993088740       -6.9112604528243082E-011
   4.0375000000000005        1.0000000012510155       -3.9162972370337071E-009  -8.8978120079174168E-032   1.0000000012510155        1.2510155134037859E-009
   4.0625000000000000        1.0000000027121256       -8.4902979377599687E-009  -1.3807152218851964E-031   1.0000000027121256        2.7121256351847478E-009
   4.0875000000000004        1.0000000025065927       -7.8468778044438672E-009  -2.1379270368283226E-031   1.0000000025065927        2.5065927111711517E-009
   4.1125000000000007       0.99999999862722833        4.2974531797263227E-009  -3.3034049376966127E-031  0.99999999862722833       -1.3727716741129825E-009
   4.1375000000000002       0.99999999117713378        2.7619938797092241E-008  -5.0935688393026736E-031  0.99999999117713378       -8.8228662153966297E-009
   4.1625000000000005       0.99999998488621622        4.7313627482420699E-008  -7.8376218996072080E-031  0.99999998488621622       -1.5113783780051904E-008
   4.1875000000000000       0.99999998914118982        3.3993453618932455E-008  -1.2035320808726063E-030  0.99999998914118982       -1.0858810184366519E-008
   4.2125000000000004        1.0000000128073914       -4.0093475904930266E-008  -1.8443823186073645E-030   1.0000000128073914        1.2807391369662469E-008
   4.2375000000000007        1.0000000539816125       -1.6898917316839208E-007  -2.8207987245560845E-030   1.0000000539816125        5.3981612513354094E-008
   4.2625000000000002        1.0000000901987789       -2.8236683366467078E-007  -4.3055475874853845E-030   1.0000000901987789        9.0198778890382414E-008
   4.2875000000000005        1.0000000794212345       -2.4862778290956216E-007  -6.5588316574944806E-030   1.0000000794212345        7.9421234477905500E-008
   4.3125000000000000       0.99999998159132175        5.7628277480600880E-008  -9.9717741247822803E-030  0.99999998159132175       -1.8408678248427179E-008
   4.3375000000000004       0.99999980147436895        6.2148356295168226E-007  -1.5131143562307953E-029  0.99999980147436895       -1.9852563104549859E-007
   4.3625000000000007       0.99999963815146542        1.1327652450823994E-006  -2.2915505344043139E-029  0.99999963815146542       -3.6184853458021138E-007
   4.3875000000000002       0.99999971333034754        8.9741811410664636E-007  -3.4637776356631905E-029  0.99999971333034754       -2.8666965246060272E-007
   4.4125000000000005        1.0000003504419310       -1.0970567835575646E-006  -5.2256160246771596E-029   1.0000003504419310        3.5044193102962140E-007
   4.4375000000000000        1.0000018948139195       -5.9317035149291216E-006  -7.8685647292742391E-029   1.0000018948139195        1.8948139195451574E-006
   4.4625000000000004        1.0000045960980866       -1.4388047188968333E-005  -1.1825711383364628E-028   1.0000045960980866        4.5960980865622503E-006
   4.4875000000000007        1.0000085008689263       -2.6611874141601673E-005  -1.7739261864915225E-028   1.0000085008689263        8.5008689263421644E-006
   4.5125000000000002        1.0000134076849776       -4.1972555368832462E-005  -2.6559673486618970E-028   1.0000134076849776        1.3407684977595480E-005
   4.5375000000000005        1.0000189118651615       -5.9203226584170882E-005  -3.9690892415373468E-028   1.0000189118651615        1.8911865161452823E-005
   4.5625000000000000        1.0000245240375822       -7.6771913940338571E-005  -5.9202712386068646E-028   1.0000245240375822        2.4524037582240865E-005
   4.5875000000000004        1.0000298096241036       -9.3318191020411704E-005  -8.8140652647205360E-028   1.0000298096241036        2.9809624103593890E-005
   4.6125000000000007        1.0000344880945848       -1.0796388395769258E-004  -1.3097722820678370E-027   1.0000344880945848        3.4488094584839146E-005
   4.6375000000000002        1.0000384559123350       -1.2038489131028559E-004  -1.9426779923162323E-027   1.0000384559123350        3.8455912334978137E-005
   4.6625000000000005        1.0000417393350034       -1.3066342377336549E-004  -2.8760180727039526E-027   1.0000417393350034        4.1739335003398992E-005
   4.6875000000000000        1.0000444163489459       -1.3904362228362943E-004  -4.2497961807295641E-027   1.0000444163489459        4.4416348945919282E-005
   4.7125000000000004        1.0000465527241000       -1.4573138213248838E-004  -6.2680130007179000E-027   1.0000465527241000        4.6552724100035192E-005
   4.7375000000000007        1.0000481767725564       -1.5081533746388580E-004  -9.2273336407609453E-027   1.0000481767725564        4.8176772556418612E-005
   4.7625000000000002        1.0000492885605696       -1.5429569958630256E-004  -1.3558324247255407E-026   1.0000492885605696        4.9288560569626938E-005
   4.7875000000000005        1.0000498817278576       -1.5615256084017682E-004  -1.9884644010467639E-026   1.0000498817278576        4.9881727857581382E-005
   4.8125000000000009        1.0000499575695161       -1.5638997685728823E-004  -2.9107830373585549E-026   1.0000499575695161        4.9957569516090317E-005
   4.8375000000000004        1.0000495246841128       -1.5503486492634115E-004  -4.2528482957151373E-026   1.0000495246841128        4.9524684112789430E-005
   4.8625000000000007        1.0000485899408540       -1.5210872750331318E-004  -6.2019097025536902E-026   1.0000485899408540        4.8589940853993596E-005
   4.8875000000000002        1.0000471495179895       -1.4759959870606904E-004  -9.0270019635550603E-026   1.0000471495179895        4.7149517989453216E-005
   4.9125000000000005        1.0000451842026279       -1.4144733060880685E-004  -1.3113868855533241E-025   1.0000451842026279        4.5184202627890357E-005
   4.9375000000000009        1.0000426587879909       -1.3354170608851230E-004  -1.9014440946571609E-025   1.0000426587879909        4.2658787990923486E-005
   4.9625000000000004        1.0000395264869331       -1.2373625448201488E-004  -2.7516772207723468E-025   1.0000395264869331        3.9526486933061378E-005
   4.9875000000000007        1.0000357436635812       -1.1189436742413548E-004  -3.9743666097103143E-025   1.0000357436635812        3.5743663581166984E-005
   5.0125000000000002        1.0000313008242907       -9.7986313944887888E-005  -5.7291432347403281E-025   1.0000313008242907        3.1300824290703133E-005
   5.0375000000000005        1.0000262677640883       -8.2230570160750648E-005  -8.2424635067885528E-025   1.0000262677640883        2.6267764088316881E-005
   5.0625000000000009        1.0000208366618120       -6.5228730543033693E-005  -1.1834875702976455E-024   1.0000208366618120        2.0836661811962642E-005
   5.0875000000000004        1.0000153364223501       -4.8010412517984571E-005  -1.6959099948169765E-024   1.0000153364223501        1.5336422350076262E-005
   5.1125000000000007        1.0000101950389679       -3.1915439162160591E-005  -2.4253074353768525E-024   1.0000101950389679        1.0195038967930614E-005
   5.1375000000000002        1.0000058473157907       -1.8304967569567229E-005  -3.4613655771175013E-024   1.0000058473157907        5.8473157906746565E-006
   5.1625000000000005        1.0000026147267831       -8.1853846183765327E-006  -4.9298742134134104E-024   1.0000026147267831        2.6147267830900489E-006
   5.1875000000000009        1.0000006059864555       -1.8970373581048144E-006  -7.0068385299434364E-024   1.0000006059864555        6.0598645545972829E-007
   5.2125000000000004       0.99999968567472175        9.8399391863009890E-007  -9.9379224790588691E-024  0.99999968567472175       -3.1432527825003831E-007
   5.2375000000000007       0.99999953033374089        1.4702879588429552E-006  -1.4065160021967568E-023  0.99999953033374089       -4.6966625910638271E-007
   5.2625000000000002       0.99999974963145244        7.8377737247533222E-007  -1.9863538758395953E-023  0.99999974963145244       -2.5036854756077531E-007
   5.2875000000000005        1.0000000178118604       -5.5760059317818713E-008  -2.7990945471903900E-023   1.0000000178118604        1.7811860431038440E-008
   5.3125000000000009        1.0000001573541106       -4.9259635576988123E-007  -3.9356127803123093E-023   1.0000001573541106        1.5735411063033666E-007
   5.3375000000000004        1.0000001450191818       -4.5398192545146961E-007  -5.5210849614808065E-023   1.0000001450191818        1.4501918177423079E-007
   5.3625000000000007        1.0000000529815094       -1.6585844931456089E-007  -7.7274396534895282E-023   1.0000000529815094        5.2981509401917037E-008
   5.3875000000000002       0.99999996855825979        9.8428124757216683E-008  -1.0790113926423902E-022  0.99999996855825979       -3.1441740211413105E-008
   5.4125000000000005       0.99999993799659470        1.9410127465947628E-007  -1.5030512235466963E-022  0.99999993799659470       -6.2003405298938219E-008
   5.4375000000000009       0.99999995556728982        1.3909629959721428E-007  -2.0885977045027309E-022  0.99999995556728982       -4.4432710177844115E-008
   5.4625000000000004       0.99999998797446643        3.7645788524031144E-008  -2.8949595964992806E-022  0.99999998797446643       -1.2025533568937874E-008
   5.4875000000000007        1.0000000065945176       -2.0644192778217322E-008  -4.0022805448597893E-022   1.0000000065945176        6.5945175986570348E-009
   5.5125000000000002        1.0000000043009618       -1.3464228887067927E-008  -5.5184520030112371E-022   1.0000000043009618        4.3009618089229207E-009
   5.5375000000000005       0.99999999144635876        2.6777043743970229E-008  -7.5881425599572895E-022  0.99999999144635876       -8.5536412397502204E-009
   5.5625000000000009       0.99999998141664070        5.8175028995551809E-008  -1.0404511815699353E-021  0.99999998141664070       -1.8583359295831769E-008
   5.5875000000000004       0.99999997974887556        6.3395961448779004E-008  -1.4224291323777835E-021  0.99999997974887556       -2.0251124444037316E-008
   5.6125000000000007       0.99999998328749817        5.2318320083968760E-008  -1.9387032003134580E-021  0.99999998328749817       -1.6712501826887660E-008
   5.6375000000000002       0.99999998616713959        4.3303614124304829E-008  -2.6339422238298291E-021  0.99999998616713959       -1.3832860412676951E-008
   5.6625000000000005       0.99999998546262447        4.5509095878069903E-008  -3.5665648014715840E-021  0.99999998546262447       -1.4537375525591756E-008
   5.6875000000000009       0.99999998225829212        5.5540243722511991E-008  -4.8124753196283898E-021  0.99999998225829212       -1.7741707880603030E-008
   5.7125000000000004       0.99999997908291449        6.5480749776708876E-008  -6.4695795884798095E-021  0.99999997908291449       -2.0917085508109778E-008
   5.7375000000000007       0.99999997721612244        7.1324732279941020E-008  -8.6631178415900858E-021  0.99999997721612244       -2.2783877562382315E-008
   5.7625000000000002       0.99999997613747871        7.4701421819473321E-008  -1.1551768936559179E-020  0.99999997613747871       -2.3862521292272731E-008
   5.7875000000000005       0.99999997472545410        7.9121758021857468E-008  -1.5334328748835018E-020  0.99999997472545410       -2.5274545900622059E-008
   5.8125000000000009       0.99999997247895800        8.6154403985145426E-008  -2.0256510948652365E-020  0.99999997247895800       -2.7521042000877571E-008
   5.8375000000000004       0.99999996969041327        9.4883929769221164E-008  -2.6617005009124583E-020  0.99999996969041327       -3.0309586729337923E-008
   5.8625000000000007       0.99999996684270864        1.0379865507893465E-007  -3.4771274707115077E-020  0.99999996684270864       -3.3157291356999963E-008
   5.8875000000000002       0.99999996408727054        1.1242453904212942E-007  -4.5130575111085835E-020  0.99999996408727054       -3.5912729456910597E-008
   5.9125000000000005       0.99999996124509150        1.2132196438950361E-007  -5.8152141127619032E-020  0.99999996124509150       -3.8754908504579078E-008
   5.9375000000000009       0.99999995811453046        1.3112216839300812E-007  -7.4314219020201835E-020  0.99999995811453046       -4.1885469537206177E-008
   5.9625000000000004       0.99999995467095304        1.4190227242869542E-007  -9.4066237275979019E-020  0.99999995467095304       -4.5329046960418395E-008
   5.9875000000000007       0.99999995101374151        1.5335115808492032E-007  -1.1773946935547667E-019  0.99999995101374151       -4.8986258494032597E-008
   6.0125000000000002       0.99999994721688690        1.6523719502827423E-007  -1.4539636017954480E-019  0.99999994721688690       -5.2783113102528034E-008
   6.0375000000000005       0.99999994326885511        1.7759648890418723E-007  -1.7658633639683795E-019  0.99999994326885511       -5.6731144892907537E-008
   6.0625000000000009       0.99999993912347640        1.9057357568808411E-007  -2.0996109661670733E-019  0.99999993912347640       -6.0876523599873167E-008
   6.0875000000000004       0.99999993476443605        2.0421953061783327E-007  -2.4268127798826542E-019  0.99999993476443605       -6.5235563950771791E-008
   6.1125000000000007       0.99999993021269362        2.1846874050661811E-007  -2.6951652825345144E-019  0.99999993021269362       -6.9787306378188418E-008
   6.1375000000000002       0.99999992549348327        2.3324220675858563E-007  -2.8149894940923143E-019  0.99999992549348327       -7.4506516734018646E-008
   6.1625000000000005       0.99999992061401477        2.4851736071346640E-007  -2.6393092002973156E-019  0.99999992061401477       -7.9385985229940559E-008
   6.1875000000000009       0.99999991557042112        2.6430630701756774E-007  -1.9346602597820586E-019  0.99999991557042112       -8.4429578883771228E-008
   6.2125000000000004       0.99999991036406100        2.8060479241603651E-007  -3.3867488273346803E-020  0.99999991036406100       -8.9635939004573117E-008
   6.2375000000000007       0.99999990500578684        2.9737884416315577E-007   2.7010979845664702E-019  0.99999990500578684       -9.4994213162280516E-008
   6.2625000000000002       0.99999989950867052        3.1458754234302621E-007   8.0148577567060790E-019  0.99999989950867052       -1.0049132947997919E-007
   6.2875000000000005       0.99999989388182053        3.3220237080416783E-007   1.6835423747089121E-018  0.99999989388182053       -1.0611817946593050E-007
   6.3125000000000009       0.99999988813122143        3.5020459513808436E-007   3.0975141562857934E-018  0.99999988813122143       -1.1186877857394251E-007
   6.3375000000000004       0.99999988226318881        3.6857444384556334E-007   5.3075259149257642E-018  0.99999988226318881       -1.1773681118931734E-007
   6.3625000000000007       0.99999987628511433        3.8728877764015847E-007   8.6955835220276602E-018  0.99999987628511433       -1.2371488566920164E-007
   6.3875000000000002       0.99999987020378034        4.0632636314628916E-007   1.3810458928639110E-017  0.99999987020378034       -1.2979621966113797E-007
   6.4125000000000005       0.99999986402439234        4.2567090795486340E-007   2.1435709435177911E-017  0.99999986402439234       -1.3597560766243078E-007
   6.4375000000000009       0.99999985775095734        4.4530986607829761E-007   3.2683957985101587E-017  0.99999985775095734       -1.4224904265613958E-007
   6.4625000000000004       0.99999985138553771        4.6523678112990640E-007   4.9127097947017771E-017  0.99999985138553771       -1.4861446229197384E-007
   6.4875000000000007       0.99999984492467708        4.8546247713401659E-007   7.2975487112320746E-017  0.99999984492467719       -1.5507532280523151E-007
   6.5125000000000002       0.99999983835541317        5.0602753065468100E-007   1.0732374368364228E-016  0.99999983835541328       -1.6164458671585891E-007
   6.5375000000000005       0.99999983165657613        5.2699821058083978E-007   1.5648682225494473E-016  0.99999983165657624       -1.6834342375648959E-007
   6.5625000000000009       0.99999982480917493        5.4843396644746176E-007   2.2645811503216209E-016  0.99999982480917515       -1.7519082484707127E-007
   6.5875000000000004       0.99999981781104375        5.7034158073807457E-007   3.2553202586376553E-016  0.99999981781104408       -1.8218895592170270E-007
   6.6125000000000007       0.99999981067982080        5.9266583826123906E-007   4.6514762650752848E-016  0.99999981067982124       -1.8932017875616935E-007
   6.6375000000000002       0.99999980342611916        6.1537351756763281E-007   6.6102869700555328E-016  0.99999980342611983       -1.9657388017346733E-007
   6.6625000000000005       0.99999979599761013        6.3862843176788875E-007   9.3472006297705941E-016  0.99999979599761102       -2.0400238898155010E-007
   6.6875000000000009       0.99999978823284308        6.6293600163623925E-007   1.3156524660571122E-015  0.99999978823284441       -2.1176715558901549E-007
   6.7125000000000004       0.99999977989308886        6.8904356381171161E-007   1.8439105527191443E-015  0.99999977989309075       -2.2010690925444720E-007
   6.7375000000000007       0.99999977081752811        7.1745456166813211E-007   2.5739339163306976E-015  0.99999977081753066       -2.2918246933567588E-007
   6.7625000000000002       0.99999976115020428        7.4771807116791144E-007   3.5794532942936228E-015  0.99999976115020783       -2.3884979216681756E-007
   6.7875000000000005       0.99999975146056663        7.7805143710999933E-007   4.9600578910534969E-015  0.99999975146057163       -2.4853942837133047E-007
   6.8125000000000009       0.99999974253443524        8.0599464522246224E-007   6.8499116040233127E-015  0.99999974253444213       -2.5746555787353742E-007
   6.8375000000000004       0.99999973475581283        8.3034558069392462E-007   9.4292936129933437E-015  0.99999973475582227       -2.6524417773288178E-007
   6.8625000000000007       0.99999972732061693        8.5362141746953392E-007   1.2939842439451490E-014  0.99999972732062992       -2.7267937008357279E-007
   6.8875000000000002       0.99999971782954866        8.8333314755924359E-007   1.7704644967893282E-014  0.99999971782956631       -2.8217043368528039E-007
   6.9125000000000005       0.99999970281188111        9.3034586874152023E-007   2.4154649194358312E-014  0.99999970281190531       -2.9718809468892715E-007
   6.9375000000000009       0.99999967927581301        1.0040254004974557E-006   3.2863311982977690E-014  0.99999967927584588       -3.2072415412365274E-007
   6.9625000000000004       0.99999964664069452        1.1061894629302874E-006   4.4591946461792471E-014  0.99999964664073915       -3.5335926085178215E-007
   6.9875000000000007       0.99999960787801756        1.2275358095934888E-006   6.0348939969218425E-014  0.99999960787807796       -3.9212192204374219E-007
   7.0125000000000002       0.99999956887160502        1.3496451561789989E-006   8.1466912816416971E-014  0.99999956887168651       -4.3112831349390035E-007
   7.0375000000000005       0.99999953597577584        1.4526253254628626E-006   1.0970303063876116E-013  0.99999953597588553       -4.6402411446599956E-007
   7.0625000000000009       0.99999951296107725        1.5246726279244180E-006   1.4736913108109729E-013  0.99999951296122458       -4.8703877542077834E-007
   7.0875000000000004       0.99999949912834063        1.5679757970690512E-006   1.9750015631356457E-013  0.99999949912853814       -5.0087146186150733E-007
   7.1125000000000007       0.99999948980097042        1.5971748843596587E-006   2.6407169208445803E-013  0.99999948980123454       -5.1019876545765896E-007
   7.1375000000000002       0.99999947894599805        1.6311560549057315E-006   3.5228031975455201E-013  0.99999947894635033       -5.2105364967136580E-007
   7.1625000000000005       0.99999946231078529        1.6832321557922705E-006   4.6890413531971560E-013  0.99999946231125425       -5.3768874574977588E-007
   7.1875000000000009       0.99999943918107015        1.7556391538561888E-006   6.2276535710487211E-013  0.99999943918169287       -5.6081830712706449E-007
   7.2125000000000004       0.99999941187805474        1.8411105020914110E-006   8.2532264974234321E-013  0.99999941187888008       -5.8812111991546345E-007
   7.2375000000000007       0.99999938365783592        1.9294529544368553E-006   1.0914279023363833E-012  0.99999938365892738       -6.1634107262342752E-007
   7.2625000000000002       0.99999935661531547        2.0141083675202094E-006   1.4402910369989183E-012  0.99999935661675576       -6.4338324423651727E-007
   7.2875000000000005       0.99999933090704152        2.0945865942273251E-006   1.8967073826031441E-012  0.99999933090893822       -6.6909106177792665E-007
   7.3125000000000009       0.99999930545167115        2.1742726718249069E-006   2.4926157018636035E-012  0.99999930545416371       -6.9454583628836275E-007
   7.3375000000000004       0.99999927921872700        2.2563923752207013E-006   3.2690716789755557E-012  0.99999927922199605       -7.2077800394865221E-007
   7.3625000000000007       0.99999925203302065        2.3414939680317325E-006   4.2787422458679651E-012  0.99999925203729934       -7.4796270066457282E-007
   7.3875000000000002       0.99999922446887213        2.4277793332950010E-006   5.5890513681773411E-012  0.99999922447446121       -7.7552553878756925E-007
   7.4125000000000005       0.99999919720828301        2.5131131953729129E-006   7.2861388054845681E-012  0.99999919721556918       -8.0278443082004713E-007
   7.4375000000000009       0.99999917053215914        2.5966158386885437E-006   9.4798310658512526E-012  0.99999917054163900       -8.2945836099579395E-007
   7.4625000000000004       0.99999914429918135        2.6787292218526944E-006   1.2309869666524902E-011  0.99999914431149117       -8.5568850882733472E-007
   7.4875000000000007       0.99999911826169230        2.7602280810578591E-006   1.5953697509982664E-011  0.99999911827764598       -8.8172235401806631E-007
   7.5125000000000002       0.99999909234180562        2.8413555368468090E-006   2.0636171586707824E-011  0.99999909236244178       -9.0763755822287351E-007
   7.5375000000000005       0.99999906665172700        2.9217594409658886E-006   2.6641651541466633E-011  0.99999906667836869       -9.3332163131343293E-007
   7.5625000000000009       0.99999904133513329        3.0009888890090548E-006   3.4329011466400364E-011  0.99999904136946227       -9.5863053772848872E-007
   7.5875000000000004       0.99999901643531131        3.0789069551604994E-006   4.4150239592873367E-011  0.99999901647946154       -9.8352053845562892E-007
   7.6125000000000007       0.99999899189893737        3.1556787908560260E-006   5.6673430772374067E-011  0.99999899195561082       -1.0080443891835600E-006
   7.6375000000000002       0.99999896766280150        3.2315000433346938E-006   7.2611143682811258E-011  0.99999896773541264       -1.0322645873639402E-006
   7.6625000000000005       0.99999894371390641        3.3064086067173330E-006   9.2855293019498954E-011  0.99999894380676169       -1.0561932383135186E-006
   7.6875000000000009       0.99999892007849289        3.3803188494144601E-006   1.1851998154611387E-010  0.99999892019701286       -1.0798029871361692E-006
   7.7125000000000004       0.99999889677917819        3.4531556205799073E-006   1.5099395340021429E-010  0.99999889693017219       -1.1030698278124973E-006
   7.7375000000000007       0.99999887381496233        3.5249166454799865E-006   1.9200467468818620E-010  0.99999887400696696       -1.1259930330353995E-006
   7.7625000000000002       0.99999885117536325        3.5956280196510715E-006   2.4369642698528490E-010  0.99999885141905964       -1.1485809403577463E-006
   7.7875000000000005       0.99999882886149971        3.6652779269689596E-006   3.0872524126665694E-010  0.99999882917022498       -1.1708297750212537E-006
   7.8125000000000009       0.99999880689028098        3.7338031556267712E-006   3.9037401192402654E-010  0.99999880728065504       -1.1927193449556839E-006
   7.8375000000000004       0.99999878528459740        3.8011193761322412E-006   4.9269172114425775E-010  0.99999878577728918       -1.2142227108213888E-006
   7.8625000000000007       0.99999876406640853        3.8671422454118558E-006   6.2066138152032814E-010  0.99999876468706994       -1.2353129300590737E-006
   7.8875000000000002       0.99999874326036442        3.9317754395889282E-006   7.8040207776302618E-010  0.99999874404076650       -1.2559592335037451E-006
   7.9125000000000005       0.99999872290014524        3.9948900478553098E-006   9.7941136480811541E-010  0.99999872387955657       -1.2761204434275086E-006
   7.9375000000000009       0.99999870302612759        4.0563309770673337E-006   1.2268552666084320E-009  0.99999870425298287       -1.2957470171270913E-006
   7.9625000000000004       0.99999868367227607        4.1159569039379095E-006   1.5339142230881048E-009  0.99999868520619029       -1.3147938097146650E-006
   7.9875000000000007       0.99999866485201450        4.1736832122954045E-006   1.9141945554046159E-009  0.99999866676620908       -1.3332337909233161E-006
   8.0124999999999993       0.99999864655832493        4.2294801540211188E-006   2.3842163617229132E-009  0.99999864894254131       -1.3510574586872437E-006
   8.0374999999999996       0.99999862878865409        4.2832930755372922E-006   2.9639902123664749E-009  0.99999863175264425       -1.3682473557485864E-006
   8.0625000000000000       0.99999861158875114        4.3349030671256387E-006   3.6776965733406173E-009  0.99999861526644773       -1.3847335522676474E-006
   8.0875000000000004       0.99999859508476252        4.3838239767997389E-006   4.5544835313274880E-009  0.99999859963924609       -1.4003607539114782E-006
   8.1124999999999989       0.99999857945530912        4.4293869135510718E-006   5.6294000909680865E-009  0.99999858508470918       -1.4149152908204954E-006
   8.1374999999999993       0.99999856480987981        4.4711175189786251E-006   6.9444840223485710E-009  0.99999857175436380       -1.4282456362035845E-006
   8.1624999999999996       0.99999855100103208        4.5093199330670837E-006   8.5500248913471218E-009  0.99999855955105699       -1.4404489430130951E-006
   8.1875000000000000       0.99999853748337808        4.5455136579494890E-006   1.0506024424274197E-008  0.99999854798940246       -1.4520105975357467E-006
   8.2125000000000004       0.99999852338016926        4.5822198508612857E-006   1.2883877630396658E-008  0.99999853626404689       -1.4637359531111116E-006
   8.2374999999999989       0.99999850786074607        4.6217736918473403E-006   1.5768298987693589E-008  0.99999852362904507       -1.4763709549336923E-006
   8.2624999999999993       0.99999849075498093        4.6643939929855948E-006   1.9259518304446895E-008  0.99999851001449924       -1.4899855007577401E-006
   8.2874999999999996       0.99999847311338419        4.7064220017970885E-006   2.3475770369257281E-008  0.99999849658915452       -1.5034108454825557E-006
   8.3125000000000000       0.99999845731396375        4.7399780917847114E-006   2.8556100903734911E-008  0.99999848587006468       -1.5141299353205184E-006
   8.3375000000000004       0.99999844644772240        4.7548756184781012E-006   3.4663508274869299E-008  0.99999848111123069       -1.5188887693140529E-006
   8.3624999999999989       0.99999844307967856        4.7424886182894251E-006   4.1988435465235693E-008  0.99999848506811406       -1.5149318859375427E-006
   8.3874999999999993       0.99999844790146242        4.6999577990718595E-006   5.0752619399355202E-008  0.99999849865408186       -1.5013459181423272E-006
   8.4124999999999996       0.99999845899161988        4.6324930034040866E-006   6.1213294231312880E-008  0.99999852020491409       -1.4797950859124498E-006
   8.4375000000000000       0.99999847219284588        4.5521780606950378E-006   7.3667730828561695E-008  0.99999854586057668       -1.4541394233180682E-006
   8.4625000000000004       0.99999848255638890        4.4734339370650038E-006   8.8458075504303926E-008  0.99999857101446443       -1.4289855355675840E-006
   8.4874999999999989       0.99999848619831633        4.4071918164789411E-006   1.0597642594650810E-007  0.99999859217474230       -1.4078252577043315E-006
   8.5124999999999993       0.99999848163983240        4.3566809004563584E-006   1.2667004995706218E-007  0.99999860830988241       -1.3916901175914376E-006
   8.5374999999999996       0.99999846996235087        4.3169265907380539E-006   1.5104661151562401E-007  0.99999862100896242       -1.3789910375816561E-006
   8.5625000000000000       0.99999845376093566        4.2780109445444908E-006   1.7967921703075523E-007  0.99999863344015272       -1.3665598472822893E-006
   8.5875000000000004       0.99999843552969203        4.2301127571689712E-006   2.1321103036153729E-007  0.99999864874072242       -1.3512592775821730E-006
   8.6124999999999989       0.99999841636284426        4.1675617680042825E-006   2.5235912589403313E-007  0.99999866872197019       -1.3312780298146976E-006
   8.6374999999999993       0.99999839557545678        4.0900176612577591E-006   2.9791715189470200E-007  0.99999869349260873       -1.3065073912743586E-006
   8.6624999999999996       0.99999837125291535        4.0007470108290112E-006   3.5075625840680687E-007  0.99999872200917372       -1.2779908262761097E-006
   8.6875000000000000       0.99999834122560582        3.9035767308312479E-006   4.1182360155470428E-007  0.99999875304920738       -1.2469507926216039E-006
   8.7125000000000004       0.99999830383565524        3.8005087557136523E-006   4.8213756526727660E-007  0.99999878597322056       -1.2140267794391590E-006
   8.7374999999999989       0.99999825813236298        3.6911368038339703E-006   5.6277863763080412E-007  0.99999882091100056       -1.1790889994367504E-006
   8.7624999999999993       0.99999820356070168        3.5736677701921502E-006   6.5487463731964967E-007  0.99999885843533898       -1.1415646610224428E-006
   8.7874999999999996       0.99999813949411953        3.4464532071114866E-006   7.5957870027263907E-007  0.99999889907281980       -1.1009271801976084E-006
   8.8125000000000000       0.99999806496126142        3.3089424226751307E-006   8.7803810186267758E-007  0.99999894299936332       -1.0570006366839024E-006
   8.8375000000000004       0.99999797869867468        3.1616510192995067E-006   1.0113515985478217E-006  0.99999899005027326       -1.0099497267379576E-006
   8.8624999999999989       0.99999787942461482        3.0054819155551026E-006   1.1605125181166515E-006  0.99999903993713291       -9.6006286709471311E-007
   8.8874999999999993       0.99999776613201841        2.8410412752924334E-006   1.3263343013012682E-006  0.99999909246631968       -9.0753368031659676E-007
   8.9124999999999996       0.99999763826486388        2.6683866680967935E-006   1.5093545913344319E-006  0.99999914761945519       -8.5238054481351355E-007
   8.9375000000000000       0.99999749577880093        2.4872190660392752E-006   1.7097132730780182E-006  0.99999920549207399       -7.9450792600521680E-007
   8.9625000000000004       0.99999733918137068        2.2972371546531963E-006   1.9269990703110916E-006  0.99999926618044099       -7.3381955900675422E-007
   8.9874999999999989       0.99999716965013064        2.0983659041127093E-006   2.1600584089515824E-006  0.99999932970853955       -6.7029146044728094E-007
   9.0124999999999993       0.99999698926778013        1.8907598694341427E-006   2.4067592354723522E-006  0.99999939602701560       -6.0397298440317826E-007
   9.0374999999999996       0.99999680135450775        1.6746696392098803E-006   2.6637013335499057E-006  0.99999946505584125       -5.3494415874766332E-007
   9.0625000000000000       0.99999661086040059        1.4503182279409455E-006   2.9258633981397378E-006  0.99999953672379871       -4.6327620129016367E-007
   9.0875000000000004       0.99999642480291129        1.2178693790166897E-006   3.1861756951097464E-006  0.99999961097860635       -3.8902139365415422E-007
   9.1124999999999989       0.99999625276706061        9.7747236920267338E-007   3.4350055472760362E-006  0.99999968777260784       -3.1222739216296702E-007
   9.1374999999999993       0.99999610750349799        7.2931879101675424E-007   3.6595411360630087E-006  0.99999976704463400       -2.3295536599743372E-007
   9.1624999999999996       0.99999600565628610        4.7366300163441455E-007   3.8430571852034562E-006  0.99999984871347125       -1.5128652874896176E-007
   9.1875000000000000       0.99999596863983553        2.1080345208967113E-007   3.9640439937336028E-006  0.99999993268382925       -6.7316170748732418E-008
   9.2125000000000004       0.99999602367677176       -5.8946860783658723E-008   3.9951790069918474E-006   1.0000000188557787        1.8855778716186933E-008
   9.2374999999999989       0.99999620501123943       -3.3527335535171000E-007   3.9021176560394836E-006   1.0000001071288955        1.0712889542130455E-007
   9.2624999999999993       0.99999655532145315       -6.1784969894013405E-007   3.6420775607673104E-006   1.0000001973990140        1.9739901391258030E-007
   9.2874999999999996       0.99999712736427304       -9.0631722291169535E-007   3.1621873866904671E-006   1.0000002895516598        2.8955165976007891E-007
   9.3125000000000000       0.99999798588912758       -1.2002716487445835E-006   2.3975686813702888E-006   1.0000003834578091        3.8345780895010506E-007
   9.3375000000000004       0.99999920985931612       -1.4992672522619860E-006   1.2691159101175296E-006   1.0000004789752261        4.7897522625905964E-007
   9.3624999999999989        1.0000008950182575       -1.8028371164146248E-006  -3.1906331526404839E-007   1.0000005759549422        5.7595494218354304E-007
   9.3874999999999993        1.0000031568388985       -2.1105197471372419E-006  -2.4825891370151217E-006   1.0000006742497616        6.7424976157859362E-007
   9.4124999999999996        1.0000061338967499       -2.4218788044756656E-006  -5.3601761727804311E-006   1.0000007737205772        7.7372057716296183E-007
   9.4375000000000000        1.0000099917107663       -2.7365039193049356E-006  -9.1174741262479442E-006   1.0000008742366400        8.7423663996943901E-007
   9.4625000000000004        1.0000149271017476       -3.0539871603817255E-006  -1.3951433685479787E-005   1.0000009756680621        9.7566806211979440E-007
   9.4874999999999989        1.0000211731249173       -3.3738815981346388E-006  -2.0095252325782938E-005   1.0000010778725916        1.0778725916260612E-006
   9.5124999999999993        1.0000290046405491       -3.6956613789070964E-006  -2.7823957665707221E-005   1.0000011806828835        1.1806828834615146E-006
   9.5374999999999996        1.0000387445908823       -4.0187078872685616E-006  -3.7460688783434657E-005   1.0000012839020989        1.2839020988586469E-006
   9.5625000000000000        1.0000507710507960       -4.3423365840018419E-006  -4.9383738288481434E-005   1.0000013873125075        1.3873125075392068E-006
   9.5875000000000004        1.0000655251143418       -4.6658563865337659E-006  -6.4034419850281729E-005   1.0000014906944914        1.4906944914017117E-006
   9.6125000000000007        1.0000835196736082       -4.9886317757790905E-006  -8.1925827188928423E-005   1.0000015938464193        1.5938464192899460E-006
   9.6374999999999993        1.0001053491455258       -5.3101132739088456E-006  -1.0365255110015732E-004   1.0000016965944256        1.6965944256153165E-006
   9.6624999999999996        1.0001317002077370       -5.6298202218685038E-006  -1.2990142077114666E-004   1.0000017987869658        1.7987869658231403E-006
   9.6875000000000000        1.0001633636127871       -5.9472894868743557E-006  -1.6146333428949754E-004   1.0000019002784977        1.9002784976684950E-006
   9.7125000000000004        1.0002012471537793       -6.2620239417823855E-006  -1.9924624068889610E-004   1.0000020009130905        2.0009130905496164E-006
   9.7375000000000007        1.0002463898496305       -6.5734711278973914E-006  -2.4428933193677789E-004   1.0000021005176938        2.1005176937816117E-006
   9.7624999999999993        1.0002999774051231       -6.8810392556057349E-006  -2.9777849777104124E-004   1.0000021989073520        2.1989073519801394E-006
   9.7874999999999996        1.0003633589857674       -7.1841328836217030E-006  -3.6106308904925610E-004   1.0000022958967183        2.2958967182962198E-006
   9.8125000000000000        1.0004380653355844       -7.4821820133999647E-006  -4.3567402609827701E-004   1.0000023913094862        2.3913094862049178E-006
   9.8375000000000004        1.0005258282581642       -7.7746494335331388E-006  -5.2334327726040659E-004   1.0000024849809037        2.4849809037164050E-006
   9.8625000000000007        1.0006286014738188       -8.0610200947404921E-006  -6.2602471924497411E-004   1.0000025767545739        2.5767545739352471E-006
   9.8874999999999993        1.0007485828531295       -8.3407873878927726E-006  -7.4591637484313939E-004   1.0000026664782864        2.6664782863949910E-006
   9.9124999999999996        1.0008882380075481       -8.6134481046904559E-006  -8.8548400489496786E-004   1.0000027540026530        2.7540026530381567E-006
   9.9375000000000000        1.0010503251927421       -8.8785067714340263E-006  -1.0474860099778007E-003   1.0000028391827642        2.8391827642249012E-006
   9.9625000000000004        1.0012379214535467       -9.1354821410779943E-006  -1.2349995730071795E-003   1.0000029218805395        2.9218805395192504E-006
   9.9875000000000007        1.0014544499123883       -9.3839092912245908E-006  -1.4514479467302272E-003   1.0000030019656581        3.0019656580559939E-006
   10.012499999999999        1.0017037080748414       -9.6233370403323676E-006  -1.7006287599116625E-003   1.0000030793149297        3.0793149297103639E-006
   10.037500000000000        1.0019898969943333       -9.8533250591076678E-006  -1.9867431828739408E-003   1.0000031538114593        3.1538114593221422E-006
   10.062500000000000        1.0023176511018475       -1.0073444819086243E-005  -2.3144257570176623E-003   1.0000032253448299        3.2253448298824594E-006
   10.087500000000000        1.0026920684665031       -1.0283284767357894E-005  -2.6887746541400352E-003   1.0000032938123631        3.2938123630810168E-006
   10.112500000000001        1.0031187412106175       -1.0482457383559989E-005  -3.1153820899743430E-003   1.0000033591206432        3.3591206431982101E-006
   10.137499999999999        1.0036037857591649       -1.0670605713655110E-005  -3.6003645726557071E-003   1.0000034211865092        3.4211865092004246E-006
   10.162500000000000        1.0041538725583590       -1.0847408239269986E-005  -4.1503926211173851E-003   1.0000034799372415        3.4799372414795471E-006
   10.187500000000000        1.0047762548512540       -1.1012581919373132E-005  -4.7727195411611844E-003   1.0000035353100929        3.5353100928947612E-006
   10.212500000000000        1.0054787960499749       -1.1165882957642159E-005  -5.4752087986413116E-003   1.0000035872513335        3.5872513335366563E-006
   10.237500000000001        1.0062699951953931       -1.1307104570221240E-005  -6.2663594804533663E-003   1.0000036357149398        3.6357149397758803E-006
   10.262499999999999        1.0071590099466652       -1.1436071581222659E-005  -7.1553292855319091E-003   1.0000036806611332        3.6806611332096395E-006
   10.287500000000000        1.0081556764957156       -1.1552632688628133E-005  -8.1519544406206505E-003   1.0000037220550950        3.7220550950234355E-006
   10.312500000000000        1.0092705257562056       -1.1656651998575343E-005  -9.2667658900720106E-003   1.0000037598661335        3.7598661335458416E-006
   10.337500000000000        1.0105147951337272       -1.1748001434484408E-005  -1.0511001066334947E-002   1.0000037940673923        3.7940673922598478E-006
   10.362500000000001        1.0119004351450944       -1.1826555083324222E-005  -1.1896610509148834E-002   1.0000038246359455        3.8246359455040846E-006
   10.387499999999999        1.0134401101210626       -1.1892186234583970E-005  -1.3436258567913400E-002   1.0000038515531493        3.8515531493032995E-006
   10.412500000000000        1.0151471921995865       -1.1944767334310583E-005  -1.5143317394438591E-002   1.0000038748051479        3.8748051478521006E-006
   10.437500000000000        1.0170357477970995       -1.1984172812620533E-005  -1.7031853413533457E-002   1.0000038943835661        3.8943835660720794E-006
   10.462500000000000        1.0191205157342720       -1.2010284073353990E-005  -1.9116605447953051E-002   1.0000039102863190        3.9102863189643955E-006
   10.487500000000001        1.0214168761917723       -1.2022995492872762E-005  -2.1412953673362524E-002   1.0000039225184099        3.9225184098601318E-006
   10.512499999999999        1.0239408096820295       -1.2022220337949066E-005  -2.3936878589491326E-002   1.0000039310925382        3.9310925381563777E-006
   10.537500000000000        1.0267088452461923       -1.2007895780857641E-005  -2.6704909216779829E-002   1.0000039360294124        3.9360294123991224E-006
   10.562500000000000        1.0297379971225225       -1.1979986853755521E-005  -2.9734059764751873E-002   1.0000039373577705        3.9373577704893137E-006
   10.587500000000000        1.0330456891844106       -1.1938489517150359E-005  -3.3041754070195148E-002   1.0000039351142156        3.9351142155918950E-006
   10.612500000000001        1.0366496665139324       -1.1883433232363949E-005  -3.6645737170958211E-002   1.0000039293429741        3.9293429741071861E-006
   10.637499999999999        1.0405678935612968       -1.1814883292796116E-005  -4.0563973465632050E-002   1.0000039200956647        3.9200956647444940E-006
   10.662500000000000        1.0448184384422929       -1.1732942995253871E-005  -4.4814531011213382E-002   1.0000039074310796        3.9074310795861322E-006
   10.687500000000000        1.0494193430454568       -1.1637755622233668E-005  -4.9415451630475629E-002   1.0000038914149811        3.8914149811386523E-006
   10.712500000000000        1.0543884787582600       -1.1529506164883129E-005  -5.4384606638409133E-002   1.0000038721198510        3.8721198509783505E-006
   10.737500000000001        1.0597433877772153       -1.1408422717182553E-005  -5.9739538152607047E-002   1.0000038496246082        3.8496246081987096E-006
   10.762499999999999        1.0655011101397891       -1.1274777543063176E-005  -6.5497286125497670E-002   1.0000038240142914        3.8240142914425235E-006
   10.787500000000000        1.0716779968058157       -1.1128887837627382E-005  -7.1674201426104769E-002   1.0000037953797110        3.7953797109580023E-006
   10.812500000000000        1.0782895093215548       -1.0971116146933153E-005  -7.8285745504453372E-002   1.0000037638171013        3.7638171013210098E-006
   10.837500000000000        1.0853500068191402       -1.0801870372336253E-005  -8.5346277391395386E-002   1.0000037294277448        3.7294277448474134E-006
   10.862500000000001        1.0928725213361661       -1.0621603269737322E-005  -9.2868829018599247E-002   1.0000036923175668        3.6923175668057695E-006
   10.887499999999999        1.1008685226822175       -1.0430811380842890E-005 -0.10086487008553158        1.0000036525966860        3.6525966857769987E-006
   10.912500000000000        1.1093476743287083       -1.0230033362087858E-005 -0.10934406394978725        1.0000036103789209        3.6103789209374071E-006
   10.937500000000000        1.1183175820523279       -1.0019847703814547E-005 -0.11831401627106294        1.0000035657812649        3.5657812649247944E-006
   10.962500000000000        1.1277835373173981       -9.8008698304339135E-006 -0.12778001839406852        1.0000035189233296        3.5189233296151201E-006
   10.987500000000001        1.1377482576346858       -9.5737486318927543E-006 -0.13774478770792592        1.0000034699267599        3.4699267599247463E-006
   11.012499999999999        1.1482116263797693       -9.3391624413790988E-006 -0.14820820746513730        1.0000034189146318        3.4189146318475139E-006
   11.037500000000000        1.1591704347885043       -9.0978145197277997E-006 -0.15916706877767303        1.0000033660108314        3.3660108313959824E-006
   11.062500000000000        1.1706181290660413       -8.8504281354313838E-006 -0.17061481772660164        1.0000033113394398        3.3113394397599194E-006
   11.087500000000000        1.1825445657444780       -8.5977413430356038E-006 -0.18254131072035457        1.0000032550241233        3.2550241233497701E-006
   11.112500000000001        1.1949357785978860       -8.3405014879880512E-006 -0.19493258141034234        1.0000031971875436        3.1971875436020980E-006
   11.137499999999999        1.2077737605673038       -8.0794595581613398E-006 -0.20777062261656309        1.0000031379507406        3.1379507405837614E-006
   11.162500000000000        1.2210362642578694       -7.8153642602894160E-006 -0.22103318682534459        1.0000030774325248        3.0774325248117407E-006
   11.187500000000000        1.2346966246407300       -7.5489561660789465E-006 -0.23469360889193946        1.0000030157487907        3.0157487904691749E-006
   11.212500000000000        1.2487236076201214       -7.2809616767156765E-006 -0.24872065460819109        1.0000029530119303        2.9530119303178282E-006
   11.237500000000001        1.2630812881061064       -7.0120878286944320E-006 -0.26307839877592659        1.0000028893301798        2.8893301797783266E-006
   11.262499999999999        1.2777289611642331       -6.7430169968127898E-006 -0.27772613635682242        1.0000028248074107        2.8248074106507204E-006
   11.287500000000000        1.2926210896889700       -6.4744036832133898E-006 -0.29261833014631367        1.0000027595426564        2.7595426563831182E-006
   11.312500000000000        1.3077072918710646       -6.2068697243234502E-006 -0.30770459824047947        1.0000026936305852        2.6936305850266962E-006
   11.337500000000000        1.3229323714899452       -5.9410035168538092E-006 -0.32292974432934923        1.0000026271605960        2.6271605959582445E-006
   11.362500000000001        1.3382363937750306       -5.6773524490706652E-006 -0.33823383355697040        1.0000025602180602        2.5602180602213309E-006
   11.387499999999999        1.3535548092194507       -5.4164258795089574E-006 -0.35355231633822437        1.0000024928812263        2.4928812263347311E-006
   11.412500000000000        1.3688186273406977       -5.1586786332339617E-006 -0.36881620211589733        1.0000024252248003        2.4252248003175936E-006
   11.437500000000000        1.3839546418926245       -4.9045271139475781E-006 -0.38395228458107261        1.0000023573115520        2.3573115519592847E-006
   11.462500000000000        1.3988857085735331       -4.6543105173590899E-006 -0.39888341936880156        1.0000022892047316        2.2892047315536956E-006
   11.487500000000001        1.4135310756288937       -4.4083483623229462E-006 -0.41352885468332012        1.0000022209455737        2.2209455736721395E-006
   11.512499999999999        1.4278067673003598       -4.1668358658133571E-006 -0.42780461470819087        1.0000021525921690        2.1525921689580230E-006
   11.537500000000000        1.4416260191764529       -3.9300178707304324E-006 -0.44162393502283581        1.0000020841536172        2.0841536170213004E-006
   11.562500000000000        1.4548997642896477       -3.6978831360111580E-006 -0.45489774858516641        1.0000020157044813        2.0157044813284841E-006
   11.587500000000000        1.4675371673459572       -3.4706726504305987E-006 -0.46753522015856774        1.0000019471873896        1.9471873895504643E-006
   11.612500000000001        1.4794462051196589       -3.2479808391425795E-006 -0.47944432636907325        1.0000018787505855        1.8787505855488718E-006
   11.637499999999999        1.4905342880457140       -3.0302524794047523E-006 -0.49053247788483945        1.0000018101608745        1.8101608745269004E-006
   11.662500000000000        1.5007089213332423       -2.8161505336410369E-006 -0.50070717952499733        1.0000017418082450        1.7418082449704997E-006
   11.687500000000000        1.5098783964016178       -2.6069854233112257E-006 -0.50987672343911183        1.0000016729625059        1.6729625058609088E-006
   11.712500000000000        1.5179525146394892       -2.3990173521117191E-006 -0.51795090986260728        1.0000016047768820        1.6047768818250319E-006
   11.737500000000001        1.5248433245452300       -2.1968998387424245E-006 -0.52484178935829739        1.0000015351869327        1.5351869326885037E-006
   11.762499999999999        1.5304658884479228       -1.9930146827566447E-006 -0.53046441991039073        1.0000014685375320        1.4685375320233618E-006
   11.787500000000000        1.5347390345830090       -1.8159518421537645E-006 -0.53473763175529143        1.0000014028277175        1.4028277175448522E-006
   11.812500000000000        1.5375861544744611       -1.6882170767627027E-006 -0.53758479242309465        1.0000013620513664        1.3620513665824063E-006
   11.837500000000000        1.5389358929796515       -1.7462166561550267E-006 -0.53893456413403973        1.0000013288456118        1.3288456117699354E-006
   11.862500000000001        1.5387228552770660       -1.8071788153599078E-006 -0.53872164545358348        1.0000012098234825        1.2098234825064225E-006
   11.887499999999999        1.5368885952184252       -1.5566476356088373E-006 -0.53688748896542426        1.0000011062530010        1.1062530009819938E-006
   11.912500000000000        1.5333820374432130       -1.3324694769636063E-006 -0.53338098667968625        1.0000010507635269        1.0507635268552917E-006
   11.937500000000000        1.5281600986147432       -1.1040181459170548E-006 -0.52815911495815770        1.0000009836565855        9.8365658551813340E-007
   11.962500000000000        1.5211884522885160       -9.2003601565281980E-007 -0.52118753091298575        1.0000009213755301        9.2137553009408180E-007
   11.987500000000001        1.5124419655554344       -7.4019846016805869E-007 -0.51244111252101454        1.0000008530344200        8.5303441976769534E-007
   12.012499999999999        1.5019052214194373       -5.7600292412446756E-007 -0.50190443509269045        1.0000007863267468        7.8632674682665993E-007
   12.037500000000000        1.4895728947580706       -4.1350726464586387E-007 -0.48957217724007096        1.0000007175179997        7.1751799968211571E-007
   12.062500000000000        1.4754500991417798       -2.5651312834230711E-007 -0.47544945009914397        1.0000006490426359        6.4904263585852107E-007
   12.087500000000000        1.4595526238046854       -9.9811310434276193E-008 -0.45955204427167134        1.0000005795330140        5.7953301402235979E-007
   12.112500000000001        1.4419070995093826        5.5857273048984358E-008 -0.44190658975382918        1.0000005097555533        5.0975555332399836E-007
   12.137499999999999        1.4225510642166641        2.1285016277123904E-007 -0.42255062500390034        1.0000004392127637        4.3921276371428064E-007
   12.162500000000000        1.4015329404024077        3.7147242165298212E-007 -0.40153257225863259        1.0000003681437750        3.6814377524230224E-007
   12.187500000000000        1.3789119135950936        5.3308071004123879E-007 -0.37891161722564004        1.0000002963694534        2.9636945364508449E-007
   12.212500000000000        1.3547577163054152        6.9833132081968824E-007 -0.35475749234403925        1.0000002239613759        2.2396137588920340E-007
   12.237500000000001        1.3291503147479937        8.6826419714836687E-007 -0.32915016390328766        1.0000001508447061        1.5084470605941647E-007
   12.262499999999999        1.3021795014451063        1.0437131739659829E-006 -0.30217942442566276        1.0000000770194435        7.7019443489589889E-008
   12.287500000000000        1.2739443952609681        1.2256817919286419E-006 -0.27394439283541677        1.0000000024255513        2.4255513153548236E-009
   12.312500000000000        1.2445528530624270        1.4151305812059890E-006 -0.24455292604142395       0.99999992702100304       -7.2978996845662891E-008
   12.337500000000000        1.2141207973762715        1.6130882918612041E-006 -0.21412094663390291       0.99999985074236863       -1.4925763136552916E-007
   12.362500000000001        1.1827714659614625        1.8205570400363843E-006 -0.18277169242401323       0.99999977353744929       -2.2646255071201438E-007
   12.387499999999999        1.1506345898778332        2.0385342365933353E-006 -0.15063489452222500       0.99999969535560818       -3.0464439171318247E-007
   12.412500000000000        1.1178455077010001        2.2679735484587186E-006 -0.11784589154296488       0.99999961615803523       -3.8384196465734988E-007
   12.437500000000000        1.0845442242350594        2.5097970597284421E-006  -8.4544688325632902E-002  0.99999953590942647       -4.6409057352647665E-007
   12.462500000000000        1.0508744228377991        2.7648913612127843E-006  -5.0874968263249790E-002  0.99999945457454931       -5.4542545080416005E-007
   12.487500000000001        1.0169824410294588        3.0341153713257590E-006  -1.6983068919234588E-002  0.99999937211022416       -6.2788977572836302E-007
   12.512499999999999       0.98301621954524332        3.3182852636967368E-006   1.6983068919234585E-002  0.99999928846447794       -7.1153552205771575E-007
   12.537500000000000       0.94912423531792389        3.6181368509213247E-006   5.0874968263249790E-002  0.99999920358117367       -7.9641882633207928E-007
   12.562500000000000       0.91545442908816976        3.9342545868842109E-006   8.4544688325632888E-002  0.99999911741380265       -8.8258619734826738E-007
   12.587500000000000       0.88215313840014298        4.2669719402929703E-006  0.11784589154296488       0.99999902994310785       -9.7005689214668678E-007
   12.612500000000001       0.84936404667430265        4.6162629428462094E-006  0.15063489452222500       0.99999894119652766       -1.0588034723424400E-006
   12.637499999999999       0.81722715883342811        4.9816351644143066E-006  0.18277169242401323       0.99999885125744137       -1.1487425586320654E-006
   12.662500000000000       0.78587781363214049        5.3620767085054827E-006  0.21412094663390291       0.99999876026604340       -1.2397339566039278E-006
   12.687500000000000       0.75544574235301065        5.7560329479512974E-006  0.24455292604142395       0.99999866839443463       -1.3316055653689318E-006
   12.712500000000000       0.72605418298591151        6.1614825255418337E-006  0.27394439283541677       0.99999857582132834       -1.4241786716606697E-006
   12.737500000000001       0.69781905826095736        6.5759619761988947E-006  0.30217942442566270       0.99999848268662006       -1.5173133799395444E-006
   12.762499999999999       0.67084822520075127        6.9966668819635592E-006  0.32915016390328772       0.99999838910403893       -1.6108959610683371E-006
   12.787500000000000       0.64524080279036367        7.4201523334963964E-006  0.35475749234403919       0.99999829513440286       -1.7048655971407811E-006
   12.812500000000000       0.62108658371192715        7.8424326148812391E-006  0.37891161722564004       0.99999820093756719       -1.7990624328056981E-006
   12.837500000000000       0.59846553443206074        8.2581710824228963E-006  0.40153257225863259       0.99999810669069333       -1.8933093066664242E-006
   12.862500000000001       0.57744738782340910        8.6613803963135058E-006  0.42255062500390028       0.99999801282730938       -1.9871726906206533E-006
   12.887499999999999       0.55809132990212906        9.0442644933366547E-006  0.44190658975382918       0.99999791965595830       -2.0803440416994334E-006
   12.912500000000000       0.54044578365989271        9.4001839443185763E-006  0.45955204427167134       0.99999782793156400       -2.1720684358905729E-006
   12.937500000000000       0.52454828746760163        9.7189892115800985E-006  0.47544945009914397       0.99999773756674559       -2.2624332544074477E-006
   12.962500000000000       0.51042547259493165        9.9960980240945233E-006  0.48957217724007102       0.99999764983500272       -2.3501649973889371E-006
   12.987500000000001       0.49809312880948892        1.0217449808264462E-005  0.50190443509269056       0.99999756390217942       -2.4360978205240080E-006
   13.012499999999999       0.48755637012637221        1.0383509460145718E-005  0.51244111252101443       0.99999748264738664       -2.5173526133626112E-006
   13.037500000000000       0.47880987186886631        1.0465340452531393E-005  0.52118753091298575       0.99999740278185212       -2.5972181479372303E-006
   13.062500000000000       0.47183821795851999        1.0481145607883761E-005  0.52815911495815770       0.99999733291667769       -2.6670833223052526E-006
   13.087500000000000       0.46661627565944541        1.0357037046453066E-005  0.53338098667968614       0.99999726233913155       -2.7376608684459569E-006
   13.112500000000001       0.46310971830620862        1.0176819137531907E-005  0.53688748896542415       0.99999720727163277       -2.7927283672291026E-006
   13.137499999999999       0.46127546340045367        9.8914163854300542E-006  0.53872164545358348       0.99999710885403714       -2.8911459628577774E-006
   13.162500000000000       0.46106243754088971        1.0127725870571523E-005  0.53893456413403973       0.99999700167492944       -2.9983250705578612E-006
   13.187500000000000       0.46241219202410089        1.0306207696689687E-005  0.53758479242309465       0.99999698444719554       -3.0155528044639723E-006
   13.212500000000000       0.46525933055225016        1.0088291581779818E-005  0.53473763175529143       0.99999696230754154       -3.0376924584074594E-006
   13.237500000000001       0.46953250176162131        9.7487275756281267E-006  0.53046441991039073       0.99999692167201204       -3.0783279879598169E-006
   13.262499999999999       0.47515510151799906        9.3563692805943353E-006  0.52484178935829739       0.99999689087629640       -3.1091237035485442E-006
   13.287500000000000       0.48204595158894098        8.9417517901864035E-006  0.51795090986260728       0.99999686145154820       -3.1385484517421069E-006
   13.312500000000000       0.49012010445277748        8.4554663208122982E-006  0.50987672343911183       0.99999682789188937       -3.1721081106828031E-006
   13.337500000000000       0.49928961538387245        7.9454739732554219E-006  0.50070717952499721       0.99999679490886972       -3.2050911303316276E-006
   13.362500000000001       0.50946430675379584        7.5052054067812092E-006  0.49053247788483945       0.99999678463863528       -3.2153613647167845E-006
   13.387499999999999       0.52055247136654659        7.1467450322932364E-006  0.47944432636907319       0.99999679773561978       -3.2022643802198658E-006
   13.412500000000000       0.53246157870364630        6.7174721197524920E-006  0.46753522015856763       0.99999679886221393       -3.2011377860685641E-006
   13.437500000000000       0.54509900556831181        6.0841105898570170E-006  0.45489774858516641       0.99999675415347822       -3.2458465217821697E-006
   13.462500000000000       0.55837275676312381        5.3768382500339376E-006  0.44162393502283581       0.99999669178595962       -3.3082140403761784E-006
   13.487500000000001       0.57219208301232460        4.9587731987333665E-006  0.42780461470819087       0.99999669772051547       -3.3022794845294356E-006
   13.512499999999999       0.58646796976579740        5.0345507429904419E-006  0.41352885468332012       0.99999682444911753       -3.1755508824726775E-006
   13.537500000000000       0.60111357602276760        5.2772319549507840E-006  0.39888341936880156       0.99999699539156917       -3.0046084308343879E-006
   13.562500000000000       0.61604473890324440        4.9377140524430193E-006  0.38395228458107261       0.99999702348431696       -2.9765156830396933E-006
   13.587500000000000       0.63118056861995175        3.5010080248057239E-006  0.36881620211589727       0.99999677073584903       -3.2292641509723552E-006
   13.612500000000001       0.64644402756296815        1.4298221346782797E-006  0.35355231633822432       0.99999634390119252       -3.6560988074807454E-006
   13.637499999999999       0.66176233721699840        3.9341840124737132E-007  0.33823383355697040       0.99999617077396885       -3.8292260312600135E-006
   13.662500000000000       0.67706713447525646        2.7315858052781333E-006  0.32292974432934923       0.99999687880460564       -3.1211953942511528E-006
   13.687500000000000       0.69229443652282785        1.0440824229068022E-005  0.30770459824047947       0.99999903476330732       -9.6523669268488987E-007
   13.712500000000000       0.70738456342769040        2.4269396142242627E-005  0.29261833014631367        1.0000028935740040        2.8935740040703095E-006
   13.737500000000001       0.72228215249579586        4.3393953673854123E-005  0.27772613635682242        1.0000082888526183        8.2888526182767208E-006
   13.762499999999999       0.73693630530917842        6.5768809457099993E-005  0.26307839877592654        1.0000147040851051        1.4704085104955134E-005
   13.787500000000000       0.75130081017188743        8.8880922804078800E-005  0.24872065460819109        1.0000214647800785        2.1464780078472856E-005
   13.812500000000000       0.76533433809184315        1.1051073827432492E-004  0.23469360889193949        1.0000279469837827        2.7946983782611845E-005
   13.837500000000000       0.77900052963045208        1.2920066586752594E-004  0.22103318682534462        1.0000337164557966        3.3716455796639622E-005
   13.862500000000001       0.79226794388742527        1.4434345189350643E-004  0.20777062261656309        1.0000385665039884        3.8566503988368694E-005
   13.887499999999999       0.80510989185750570        1.5598276391292701E-004  0.19493258141034231        1.0000424732678481        4.2473267848008867E-005
   13.912500000000000       0.81750420216567488        1.6449692835870337E-004  0.18254131072035457        1.0000455128860295        4.5512886029497324E-005
   13.937500000000000       0.82943296619338625        1.7031945256215663E-004  0.17061481772660164        1.0000477839199879        4.7783919987831602E-005
   13.962500000000000       0.84088229248135216        1.7378128369717973E-004  0.15916706877767300        1.0000493612590251        4.9361259025104687E-005
   13.987500000000001       0.85184207910242982        1.7508380423408821E-004  0.14820820746513730        1.0000502865675671        5.0286567567114915E-005
   14.012499999999999       0.86230579563712861        1.7435520210819152E-004  0.13774478770792592        1.0000505833450546        5.0583345054477924E-005
   14.037500000000000       0.87227025788782175        1.7171844880156968E-004  0.12778001839406852        1.0000502762818904        5.0276281890249130E-005
   14.062500000000000       0.88173538047759414        1.6731039310251375E-004  0.11831401627106294        1.0000493967486570        4.9396748657115630E-005
   14.087500000000000       0.89070390397765453        1.6123280755393006E-004  0.10934406394978727        1.0000479679274419        4.7967927441772140E-005
   14.112500000000001       0.89918110896549330        1.5346910648164744E-004  0.10086487008553158        1.0000459790510248        4.5979051024880313E-005
   14.137499999999999       0.90717454082780791        1.4383675519205543E-004   9.2868829018599247E-002   1.0000433698464071        4.3369846407181889E-005
   14.162500000000000       0.91469376833112681        1.3204087959040408E-004   8.5346277391395386E-002   1.0000400457225223        4.0045722522141780E-005
   14.187500000000000       0.92175018416560106        1.1784537533451548E-004   7.8285745504453358E-002   1.0000359296700545        3.5929670054390961E-005
   14.212500000000000       0.92835683350062181        1.0130705711589773E-004   7.1674201426104769E-002   1.0000310349267265        3.1034926726625223E-005
   14.237500000000001       0.93452823938336271        8.2965927882022833E-005   6.5497286125497683E-002   1.0000255255088604        2.5525508860368973E-005
   14.262499999999999       0.94028019247072248        6.3884224674515009E-005   5.9739538152607054E-002   1.0000197306233296        1.9730623329494712E-005
   14.287500000000000       0.94562948972144723        4.5484874254194490E-005   5.4384606638409126E-002   1.0000140963598563        1.4096359856385909E-005
   14.312500000000000       0.95059363438958389        2.9229609953894078E-005   4.9415451630475629E-002   1.0000090860200594        9.0860200595566099E-006
   14.337500000000000       0.95519053369569074        1.6252588569861817E-005   4.4814531011213389E-002   1.0000050647069041        5.0647069040898884E-006
   14.362500000000001       0.95943823835150943        7.0880126917005209E-006   4.0563973465632043E-002   1.0000022118171414        2.2118171414398091E-006
   14.387499999999999       0.96335475581519003        1.5893705909146222E-006   3.6645737170958211E-002   1.0000004929861483        4.9298614823722886E-007
   14.412500000000000       0.96695794338834173       -9.4423594595373226E-007   3.3041754070195148E-002  0.99999969745853690       -3.0254146310415564E-007
   14.437500000000000       0.97026546099943622       -1.5011969678332043E-006   2.9734059764751873E-002  0.99999952076418808       -4.7923581192321763E-007
   14.462500000000000       0.97329474874625832       -1.0609702605746024E-006   2.6704909216779826E-002  0.99999965796303814       -3.4203696186452248E-007
   14.487500000000001       0.97606299600520663       -3.7143215530114448E-007   2.3936878589491326E-002  0.99999987459469797       -1.2540530203164479E-007
   14.512499999999999       0.97858708366725966        1.4477378939887292E-007   2.1412953673362531E-002   1.0000000373406221        3.7340622149883984E-008
   14.537500000000000       0.98088349994196500        3.5972873638035186E-007   1.9116605447953051E-002   1.0000001053899181        1.0538991801478659E-007
   14.562500000000000       0.98296824416789408        3.3425218466563237E-007   1.7031853413533457E-002   1.0000000975814276        9.7581427493942385E-008
   14.587500000000000       0.98485673735706158        1.9804226456001033E-007   1.5143317394438593E-002   1.0000000547515002        5.4751500222494087E-008
   14.612500000000001       0.98656375350194858        6.2275823697153168E-008   1.3436258567913400E-002   1.0000000120698620        1.2069861998753595E-008
   14.637499999999999       0.98810337656474223       -1.7837151756559464E-008   1.1896610509148834E-002  0.99999998707389104       -1.2926108960975569E-008
   14.662500000000000       0.98948897980518036       -3.8941708702154683E-008   1.0511001066334945E-002  0.99999998087151531       -1.9128484685104752E-008
   14.687500000000000       0.99073321994477981       -2.5118102537558925E-008   9.2667658900720106E-003  0.99999998583485183       -1.4165148165545816E-008
   14.712500000000000       0.99184803894115403       -3.3421459456158237E-009   8.1519544406206505E-003  0.99999999338177470       -6.6182253011248804E-009
   14.737500000000001       0.99284466905308910        1.0203041435475922E-008   7.1553292855319091E-003  0.99999999833862097       -1.6613790343456003E-009
   14.762499999999999       0.99373364007155751        1.1995018551986626E-008   6.2663594804533663E-003  0.99999999955201091       -4.4798909026866340E-010
   14.787500000000000       0.99452478951026368        6.1666522627920155E-009   5.4752087986413116E-003  0.99999999830890496       -1.6910950417781123E-009
   14.812500000000000       0.99522727686826806       -1.5645750019464013E-009   4.7727195411611852E-003  0.99999999640942927       -3.5905707296279843E-009
   14.837500000000000       0.99584960238078279       -7.5553634870355310E-009   4.1503926211173851E-003  0.99999999500190018       -4.9980998229059992E-009
   14.862500000000001       0.99639962979019392       -1.0921245490578819E-008   3.6003645726557076E-003  0.99999999436284959       -5.6371504131291772E-009
   14.887499999999999       0.99688461214905122       -1.2456961889868443E-008   3.1153820899743430E-003  0.99999999423902552       -5.7609744752440406E-009
   14.912500000000000       0.99731121962396363       -1.3280203852751671E-008   2.6887746541400348E-003  0.99999999427810371       -5.7218962901117720E-009
   14.937500000000000       0.99768556851798107       -1.4055062141094044E-008   2.3144257570176618E-003  0.99999999427499875       -5.7250012508447412E-009
   14.962500000000000       0.99801325101925809       -1.4893572211620513E-008   1.9867431828739408E-003  0.99999999420213204       -5.7978679635084518E-009
   14.987500000000001       0.99829936536517550       -1.5617000357184023E-008   1.7006287599116623E-003  0.99999999412508711       -5.8749128895030367E-009
   15.012499999999999       0.99854854616630340       -1.6034146853762326E-008   1.4514479467302272E-003  0.99999999411303364       -5.8869663588367871E-009
   15.037500000000000       0.99876499462370216       -1.6071388401174190E-008   1.2349995730071795E-003  0.99999999419670937       -5.8032906258276284E-009
   15.062500000000000       0.99895250836113969       -1.5763470030352891E-008   1.0474860099778007E-003  0.99999999437111753       -5.6288824712424912E-009
   15.087500000000000       0.99911451061152134       -1.5187932456979657E-008   8.8548400489496786E-004  0.99999999461641631       -5.3835836899551737E-009
   15.112500000000001       0.99925407854018222       -1.4411822266032189E-008   7.4591637484313950E-004  0.99999999491502534       -5.0849746635606152E-009
   15.137499999999999       0.99937397053826560       -1.3473743193482409E-008   6.2602471924497411E-004  0.99999999525751060       -4.7424894011882657E-009
   15.162500000000000       0.99947665236295569       -1.2391814016802367E-008   5.2334327726040648E-004  0.99999999564021613       -4.3597838672582157E-009
   15.187500000000000       0.99956432203412382       -1.1179956873284618E-008   4.3567402609827701E-004  0.99999999606022205       -3.9397779483252293E-009
   15.212500000000000       0.99963893342230847       -9.8608299648386484E-009   3.6106308904925610E-004  0.99999999651135774       -3.4886422639601733E-009
   15.237500000000001       0.99970221848499230       -8.4706994101212814E-009   2.9777849777104124E-004  0.99999999698276332       -3.0172366827230235E-009
   15.262499999999999       0.99975570812832970       -7.0554309700846304E-009   2.4428933193677789E-004  0.99999999746026647       -2.5397335345900274E-009
   15.287500000000000       0.99980075168911164       -5.6600169171220203E-009   1.9924624068889607E-004  0.99999999792980054       -2.0701994563054882E-009
   15.312500000000000       0.99983853504639575       -4.3184796496648447E-009   1.6146333428949751E-004  0.99999999838068521       -1.6193147933662999E-009
   15.337500000000000       0.99987009738500676       -3.0535273682839228E-009   1.2990142077114666E-004  0.99999999880577795       -1.1942220545790860E-009
   15.362500000000001       0.99989634664589389       -1.8906689028249054E-009   1.0365255110015732E-004  0.99999999919699400       -8.0300599503146941E-010
   15.387499999999999       0.99991807371137753       -8.7938041665958508E-010   8.1925827188928423E-005  0.99999999953856644       -4.6143355802996666E-010
   15.412500000000000       0.99993596538411467       -1.0279654012656218E-010   6.4034419850281729E-005  0.99999999980396492       -1.9603507706023038E-010
   15.437500000000000       0.99995061622335712        3.4026574990843255E-010   4.9383738288481428E-005  0.99999999996164557       -3.8354430742515433E-011
   15.462500000000000       0.99996253929950463        3.7673297577734140E-010   3.7460688783434657E-005  0.99999999998828804       -1.1711964731375701E-011
   15.487500000000001       0.99997217592210830       -6.3672466201627657E-012   2.7823957665707221E-005  0.99999999987977406       -1.2022594031435574E-010
   15.512499999999999       0.99997990439528872       -7.7309793572431114E-010   2.0095252325783430E-005  0.99999999964761455       -3.5238545414983946E-010
   15.537500000000000       0.99998604786357692       -1.9065094632533050E-009   1.3951433685479787E-005  0.99999999929726235       -7.0273764585238041E-010
   15.562500000000000       0.99999088132719405       -3.4925053388994510E-009   9.1174741262479442E-006  0.99999999880132029       -1.1986797110452585E-009
   15.587500000000000       0.99999463791603704       -5.7427972567836813E-009   5.3601761727804311E-006  0.99999999809220985       -1.9077901480812898E-009
   15.612500000000001       0.99999751450250574       -8.9026212533462678E-009   2.4825891370151217E-006  0.99999999709164278       -2.9083572217203368E-009
   15.637499999999999       0.99999967670347945       -1.3074906546309814E-008   3.1906331526418037E-007  0.99999999576679466       -4.2332053418192572E-009
   15.662500000000000        1.0000012632885085       -1.8087861852035965E-008  -1.2691159101175296E-006  0.99999999417259833       -5.8274016723203204E-009
   15.687500000000000        1.0000023900024344       -2.3551297682413598E-008  -2.3975686813702888E-006  0.99999999243375304       -7.5662469622983508E-009
   15.712500000000000        1.0000031528422144       -2.9138036817406799E-008  -3.1621873866904676E-006  0.99999999065482770       -9.3451721916437691E-009
   15.737500000000001        1.0000036308851272       -3.4936712950194511E-008  -3.6420775607673104E-006  0.99999998880756646       -1.1192433646556310E-008
   15.762499999999999        1.0000038888046570       -4.1589145917690920E-008  -3.9021176560394717E-006  0.99999998668700096       -1.3312999147530036E-008
   15.787500000000000        1.0000039791862860       -4.9990356177119652E-008  -3.9951790069918474E-006  0.99999998400727907       -1.5992720925339654E-008
   15.812500000000000        1.0000039446613740       -6.0613267267879110E-008  -3.9640439937336020E-006  0.99999998061738027       -1.9382619731445061E-008
   15.837500000000000        1.0000038197640129       -7.2864723231153834E-008  -3.8430571852034562E-006  0.99999997670682772       -2.3293172279892360E-008
   15.862500000000001        1.0000036323678432       -8.5019698196853573E-008  -3.6595411360630087E-006  0.99999997282670716       -2.7173292949100869E-008
   15.887499999999999        1.0000034046366755       -9.5030633014657341E-008  -3.4350055472760544E-006  0.99999996963112825       -3.0368871861696789E-008
   15.912500000000000        1.0000031536030152       -1.0193587086645402E-007  -3.1861756951097459E-006  0.99999996742732011       -3.2572679886655465E-008
   15.937500000000000        1.0000028916636372       -1.0703481172353128E-007  -2.9258633981397378E-006  0.99999996580023909       -3.4199761023145925E-008
   15.962500000000000        1.0000026273164035       -1.1388008144770019E-007  -2.6637013335499062E-006  0.99999996361507004       -3.6384929957833378E-008
   15.987500000000001        1.0000023662913631       -1.2666564108872540E-007  -2.4067592354723522E-006  0.99999995953212761       -4.0467872386429349E-008
   16.012499999999999        1.0000021129189234       -1.4755442857413388E-007  -2.1600584089515994E-006  0.99999995286051446       -4.7139485648273194E-008
   16.037500000000001        1.0000018713078362       -1.7432845984908631E-007  -1.9269990703110755E-006  0.99999994430876593       -5.5691234068788731E-008
   16.062500000000000        1.0000016458623604       -1.9987468136624084E-007  -1.7097132730780182E-006  0.99999993614908733       -6.3850912779273017E-008
   16.087499999999999        1.0000014409182507       -2.1423135487978927E-007  -1.5093545913344461E-006  0.99999993156365941       -6.8436340594502099E-008
   16.112500000000001        1.0000012597076178       -2.0856792581605376E-007  -1.3263343013012684E-006  0.99999993337331650       -6.6626683503656636E-008
   16.137499999999999        1.0000011032325831       -1.7930938696859849E-007  -1.1605125181166627E-006  0.99999994272006498       -5.7279935017362504E-008
   16.162500000000001        1.0000009697117231       -1.3034942985694852E-007  -1.0113515985478115E-006  0.99999995836012456       -4.1639875325572007E-008
   16.187500000000000        1.0000008549931620       -7.2139036165073731E-008  -8.7803810186267747E-007  0.99999997695506015       -2.3044939734262471E-008
   16.212499999999999        1.0000007538410955       -1.7959285501525386E-008  -7.5957870027264775E-007  0.99999999426239528       -5.7376048356871934E-009
   16.237500000000001        1.0000006615625645        2.0938163209686306E-008  -6.5487463731964967E-007   1.0000000066879271        6.6879271010122920E-009
   16.262499999999999        1.0000005752836083        3.9147903207537630E-008  -5.6277863763081026E-007   1.0000000125049706        1.2504970614557465E-008
   16.287500000000001        1.0000004943792131        3.8323193240553040E-008  -4.8213756526727162E-007   1.0000000122416479        1.2241647917576870E-008
   16.312500000000000        1.0000004199845347        2.5548242064432029E-008  -4.1182360155470433E-007   1.0000000081609330        8.1609330404575076E-009
   16.337499999999999        1.0000003539290945        9.9328028597365109E-009  -3.5075625840681090E-007   1.0000000031728360        3.1728359939364736E-009
   16.362500000000001        1.0000002976345415       -8.8462637645494799E-010  -2.9791715189470200E-007  0.99999999971738951       -2.8261037954280255E-010
   16.387499999999999        1.0000002514327819       -2.8999597670420501E-009  -2.5235912589403625E-007  0.99999999907365600       -9.2634389048384946E-010
   16.412500000000001        1.0000002144833160        3.9827460546997393E-009  -2.1321103036153475E-007   1.0000000012722856        1.2722856101987645E-009
   16.437500000000000        1.0000001851683489        1.7183500267897317E-008  -1.7967921703075523E-007   1.0000000054891318        5.4891318157501701E-009
   16.462499999999999        1.0000001616706602        3.3258289236569693E-008  -1.5104661151562589E-007   1.0000000106240488        1.0624048751850523E-008
   16.487500000000001        1.0000001424449148        4.9382868433140254E-008  -1.2667004995706218E-007   1.0000000157748647        1.5774864747797324E-008
   16.512499999999999        1.0000001264283598        6.4024400896808679E-008  -1.0597642594650944E-007   1.0000000204519339        2.0451933924192645E-008
   16.537500000000001        1.0000001130004972        7.6829651245083661E-008  -8.8458075504302775E-008   1.0000000245424217        2.4542421650508572E-008
   16.562500000000000        1.0000001018067692        8.8088854340575936E-008  -7.3667730828561695E-008   1.0000000281390384        2.8139038432684060E-008
   16.587499999999999        1.0000000925772186        9.8184358958532383E-008  -6.1213294231313661E-008   1.0000000313639243        3.1363924346550220E-008
   16.612500000000001        1.0000000850207451        1.0727596444601419E-007  -5.0752619399355202E-008   1.0000000342681257        3.4268125670422478E-008
   16.637499999999999        1.0000000788074266        1.1526145428314813E-007  -4.1988435465236236E-008   1.0000000368189912        3.6818991189235817E-008
   16.662500000000001        1.0000000736049610        1.2190582758834812E-007  -3.4663508274868803E-008   1.0000000389414527        3.8941452729090997E-008
   16.687500000000000        1.0000000691243573        1.2699854288268845E-007  -2.8556100903734911E-008   1.0000000405682565        4.0568256531869906E-008
   16.712499999999999        1.0000000651450849        1.3044541739512822E-007  -2.3475770369257595E-008   1.0000000416693144        4.1669314443382177E-008
   16.737500000000001        1.0000000615129032        1.3227386817236962E-007  -1.9259518304446895E-008   1.0000000422533850        4.2253385013069078E-008
   16.762499999999999        1.0000000581204298        1.3258301327915849E-007  -1.5768298987693831E-008   1.0000000423521309        4.2352130913414499E-008
   16.787500000000001        1.0000000548861530        1.3148780801113751E-007  -1.2883877630396454E-008   1.0000000420022754        4.2002275435493175E-008
   16.812500000000000        1.0000000517435461        1.2909376279745689E-007  -1.0506024424274198E-008   1.0000000412375216        4.1237521619663653E-008
   16.837499999999999        1.0000000486425638        1.2550941227766743E-007  -8.5500248913472509E-009   1.0000000400925388        4.0092538844405112E-008
   16.862500000000001        1.0000000455563371        1.2087414399719526E-007  -6.9444840223485710E-009   1.0000000386118530        3.8611853048209355E-008
   16.887499999999999        1.0000000424817870        1.1536615368974094E-007  -5.6294000909681775E-009   1.0000000368523869        3.6852386919861146E-008
   16.912500000000001        1.0000000394277353        1.0917048895771300E-007  -4.5544835313274168E-009   1.0000000348732518        3.4873251841816000E-008
   16.937500000000000        1.0000000363959904        1.0242441176352557E-007  -3.6776965733406173E-009   1.0000000327182939        3.2718293851985436E-008
   16.962499999999999        1.0000000333711407        9.5189397829224374E-008  -2.9639902123665225E-009   1.0000000304071506        3.0407150575229025E-008
   16.987500000000001        1.0000000303326242        8.7492323509377405E-008  -2.3842163617229132E-009   1.0000000279484078        2.7948407810285403E-008
   17.012499999999999        1.0000000272850675        7.9423370653044073E-008  -1.9141945554046159E-009   1.0000000253708730        2.5370872958063728E-008
   17.037500000000001        1.0000000242814400        7.1211000827221404E-008  -1.5339142230880821E-009   1.0000000227475256        2.2747525640909316E-008
   17.062500000000000        1.0000000214088756        6.3179705486238313E-008  -1.2268552666084204E-009   1.0000000201820203        2.0182020277204060E-008
   17.087499999999999        1.0000000187318123        5.5573800063809051E-008  -9.7941136480812265E-010   1.0000000177524009        1.7752400882642405E-008
   17.112500000000001        1.0000000162291964        4.8362372252259930E-008  -7.8040207776302070E-010   1.0000000154487942        1.5448794243866359E-008
   17.137499999999999        1.0000000137868692        4.1216747155849092E-008  -6.2066138152032814E-010   1.0000000131662079        1.3166207901704752E-008
   17.162500000000001        1.0000000112803646        3.3770756158307573E-008  -4.9269172114424989E-010   1.0000000107876730        1.0787672977130569E-008
   17.187500000000000        1.0000000087107370        2.6046855961472239E-008  -3.9037401192402262E-010   1.0000000083203631        8.3203630651951244E-009
   17.212499999999999        1.0000000062872292        1.8715680112724684E-008  -3.0872524126665911E-010   1.0000000059785039        5.9785039141502239E-009
   17.237500000000001        1.0000000043527402        1.2863343038112665E-008  -2.4369642698528289E-010   1.0000000041090438        4.1090437719049078E-009
   17.262499999999999        1.0000000031479606        9.2536073058415232E-009  -1.9200467468818620E-010   1.0000000029559559        2.9559559244773936E-009
   17.287500000000001        1.0000000025549982        7.5257259015485923E-009  -1.5099395340021158E-010   1.0000000024040043        2.4040043289375035E-009
   17.312500000000000        1.0000000020394590        6.0134913150000354E-009  -1.1851998154611258E-010   1.0000000019209390        1.9209389634511354E-009
   17.337499999999999        1.0000000009298964        2.6203532558099435E-009  -9.2855293019499794E-011   1.0000000008370411        8.3704110309668067E-010
   17.362500000000001       0.99999999894874281       -3.5182628076733536E-009  -7.2611143682810560E-011  0.99999999887613167       -1.1238684427539170E-009
   17.387499999999999       0.99999999667609274       -1.0582889067451772E-008  -5.6673430772374061E-011  0.99999999661941930       -3.3805805932374255E-009
   17.412500000000001       0.99999999556761954       -1.4013755816527163E-008  -4.4150239592872566E-011  0.99999999552346930       -4.4765307016803035E-009
   17.437500000000000       0.99999999735210188       -8.3966970599717277E-009  -3.4329011466400034E-011  0.99999999731777289       -2.6822271070869874E-009
   17.462499999999999        1.0000000030157075        9.3572577163195953E-009  -2.6641651541466892E-011   1.0000000029890659        2.9890658836961848E-009
   17.487500000000001        1.0000000119060690        3.7207293296704717E-008  -2.0636171586707650E-011   1.0000000118854329        1.1885432860125889E-008
   17.512499999999999        1.0000000215262821        6.7337985097057802E-008  -1.5953697509982664E-011   1.0000000215103284        2.1510328407359225E-008
   17.537500000000001        1.0000000282701134        8.8460920413723464E-008  -1.2309869666524676E-011   1.0000000282578034        2.8257803430520312E-008
   17.562500000000000        1.0000000288377413        9.0246734777329787E-008  -9.4798310658511621E-012   1.0000000288282616        2.8828261555702284E-008
   17.587499999999999        1.0000000216678435        6.7808272180502008E-008  -7.2861388054846360E-012   1.0000000216605573        2.1660557347757958E-008
   17.612500000000001        1.0000000076756628        2.4011134948599605E-008  -5.5890513681772959E-012   1.0000000076700737        7.6700736872936659E-009
   17.637499999999999       0.99999998993309891       -3.1527773532102901E-008  -4.2787422458679660E-012  0.99999998992882022       -1.0071179890047688E-008
   17.662500000000001       0.99999997246475558       -8.6209179625344350E-008  -3.2690716789754907E-012  0.99999997246148653       -2.7538513580616097E-008
   17.687500000000000       0.99999995875607883       -1.2912169708848042E-007  -2.4926157018635756E-012  0.99999995875358627       -4.1246413839957086E-008
   17.712499999999999       0.99999995065372249       -1.5448422104244032E-007  -1.8967073826031603E-012  0.99999995065182579       -4.9348174213648122E-008
   17.737500000000001       0.99999994807181458       -1.6256544204067361E-007  -1.4402910369989046E-012  0.99999994807037429       -5.1929625599633766E-008
   17.762499999999999       0.99999994948447346       -1.5814202585710660E-007  -1.0914279023363833E-012  0.99999994948338200       -5.0516617888796134E-008
   17.787500000000001       0.99999995283411758       -1.4765514441922972E-007  -8.2532264974232564E-013  0.99999995283329224       -4.7166707761725490E-008
   17.812500000000000       0.99999995638099370       -1.3655103201835555E-007  -6.2276535710486504E-013  0.99999995638037098       -4.3619629130908777E-008
   17.837499999999999       0.99999995916369666       -1.2783931269314067E-007  -4.6890413531972045E-013  0.99999995916322770       -4.0836772297048185E-008
   17.862500000000001       0.99999996100383148       -1.2207841791455441E-007  -3.5228031975454802E-013  0.99999996100347921       -3.8996520901335430E-008
   17.887499999999999       0.99999996220913956       -1.1830493214505456E-007  -2.6407169208445803E-013  0.99999996220887544       -3.7791124452013491E-008
   17.912500000000001       0.99999996321097562       -1.1516848165602186E-007  -1.9750015631356038E-013  0.99999996321077811       -3.6789221780075820E-008
   17.937500000000000       0.99999996431603488       -1.1170894140054364E-007  -1.4736913108109573E-013  0.99999996431588756       -3.5684112553724390E-008
   17.962499999999999       0.99999996563123172       -1.0759160406563202E-007  -1.0970303063876228E-013  0.99999996563112203       -3.4368877965818001E-008
   17.987500000000001       0.99999996711711825       -1.0293995604293578E-007  -8.1466912816416075E-014  0.99999996711703676       -3.2882963241220864E-008
   18.012499999999999       0.99999996868431951       -9.8033773523790299E-008  -6.0348939969218425E-014  0.99999996868425911       -3.1315740889326094E-008
   18.037500000000001       0.99999997026538545       -9.3084205205837256E-008  -4.4591946461791537E-014  0.99999997026534082       -2.9734659179325718E-008
   18.062500000000000       0.99999997183814493       -8.8160651915307147E-008  -3.2863311982977324E-014  0.99999997183811207       -2.8161887932753871E-008
   18.087499999999999       0.99999997341274272       -8.3231352398835104E-008  -2.4154649194358571E-014  0.99999997341271851       -2.6587281487522318E-008
   18.112500000000001       0.99999997500750770       -7.8238928190045467E-008  -1.7704644967893096E-014  0.99999997500749005       -2.4992510061494499E-008
   18.137499999999999       0.99999997663229312       -7.3152529874661420E-008  -1.2939842439451490E-014  0.99999997663228013       -2.3367719759193051E-008
   18.162500000000001       0.99999997828453457       -6.7980185604036599E-008  -9.4292936129931260E-015  0.99999997828452514       -2.1715474751715647E-008
   18.187500000000000       0.99999997995362100       -6.2755111101467652E-008  -6.8499116040232464E-015  0.99999997995361412       -2.0046385884597839E-008
   18.212499999999999       0.99999998162682435       -5.7517148717654070E-008  -4.9600578910535387E-015  0.99999998162681936       -1.8373180532549327E-008
   18.237500000000001       0.99999998329269713       -5.2302135553607533E-008  -3.5794532942935802E-015  0.99999998329269357       -1.6707306427221624E-008
   18.262499999999999       0.99999998494146725       -4.7140663551098674E-008  -2.5739339163306976E-015  0.99999998494146469       -1.5058535418610575E-008
   18.287500000000001       0.99999998656396594       -4.2061436929670139E-008  -1.8439105527190989E-015  0.99999998656396405       -1.3436035839475835E-008
   18.312500000000000       0.99999998815064861       -3.7094333519569240E-008  -1.3156524660570992E-015  0.99999998815064728       -1.1849352721249318E-008
   18.337499999999999       0.99999998969136250       -3.2271137396578734E-008  -9.3472006297706908E-016  0.99999998969136161       -1.0308638387357405E-008
   18.362500000000001       0.99999999117570171       -2.7624423005559639E-008  -6.6102869700554470E-016  0.99999999117570104       -8.8242989582099085E-009
   18.387499999999999       0.99999999259351779       -2.3185958591007825E-008  -4.6514762650752848E-016  0.99999999259351735       -7.4064826494080194E-009
   18.412500000000001       0.99999999393530037       -1.8985514854188463E-008  -3.2553202586375705E-016  0.99999999393530004       -6.0646998534252816E-009
   18.437500000000000       0.99999999519237770       -1.5050236931675399E-008  -2.2645811503215997E-016  0.99999999519237748       -4.8076225223070423E-009
   18.462499999999999       0.99999999635702241       -1.1404318910542222E-008  -1.5648682225494688E-016  0.99999999635702230       -3.6429778083046926E-009
   18.487500000000001       0.99999999742254408       -8.0687072736310507E-009  -1.0732374368364073E-016  0.99999999742254397       -2.5774559153646237E-009
   18.512499999999999       0.99999999838340248       -5.0607462307775691E-009  -7.2975487112320746E-017  0.99999999838340237       -1.6165975225135298E-009
   18.537500000000001       0.99999999923532401       -2.3938105357065934E-009  -4.9127097947016378E-017  0.99999999923532401       -7.6467598919549573E-010
   18.562500000000000       0.99999999997540034       -7.7004810040814723E-011  -3.2683957985101229E-017  0.99999999997540034       -2.4599655645829444E-011
   18.587499999999999        1.0000000006021437        1.8850113107423525E-009  -2.1435709435178278E-017   1.0000000006021437        6.0214366826016885E-010
   18.612500000000001        1.0000000011155046        3.4920827820637426E-009  -1.3810458928638874E-017   1.0000000011155046        1.1155045775979033E-009
   18.637499999999999        1.0000000015168580        4.7485207587261205E-009  -8.6955835220276617E-018   1.0000000015168580        1.5168579725610698E-009
   18.662500000000001        1.0000000018089665        5.6629687829932567E-009  -5.3075259149255739E-018   1.0000000018089665        1.8089665321241455E-009
   18.687500000000000        1.0000000019959099        6.2481954259526835E-009  -3.0975141562857375E-018   1.0000000019959099        1.9959098818134180E-009
   18.712499999999999        1.0000000020829938        6.5208096904117953E-009  -1.6835423747089527E-018   1.0000000020829938        2.0829937774635710E-009
   18.737500000000001        1.0000000020766333        6.5008994155794869E-009  -8.0148577567058287E-019   1.0000000020766333        2.0766333097554934E-009
   18.762499999999999        1.0000000019842232        6.2116107003015276E-009  -2.7010979845664702E-019   1.0000000019842232        1.9842232301670037E-009
   18.787500000000001        1.0000000018139890        5.6786899386459886E-009   3.3867488273362505E-020   1.0000000018139890        1.8139889590429448E-009
   18.812500000000000        1.0000000015748267        4.9299919896709188E-009   1.9346602597821031E-019   1.0000000015748267        1.5748267134796379E-009
   18.837499999999999        1.0000000012761441        3.9949643406436680E-009   2.6393092002972973E-019   1.0000000012761441        1.2761440792985468E-009
   18.862500000000001        1.0000000009276913        2.9041366552483547E-009   2.8149894940923163E-019   1.0000000009276913        9.2769125714653455E-010
   18.887499999999999        1.0000000005394096        1.6886229336673252E-009   2.6951652825345144E-019   1.0000000005394096        5.3940962807530468E-010
   18.912500000000001        1.0000000001212739        3.7965208197564530E-010   2.4268127798826359E-019   1.0000000001212739        1.2127387982729942E-010
   18.937500000000000       0.99999999968315589       -9.9187356590117013E-010   2.0996109661670653E-019  0.99999999968315589       -3.1684410650711925E-010
   18.962499999999999       0.99999999923469807       -2.3957704183157293E-009   1.7658633639683896E-019  0.99999999923469807       -7.6530193293677939E-010
   18.987500000000001       0.99999999878520351       -3.8029098772756392E-009   1.4539636017954388E-019  0.99999999878520351       -1.2147964856268345E-009
   19.012499999999999       0.99999999834354836       -5.1855078989001893E-009   1.1773946935547667E-019  0.99999999834354836       -1.6564516425177089E-009
   19.037500000000001       0.99999999791810612       -6.5173526244051679E-009   9.4066237275977322E-020  0.99999999791810612       -2.0818938795130748E-009
   19.062500000000000       0.99999999751669433       -7.7739709937287762E-009   7.4314219020201354E-020  0.99999999751669433       -2.4833056722073366E-009
   19.087499999999999       0.99999999714653076       -8.9327664970291226E-009   5.8152141127619694E-020  0.99999999714653076       -2.8534692386728011E-009
   19.112500000000001       0.99999999681420171       -9.9731221116044707E-009   4.5130575111085318E-020  0.99999999681420171       -3.1857982918381822E-009
   19.137499999999999       0.99999999652563065       -1.0876494326583472E-008   3.4771274707115077E-020  0.99999999652563065       -3.4743693477778947E-009
   19.162500000000001       0.99999999628604341       -1.1626522515950771E-008   2.6617005009124005E-020  0.99999999628604341       -3.7139565867150282E-009
   19.187500000000000       0.99999999609991597       -1.2209191818505553E-008   2.0256510948652242E-020  0.99999999609991597       -3.9000840335035036E-009
   19.212500000000002       0.99999999597089506       -1.2613091438488368E-008   1.5334328748834540E-020  0.99999999597089506       -4.0291049385743349E-009
   19.237500000000001       0.99999999590166500       -1.2829815051371175E-008   1.1551768936559063E-020  0.99999999590166500       -4.0983350046985834E-009
   19.262499999999999       0.99999999589375366       -1.2854578794547298E-008   8.6631178415900858E-021  0.99999999589375366       -4.1062463429497598E-009
   19.287500000000001       0.99999999594726807       -1.2687050988470769E-008   6.4695795884796786E-021  0.99999999594726807       -4.0527319278282903E-009
   19.312500000000000       0.99999999606057144       -1.2332356020705287E-008   4.8124753196283575E-021  0.99999999606057144       -3.9394285611393798E-009
   19.337500000000002       0.99999999622996416       -1.1802075217042877E-008   3.5665648014714689E-021  0.99999999622996416       -3.7700358390679867E-009
   19.362500000000001       0.99999999644944682       -1.1114985728027501E-008   2.6339422238298035E-021  0.99999999644944682       -3.5505531847945804E-009
   19.387499999999999       0.99999999671067841       -1.0297201860879080E-008   1.9387032003134580E-021  0.99999999671067841       -3.2893215928808672E-009
   19.412500000000001       0.99999999700321962       -9.3814008284597629E-009   1.4224291323777553E-021  0.99999999700321962       -2.9967803794050951E-009
   19.437500000000000       0.99999999731511202       -8.4050228999460220E-009   1.0404511815699265E-021  0.99999999731511202       -2.6848879786101065E-009
   19.462500000000002       0.99999999763374647       -7.4075388244985936E-009   7.5881425599570215E-022  0.99999999763374647       -2.3662535264534768E-009
   19.487500000000001       0.99999999794691341       -6.4271708502271514E-009   5.5184520030111647E-022  0.99999999794691341       -2.0530865896262185E-009
   19.512499999999999       0.99999999824384977       -5.4976144783974886E-009   4.0022805448597888E-022  0.99999999824384977       -1.7561502252405603E-009
   19.537500000000001       0.99999999851609289       -4.6453616143424853E-009   2.8949595964992138E-022  0.99999999851609289       -1.4839071083017075E-009
   19.562500000000000       0.99999999875799017       -3.8881043229138641E-009   2.0885977045027034E-022  0.99999999875799017       -1.2420098283172365E-009
   19.587500000000002       0.99999999896680203       -3.2344191340018379E-009   1.5030512235466429E-022  0.99999999896680203       -1.0331979716227124E-009
   19.612500000000001       0.99999999914242432       -2.6846324280144939E-009   1.0790113926423759E-022  0.99999999914242432       -8.5757567713784510E-010
   19.637499999999999       0.99999999928683314       -2.2325590872343463E-009   7.7274396534895282E-023  0.99999999928683314       -7.1316685890110421E-010
   19.662500000000001       0.99999999940340023       -1.8676468693421964E-009   5.5210849614806643E-023  0.99999999940340023       -5.9659976958670313E-010
   19.687500000000000       0.99999999949621199       -1.5771009352724441E-009   3.9356127803122599E-023  0.99999999949621199       -5.0378801130790407E-010
   19.712500000000002       0.99999999956950314       -1.3476621393188154E-009   2.7990945471902895E-023  0.99999999956950314       -4.3049686038187929E-010
   19.737500000000001       0.99999999962725483       -1.1668704247286441E-009   1.9863538758395682E-023  0.99999999962725483       -3.7274516806462543E-010
   19.762499999999999       0.99999999967295650       -1.0238026810091799E-009   1.4065160021967568E-023  0.99999999967295650       -3.2704350338974564E-010
   19.787500000000001       0.99999999970950959       -9.0937360763787211E-010   9.9379224790585973E-024  0.99999999970950959       -2.9049040950468452E-010
   19.812500000000000       0.99999999973923159       -8.1633137774962315E-010   7.0068385299433468E-024  0.99999999973923159       -2.6076840686783953E-010
   19.837500000000002       0.99999999976391163       -7.3907291001582226E-010   4.9298742134132260E-024  0.99999999976391163       -2.3608837107502723E-010
   19.862500000000001       0.99999999978489251       -6.7339102576934260E-010   3.4613655771174660E-024  0.99999999978489251       -2.1510748737796348E-010
   19.887499999999999       0.99999999980315946       -6.1620385020304109E-010   2.4253074353768525E-024  0.99999999980315946       -1.9684054386459593E-010
   19.912500000000001       0.99999999981941712       -5.6530620993885704E-010   1.6959099948169339E-024  0.99999999981941712       -1.8058288198119499E-010
   19.937500000000000       0.99999999983415899       -5.1915896297488788E-010   1.1834875702976294E-024  0.99999999983415899       -1.6584100759331477E-010
   19.962500000000002       0.99999999984771870       -4.7671215206355038E-010   8.2424635067882085E-025  0.99999999984771870       -1.5228129868205542E-010
   19.987500000000001       0.99999999986031762       -4.3727271084423646E-010   5.7291432347402611E-025  0.99999999986031762       -1.3968237677630668E-010
   20.012499999999999       0.99999999987209842       -4.0039379842897337E-010   3.9743666097103138E-025  0.99999999987209842       -1.2790157821740422E-010
   20.037500000000001       0.99999999988314869       -3.6579822896106755E-010   2.7516772207722765E-025  0.99999999988314869       -1.1685130640870511E-010
   20.062500000000000       0.99999999989352417       -3.3331800649087244E-010   1.9014440946571343E-025  0.99999999989352417       -1.0647582815437318E-010
   20.087500000000002       0.99999999990325739       -3.0284897747109845E-010   1.3113868855532688E-025  0.99999999990325739       -9.6742613919786891E-011
   20.112500000000001       0.99999999991236921       -2.7432483331273836E-010   9.0270019635549340E-026  0.99999999991236921       -8.7630791512083306E-011
   20.137499999999999       0.99999999992087463       -2.4769724695402959E-010   6.2019097025536890E-026  0.99999999992087463       -7.9125372920429982E-011
   20.162500000000001       0.99999999992878730       -2.2292506786888621E-010   4.2528482957150180E-026  0.99999999992878730       -7.1212702401624028E-011
   20.187500000000000       0.99999999993612121       -1.9996748253292687E-010   2.9107830373585176E-026  0.99999999993612121       -6.3878791145555169E-011
   20.212500000000002       0.99999999994289168       -1.7877357031972239E-010   1.9884644010466798E-026  0.99999999994289168       -5.7108318074483577E-011
   20.237500000000001       0.99999999994911670       -1.5928666950367626E-010   1.3558324247255217E-026  0.99999999994911670       -5.0883297575410324E-011
   20.262499999999999       0.99999999995481648       -1.4144355921700915E-010   9.2273336407609453E-027  0.99999999995481648       -4.5183523589287233E-011
   20.287500000000001       0.99999999996001399       -1.2517242749390187E-010   6.2680130007177228E-027  0.99999999996001399       -3.9986014499504563E-011
   20.312500000000000       0.99999999996473532       -1.1039467050337921E-010   4.2497961807295634E-027  0.99999999996473532       -3.5264680064983622E-011
   20.337500000000002       0.99999999996900657       -9.7023759435667986E-011   2.8760180727038375E-027  0.99999999996900657       -3.0993430044645720E-011
   20.362500000000001       0.99999999997285560       -8.4974039704499392E-011   1.9426779923162065E-027  0.99999999997285560       -2.7144397840572765E-011
   20.387499999999999       0.99999999997631006       -7.4156807871683179E-011   1.3097722820678368E-027  0.99999999997631006       -2.3689938899451590E-011
   20.412500000000001       0.99999999997939948       -6.4485570830327586E-011   8.8140652647202831E-028  0.99999999997939948       -2.0600521288827167E-011
   20.437500000000000       0.99999999998215083       -5.5872673728540780E-011   5.9202712386068646E-028  0.99999999998215083       -1.7849166589201104E-011
   20.462500000000002       0.99999999998459221       -4.8230923664421377E-011   3.9690892415371764E-028  0.99999999998459221       -1.5407786158050385E-011
   20.487500000000001       0.99999999998675015       -4.1475907347104473E-011   2.6559673486618589E-028  0.99999999998675015       -1.3249845665086468E-011
   20.512499999999999       0.99999999998865030       -3.5528386140361336E-011   1.7739261864915223E-028  0.99999999998865030       -1.1349698958440513E-011
   20.537500000000001       0.99999999999031663       -3.0311581481402907E-011   1.1825711383364284E-028  0.99999999999031663       -9.6833652207806153E-012
   20.562500000000000       0.99999999999177236       -2.5753129247342547E-011   7.8685647292742402E-029  0.99999999999177236       -8.2276407908921101E-012
   20.587500000000002       0.99999999999304023       -2.1785927096614073E-011   5.2256160246768581E-029  0.99999999999304023       -6.9597660967701813E-012
   20.612500000000001       0.99999999999413902       -1.8345712735953906E-011   3.4637776356631905E-029  0.99999999999413902       -5.8609783692986639E-012
   20.637499999999999       0.99999999999508804       -1.5373843281379175E-011   2.2915505344043139E-029  0.99999999999508804       -4.9119597278490801E-012
   20.662500000000001       0.99999999999590439       -1.2817944693959677E-011   1.5131143562307518E-029  0.99999999999590439       -4.0956127378422025E-012
   20.687500000000000       0.99999999999660316       -1.0629913147234173E-011   9.9717741247822803E-030  0.99999999999660316       -3.3968383661431290E-012
   20.712500000000002       0.99999999999719902       -8.7647885944542926E-012   6.5588316574940981E-030  0.99999999999719902       -2.8009816688268074E-012
   20.737500000000001       0.99999999999770450       -7.1817799625003168E-012   4.3055475874853838E-030  0.99999999999770450       -2.2954971257149737E-012
   20.762499999999999       0.99999999999813161       -5.8454767845026283E-012   2.8207987245560845E-030  0.99999999999813161       -1.8683943281416759E-012
   20.787500000000001       0.99999999999849076       -4.7200955630223919E-012   1.8443823186073105E-030  0.99999999999849076       -1.5092371796754378E-012
   20.812500000000000       0.99999999999879186       -3.7779924724786307E-012   1.2035320808726063E-030  0.99999999999879186       -1.2081446953970953E-012
   20.837500000000002       0.99999999999904221       -2.9940363125784965E-012   7.8376218996067246E-031  0.99999999999904221       -9.5778940334412255E-013
   20.862500000000001       0.99999999999924927       -2.3470331218878793E-012   5.0935688393026744E-031  0.99999999999924927       -7.5073280925153085E-013
   20.887499999999999       0.99999999999941913       -1.8150547930605962E-012   3.3034049376966127E-031  0.99999999999941913       -5.8086868648388190E-013
   20.912500000000001       0.99999999999955769       -1.3795327608345917E-012   2.1379270368282547E-031  0.99999999999955769       -4.4231285301066237E-013
   20.937500000000000       0.99999999999967060       -1.0268124707011249E-012   1.3807152218851964E-031  0.99999999999967060       -3.2940317140628395E-013
   20.962500000000002       0.99999999999976141       -7.4292221649355378E-013   8.8978120079168246E-032  0.99999999999976141       -2.3858692799194614E-013
   20.987500000000001       0.99999999999983269       -5.1784344967595524E-013   5.7215909830623633E-032  0.99999999999983269       -1.6731060981101109E-013
   21.012499999999999       0.99999999999988898       -3.4194638863102162E-013   3.6710492813634709E-032  0.99999999999988898       -1.1102230246251565E-013
   21.037500000000001       0.99999999999993305       -2.0404960201714462E-013   2.3501059027451147E-032  0.99999999999993305       -6.6946448384896939E-014
   21.062500000000000       0.99999999999996836       -9.3823471470229507E-014   1.5010354148211414E-032  0.99999999999996836       -3.1641356201816961E-014
   21.087500000000002       0.99999999999999567       -7.8807686982064118E-015   9.5649239501532236E-033  0.99999999999999567       -4.3298697960381105E-015
   21.112500000000001        1.0000000000000140        4.8772353313732711E-014   6.0804831399163163E-033   1.0000000000000140        1.3988810110276972E-014
   21.137499999999999        1.0000000000000224        7.4635120060967581E-014   3.8560036727070927E-033   1.0000000000000224        2.2426505097428162E-014
   21.162500000000001        1.0000000000000233        7.8579993820715764E-014   2.4392369789888459E-033   1.0000000000000233        2.3314683517128287E-014
   21.187500000000000        1.0000000000000220        7.4348193420577213E-014   1.5390739813910126E-033   1.0000000000000220        2.1982415887578100E-014
   21.212500000000002        1.0000000000000209        6.9621975842056688E-014   9.6855130825892879E-034   1.0000000000000209        2.0872192862952943E-014
   21.237500000000001        1.0000000000000198        6.6696446225769093E-014   6.0786706876282343E-034   1.0000000000000198        1.9761969838327786E-014
   21.262499999999999        1.0000000000000184        6.2579740564965803E-014   3.8043343360614230E-034   1.0000000000000184        1.8429702208777599E-014
   21.287500000000001        1.0000000000000173        5.7718999390119602E-014   2.3740477647782593E-034   1.0000000000000173        1.7319479184152442E-014
   21.312500000000000        1.0000000000000162        5.4470211705657745E-014   1.4770400170700245E-034   1.0000000000000162        1.6209256159527285E-014
   21.337500000000002        1.0000000000000149        5.0630600685348004E-014   9.1607751965685422E-035   1.0000000000000149        1.4876988529977098E-014
   21.362500000000001        1.0000000000000138        4.5349824453729112E-014   5.6630082901063941E-035   1.0000000000000138        1.3766765505351941E-014
   21.387499999999999        1.0000000000000127        4.1368014190586525E-014   3.4887226629489285E-035   1.0000000000000127        1.2656542480726785E-014
   21.412500000000001        1.0000000000000115        3.6868649746060243E-014   2.1414553959055358E-035   1.0000000000000115        1.1546319456101628E-014
   21.437500000000000        1.0000000000000104        3.3390415277046414E-014   1.3094284511348118E-035   1.0000000000000104        1.0436096431476471E-014
   21.462500000000002        1.0000000000000093        2.9540533936087939E-014   7.9740080415872662E-036   1.0000000000000093        9.3258734068513149E-015
   21.487500000000001        1.0000000000000082        2.5881982461325210E-014   4.8346788215293583E-036   1.0000000000000082        8.2156503822261584E-015
   21.512499999999999        1.0000000000000071        2.2641241900402687E-014   2.9174687377841519E-036   1.0000000000000071        7.1054273576010019E-015
   21.537500000000001        1.0000000000000060        1.8800148777619254E-014   1.7515238589726884E-036   1.0000000000000060        5.9952043329758453E-015
   21.562500000000000        1.0000000000000049        1.5360032432088654E-014   1.0456478552694505E-036   1.0000000000000049        4.8849813083506888E-015
   21.587500000000002        1.0000000000000038        1.1932411755449655E-014   6.2037919792687754E-037   1.0000000000000038        3.7747582837255322E-015
   21.612500000000001        1.0000000000000027        8.2122350567754289E-015   3.6552307665998827E-037   1.0000000000000027        2.6645352591003757E-015
   21.637499999999999        1.0000000000000016        4.8608498364596973E-015   2.1367925907200443E-037   1.0000000000000016        1.5543122344752192E-015
   21.662500000000001        1.0000000000000004        1.3129442096918242E-015   1.2379300618272909E-037   1.0000000000000004        4.4408920985006262E-016
   21.687500000000000        1.0000000000000000       -3.6211746771495446E-016   7.0967737433281887E-038   1.0000000000000000        0.0000000000000000     
   21.712500000000002        1.0000000000000000        1.3608239488064418E-035   4.0177540827424724E-038   1.0000000000000000        0.0000000000000000     
   21.737500000000001        1.0000000000000000        7.8114628554386553E-036   2.2400711100626886E-038   1.0000000000000000        0.0000000000000000     
   21.762499999999999        1.0000000000000000        4.4291881101934621E-036   1.2251213589931621E-038   1.0000000000000000        0.0000000000000000     
   21.787500000000001        1.0000000000000000        2.4741070924331360E-036   6.5336699609188605E-039   1.0000000000000000        0.0000000000000000     
   21.812500000000000        1.0000000000000000        1.3563351039795427E-036   3.3656122826606104E-039   1.0000000000000000        0.0000000000000000     
   21.837500000000002        1.0000000000000000        7.2562045890879914E-037   1.6468093475877190E-039   1.0000000000000000        0.0000000000000000     
   21.862500000000001        1.0000000000000000        3.7543514897698305E-037   7.4005458585383451E-040   1.0000000000000000        0.0000000000000000     
   21.887499999999999        1.0000000000000000        1.8494990301684742E-037   2.8021514492889683E-040   1.0000000000000000        0.0000000000000000     
   21.912500000000001        1.0000000000000000        8.4105972069581331E-038   6.0702145242624481E-041   1.0000000000000000        0.0000000000000000     
   21.937500000000000        1.0000000000000000        3.2705440588484737E-038  -3.3570578554547957E-041   1.0000000000000000        0.0000000000000000     
   21.962500000000002        1.0000000000000000        7.9692822968636432E-039  -6.5473081057317401E-041   1.0000000000000000        0.0000000000000000     
   21.987500000000001        1.0000000000000000       -2.8163131418278489E-039  -6.8480673549608954E-041   1.0000000000000000        0.0000000000000000     
   22.012499999999999        1.0000000000000000       -6.6134432994948117E-039  -5.9796508544738485E-041   1.0000000000000000        0.0000000000000000     
   22.037500000000001        1.0000000000000000       -7.1409291140014222E-039  -4.7806853029737855E-041   1.0000000000000000        0.0000000000000000     
   22.062500000000000        1.0000000000000000       -6.3185111739605438E-039  -3.6255192610170312E-041   1.0000000000000000        0.0000000000000000     
   22.087500000000002        1.0000000000000000       -5.0885452150816435E-039  -2.6537038924666110E-041   1.0000000000000000        0.0000000000000000     
   22.112500000000001        1.0000000000000000       -3.8768784568937435E-039  -1.8932131579061800E-041   1.0000000000000000        0.0000000000000000     
   22.137499999999999        1.0000000000000000       -2.8467919468841349E-039  -1.3245203133640597E-041   1.0000000000000000        0.0000000000000000     
   22.162500000000001        1.0000000000000000       -2.0357529195191395E-039  -9.1240371426778436E-042   1.0000000000000000        0.0000000000000000     
   22.187500000000000        1.0000000000000000       -1.4268149851715934E-039  -6.2059896709254439E-042   1.0000000000000000        0.0000000000000000     
   22.212500000000002        1.0000000000000000       -9.8427322602293872E-040  -4.1765758318550990E-042   1.0000000000000000        0.0000000000000000     
   22.237500000000001        1.0000000000000000       -6.7025722956512396E-040  -2.7853583006577158E-042   1.0000000000000000        0.0000000000000000     
   22.262499999999999        1.0000000000000000       -4.5150741123772178E-040  -1.8429124519569287E-042   1.0000000000000000        0.0000000000000000     
   22.287500000000001        1.0000000000000000       -3.0135068525558950E-040  -1.2108565127495531E-042   1.0000000000000000        0.0000000000000000     
   22.312500000000000        1.0000000000000000       -1.9952128708716559E-040  -7.9061626555820780E-043   1.0000000000000000        0.0000000000000000     
   22.337500000000002        1.0000000000000000       -1.3116796097203625E-040  -5.1331529845877651E-043   1.0000000000000000        0.0000000000000000     
   22.362500000000001        1.0000000000000000       -8.5687240556571384E-041  -3.3156006649186893E-043   1.0000000000000000        0.0000000000000000     
   22.387499999999999        1.0000000000000000       -5.5657091179966035E-041  -2.1314641929178998E-043   1.0000000000000000        0.0000000000000000     
   22.412500000000001        1.0000000000000000       -3.5963290088975387E-041  -1.3642112634878355E-043   1.0000000000000000        0.0000000000000000     
   22.437500000000000        1.0000000000000000       -2.3126752294424274E-041  -8.6956149499852704E-044   1.0000000000000000        0.0000000000000000     
   22.462500000000002        1.0000000000000000       -1.4806040457636336E-041  -5.5213215517470369E-044   1.0000000000000000        0.0000000000000000     
   22.487500000000001        1.0000000000000000       -9.4397786771910911E-042  -3.4930423520036933E-044   1.0000000000000000        0.0000000000000000     
   22.512499999999999        1.0000000000000000       -5.9950677899198941E-042  -2.2022385039169189E-044   1.0000000000000000        0.0000000000000000     
   22.537500000000001        1.0000000000000000       -3.7934231197437988E-042  -1.3838717344195101E-044   1.0000000000000000        0.0000000000000000     
   22.562500000000000        1.0000000000000000       -2.3919728009603407E-042  -8.6688390548565835E-045   1.0000000000000000        0.0000000000000000     
   22.587500000000002        1.0000000000000000       -1.5032848686199490E-042  -5.4139587244028186E-045   1.0000000000000000        0.0000000000000000     
   22.612500000000001        1.0000000000000000       -9.4178102721479954E-043  -3.3713735054261725E-045   1.0000000000000000        0.0000000000000000     
   22.637499999999999        1.0000000000000000       -5.8821787855681910E-043  -2.0935357874244367E-045   1.0000000000000000        0.0000000000000000     
   22.662500000000001        1.0000000000000000       -3.6631592745202507E-043  -1.2965059981594751E-045   1.0000000000000000        0.0000000000000000     
   22.687500000000000        1.0000000000000000       -2.2748192348105509E-043  -8.0080044354913861E-046   1.0000000000000000        0.0000000000000000     
   22.712500000000002        1.0000000000000000       -1.4088053534247346E-043  -4.9335691583419362E-046   1.0000000000000000        0.0000000000000000     
   22.737500000000001        1.0000000000000000       -8.7016884531004717E-044  -3.0318918933625379E-046   1.0000000000000000        0.0000000000000000     
   22.762499999999999        1.0000000000000000       -5.3608834893412705E-044  -1.8586923393915027E-046   1.0000000000000000        0.0000000000000000     
   22.787500000000001        1.0000000000000000       -3.2944146315593122E-044  -1.1367525825690973E-046   1.0000000000000000        0.0000000000000000     
   22.812500000000000        1.0000000000000000       -2.0195527685730056E-044  -6.9360185538093365E-047   1.0000000000000000        0.0000000000000000     
   22.837500000000002        1.0000000000000000       -1.2350677782539122E-044  -4.2224033466193172E-047   1.0000000000000000        0.0000000000000000     
   22.862500000000001        1.0000000000000000       -7.5354023370573869E-045  -2.5646729095768869E-047   1.0000000000000000        0.0000000000000000     
   22.887499999999999        1.0000000000000000       -4.5869253974762781E-045  -1.5543297040237255E-047   1.0000000000000000        0.0000000000000000     
   22.912500000000001        1.0000000000000000       -2.7858278616954757E-045  -9.3995687450842749E-048   1.0000000000000000        0.0000000000000000     
   22.937500000000000        1.0000000000000000       -1.6881867908269941E-045  -5.6720468754061665E-048   1.0000000000000000        0.0000000000000000     
   22.962500000000002        1.0000000000000000       -1.0207871563602307E-045  -3.4154752906067137E-048   1.0000000000000000        0.0000000000000000     
   22.987500000000001        1.0000000000000000       -6.1590251427483379E-046  -2.0523586779604549E-048   1.0000000000000000        0.0000000000000000     
   23.012499999999999        1.0000000000000000       -3.7082012622793864E-046  -1.2307122918476117E-048   1.0000000000000000        0.0000000000000000     
   23.037500000000001        1.0000000000000000       -2.2279250573254917E-046  -7.3649617900012627E-049   1.0000000000000000        0.0000000000000000     
   23.062500000000000        1.0000000000000000       -1.3357780042459601E-046  -4.3984926426551162E-049   1.0000000000000000        0.0000000000000000     
   23.087500000000002        1.0000000000000000       -7.9923413480314598E-047  -2.6215892602995563E-049   1.0000000000000000        0.0000000000000000     
   23.112500000000001        1.0000000000000000       -4.7723092839857147E-047  -1.5594094180714540E-049   1.0000000000000000        0.0000000000000000     
   23.137499999999999        1.0000000000000000       -2.8438456079748624E-047  -9.2575713125537034E-050   1.0000000000000000        0.0000000000000000     
   23.162500000000001        1.0000000000000000       -1.6912729065432976E-047  -5.4850613060290479E-050   1.0000000000000000        0.0000000000000000     
   23.187500000000000        1.0000000000000000       -1.0038257734422130E-047  -3.2435377563913259E-050   1.0000000000000000        0.0000000000000000     
   23.212500000000002        1.0000000000000000       -5.9462902036700599E-048  -1.9143198758050567E-050   1.0000000000000000        0.0000000000000000     
   23.237500000000001        1.0000000000000000       -3.5154631107908758E-048  -1.1276457228634172E-050   1.0000000000000000        0.0000000000000000     
   23.262499999999999        1.0000000000000000       -2.0743055458995055E-048  -6.6297559048289320E-051   1.0000000000000000        0.0000000000000000     
   23.287500000000001        1.0000000000000000       -1.2215780213667907E-048  -3.8903863218031248E-051   1.0000000000000000        0.0000000000000000     
   23.312500000000000        1.0000000000000000       -7.1801262666536937E-049  -2.2785652254435812E-051   1.0000000000000000        0.0000000000000000     
   23.337500000000002        1.0000000000000000       -4.2122000454436433E-049  -1.3320071556749177E-051   1.0000000000000000        0.0000000000000000     
   23.362500000000001        1.0000000000000000       -2.4663525231974830E-049  -7.7719577881653438E-052   1.0000000000000000        0.0000000000000000     
   23.387499999999999        1.0000000000000000       -1.4413630498674472E-049  -4.5262145940160183E-052   1.0000000000000000        0.0000000000000000     
   23.412500000000001        1.0000000000000000       -8.4074851170039165E-050  -2.6310091929376496E-052   1.0000000000000000        0.0000000000000000     
   23.437500000000000        1.0000000000000000       -4.8948046074091409E-050  -1.5264881502937303E-052   1.0000000000000000        0.0000000000000000     
   23.462500000000002        1.0000000000000000       -2.8443485492707189E-050  -8.8399403841141639E-053   1.0000000000000000        0.0000000000000000     
   23.487500000000001        1.0000000000000000       -1.6497182512597027E-050  -5.1096446478541001E-053   1.0000000000000000        0.0000000000000000     
   23.512499999999999        1.0000000000000000       -9.5503043189180647E-051  -2.9479344189765325E-053   1.0000000000000000        0.0000000000000000     
   23.537500000000001        1.0000000000000000       -5.5183051757200180E-051  -1.6975815671931173E-053   1.0000000000000000        0.0000000000000000     
   23.562500000000000        1.0000000000000000       -3.1825523057065043E-051  -9.7572810114471337E-054   1.0000000000000000        0.0000000000000000     
   23.587500000000002        1.0000000000000000       -1.8320049041339185E-051  -5.5977252420430313E-054   1.0000000000000000        0.0000000000000000     
   23.612500000000001        1.0000000000000000       -1.0525882756194109E-051  -3.2053678312137814E-054   1.0000000000000000        0.0000000000000000     
   23.637499999999999        1.0000000000000000       -6.0362950491543750E-052  -1.8320034176660155E-054   1.0000000000000000        0.0000000000000000     
   23.662500000000001        1.0000000000000000       -3.4551053516489311E-052  -1.0450931806793853E-054   1.0000000000000000        0.0000000000000000     
   23.687500000000000        1.0000000000000000       -1.9739199790594096E-052  -5.9506160591193557E-055   1.0000000000000000        0.0000000000000000     
   23.712500000000002        1.0000000000000000       -1.1255721794158941E-052  -3.3817733858974057E-055   1.0000000000000000        0.0000000000000000     
   23.737500000000001        1.0000000000000000       -6.4060523906001991E-053  -1.9182261748395672E-055   1.0000000000000000        0.0000000000000000     
   23.762499999999999        1.0000000000000000       -3.6389688113708348E-053  -1.0859867791415680E-055   1.0000000000000000        0.0000000000000000     
   23.787500000000001        1.0000000000000000       -2.0631645817973645E-053  -6.1364179093477268E-056   1.0000000000000000        0.0000000000000000     
   23.812500000000000        1.0000000000000000       -1.1674913500593000E-053  -3.4607226036255261E-056   1.0000000000000000        0.0000000000000000     
   23.837500000000002        1.0000000000000000       -6.5937709273845776E-054  -1.9479394635684126E-056   1.0000000000000000        0.0000000000000000     
   23.862500000000001        1.0000000000000000       -3.7168077292436633E-054  -1.0942984094359176E-056   1.0000000000000000        0.0000000000000000     
   23.887499999999999        1.0000000000000000       -2.0910170801942384E-054  -6.1353880791481271E-057   1.0000000000000000        0.0000000000000000     
   23.912500000000001        1.0000000000000000       -1.1740618787738749E-054  -3.4331123728869179E-057   1.0000000000000000        0.0000000000000000     
   23.937500000000000        1.0000000000000000       -6.5790691416821023E-055  -1.9171975410708776E-057   1.0000000000000000        0.0000000000000000     
   23.962500000000002        1.0000000000000000       -3.6793536061881506E-055  -1.0684915223873540E-057   1.0000000000000000        0.0000000000000000     
   23.987500000000001        1.0000000000000000       -2.0535494106204937E-055  -5.9428188003041165E-058   1.0000000000000000        0.0000000000000000     
   24.012499999999999        1.0000000000000000       -1.1438198015887164E-055  -3.2985430471736925E-058   1.0000000000000000        0.0000000000000000     
   24.037500000000001        1.0000000000000000       -6.3579988662417861E-056  -1.8270496183463198E-058   1.0000000000000000        0.0000000000000000     
   24.062500000000000        1.0000000000000000       -3.5268293421467402E-056  -1.0098722129959222E-058   1.0000000000000000        0.0000000000000000     
   24.087500000000002        1.0000000000000000       -1.9522685122942120E-056  -5.5700463949662539E-059   1.0000000000000000        0.0000000000000000     
   24.112500000000001        1.0000000000000000       -1.0783873512498382E-056  -3.0655956614233865E-059   1.0000000000000000        0.0000000000000000     
   24.137499999999999        1.0000000000000000       -5.9439914753714338E-057  -1.6835297936100424E-059   1.0000000000000000        0.0000000000000000     
   24.162500000000001        1.0000000000000000       -3.2691636199241081E-057  -9.2248973339709719E-060   1.0000000000000000        0.0000000000000000     
   24.187500000000000        1.0000000000000000       -1.7940558027576597E-057  -5.0433672488948488E-060   1.0000000000000000        0.0000000000000000     
   24.212500000000002        1.0000000000000000       -9.8233686094457105E-058  -2.7509323673026957E-060   1.0000000000000000        0.0000000000000000     
   24.237500000000001        1.0000000000000000       -5.3665237551640276E-058  -1.4969927734215460E-060   1.0000000000000000        0.0000000000000000     
   24.262499999999999        1.0000000000000000       -2.9249272831972113E-058  -8.1267746647322129E-061   1.0000000000000000        0.0000000000000000     
   24.287500000000001        1.0000000000000000       -1.5903984526903790E-058  -4.4010015027841388E-061   1.0000000000000000        0.0000000000000000     
   24.312500000000000        1.0000000000000000       -8.6266677742981120E-059  -2.3773503671066687E-061   1.0000000000000000        0.0000000000000000     
   24.337500000000002        1.0000000000000000       -4.6676852220837665E-059  -1.2808964949660763E-061   1.0000000000000000        0.0000000000000000     
   24.362500000000001        1.0000000000000000       -2.5191493098949793E-059  -6.8830618219902774E-062   1.0000000000000000        0.0000000000000000     
   24.387499999999999        1.0000000000000000       -1.3560311686673881E-059  -3.6885873744012290E-062   1.0000000000000000        0.0000000000000000     
   24.412500000000001        1.0000000000000000       -7.2797262093586382E-060  -1.9711018614526870E-062   1.0000000000000000        0.0000000000000000     
   24.437500000000000        1.0000000000000000       -3.8971972056612105E-060  -1.0502281438401470E-062   1.0000000000000000        0.0000000000000000     
   24.462500000000002        1.0000000000000000       -2.0803653525861232E-060  -5.5787030796367588E-063   1.0000000000000000        0.0000000000000000     
   24.487500000000001        1.0000000000000000       -1.1072088539506719E-060  -2.9539337515972890E-063   1.0000000000000000        0.0000000000000000     
   24.512499999999999        1.0000000000000000       -5.8744749977140648E-061  -1.5589112753938817E-063   1.0000000000000000        0.0000000000000000     
   24.537500000000001        1.0000000000000000       -3.1066908477720075E-061  -8.1982536717146317E-064   1.0000000000000000        0.0000000000000000     
   24.562500000000000        1.0000000000000000       -1.6373750554672589E-061  -4.2955221084531517E-064   1.0000000000000000        0.0000000000000000     
   24.587500000000002        1.0000000000000000       -8.5988701684857093E-062  -2.2418551793391564E-064   1.0000000000000000        0.0000000000000000     
   24.612500000000001        1.0000000000000000       -4.4987097586024544E-062  -1.1651522807140450E-064   1.0000000000000000        0.0000000000000000     
   24.637499999999999        1.0000000000000000       -2.3441430534373552E-062  -6.0284902749158313E-065   1.0000000000000000        0.0000000000000000     
   24.662500000000001        1.0000000000000000       -1.2162107536997872E-062  -3.1040477826239079E-065   1.0000000000000000        0.0000000000000000     
   24.687500000000000        1.0000000000000000       -6.2808739282321914E-063  -1.5898469481144522E-065   1.0000000000000000        0.0000000000000000     
   24.712500000000002        1.0000000000000000       -3.2273750402640763E-063  -8.0958820085114328E-066   1.0000000000000000        0.0000000000000000     
   24.737500000000001        1.0000000000000000       -1.6492836114136172E-063  -4.0961922944636922E-066   1.0000000000000000        0.0000000000000000     
   24.762499999999999        1.0000000000000000       -8.3774865417112475E-064  -2.0576150750415747E-066   1.0000000000000000        0.0000000000000000     
   24.787500000000001        1.0000000000000000       -4.2267374724191045E-064  -1.0251526365912756E-066   1.0000000000000000        0.0000000000000000     
   24.812500000000000        1.0000000000000000       -2.1163977400823801E-064  -5.0594864974852991E-067   1.0000000000000000        0.0000000000000000     
   24.837500000000002        1.0000000000000000       -1.0505525444554095E-064  -2.4694545902010209E-067   1.0000000000000000        0.0000000000000000     
   24.862500000000001        1.0000000000000000       -5.1624596147077389E-065  -1.1893440292825178E-067   1.0000000000000000        0.0000000000000000     
   24.887499999999999        1.0000000000000000       -2.5067218317319209E-065  -5.6348643071570935E-068   1.0000000000000000        0.0000000000000000     
   24.912500000000001        1.0000000000000000       -1.1996783460450103E-065  -2.6144620119934616E-068   1.0000000000000000        0.0000000000000000     
   24.937500000000000        1.0000000000000000       -5.6386572940066180E-066  -1.1798465749609450E-068   1.0000000000000000        0.0000000000000000     
   24.962500000000002        1.0000000000000000       -2.5890126843304212E-066  -5.1205107069787021E-069   1.0000000000000000        0.0000000000000000     
   24.987500000000001        1.0000000000000000       -1.1516397401519430E-066  -2.0936648720281629E-069   1.0000000000000000        0.0000000000000000     


==> PERTSUBFRICTIONweno5GF_N100_0.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        2.1385300100995530        4.4184428936147446        2.1385300100995530        2.0661121764707224        0.0000000000000000        4.0531030100567339E-068   0.0000000000000000     
  0.37500000000000000        2.1372800878033242        4.4184975316911954        2.1372800878033242        2.0673460427137949        0.0000000000000000        3.2668075129834578E-065   0.0000000000000000     
  0.62500000000000000        2.1360704547628728        4.4184693731895921        2.1360704547628728        2.0685035754965719        0.0000000000000000        1.7624100967059087E-062   0.0000000000000000     
  0.87500000000000000        2.1348410655152965        4.4184854533295832        2.1348410655152965        2.0697022952680890        0.0000000000000000        7.3503872580836741E-060   0.0000000000000000     
   1.1250000000000000        2.1336190276099010        4.4184761221828346        2.1336190276099010        2.0708833512477858        0.0000000000000000        2.4808280075015680E-057   0.0000000000000000     
   1.3750000000000000        2.1323881836948169        4.4184815779008053        2.1323881836948169        2.0720812522253071        0.0000000000000000        6.9004816082457675E-055   0.0000000000000000     
   1.6250000000000000        2.1311578639661519        4.4184784098890209        2.1311578639661519        2.0732759804410228        0.0000000000000000        1.5913446478378707E-052   0.0000000000000000     
   1.8750000000000000        2.1299226080811731        4.4184802553143010        2.1299226080811731        2.0744792503493197        0.0000000000000000        3.0351004380248293E-050   0.0000000000000000     
   2.1250000000000000        2.1286855711847918        4.4184791809380268        2.1286855711847918        2.0756842817696048        0.0000000000000000        4.7282059177797389E-048   0.0000000000000000     
   2.3750000000000000        2.1274448878490224        4.4184798063936430        2.1274448878490224        2.0768950733482909        0.0000000000000000        5.8299927616304982E-046   0.0000000000000000     
   2.6250000000000000        2.1262016180062946        4.4184794422404812        2.1262016180062946        2.0781093405354558        0.0000000000000000        5.2159099425269175E-044   0.0000000000000000     
   2.8750000000000000        2.1249551164823308        4.4184796542523808        2.1249551164823308        2.0793284620367745        0.0000000000000000        2.2489573514977615E-042   0.0000000000000000     
   3.1250000000000000        2.1237057315702046        4.4184795308192193        2.1237057315702046        2.0805516814951224        0.0000000000000000       -2.4705075319425175E-040   0.0000000000000000     
   3.3750000000000000        2.1224532323125591        4.4184796026786959        2.1224532323125591        2.0817794877225428        0.0000000000000000       -7.1709035374559762E-038   0.0000000000000000     
   3.6250000000000000        2.1211977250776295        4.4184795608327763        2.1211977250776295        2.0830116441271747        0.0000000000000000       -9.9592729949588889E-036   0.0000000000000000     
   3.8750000000000000        2.1199391193717068        4.4184795851863985        2.1199391193717068        2.0842483375163701        0.0000000000000000       -1.0027404332644201E-033   0.0000000000000000     
   4.1250000000000000        2.1186774391632541        4.4184795710020834        2.1186774391632541        2.0854895083732554        0.0000000000000000       -7.9900048795315719E-032   0.0000000000000000     
   4.3750000000000000        2.1174126414357457        4.4184795792582392        2.1174126414357457        2.0867352413000693        0.0000000000000000       -5.2010171601418547E-030   0.0000000000000000     
   4.6250000000000000        2.1161447219340532        4.4184795744490879        2.1161447219340532        2.0879855374025702        0.0000000000000000       -2.8009163221299538E-028   0.0000000000000000     
   4.8750000000000000        2.1148736535306507        4.4184795772440424        2.1148736535306507        2.0892404469967572        0.0000000000000000       -1.2512444820880865E-026   0.0000000000000000     
   5.1250000000000000        2.1135994221435310        4.4184795756101334        2.1135994221435310        2.0904999922497525        0.0000000000000000       -4.6102777066325452E-025   0.0000000000000000     
   5.3750000000000000        2.1123220057983518        4.4184795765552645        2.1123220057983518        2.0917642122869897        0.0000000000000000       -1.3764826579810744E-023   0.0000000000000000     
   5.6250000000000000        2.1110413868274098        4.4184795760004620        2.1110413868274098        2.0930331369015920        0.0000000000000000       -3.1857939949152179E-022   0.0000000000000000     
   5.8750000000000000        2.1097575447558015        4.4184795763203688        2.1097575447558015        2.0943068018897852        0.0000000000000000       -4.9793590664481649E-021   0.0000000000000000     
   6.1250000000000000        2.1084704604437037        4.4184795761318352        2.1084704604437037        2.0955852401185715        0.0000000000000000       -1.5468727534247049E-020   0.0000000000000000     
   6.3750000000000000        2.1071801136679862        4.4184795762393607        2.1071801136679862        2.0968684867417791        0.0000000000000000        2.0961667720650964E-018   0.0000000000000000     
   6.6250000000000000        2.1058864845275020        4.4184795761735041        2.1058864845275020        2.0981565761674368        0.0000000000000000        8.6101663339872206E-017   0.0000000000000000     
   6.8750000000000000        2.1045895526198737        4.4184795762069271        2.1045895526198759        2.0994495438346319        0.0000000000000000        2.1742169485074391E-015   0.0000000000000000     
   7.1250000000000000        2.1032892975171498        4.4184795761816682        2.1032892975171915        2.1007474251865914        0.0000000000000000        4.1608076639947359E-014   0.0000000000000000     
   7.3750000000000000        2.1019856984836705        4.4184795761918885        2.1019856984843104        2.1020502562787597        0.0000000000000000        6.3995987780359486E-013   0.0000000000000000     
   7.6250000000000000        2.1006787346288101        4.4184795761848408        2.1006787346369040        2.1033580734398138        0.0000000000000000        8.0941538182367685E-012   0.0000000000000000     
   7.8750000000000000        2.0993683847448876        4.4184795761913787        2.0993683848297970        2.1046709135463644        0.0000000000000000        8.4909256163757441E-011   0.0000000000000000     
   8.1250000000000000        2.0980546268630786        4.4184795761913129        2.0980546276017038        2.1059888144083425        0.0000000000000000        7.3862496130835514E-010   0.0000000000000000     
   8.3750000000000000        2.0967374352058679        4.4184795761931390        2.0967374404859829        2.1073118178763810        0.0000000000000000        5.2801149176022175E-009   0.0000000000000000     
   8.6250000000000000        2.0954167668290591        4.4184795761898705        2.0954167971128528        2.1086399832889771        0.0000000000000000        3.0283793551774287E-008   0.0000000000000000     
   8.8750000000000000        2.0940925291005583        4.4184795761864013        2.0940926600687151        2.1099734203646667        0.0000000000000000        1.3096815678047868E-007   0.0000000000000000     
   9.1250000000000000        2.0928668096408911        4.4184795761832465        2.0928671494553464        2.1112091585710604        0.0000000000000000        3.3981445519485208E-007   1.0215171333705086E-004
   9.3750000000000000        2.0922580272130973        4.4184795761836888        2.0922576186627233        2.1118234551926345        0.0000000000000000       -4.0855037386824495E-007   8.2353426200709734E-004
   9.6250000000000000        2.0909369111186353        4.4184795761868818        2.0909259193035115        2.1131577680280311        0.0000000000000000       -1.0991815124019542E-005   8.2353426200709734E-004
   9.8750000000000000        2.0889606959679794        4.4184795761909657        2.0888846037926458        2.1151568742864915        0.0000000000000000       -7.6092175333595423E-005   1.0215171333705086E-004
   10.125000000000000        2.0878815843137284        4.4184795761930937        2.0875208743188765        2.1162500830454976        0.0000000000000000       -3.6070999485194488E-004   0.0000000000000000     
   10.375000000000000        2.0877808851941722        4.4184795761925537        2.0864496586972505        2.1163521553084896        0.0000000000000000       -1.3312264969214294E-003   0.0000000000000000     
   10.625000000000000        2.0898413723422196        4.4184795761908582        2.0858515579459387        2.1142655297510848        0.0000000000000000       -3.9898143962809668E-003   0.0000000000000000     
   10.875000000000000        2.0960297732422890        4.4184795761909417        2.0861525722849685        2.1080232888849282        0.0000000000000000       -9.8772009573204426E-003   0.0000000000000000     
   11.125000000000000        2.1079954681935678        4.4184795761948878        2.0876878636154070        2.0960574360158719        0.0000000000000000       -2.0307604578160811E-002   0.0000000000000000     
   11.375000000000000        2.1247886364921600        4.4184795762025173        2.0902091792919850        2.0794913434293583        0.0000000000000000       -3.4579457200174836E-002   0.0000000000000000     
   11.625000000000000        2.1406370481404724        4.4184795762113387        2.0924848988878808        2.0640956298731634        0.0000000000000000       -4.8152149252591592E-002   0.0000000000000000     
   11.875000000000000        2.1456690629629338        4.4184795762181173        2.0925440700870919        2.0592549207549649        0.0000000000000000       -5.3124992875841985E-002   0.0000000000000000     
   12.125000000000000        2.1311740633437686        4.4184795762209559        2.0886211916779112        2.0732607684275450        0.0000000000000000       -4.2552871665857583E-002   0.0000000000000000     
   12.375000000000000        2.0967322313619943        4.4184795762204088        2.0803477024262791        2.1073170479905552        0.0000000000000000       -1.6384528935715226E-002   0.0000000000000000     
   12.625000000000000        2.0531897781737043        4.4184795762184992        2.0695743071094195        2.1520073902514261        0.0000000000000000        1.6384528935715226E-002   0.0000000000000000     
   12.875000000000000        2.0174557240771200        4.4184795762167877        2.0600085957429775        2.1901246820363349        0.0000000000000000        4.2552871665857583E-002   0.0000000000000000     
   13.125000000000000        2.0018806094429182        4.4184795762154181        2.0550056023187602        2.2071643810191999        0.0000000000000000        5.3124992875841978E-002   0.0000000000000000     
   13.375000000000000        2.0068828768872091        4.4184795762136639        2.0550350261398007        2.2016629007602972        0.0000000000000000        4.8152149252591592E-002   0.0000000000000000     
   13.625000000000000        2.0232530515134282        4.4184795762110225        2.0578325087136031        2.1838492090279673        0.0000000000000000        3.4579457200174829E-002   0.0000000000000000     
   13.875000000000000        2.0404591849476756        4.4184795762079148        2.0607667895258364        2.1654339419297028        0.0000000000000000        2.0307604578160811E-002   0.0000000000000000     
   14.125000000000000        2.0525866553082199        4.4184795762054501        2.0624638562655404        2.1526397264538204        0.0000000000000000        9.8772009573204426E-003   0.0000000000000000     
   14.375000000000000        2.0587924559819855        4.4184795762046809        2.0627822703782663        2.1461510427466526        0.0000000000000000        3.9898143962809668E-003   0.0000000000000000     
   14.625000000000000        2.0608147496351878        4.4184795762060265        2.0621459761321095        2.1440450079213571        0.0000000000000000        1.3312264969214294E-003   0.0000000000000000     
   14.875000000000000        2.0606530249904553        4.4184795762091911        2.0610137349853073        2.1442132773564127        0.0000000000000000        3.6070999485194488E-004   0.0000000000000000     
   15.125000000000000        2.0596016976920231        4.4184795762132723        2.0596777898673566        2.1453077947860462        0.0000000000000000        7.6092175333595410E-005   0.0000000000000000     
   15.375000000000000        2.0582626836106144        4.4184795762171110        2.0582736754257382        2.1467034365439650        0.0000000000000000        1.0991815124019542E-005   0.0000000000000000     
   15.625000000000000        2.0568490247187539        4.4184795762197888        2.0568494332691278        2.1481788517871188        0.0000000000000000        4.0855037386824500E-007   0.0000000000000000     
   15.875000000000000        2.0554184434191884        4.4184795762211735        2.0554181036047332        2.1496739947857195        0.0000000000000000       -3.3981445519485203E-007   0.0000000000000000     
   16.125000000000000        2.0539823962881476        4.4184795762220466        2.0539822653199908        2.1511769449469953        0.0000000000000000       -1.3096815678047884E-007   0.0000000000000000     
   16.375000000000000        2.0525422334214278        4.4184795762234383        2.0525422031376341        2.1526863146967634        0.0000000000000000       -3.0283793551774353E-008   0.0000000000000000     
   16.625000000000000        2.0510978823346271        4.4184795762255762        2.0510978770545121        2.1542022027716770        0.0000000000000000       -5.2801149176022349E-009   0.0000000000000000     
   16.875000000000000        2.0496492403681610        4.4184795762275941        2.0496492396295358        2.1557247402164963        0.0000000000000000       -7.3862496130835886E-010   0.0000000000000000     
   17.125000000000000        2.0481962545108119        4.4184795762281333        2.0481962544259025        2.1572540065421784        0.0000000000000000       -8.4909256163757932E-011   0.0000000000000000     
   17.375000000000000        2.0467388885716646        4.4184795762264910        2.0467388885635707        2.1587900639880675        0.0000000000000000       -8.0941538182368170E-012   0.0000000000000000     
   17.625000000000000        2.0452771096196694        4.4184795762230991        2.0452771096190294        2.1603329717236894        0.0000000000000000       -6.3995987780359920E-013   0.0000000000000000     
   17.875000000000000        2.0438108849183543        4.4184795762192151        2.0438108849183125        2.1618827890701455        0.0000000000000000       -4.1608076639947725E-014   0.0000000000000000     
   18.125000000000000        2.0423401814145268        4.4184795762158302        2.0423401814145246        2.1634395760433924        0.0000000000000000       -2.1742169485074604E-015   0.0000000000000000     
   18.375000000000000        2.0408649656661861        4.4184795762134810        2.0408649656661861        2.1650033934367552        0.0000000000000000       -8.6101663339873168E-017   0.0000000000000000     
   18.625000000000000        2.0393852038289748        4.4184795762116709        2.0393852038289748        2.1665743028418132        0.0000000000000000       -2.0961667720651280E-018   0.0000000000000000     
   18.875000000000000        2.0379008616490784        4.4184795762102933        2.0379008616490784        2.1681523666636262        0.0000000000000000        1.5468727534246558E-020   0.0000000000000000     
   19.125000000000000        2.0364119044561009        4.4184795762081608        2.0364119044561009        2.1697376481347366        0.0000000000000000        4.9793590664481890E-021   0.0000000000000000     
   19.375000000000000        2.0349182971564916        4.4184795762062832        2.0349182971564916        2.1713302113310777        0.0000000000000000        3.1857939949152504E-022   0.0000000000000000     
   19.625000000000000        2.0334200042255386        4.4184795762026354        2.0334200042255386        2.1729301211854088        0.0000000000000000        1.3764826579810864E-023   0.0000000000000000     
   19.875000000000000        2.0319169897014282        4.4184795762013040        2.0319169897014282        2.1745374435057796        0.0000000000000000        4.6102777066326040E-025   0.0000000000000000     
   20.125000000000000        2.0304092171754586        4.4184795761964430        2.0304092171754586        2.1761522449859019        0.0000000000000000        1.2512444820880991E-026   0.0000000000000000     
   20.375000000000000        2.0288966497884586        4.4184795761991627        2.0288966497884586        2.1777745932301928        0.0000000000000000        2.8009163221299942E-028   0.0000000000000000     
   20.625000000000000        2.0273792502158492        4.4184795761907711        2.0273792502158492        2.1794045567549079        0.0000000000000000        5.2010171601419339E-030   0.0000000000000000     
   20.875000000000000        2.0258569806715512        4.4184795762030964        2.0258569806715512        2.1810422050318743        0.0000000000000000        7.9900048795316989E-032   0.0000000000000000     
   21.125000000000000        2.0243298028790560        4.4184795761810118        2.0243298028790560        2.1826876084603066        0.0000000000000000        1.0027404332644371E-033   0.0000000000000000     
   21.375000000000000        2.0227976780987791        4.4184795762189601        2.0227976780987791        2.1843408384628331        0.0000000000000000        9.9592729949590693E-036   0.0000000000000000     
   21.625000000000000        2.0212605670585306        4.4184795761543469        2.0212605670585306        2.1860019673685138        0.0000000000000000        7.1709035374561861E-038   0.0000000000000000     
   21.875000000000000        2.0197184300499029        4.4184795762657609        2.0197184300499029        2.1876710686630654        0.0000000000000000        2.4705075319425914E-040   0.0000000000000000     
   22.125000000000000        2.0181712267386049        4.4184795760737332        2.0181712267386049        2.1893482166099760        0.0000000000000000       -2.2489573514977698E-042   0.0000000000000000     
   22.375000000000000        2.0166189164653576        4.4184795764022615        2.0166189164653576        2.1910334869548782        0.0000000000000000       -5.2159099425269842E-044   0.0000000000000000     
   22.625000000000000        2.0150614577035482        4.4184795758373028        2.0150614577035482        2.1927269557687801        0.0000000000000000       -5.8299927616306351E-046   0.0000000000000000     
   22.875000000000000        2.0134988089656853        4.4184795768099114        2.0134988089656853        2.1944287014898411        0.0000000000000000       -4.7282059177798568E-048   0.0000000000000000     
   23.125000000000000        2.0119309272201229        4.4184795751431789        2.0119309272201229        2.1961388014687828        0.0000000000000000       -3.0351004380248801E-050   0.0000000000000000     
   23.375000000000000        2.0103577705837292        4.4184795780130157        2.0103577705837292        2.1978573379653024        0.0000000000000000       -1.5913446478378990E-052   0.0000000000000000     
   23.625000000000000        2.0087792936675557        4.4184795730917550        2.0087792936675557        2.1995843879018961        0.0000000000000000       -6.9004816082459602E-055   0.0000000000000000     
   23.875000000000000        2.0071954555614635        4.4184795815268272        2.0071954555614635        2.2013200404994269        0.0000000000000000       -2.4808280075016393E-057   0.0000000000000000     
   24.125000000000000        2.0056062061968980        4.4184795666637653        2.0056062061968980        2.2030643667792806        0.0000000000000000       -7.3503872580838212E-060   0.0000000000000000     
   24.375000000000000        2.0040115100683278        4.4184795900625256        2.0040115100683278        2.2048174712888122        0.0000000000000000       -1.7624100967059811E-062   0.0000000000000000     
   24.625000000000000        2.0024111852765767        4.4184795442007170        2.0024111852765767        2.2065795360558913        0.0000000000000000       -3.2668075129835316E-065   0.0000000000000000     
   24.875000000000000        2.0008056079448120        4.4184796339095858        2.0008056079448120        2.2083502846876564        0.0000000000000000       -4.0531030100569249E-068   0.0000000000000000     


==> PERTSUBFRICTIONweno5GF_N100_1.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        2.1385300101122877        4.4184428936025171        2.1385300101128442        2.0661121764513921        31.575805757289007        4.0531030100567339E-068   1.2734702181660396E-011
  0.37500000000000000        2.1372800878194917        4.4184975316754675        2.1372800878193474        2.0673460426915189        31.575495184832210        3.2668075129834578E-065   1.6167511773801380E-011
  0.62500000000000000        2.1360704547818035        4.4184693731729849        2.1360704547815894        2.0685035754695957        31.575554071248277        1.7624100967059087E-062   1.8930634837488469E-011
  0.87500000000000000        2.1348410655366790        4.4184854533142124        2.1348410655369370        2.0697022952404747        31.575512216090271        7.3503872580836741E-060   2.1382451365070665E-011
   1.1250000000000000        2.1336190276311036        4.4184761221579434        2.1336190276311311        2.0708833512156257        31.575535822440081        2.4808280075015680E-057   2.1202595235081390E-011
   1.3750000000000000        2.1323881837134371        4.4184815778547044        2.1323881837134215        2.0720812521855820        31.575522250630236        6.9004816082457675E-055   1.8620216479803275E-011
   1.6250000000000000        2.1311578639836743        4.4184784098330319        2.1311578639836872        2.0732759803977054        31.575530181858007        1.5913446478378707E-052   1.7522427953053921E-011
   1.8750000000000000        2.1299226080995419        4.4184802552603850        2.1299226080995357        2.0744792503061218        31.575525577549854        3.0351004380248293E-050   1.8368861987028140E-011
   2.1250000000000000        2.1286855712037323        4.4184791808862425        2.1286855712037327        2.0756842817268013        31.575528255298483        4.7282059177797389E-048   1.8940404800105171E-011
   2.3750000000000000        2.1274448878670893        4.4184798063387776        2.1274448878670928        2.0768950733048728        31.575526697742504        5.8299927616304982E-046   1.8066881324330097E-011
   2.6250000000000000        2.1262016180226619        4.4184794421718543        2.1262016180226588        2.0781093404871807        31.575527603535388        5.2159099425269175E-044   1.6367351918233908E-011
   2.8750000000000000        2.1249551165000433        4.4184796541653277        2.1249551165000433        2.0793284619784762        31.575527076729536        2.2489573514977615E-042   1.7712498134869747E-011
   3.1250000000000000        2.1237057315858991        4.4184795307267679        2.1237057315858987        2.0805516814362153        31.575527383145364       -2.4705075319425175E-040   1.5694556765311063E-011
   3.3750000000000000        2.1224532323019170        4.4184796026521873        2.1224532323019161        2.0817794877204907        31.575527204822237       -7.1709035374559762E-038  -1.0642153824846901E-011
   3.6250000000000000        2.1211977250628351        4.4184795608186906        2.1211977250628355        2.0830116441350612        31.575527308473710       -9.9592729949588889E-036  -1.4794387936944986E-011
   3.8750000000000000        2.1199391195674813        4.4184795846500791        2.1199391195674817        2.0842483370709033        31.575527249510120       -1.0027404332644201E-033   1.9577450771635085E-010
   4.1250000000000000        2.1186774395065835        4.4184795700946831        2.1186774395065826        2.0854895076070199        31.575527285477357       -7.9900048795315719E-032   3.4332936493797206E-010
   4.3750000000000000        2.1174126402654228        4.4184795820880707        2.1174126402654205        2.0867352437898976        31.575527255896393       -5.2010171601418547E-030  -1.1703229496617951E-009
   4.6250000000000000        2.1161447186824294        4.4184795824072367        2.1161447186824334        2.0879855443715987        31.575527255222962       -2.8009163221299538E-028  -3.2516238590574176E-009
   4.8750000000000000        2.1148736595895588        4.4184795620813082        2.1148736595895725        2.0892404338416886        31.575527304371434       -1.2512444820880865E-026   6.0589080419504171E-009
   5.1250000000000000        2.1135994500540205        4.4184795072661824        2.1135994500540027        2.0904999323089899        31.575527442777855       -4.6102777066325452E-025   2.7910489475146960E-008
   5.3750000000000000        2.1123219908526525        4.4184796126060606        2.1123219908525837        2.0917642441542972        31.575527175263616       -1.3764826579810744E-023  -1.4945699344792729E-008
   5.6250000000000000        2.1110411958534727        4.4184800452779038        2.1110411958535189        2.0930335485430316        31.575526120275679       -3.1857939949152179E-022  -1.9097393710865163E-007
   5.8750000000000000        2.1097574488547068        4.4184798135777514        2.1097574488549871        2.0943070095450307        31.575526711627802       -4.9793590664481649E-021  -9.5901094621098082E-008
   6.1250000000000000        2.1084715336241193        4.4184769314786427        2.1084715336242574        2.0955829191983053        31.575533667442105       -1.5468727534247049E-020   1.0731804156449698E-006
   6.3750000000000000        2.1071821673068332        4.4184745815888498        2.1071821673056434        2.0968640728584953        31.575539667878623        2.0961667720650964E-018   2.0536388469771794E-006
   6.6250000000000000        2.1058840239168761        4.4184855916990058        2.1058840239155310        2.0981618842835310        31.575512413760638        8.6101663339872206E-017  -2.4606106259206229E-006
   6.8750000000000000        2.1045776273081440        4.4185084402817960        2.1045776273109218        2.0994751549866137        31.575455015471668        2.1742169485074391E-015  -1.1925311729665822E-005
   7.1250000000000000        2.1032911156966954        4.4184753899453666        2.1032911157006882        2.1007436188698385        31.575539726053993        4.1608076639947359E-014   1.8181795455873839E-006
   7.3750000000000000        2.1020789484967648        4.4182521766403031        2.1020789484956870        2.1018488291279800        31.576081269128746        6.3995987780359486E-013   9.3250013094348105E-005
   7.6250000000000000        2.1009487948121794        4.4178248536181481        2.1009487948130983        2.1027760717288393        31.577136240809470        8.0941538182367685E-012   2.7006018336939164E-004
   7.8750000000000000        2.0997984706734281        4.4174357301963108        2.0997984707578752        2.1037427124236139        31.578063763563666        8.4909256163757441E-011   4.3008592854043570E-004
   8.1250000000000000        2.0984620681776480        4.4174981095831036        2.0984620689239581        2.1051122040930355        31.577930107434618        7.3862496130835514E-010   4.0744131456937893E-004
   8.3750000000000000        2.0969277438379206        4.4180171395916901        2.0969277491214071        2.1069000362513672        31.576588297905197        5.2801149176022175E-009   1.9030863205271586E-004
   8.6250000000000000        2.0954046650041711        4.4185207993996718        2.0954046952886047        2.1086718347361599        31.575441400893844        3.0283793551774287E-008  -1.2101824887977841E-005
   8.8750000000000000        2.0940491727590440        4.4185865500741652        2.0940493037122527        2.1100681911096331        31.575217825809904        1.3096815678047868E-007  -4.3356341514311225E-005
   9.1250000000000000        2.0927719941531544        4.4184667484873303        2.0927723339684507        2.1112986798512501        31.575528855796556        3.3981445519485208E-007   7.3362256003406401E-006
   9.3750000000000000        2.0914510469076766        4.4184515405182365        2.0914506383789053        2.1126248912757735        31.575612038073533       -4.0855037386824495E-007   1.6553956586395913E-005
   9.6250000000000000        2.0901085068281411        4.4185022669366543        2.0900975150009593        2.1140061640136398        31.575482302672633       -1.0991815124019542E-005  -4.8700284871472377E-006
   9.8750000000000000        2.0888557681736359        4.4184907850282586        2.0887796759843518        2.1152684892360005        31.575467711875945       -7.6092175333595423E-005  -2.7760810064059172E-006
   10.125000000000000        2.0878859027638681        4.4184728065698193        2.0875251927786529        2.1162424636119699        31.575505259709800       -3.6070999485194488E-004   4.3184501397064423E-006
   10.375000000000000        2.0877801239458993        4.4184900121521400        2.0864488974565241        2.1163579255820850        31.575496734989784       -1.3312264969214294E-003  -7.6124827286250252E-007
   10.625000000000000        2.0898411665794216        4.4184921568217579        2.0858513521798696        2.1142717578108030        31.575514738950485       -3.9898143962809668E-003  -2.0576279791129082E-007
   10.875000000000000        2.0960320067167904        4.4184851719700937        2.0861548057610175        2.1080237123371210        31.575524462189424       -9.8772009573204426E-003   2.2334745013452562E-006
   11.125000000000000        2.1079956271323623        4.4184834397987371        2.0876880225530945        2.0960591108068822        31.575483533384059       -2.0307604578160811E-002   1.5893879456996274E-007
   11.375000000000000        2.1247891545806668        4.4184732135339999        2.0902096973629996        2.0794878418559852        31.575446852036894       -3.4579457200174836E-002   5.1808850676238194E-007
   11.625000000000000        2.1406386040715515        4.4184738005992443        2.0924864548130997        2.0640914314851089        31.575466703478977       -4.8152149252591592E-002   1.5559310790891345E-006
   11.875000000000000        2.1456732761628059        4.4184923416561057        2.0925482833178983        2.0592568267029110        31.575587758856287       -5.3124992875841985E-002   4.2131998720940089E-006
   12.125000000000000        2.1311808294366053        4.4185053751875802        2.0886279578132649        2.0732662917644151        31.575684491811245       -4.2552871665857583E-002   6.7660928366741757E-006
   12.375000000000000        2.0967351984749620        4.4184847261777502        2.0803506695198908        2.1073165221125785        31.575536100870739       -1.6384528935715226E-002   2.9671129677666386E-006
   12.625000000000000        2.0531849454343662        4.4184373330335855        2.0695694743785733        2.1519918809924996        31.575209252946269        1.6384528935715226E-002  -4.8327393380453998E-006
   12.875000000000000        2.0174480537446891        4.4184312400273438        2.0600009252360363        2.1901090496246258        31.575137152325773        4.2552871665857583E-002  -7.6703324309868037E-006
   13.125000000000000        2.0018942839173310        4.4185761161043642        2.0550192766798312        2.2071975283658505        31.576091896335392        5.3124992875841978E-002   1.3674474412805893E-005
   13.375000000000000        2.0069470293960663        4.4189160486052517        2.0550991790018949        2.2018100055992522        31.578336268643376        4.8152149252591592E-002   6.4152508857162616E-005
   13.625000000000000        2.0233677748166201        4.4192448934675364        2.0579472320992815        2.1841036261820701        31.580526904967400        3.4579457200174829E-002   1.1472330319195478E-004
   13.875000000000000        2.0405882280268961        4.4193389684093001        2.0608958324924282        2.1657181527067606        31.581142211250015        2.0307604578160811E-002   1.2904307922045888E-004
   14.125000000000000        2.0526881280287839        4.4191492828215475        2.0625653288375227        2.1528595707645857        31.579890542581548        9.8772009573204426E-003   1.0147272056393319E-004
   14.375000000000000        2.0588498880757089        4.4188596771024882        2.0628397024519471        2.1462757933938836        31.577959586545223        3.9898143962809668E-003   5.7432093723441824E-005
   14.625000000000000        2.0608350715561623        4.4186132654546473        2.0621662980889877        2.1440887369325461        31.576323762035127        1.3312264969214294E-003   2.0321920974453178E-005
   14.875000000000000        2.0606547979723762        4.4184913602280984        2.0610155080404970        2.1442171512330925        31.575511496783776        3.6070999485194488E-004   1.7729819208334163E-006
   15.125000000000000        2.0595994439350100        4.4184649958533591        2.0596755361261532        2.1453030631398917        31.575335482078298        7.6092175333595410E-005  -2.2537570130154450E-006
   15.375000000000000        2.0582615899954626        4.4184723363035969        2.0582725817878447        2.1467010596120968        31.575385001456105        1.0991815124019542E-005  -1.0936151517704218E-006
   15.625000000000000        2.0568492150255921        4.4184808388887289        2.0568496235665767        2.1481792668948403        31.575441503467907        4.0855037386824500E-007   1.9030683828802353E-007
   15.875000000000000        2.0554188471138093        4.4184822553824112        2.0554185072931825        2.1496748760278783        31.575450926604592       -3.3981445519485203E-007   4.0369462084299812E-007
   16.125000000000000        2.0539825296544034        4.4184804618066442        2.0539823986886221        2.1511772364298851        31.575439024733313       -1.3096815678047884E-007   1.3336625581672479E-007
   16.375000000000000        2.0525421920511571        4.4184793016331598        2.0525421617704360        2.1526862243116338        31.575431321590685       -3.0283793551774353E-008  -4.1370270764673478E-008
   16.625000000000000        2.0510978371779895        4.4184792762669174        2.0510978318979900        2.1542021039555221        31.575431151377316       -5.2801149176022349E-009  -4.5156637540344491E-008
   16.875000000000000        2.0496492347363189        4.4184795386052906        2.0496492339969441        2.1557247277826814        31.575432892640077       -7.3862496130835886E-010  -5.6318421037815369E-009
   17.125000000000000        2.0481962628966275        4.4184796316947992        2.0481962628114139        2.1572540247899226        31.575433511000551       -8.4909256163757932E-011   8.3858155974780857E-009
   17.375000000000000        2.0467388923897305        4.4184796013899348        2.0467388923817471        2.1587900722556261        31.575433310076008       -8.0941538182368170E-012   3.8180658634701103E-009
   17.625000000000000        2.0452771089422508        4.4184795715425729        2.0452771089417214        2.1603329701510021        31.575433111989970       -6.3995987780359920E-013  -6.7741856568659387E-010
   17.875000000000000        2.0438108839440101        4.4184795695644183        2.0438108839439710        2.1618827868447119        31.575433098880396       -4.1608076639947725E-014  -9.7434416090891318E-010
   18.125000000000000        2.0423401813060402        4.4184795753107293        2.0423401813060118        2.1634395757150844        31.575433137081550       -2.1742169485074604E-015  -1.0848655307427180E-010
   18.375000000000000        2.0408649658381499        4.4184795771749421        2.0408649658381428        2.1650033937254212        31.575433149524542       -8.6101663339873168E-017   1.7196377655182005E-010
   18.625000000000000        2.0393852038936959        4.4184795764667228        2.0393852038937004        2.1665743028981286        31.575433144884659       -2.0961667720651280E-018   6.4721117354338276E-011
   18.875000000000000        2.0379008616337990        4.4184795759394069        2.0379008616338012        2.1681523665469640        31.575433141440559        1.5468727534246558E-020  -1.5279333354101254E-011
   19.125000000000000        2.0364119044440567        4.4184795759629560        2.0364119044440558        2.1697376480271582        31.575433141654148        4.9793590664481890E-021  -1.2044143460343548E-011
   19.375000000000000        2.0349182971602708        4.4184795760691911        2.0349182971602700        2.1713302112596748        31.575433142419094        3.1857939949152504E-022   3.7791991758240329E-012
   19.625000000000000        2.0334200042319228        4.4184795760850708        2.0334200042319228        2.1729301211207703        31.575433142584394        1.3764826579810864E-023   6.3842264808045002E-012
   19.875000000000000        2.0319169897054632        4.4184795760698190        2.0319169897054632        2.1745374434367517        31.575433142540813        4.6102777066326040E-025   4.0349945606976689E-012
   20.125000000000000        2.0304092171784833        4.4184795760594628        2.0304092171784829        2.1761522449151962        31.575433142527345        1.2512444820880991E-026   3.0246916082887765E-012
   20.375000000000000        2.0288966497914598        4.4184795760626603        2.0288966497914598        2.1777745931596924        31.575433142603750        2.8009163221299942E-028   3.0011548801667232E-012
   20.625000000000000        2.0273792502187198        4.4184795760538229        2.0273792502187198        2.1794045566842719        31.575433142601998        5.2010171601419339E-030   2.8705926524708048E-012
   20.875000000000000        2.0258569806741380        4.4184795760653435        2.0258569806741380        2.1810422049610922        31.575433142736053        7.9900048795316989E-032   2.5868196473766147E-012
   21.125000000000000        2.0243298028814092        4.4184795760438353        2.0243298028814092        2.1826876083900055        31.575433142648677        1.0027404332644371E-033   2.3532287229954818E-012
   21.375000000000000        2.0227976781010235        4.4184795760831399        2.0227976781010235        2.1843408383932648        31.575433142962652        9.9592729949590693E-036   2.2444268665822165E-012
   21.625000000000000        2.0212605670607866        4.4184795760190445        2.0212605670607866        2.1860019672991342        31.575433142590995        7.1709035374561861E-038   2.2559731860383181E-012
   21.875000000000000        2.0197184300522184        4.4184795761294460        2.0197184300522184        2.1876710685930654        31.575433143381940        2.4705075319425914E-040   2.3154811401582265E-012
   22.125000000000000        2.0181712267408662        4.4184795759354998        2.0181712267408658        2.1893482165390288        31.575433142155056       -2.2489573514977698E-042   2.2613022565565188E-012
   22.375000000000000        2.0166189164673787        4.4184795762620981        2.0166189164673787        2.1910334868831782        31.575433144382572       -5.2159099425269842E-044   2.0210499940276350E-012
   22.625000000000000        2.0150614577052739        4.4184795756954607        2.0150614577052739        2.1927269556965117        31.575433140675432       -5.8299927616306351E-046   1.7257306694773433E-012
   22.875000000000000        2.0134988089672188        4.4184795766664031        2.0134988089672188        2.1944287014168973        31.575433147174504       -4.7282059177798568E-048   1.5334400416122662E-012
   23.125000000000000        2.0119309272215431        4.4184795749980861        2.0119309272215427        2.1961388013951164        31.575433136149730       -3.0351004380248801E-050   1.4201972931005002E-012
   23.375000000000000        2.0103577705849980        4.4184795778667061        2.0103577705849980        2.1978573378911372        31.575433155234620       -1.5913446478378990E-052   1.2687628725416289E-012
   23.625000000000000        2.0087792936686419        4.4184795729446007        2.0087792936686419        2.1995843878274512        31.575433122573362       -6.9004816082459602E-055   1.0862422072932532E-012
   23.875000000000000        2.0071954555624316        4.4184795813786257        2.0071954555624321        2.2013200404245299        31.575433178859871       -2.4808280075016393E-057   9.6811447747313650E-013
   24.125000000000000        2.0056062061978750        4.4184795665138985        2.0056062061978750        2.2030643667034844        31.575433083008296       -7.3503872580838212E-060   9.7699626167013776E-013
   24.375000000000000        2.0040115100693399        4.4184795899101941        2.0040115100693408        2.2048174712116833        31.575433251570345       -1.7624100967059811E-062   1.0120793092482927E-012
   24.625000000000000        2.0024111852774973        4.4184795440461651        2.0024111852774968        2.2065795359776983        31.575432964215562       -3.2668075129835316E-065   9.2059693201917980E-013
   24.875000000000000        2.0008056079452872        4.4184796337533445        2.0008056079452876        2.2083502846090375        31.575433324202564       -4.0531030100569249E-068   4.7517545453956700E-013


==> PERTSUBFRICTIONweno5GF_N100_2.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        2.1385300101368330        4.4184428936013660        2.1385300101365829        2.0661121764297605        31.575805757696980        4.0531030100567339E-068   3.7279956899283206E-011
  0.37500000000000000        2.1372800878438860        4.4184975316828483        2.1372800878437852        2.0673460426705264        31.575495185262870        3.2668075129834578E-065   4.0561776160075169E-011
  0.62500000000000000        2.1360704548115561        4.4184693731588451        2.1360704548116640        2.0685035754349017        31.575554071699333        1.7624100967059087E-062   4.8683279629813114E-011
  0.87500000000000000        2.1348410655768717        4.4184854532671451        2.1348410655768664        2.0697022951793485        31.575512216555136        7.3503872580836741E-060   6.1575189391760432E-011
   1.1250000000000000        2.1336190276521392        4.4184761221640620        2.1336190276521125        2.0708833511978875        31.575535822809112        2.4808280075015680E-057   4.2238212927259156E-011
   1.3750000000000000        2.1323881836445722        4.4184815780969613        2.1323881836445708        2.0720812523661141        31.575522250487573        6.9004816082457675E-055  -5.0244697291645934E-011
   1.6250000000000000        2.1311578639428168        4.4184784100107750        2.1311578639428364        2.0732759805208234        31.575530181918310        1.5913446478378707E-052  -2.3335111620781390E-011
   1.8750000000000000        2.1299226086177527        4.4184802540385268        2.1299226086177661        2.0744792492277897        31.575525581074213        3.0351004380248293E-050   5.3657966958553516E-010
   2.1250000000000000        2.1286855721253728        4.4184791786540618        2.1286855721253617        2.0756842797794852        31.575528261267984        4.7282059177797389E-048   9.4058094646243262E-010
   2.3750000000000000        2.1274448861127371        4.4184798107635119        2.1274448861127375        2.0768950770973618        31.575526687036422        5.8299927616304982E-046  -1.7362853377278498E-009
   2.6250000000000000        2.1262016112045838        4.4184794591814889        2.1262016112045874        2.0781093551510512        31.575527561608375        5.2159099425269175E-044  -6.8017107501816554E-009
   2.8750000000000000        2.1249551180733821        4.4184796502719799        2.1249551180733910        2.0793284586066969        31.575527086885494        2.2489573514977615E-042   1.5910512907169050E-009
   3.1250000000000000        2.1237057689118237        4.4184794381132857        2.1237057689118219        2.0805516012593914        31.575527613460931       -2.4705075319425175E-040   3.7341619130160097E-008
   3.3750000000000000        2.1224532715509641        4.4184795057042754        2.1224532715509268        2.0817794035463852        31.575527445952599       -7.1709035374559762E-038   3.9238404969665908E-008
   3.6250000000000000        2.1211975951826330        4.4184798827312006        2.1211975951826085        2.0830119234370010        31.575526509111274       -9.9592729949588889E-036  -1.2989499653670578E-007
   3.8750000000000000        2.1199387621773962        4.4184804684965027        2.1199387621775068        2.0842491053646168        31.575525063294588       -1.0027404332644201E-033  -3.5719431057401607E-007
   4.1250000000000000        2.1186775472233039        4.4184793022744770        2.1186775472234802        2.0854892751680985        31.575527958205363       -7.9900048795315719E-032   1.0806004979713180E-007
   4.3750000000000000        2.1174144407820048        4.4184751317749464        2.1174144407818996        2.0867313675935777        31.575538226255297       -5.2010171601418547E-030   1.7993462591014975E-006
   4.6250000000000000        2.1161471991509067        4.4184734834220478        2.1161471991501775        2.0879802147970663        31.575542345458178       -2.8009163221299538E-028   2.4772168534248351E-006
   4.8750000000000000        2.1148707086729166        4.4184868435596902        2.1148707086720919        2.0892467919873945        31.575509244456207       -1.2512444820880865E-026  -2.9448577341106841E-006
   5.1250000000000000        2.1135861928982713        4.4185120508751412        2.1135861928997159        2.0905284419986145        31.575446755839156       -4.6102777066325452E-025  -1.3229245259704925E-005
   5.3750000000000000        2.1123151858290781        4.4184962841192457        2.1123151858308891        2.0917788754974334        31.575486416680207       -1.3764826579810744E-023  -6.8199692737636042E-006
   5.6250000000000000        2.1110965606958683        4.4183440742284539        2.1110965606969181        2.0929142496281674        31.575861058612169       -3.1857939949152179E-022   5.5173868458435749E-005
   5.8750000000000000        2.1099444668274563        4.4180217306622085        2.1099444668257119        2.0939042710077591        31.576654042826529       -4.9793590664481649E-021   1.8692207165482699E-004
   6.1250000000000000        2.1088060829540884        4.4176605343241961        2.1088060829480968        2.0948633305138125        31.577547899966170       -1.5468727534247049E-020   3.3562251038476987E-004
   6.3750000000000000        2.1075774899792674        4.4175081141533310        2.1075774899760762        2.0960121917903169        31.577889167152129        2.0961667720650964E-018   3.9737631128122786E-004
   6.6250000000000000        2.1061875478022229        4.4177496515296282        2.1061875478125454        2.0975100988209454        31.577309523060034        8.6101663339872206E-017   3.0106327472090300E-004
   6.8750000000000000        2.1047051788968232        4.4182031040289429        2.1047051789036417        2.0992028471821795        31.576183244584954        2.1742169485074391E-015   1.1562627694949867E-004
   7.1250000000000000        2.1032658358881475        4.4185452461941788        2.1032658358792640        2.1008020815928705        31.575359200054713        4.1608076639947359E-014  -2.3461629002241580E-005
   7.3750000000000000        2.1019441518408151        4.4185862257270809        2.1019441518360753        2.1021425435474668        31.575240779357603        6.3995987780359486E-013  -4.1546642855383453E-005
   7.6250000000000000        2.1006792653382047        4.4184861000005258        2.1006792653501201        2.1033606476383606        31.575502750596318        8.0941538182367685E-012   5.3070939465271749E-007
   7.8750000000000000        2.0993870096025975        4.4184435338204011        2.0993870096933498        2.1046350737672599        31.575615793481333        8.4909256163757441E-011   1.8624857709870213E-005
   8.1250000000000000        2.0980573056535659        4.4184806092621542        2.0980573063858685        2.1059866178665723        31.575513505334868        7.3862496130835514E-010   2.6787904872094259E-006
   8.3750000000000000        2.0967306119554290        4.4185028144228804        2.0967306172351297        2.1073297586443998        31.575453958683958        5.2801149176022175E-009  -6.8232504388809900E-006
   8.6250000000000000        2.0954170634941494        4.4184867645858983        2.0954170937824790        2.1086431152962359        31.575501421988140        3.0283793551774287E-008   2.9666509027137522E-007
   8.8750000000000000        2.0940962034677741        4.4184790612976439        2.0940963344348504        2.1099694722568505        31.575523266828952        1.3096815678047868E-007   3.6743672158223717E-006
   9.1250000000000000        2.0927644087686290        4.4184875551770686        2.0927647485798220        2.1113162746114886        31.575495976917043        3.3981445519485208E-007  -2.4915892504751014E-007
   9.3750000000000000        2.0914339744184751        4.4184879777472039        2.0914335658695755        2.1126595588493378        31.575493560200744       -4.0855037386824495E-007  -5.1853261506806803E-007
   9.6250000000000000        2.0901156166559711        4.4184821557133915        2.0901046248433142        2.1139893508825396        31.575513251037901       -1.0991815124019542E-005   2.2397993428846519E-006
   9.8750000000000000        2.0888610587505680        4.4184815535097117        2.0887849665735927        2.1152587123931865        31.575515033255893       -7.6092175333595423E-005   2.5144959256984123E-006
   10.125000000000000        2.0878837496708651        4.4184817083500310        2.0875230396742070        2.1162489094707087        31.575510024198969       -3.6070999485194488E-004   2.1653571367075131E-006
   10.375000000000000        2.0877837589683348        4.4184800861717157        2.0864525324731020        2.1163494864827026        31.575514419877337       -1.3312264969214294E-003   2.8737741626372326E-006
   10.625000000000000        2.0898441758664723        4.4184808539928246        2.0858543614714673        2.1142633049022534        31.575516488185617       -3.9898143962809668E-003   2.8035242527479909E-006
   10.875000000000000        2.0960317834132396        4.4184826104121893        2.0861545824542649        2.1080227148128801        31.575511148974726       -9.8772009573204426E-003   2.0101709505837562E-006
   11.125000000000000        2.1079969339817022        4.4184834271876978        2.0876893294026471        2.0960578053772481        31.575505788032007       -2.0307604578160811E-002   1.4657881344248835E-006
   11.375000000000000        2.1247895739057285        4.4184849829975832        2.0902101167071647        2.0794929706299743        31.575503589167198       -3.4579457200174836E-002   9.3741356854692981E-007
   11.625000000000000        2.1406375688574246        4.4184865075150777        2.0924854196055080        2.0640983657390635        31.575502900288814       -4.8152149252591592E-002   5.2071695222366543E-007
   11.875000000000000        2.1456694238577558        4.4184866026894571        2.0925444309803236        2.0592578491136142        31.575500606108989       -5.3124992875841985E-002   3.6089482202683598E-007
   12.125000000000000        2.1311743450528651        4.4184862994733560        2.0886214733863682        2.0732636490895784        31.575498246973602       -4.2552871665857583E-002   2.8170909649460896E-007
   12.375000000000000        2.0967326276217015        4.4184863268912080        2.0803480986875700        2.1073198693484407        31.575500666983938       -1.6384528935715226E-002   3.9625970726930859E-007
   12.625000000000000        2.0531904096624634        4.4184862590876772        2.0695749385990112        2.1520099832425377        31.575504599843136        1.6384528935715226E-002   6.3148875906193780E-007
   12.875000000000000        2.0174564719737629        4.4184855625741584        2.0600093436381237        2.1901268374056930        31.575503707595747        4.2552871665857583E-002   7.4789664283869683E-007
   13.125000000000000        2.0018814136889271        4.4184846056827585        2.0550064065634137        2.2071660066690333        31.575500471886961        5.3124992875841978E-002   8.0424600890083298E-007
   13.375000000000000        2.0068838090419154        4.4184845452827162        2.0550359582955382        2.2016643541494543        31.575502095494844        4.8152149252591592E-002   9.3215470631236030E-007
   13.625000000000000        2.0232541729170892        4.4184853977551724        2.0578336301194664        2.1838508759354345        31.575508607885041        3.4579457200174829E-002   1.1214036610418532E-006
   13.875000000000000        2.0404603865424171        4.4184856400034676        2.0607679911210024        2.1654356385190372        31.575510818396253        2.0307604578160811E-002   1.2015947414845130E-006
   14.125000000000000        2.0525876685647049        4.4184842741689154        2.0624648695191685        2.1526409526009522        31.575501974656621        9.8772009573204426E-003   1.0132564849385517E-006
   14.375000000000000        2.0587932275763734        4.4184826464538327        2.0627830419690873        2.1461517296903234        31.575491217955452        3.9898143962809668E-003   7.7159438793827917E-007
   14.625000000000000        2.0608156766542312        4.4184836392767703        2.0621469031527848        2.1440460150504888        31.575497908364611        1.3312264969214294E-003   9.2701904330638740E-007
   14.875000000000000        2.0606545269954135        4.4184874468111870        2.0610152369984278        2.1442155339305140        31.575523236362724        3.6070999485194488E-004   1.5020049581870865E-006
   15.125000000000000        2.0596034159243986        4.4184888748506337        2.0596795081041641        2.1453105198351912        31.575532775570313        7.6092175333595410E-005   1.7182323754916240E-006
   15.375000000000000        2.0582634985410504        4.4184828622816150        2.0582744903457444        2.1467041830971207        31.575492906846502        1.0991815124019542E-005   8.1493043602165471E-007
   15.625000000000000        2.0568485562474144        4.4184743417460393        2.0568489647805901        2.1481767961227867        31.575436297254562        4.0855037386824500E-007  -4.6847133949867725E-007
   15.875000000000000        2.0554183636639225        4.4184769432390043        2.0554180238511015        2.1496727972070544        31.575453478913381       -3.3981445519485203E-007  -7.9755265947056841E-008
   16.125000000000000        2.0539849889843262        4.4184946679802568        2.0539848580449100        2.1511815771801079        31.575571251463479       -1.3096815678047884E-007   2.5926961786382208E-006
   16.375000000000000        2.0525468374551927        4.4185079232672937        2.0525468071982687        2.1526952967639765        31.575659638311102       -3.0283793551774353E-008   4.6040337648989293E-006
   16.625000000000000        2.0510998663885127        4.4184900528427979        2.0510998610974811        2.1542052267830054        31.575542196852947       -5.2801149176022349E-009   1.9840538856286116E-006
   16.875000000000000        2.0496447216364131        4.4184467921675248        2.0496447208769690        2.1557134977339665        31.575255038105780       -7.3862496130835886E-010  -4.5187317478934119E-006
   17.125000000000000        2.0481886140129495        4.4184290248629523        2.0481886138432417        2.1572373727601164        31.575129863023449       -8.4909256163757932E-011  -7.6404978623934028E-006
   17.375000000000000        2.0467441350740434        4.4185131105237883        2.0467441350213318        2.1588009143751252        31.575691526202288       -8.0941538182368170E-012   5.2465023787640064E-006
   17.625000000000000        2.0453166708393948        4.4187433747165699        2.0453166709630048        2.1604201629382196        31.577215814336789       -6.3995987780359920E-013   3.9561219725481322E-005
   17.875000000000000        2.0438930316903554        4.4190236600670998        2.0438930317836697        2.1620621000629550        31.579085280170649       -4.1608076639947725E-014   8.2146772001134849E-005
   18.125000000000000        2.0424514436295835        4.4192179213242282        2.0424514436385284        2.1636832225354228        31.580377202372489       -2.1742169485074604E-015   1.1126221505675105E-004
   18.375000000000000        2.0409756611239174        4.4192123131701742        2.0409756610305401        2.1652449840077024        31.580348938903704       -8.6101663339873168E-017   1.1069545773123579E-004
   18.625000000000000        2.0394694331755785        4.4190362365050593        2.0394694331199630        2.1667577676765886        31.579184620748688       -2.0961667720651280E-018   8.4229346603681421E-005
   18.875000000000000        2.0379495280211128        4.4188018837803584        2.0379495280245239        2.1682587439148451        31.577627157463962        1.5468727534246558E-020   4.8666372034489314E-005
   19.125000000000000        2.0364303944889830        4.4186019587881482        2.0364303944848854        2.1697780443240999        31.576300014182873        4.9793590664481890E-021   1.8490032882123586E-005
   19.375000000000000        2.0349201100495322        4.4184914369628174        2.0349201100951335        2.1713341056326270        31.575566063778020        3.1857939949152504E-022   1.8128930405758581E-006
   19.625000000000000        2.0334171780396582        4.4184610563660476        2.0334171780618107        2.1729240335794113        31.575363322994363        1.3764826579810864E-023  -2.8261858804334850E-006
   19.875000000000000        2.0319151307447534        4.4184672681167436        2.0319151307347432        2.1745333755420546        31.575404940059343        4.6102777066326040E-025  -1.8589566748161701E-006
   20.125000000000000        2.0304091017281407        4.4184788065344360        2.0304091017197150        2.1761519896342461        31.575481597946617        1.2512444820880991E-026  -1.1544731792767493E-007
   20.375000000000000        2.0288972175865769        4.4184833429028227        2.0288972175799298        2.1777758402808933        31.575511731713650        2.8009163221299942E-028   5.6779811830054427E-007
   20.625000000000000        2.0273796311894148        4.4184821047576275        2.0273796311880026        2.1794053944199416        31.575503527968142        5.2010171601419339E-030   3.8097356558353113E-007
   20.875000000000000        2.0258570259735129        4.4184798772302027        2.0258570259761450        2.1810423048579368        31.575488744579591        7.9900048795316989E-032   4.5301961737465035E-008
   21.125000000000000        2.0243297167770784        4.4184790046058930        2.0243297167786207        2.1826874189484218        31.575482949492510        1.0027404332644371E-033  -8.6101977547770048E-008
   21.375000000000000        2.0227976224225026        4.4184792063013187        2.0227976224224955        2.1843407157112109        31.575484286074119        9.9592729949590693E-036  -5.5676276478067166E-008
   21.625000000000000        2.0212605648186623        4.4184795608923224        2.0212605648181099        2.1860019622389792        31.575486639510455        7.1709035374561861E-038  -2.2398682908431056E-009
   21.875000000000000        2.0197184446110210        4.4184796725883073        2.0197184446107550        2.1876711005815874        31.575487381482432        2.4705075319425914E-040   1.4561118089062575E-008
   22.125000000000000        2.0181712339078786        4.4184796233713044        2.0181712339079323        2.1893482322685922        31.575487055172314       -2.2489573514977698E-042   7.1692736192119355E-009
   22.375000000000000        2.0166189156582877        4.4184795707551627        2.0166189156583956        2.1910334850317099        31.575486705983558       -5.2159099425269842E-044  -8.0706996641310980E-010
   22.625000000000000        2.0150614554785675        4.4184795607664862        2.0150614554785968        2.1927269507109148        31.575486639652311       -5.8299927616306351E-046  -2.2249806441720921E-009
   22.875000000000000        2.0134988082847589        4.4184795719806660        2.0134988082847394        2.1944286998334754        31.575486714110117       -4.7282059177798568E-048  -6.8092642635519951E-010
   23.125000000000000        2.0119309275277764        4.4184795768744349        2.0119309275277590        2.1961388019934200        31.575486746651418       -3.0351004380248801E-050   3.0765345826466728E-010
   23.375000000000000        2.0103577708736564        4.4184795796291665        2.0103577708736560        2.1978573384522448        31.575486764987783       -1.5913446478378990E-052   2.8992719336429218E-010
   23.625000000000000        2.0087792936995879        4.4184795730009396        2.0087792936995927        2.1995843878216204        31.575486720993123       -6.9004816082459602E-055   3.2032154706485017E-011
   23.875000000000000        2.0071954555047826        4.4184795808521748        2.0071954555047844        2.2013200402254767        31.575486773394807       -2.4808280075016393E-057  -5.6680882210002892E-011
   24.125000000000000        2.0056062061724362        4.4184795662066234        2.0056062061724358        2.2030643665782184        31.575486678982376       -7.3503872580838212E-060  -2.4461765946170999E-011
   24.375000000000000        2.0040115100758560        4.4184795898206586        2.0040115100758560        2.2048174711598345        31.575486848975316       -1.7624100967059811E-062   7.5282002853782615E-012
   24.625000000000000        2.0024111852862561        4.4184795439756863        2.0024111852862556        2.2065795359328488        31.575486561736454       -3.2668075129835316E-065   9.6793684178919648E-012
   24.875000000000000        2.0008056079467940        4.4184796336347416        2.0008056079467935        2.2083502845480987        31.575486921402149       -4.0531030100569249E-068   1.9819701435608295E-012


==> PERTSUBFRICTIONweno5GF_N100_3.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        2.1385300122048001        4.4184428928561257        2.1385300122048139        2.0661121740815136        31.575805789058908        4.0531030100567339E-068   2.1052470877691576E-009
  0.37500000000000000        2.1372800881236831        4.4184975343192097        2.1372800881239225        2.0673460436330657        31.575495200758443        3.2668075129834578E-065   3.2035885055847757E-010
  0.62500000000000000        2.1360704487580096        4.4184693896682790        2.1360704487580722        2.0685035890264141        31.575554039138776        1.7624100967059087E-062  -6.0048632732900842E-009
  0.87500000000000000        2.1348410564340607        4.4184854763808428        2.1348410564340403        2.0697023148696982        31.575512160349831        7.3503872580836741E-060  -9.0812357633751617E-009
   1.1250000000000000        2.1336190433376467        4.4184760825203515        2.1336190433376534        2.0708833173933581        31.575535920109729        2.4808280075015680E-057   1.5727745772409207E-008
   1.3750000000000000        2.1323882460884795        4.4184814215370656        2.1323882460884325        2.0720811182682151        31.575522638682127        6.9004816082457675E-055   6.2393662680904072E-008
   1.6250000000000000        2.1311578876487789        4.4184783507714522        2.1311578876487509        2.0732759296619832        31.575530326369638        1.5913446478378707E-052   2.3682626970611409E-008
   1.8750000000000000        2.1299223851131779        4.4184808117333665        2.1299223851131801        2.0744797287524994        31.575524186282447        3.0351004380248293E-050  -2.2296799517818044E-007
   2.1250000000000000        2.1286851386383905        4.4184802580068698        2.1286851386384855        2.0756852095245404        31.575525571985473        4.7282059177797389E-048  -4.3254640136325406E-007
   2.3750000000000000        2.1274451017666309        4.4184792707294527        2.1274451017667673        2.0768946127257046        31.575528039092525        5.8299927616304982E-046   2.1391760851585673E-007
   2.6250000000000000        2.1262036751354958        4.4184743237822932        2.1262036751353808        2.0781049226157946        31.575540335525183        5.2159099425269175E-044   2.0571292012050435E-006
   2.8750000000000000        2.1249579138214885        4.4184727199300289        2.1249579138209409        2.0793224614911252        31.575544324081825        2.2489573514977615E-042   2.7973391576452400E-006
   3.1250000000000000        2.1237035407762015        4.4184849838268567        2.1237035407756970        2.0805563954628905        31.575513734348519       -2.4705075319425175E-040  -2.1907940030985174E-006
   3.3750000000000000        2.1224406554709314        4.4185107739236669        2.1224406554715634        2.0818065101287733        31.575449743870180       -7.1709035374559762E-038  -1.2576841627698343E-005
   3.6250000000000000        2.1211852463105378        4.4185103335742477        2.1211852463120207        2.0830384056513003        31.575450711595838       -9.9592729949588889E-036  -1.2478767091650411E-005
   3.8750000000000000        2.1199679746717792        4.4184081873629122        2.1199679746729845        2.0841862896743799        31.575705027359025       -1.0027404332644201E-033   2.8855300072461176E-005
   4.1250000000000000        2.1188079261371278        4.4181572308022643        2.1188079261361592        2.0852089405103165        31.576325172842054       -7.9900048795315719E-032   1.3048697387363362E-004
   4.3750000000000000        2.1176775676291322        4.4178274042841092        2.1176775676251522        2.0861662189883372        31.577144881970050       -5.2010171601418547E-030   2.6492619338647216E-004
   4.6250000000000000        2.1165047290898604        4.4175934581878575        2.1165047290892161        2.0872117115949838        31.577707573804350       -2.8009163221299538E-028   3.6000715580719600E-004
   4.8750000000000000        2.1152133163863236        4.4176483672024851        2.1152133163889930        2.0885119874066023        31.577578516427447       -1.2512444820880865E-026   3.3966285567288423E-004
   5.1250000000000000        2.1138057298050859        4.4179766833604255        2.1138057298057373        2.0900580507643722        31.576746470146208       -4.6102777066325452E-025   2.0630766155482760E-004
   5.3750000000000000        2.1123706198330150        4.4183663976933278        2.1123706198363688        2.0916624934106842        31.575787058933660       -1.3764826579810744E-023   4.8614034663163608E-005
   5.6250000000000000        2.1110028680511412        4.4185820277297179        2.1110028680522799        2.0931198600599834        31.575265439082354       -3.1857939949152179E-022  -3.8518776268592347E-005
   5.8750000000000000        2.1097247824530028        4.4185678941850961        2.1097247824454528        2.0943811870284441        31.575302920681370       -4.9793590664481649E-021  -3.2762302798694520E-005
   6.1250000000000000        2.1084752530996713        4.4184746708660558        2.1084752530982733        2.0955781503086390        31.575525756822088       -1.5468727534247049E-020   4.7926559676447766E-006
   6.3750000000000000        2.1071974975255672        4.4184446898740433        2.1071974975318937        2.0968346322887643        31.575604420246165        2.0961667720650964E-018   1.7383857580988149E-005
   6.6250000000000000        2.1058898440609175        4.4184793346950970        2.1058898440613083        2.0981531142992971        31.575520907398314        8.6101663339872206E-017   3.3595334154590262E-006
   6.8750000000000000        2.1045830823031366        4.4185027195776909        2.1045830822991167        2.0994669950176208        31.575459549638762        2.1742169485074391E-015  -6.4703167370616654E-006
   7.1250000000000000        2.1032875892253609        4.4184909681437397        2.1032875892263441        2.1007545476852503        31.575487889805387        4.1608076639947359E-014  -1.7082917889155169E-006
   7.3750000000000000        2.1019891729633842        4.4184788026979760        2.1019891729658244        2.1020464137180741        31.575520819456251        6.3995987780359486E-013   3.4744797137165051E-006
   7.6250000000000000        2.1006803225006929        4.4184833784099498        2.1006803225078889        2.1033582935371604        31.575509409161015        8.0941538182367685E-012   1.5878718828687965E-006
   7.8750000000000000        2.0993679732107440        4.4184879189698965        2.0993679732947053        2.1046753000666771        31.575496223551728        8.4909256163757441E-011  -4.1153414365169283E-007
   8.1250000000000000        2.0980560631003620        4.4184835320617655        2.0980560638399162        2.1059892582367201        31.575507669994423        7.3862496130835514E-010   1.4362372833254256E-006
   8.3750000000000000        2.0967405737140945        4.4184796251127603        2.0967405789945839        2.1073086868760846        31.575518611609589        5.2801149176022175E-009   3.1385082266410791E-006
   8.6250000000000000        2.0954195096522481        4.4184804820371486        2.0954195399352646        2.1086376554574313        31.575515724031746        3.0283793551774287E-008   2.7428231890169741E-006
   8.8750000000000000        2.0940948803890400        4.4184813263682079        2.0940950113571355        2.1099718870177657        31.575512889906591        1.3096815678047868E-007   2.3512884816945245E-006
   9.1250000000000000        2.0927671285032505        4.4184811763693430        2.0927674683183062        2.1113104827541296        31.575514093765999        3.3981445519485208E-007   2.4705756964671366E-006
   9.3750000000000000        2.0914364658883056        4.4184824586245153        2.0914360573378246        2.1126544031768830        31.575511446387040       -4.0855037386824495E-007   1.9729372153776126E-006
   9.6250000000000000        2.0901144818933060        4.4184844620664299        2.0901034900777611        2.1139916020591065        31.575505968283313       -1.0991815124019542E-005   1.1050366777176635E-006
   9.8750000000000000        2.0888591755845476        4.4184855880036213        2.0887830834094032        2.1152625507979343        31.575503167109165       -7.6092175333595423E-005   6.3132990524294996E-007
   10.125000000000000        2.0878819995175930        4.4184861927276282        2.0875212895230071        2.1162528312182607        31.575502318128034       -3.6070999485194488E-004   4.1520386462323700E-007
   10.375000000000000        2.0877811526781520        4.4184865467355570        2.0864499261810185        2.1163552228961700        31.575501508296117       -1.3312264969214294E-003   2.6748397985443262E-007
   10.625000000000000        2.0898417007687895        4.4184863437754167        2.0858518863723585        2.1142684358099295        31.575501658224336       -3.9898143962809668E-003   3.2842656993992136E-007
   10.875000000000000        2.0960302982289218        4.4184858970458247        2.0861530972717972        2.1080257765263095        31.575502918669347       -9.8772009573204426E-003   5.2498663283273572E-007
   11.125000000000000        2.1079961655157384        4.4184855371855809        2.0876885609376421        2.0960595704427400        31.575504135434944       -2.0307604578160811E-002   6.9732217067297597E-007
   11.375000000000000        2.1247894816758093        4.4184851683938957        2.0902100244754700        2.0794931481439383        31.575504938746260       -3.4579457200174836E-002   8.4518364928953815E-007
   11.625000000000000        2.1406380084844097        4.4184848703770943        2.0924858592318105        2.0640971770399283        31.575505557176513       -4.8152149252591592E-002   9.6034393726185385E-007
   11.875000000000000        2.1456700845456296        4.4184847491827561        2.0925450916699169        2.0592563512013577        31.575506080716085       -5.3124992875841985E-002   1.0215826957704621E-006
   12.125000000000000        2.1311751174906037        4.4184846782956049        2.0886222458247214        2.0732621369463677        31.575506400090564       -4.2552871665857583E-002   1.0541468351554784E-006
   12.375000000000000        2.0967332979367113        4.4184846110223255        2.0803487690009019        2.1073183772919064        31.575506454997043       -1.6384528935715226E-002   1.0665747169902318E-006
   12.625000000000000        2.0531908426765195        4.4184845947917477        2.0695753716122796        2.1520087187959849        31.575506511173334        1.6384528935715226E-002   1.0645028152289626E-006
   12.875000000000000        2.0174567876320308        4.4184846032764549        2.0600096592979495        2.1901260192357737        31.575506664439526        4.2552871665857583E-002   1.0635549108073405E-006
   13.125000000000000        2.0018816729606113        4.4184845969726592        2.0550066658363968        2.2071657164620766        31.575506699766219        5.3124992875841978E-002   1.0635176930229306E-006
   13.375000000000000        2.0068839413347996        4.4184845886315953        2.0550360905873597        2.2016642306144893        31.575506672498467        4.8152149252591592E-002   1.0644475905152717E-006
   13.625000000000000        2.0232541230099521        4.4184845964555466        2.0578335802101910        2.1838505337542786        31.575506770557965        3.4579457200174829E-002   1.0714965239522201E-006
   13.875000000000000        2.0404602630414903        4.4184846026062674        2.0607678676196524        2.1654352611700087        31.575506853480853        2.0307604578160811E-002   1.0780938146659480E-006
   14.125000000000000        2.0525877352504565        4.4184845928615797        2.0624649362077059        2.1526410379345453        31.575506812458311        9.8772009573204426E-003   1.0799422365259659E-006
   14.375000000000000        2.0587935393418539        4.4184845957317318        2.0627833537381637        2.1461523515098757        31.575506869807967        3.9898143962809668E-003   1.0833598684811818E-006
   14.625000000000000        2.0608158382327972        4.4184846187520934        2.0621470647298050        2.1440463222281152        31.575507055366028        1.3312264969214294E-003   1.0885976093888416E-006
   14.875000000000000        2.0606541137492820        4.4184846137773315        2.0610148237440731        2.1442145890936506        31.575507048639953        3.6070999485194488E-004   1.0887588266506043E-006
   15.125000000000000        2.0596027828953374        4.4184845828763351        2.0596788750705515        2.1453090953122533        31.575506875352652        7.6092175333595410E-005   1.0852033143216033E-006
   15.375000000000000        2.0582637723209647        4.4184846009081120        2.0582747641361765        2.1467047422819281        31.575507023029882        1.0991815124019542E-005   1.0887103503165463E-006
   15.625000000000000        2.0568501234487133        4.4184846628114425        2.0568505319992774        2.1481801772721489        31.575507461019669        4.0855037386824500E-007   1.0987299594589217E-006
   15.875000000000000        2.0554195411993321        4.4184846515299618        2.0554192013847881        2.1496753158974973        31.575507413998487       -3.3981445519485203E-007   1.0977801436773404E-006
   16.125000000000000        2.0539834792583571        4.4184845488896958        2.0539833482898806        2.1511782317176533        31.575506758282934       -1.3096815678047884E-007   1.0829702095094262E-006
   16.375000000000000        2.0525433149526200        4.4184845350562298        2.0525432846688303        2.1526875963434815        31.575506691780383       -3.0283793551774353E-008   1.0815311921597015E-006
   16.625000000000000        2.0510989909369348        4.4184847109029004        2.0510989856573230        2.1542035418226271        31.575507884504361       -5.2801149176022349E-009   1.1086023077311324E-006
   16.875000000000000        2.0496503671359876        4.4184848280036606        2.0496503663976462        2.1557261174153073        31.575508687260225       -7.3862496130835886E-010   1.1267678265980408E-006
   17.125000000000000        2.0481973448808191        4.4184845828371389        2.0481973447952631        2.1572553025115644        31.575507083940877       -8.4909256163757932E-011   1.0903700071729361E-006
   17.375000000000000        2.0467399240052662        4.4184842145156962        2.0467399239962543        2.1587912380509122        31.575504660778918       -8.0941538182368170E-012   1.0354336015261367E-006
   17.625000000000000        2.0452781743680672        4.4184844057797719        2.0452781743678581        2.1603342084002324        31.575505952225917       -6.3995987780359920E-013   1.0647483978942773E-006
   17.875000000000000        2.0438120721083228        4.4184852159904553        2.0438120721101924        2.1618842927378710        31.575511355607208       -4.1608076639947725E-014   1.1871899685544918E-006
   18.125000000000000        2.0423414081729092        4.4184854764896109        2.0423414081736588        2.1634411655227690        31.575513111497045       -2.1742169485074604E-015   1.2267583824332462E-006
   18.375000000000000        2.0408659970106586        4.4184841764318143        2.0408659970079785        2.1650045534060531        31.575504502610759       -8.6101663339873168E-017   1.0313444724907583E-006
   18.625000000000000        2.0393859965854486        4.4184825887648937        2.0393859965818972        2.1665749378229746        31.575493975943040       -2.0961667720651280E-018   7.9275647379972725E-007
   18.875000000000000        2.0379018010328771        4.4184835591265443        2.0379018010344541        2.1681533216635214        31.575500430885505        1.5468727534246558E-020   9.3938379874813904E-007
   19.125000000000000        2.0364134010436827        4.4184872562250241        2.0364134010510511        2.1697398249262219        31.575525005511661        4.9793590664481890E-021   1.4965875818617747E-006
   19.375000000000000        2.0349200323486327        4.4184888407466127        2.0349200323525851        2.1713329126081153        31.575535565864776        3.1857939949152504E-022   1.7351921410835303E-006
   19.625000000000000        2.0334209556143601        4.4184836304994635        2.0334209556060765        2.1729310983359595        31.575501013946344        1.3764826579810864E-023   9.5138882150180848E-007
   19.875000000000000        2.0319167219266601        4.4184755403938736        2.0319167219124541        2.1745357438374513        31.575447269458284        4.6102777066326040E-025  -2.6777476813677481E-007
   20.125000000000000        2.0304090511683088        4.4184762182185695        2.0304090511671569        2.1761507690645385        31.575451718551825        1.2512444820880991E-026  -1.6600714980441467E-007
   20.375000000000000        2.0288986709932493        4.4184907577447756        2.0288986710139998        2.1777779348982498        31.575548219687843        2.8009163221299942E-028   2.0212047906476016E-006
   20.625000000000000        2.0273834574487108        4.4185051993637368        2.0273834574715077        2.1794126726417611        31.575644378922725        5.2010171601419339E-030   4.2072328616526988E-006
   20.875000000000000        2.0258598387814160        4.4184960909938722        2.0258598387805198        2.1810472799793219        31.575584380550406        7.9900048795316989E-032   2.8581098647784131E-006
   21.125000000000000        2.0243272195276107        4.4184594997364384        2.0243272195101061        2.1826804762593786        31.575342465471330        1.0027404332644371E-033  -2.5833514452067163E-006
   21.375000000000000        2.0227903046856022        4.4184293839396425        2.0227903046351914        2.1843239872969571        31.575138422908392        9.9592729949590693E-036  -7.3734131769143119E-006
   21.625000000000000        2.0212583254549177        4.4184627582277329        2.0212583254099434        2.1859960710313948        31.575361308615527        7.1709035374561861E-038  -2.2416036129513373E-006
   21.875000000000000        2.0197385893238646        4.4186126774454237        2.0197385893811246        2.1877151335543195        31.576354290255502        2.4705075319425914E-040   2.0159273961706248E-005
   22.125000000000000        2.0182265032696036        4.4188463543915466        2.0182265033271620        2.1894699864133886        31.577906190679037       -2.2489573514977698E-042   5.5276530998682460E-005
   22.375000000000000        2.0167080458214262        4.4190689174080209        2.0167080458549784        2.1912288824660284        31.579391987322968       -5.2159099425269842E-044   8.9129356068529120E-005
   22.625000000000000        2.0151674189964370        4.4191827542272639        2.0151674190078039        2.1929606009886773        31.580147378771635       -5.8299927616306351E-046   1.0596129288886758E-004
   22.875000000000000        2.0135968024292046        4.4191279750277195        2.0135968023454009        2.1946439174735151        31.579792332489454       -4.7282059177798568E-048   9.7993463519241431E-005
   23.125000000000000        2.0120029455498418        4.4189560431285706        2.0120029455288582        2.1962970048357167        31.578653265617120       -3.0351004380248801E-050   7.2018329718925855E-005
   23.375000000000000        2.0103985939076474        4.4187501258075708        2.0103985939085782        2.1979472822948027        31.577285830737740       -1.5913446478378990E-052   4.0823323918193211E-005
   23.625000000000000        2.0087944720628848        4.4185801319462383        2.0087944720577209        2.1996178271940878        31.576157743668748       -6.9004816082459602E-055   1.5178395329051853E-005
   23.875000000000000        2.0071963779735142        4.4184856053074268        2.0071963780070781        2.2013220300483898        31.575530213016503       -2.4808280075016393E-057   9.2241205074117261E-007
   24.125000000000000        2.0056030583172442        4.4184588589558667        2.0056030583346467        2.2030574996906291        31.575351912905642       -7.3503872580838212E-060  -3.1478796538308984E-006
   24.375000000000000        2.0040093413270692        4.4184651459645634        2.0040093413223383        2.2048126497343450        31.575394069746391       -1.7624100967059811E-062  -2.1687412585791321E-006
   24.625000000000000        2.0024109650106432        4.4184779049119465        2.0024109650034463        2.2065789601085561        31.575479030029591       -3.2668075129835316E-065  -2.2026593349266932E-007
   24.875000000000000        2.0008060447331966        4.4184837445747336        2.0008060447285576        2.2083518570839731        31.575514500665918       -4.0531030100569249E-068   4.3678838457239522E-007


==> PERTSUBFRICTIONweno5noGF_N100_0.dat <==
x                       h                         u                           b                      eta                         DH                       pert
  0.12500000000000000        2.1385469681850973        2.0652575851692929        4.0531030100567339E-068   2.1385469681850973        1.1385469681850973        0.0000000000000000     
  0.37500000000000000        2.1375014740049627        2.0667035852384119        3.2668075129834582E-065   2.1375014740049627        1.1375014740049627        0.0000000000000000     
  0.62500000000000000        2.1362131618981897        2.0681352264666519        1.7624100967059087E-062   2.1362131618981897        1.1362131618981897        0.0000000000000000     
  0.87500000000000000        2.1350102401391680        2.0692856387220724        7.3503872580836741E-060   2.1350102401391680        1.1350102401391680        0.0000000000000000     
   1.1250000000000000        2.1337844805791493        2.0704715382422378        2.4808280075015680E-057   2.1337844805791493        1.1337844805791493        0.0000000000000000     
   1.3750000000000000        2.1325522544251423        2.0716717907218563        6.9004816082457675E-055   2.1325522544251423        1.1325522544251423        0.0000000000000000     
   1.6250000000000000        2.1313228432755644        2.0728649850444829        1.5913446478378707E-052   2.1313228432755644        1.1313228432755644        0.0000000000000000     
   1.8750000000000000        2.1300896293135150        2.0740644346704169        3.0351004380248288E-050   2.1300896293135150        1.1300896293135150        0.0000000000000000     
   2.1250000000000000        2.1288532510434246        2.0752685849114485        4.7282059177797383E-048   2.1288532510434246        1.1288532510434246        0.0000000000000000     
   2.3750000000000000        2.1276141245458895        2.0764765209096319        5.8299927616304982E-046   2.1276141245458895        1.1276141245458895        0.0000000000000000     
   2.6250000000000000        2.1263718199400721        2.0776891632279288        5.2159099425269175E-044   2.1263718199400721        1.1263718199400721        0.0000000000000000     
   2.8750000000000000        2.1251262768460224        2.0789066388724886        2.2489573514977615E-042   2.1251262768460224        1.1251262768460224        0.0000000000000000     
   3.1250000000000000        2.1238774756235532        2.0801289873788988       -2.4705075319425175E-040   2.1238774756235532        1.1238774756235532        0.0000000000000000     
   3.3750000000000000        2.1226254103581601        2.0813562195359987       -7.1709035374559762E-038   2.1226254103581601        1.1226254103581601        0.0000000000000000     
   3.6250000000000000        2.1213701418814748        2.0825882032635246       -9.9592729949588889E-036   2.1213701418814748        1.1213701418814748        0.0000000000000000     
   3.8750000000000000        2.1201117589804754        2.0838247470785047       -1.0027404332644201E-033   2.1201117589804754        1.1201117589804754        0.0000000000000000     
   4.1250000000000000        2.1188503504882701        2.0850656594175523       -7.9900048795315730E-032   2.1188503504882701        1.1188503504882701        0.0000000000000000     
   4.3750000000000000        2.1175859891584761        2.0863107838977544       -5.2010171601418344E-030   2.1175859891584761        1.1175859891584761        0.0000000000000000     
   4.6250000000000000        2.1163187194400823        2.0875600240268075       -2.8009163221299543E-028   2.1163187194400823        1.1163187194400823        0.0000000000000000     
   4.8750000000000000        2.1150485507765446        2.0888133597747474       -1.2512444820880865E-026   2.1150485507765446        1.1150485507765446        0.0000000000000000     
   5.1250000000000000        2.1137754497157371        2.0900708603501035       -4.6102777066325452E-025   2.1137754497157371        1.1137754497157371        0.0000000000000000     
   5.3750000000000000        2.1124993367756941        2.0913326976752891       -1.3764826579810747E-023   2.1124993367756941        1.1124993367756941        0.0000000000000000     
   5.6250000000000000        2.1112200892763413        2.0925991283035068       -3.1857939949152184E-022   2.1112200892763413        1.1112200892763413        0.0000000000000000     
   5.8750000000000000        2.1099375672978344        2.0938704577139737       -4.9793590664481649E-021   2.1099375672978344        1.1099375672978344        0.0000000000000000     
   6.1250000000000000        2.1086516379277920        2.0951469529411861       -1.5468727534247049E-020   2.1086516379277920        1.1086516379277920        0.0000000000000000     
   6.3750000000000000        2.1073622194195281        2.0964288074911002        2.0961667720650964E-018   2.1073622194195281        1.1073622194195281        0.0000000000000000     
   6.6250000000000000        2.1060692721932157        2.0977160571887832        8.6101663339872206E-017   2.1060692721932157        1.1060692721932157        0.0000000000000000     
   6.8750000000000000        2.1047728364404548        2.0990086769681597        2.1742169485074391E-015   2.1047728364404570        1.1047728364404570        0.0000000000000000     
   7.1250000000000000        2.1034729457561352        2.1003064613399540        4.1608076639947353E-014   2.1034729457561769        1.1034729457561769        0.0000000000000000     
   7.3750000000000000        2.1021697310507474        2.1016093260926008        6.3995987780359475E-013   2.1021697310513874        1.1021697310513874        0.0000000000000000     
   7.6250000000000000        2.1008631943847798        2.1029168924600881        8.0941538182367685E-012   2.1008631943928737        1.1008631943928739        0.0000000000000000     
   7.8750000000000000        2.0995535516238140        2.1042293016871376        8.4909256163757441E-011   2.0995535517087234        1.0995535517087234        0.0000000000000000     
   8.1250000000000000        2.0982405938822546        2.1055459214294276        7.3862496130835514E-010   2.0982405946208798        1.0982405946208795        0.0000000000000000     
   8.3750000000000000        2.0969247274059404        2.1068676901501715        5.2801149176022109E-009   2.0969247326860554        1.0969247326860554        0.0000000000000000     
   8.6250000000000000        2.0956051041309540        2.1081932472070419        3.0283793551774287E-008   2.0956051344147477        1.0956051344147477        0.0000000000000000     
   8.8750000000000000        2.0942826851641758        2.1095258619961053        1.3096815678047868E-007   2.0942828161323326        1.0942828161323326        0.0000000000000000     
   9.1250000000000000        2.0930571332483847        2.1107585923794914        3.3981445519485208E-007   2.0930574730628400        1.0930574730628400        1.0215171333705086E-004
   9.3750000000000000        2.0924510088983928        2.1113751791842907       -4.0855037386824500E-007   2.0924506003480188        1.0924506003480188        8.2353426200709734E-004
   9.6250000000000000        2.0911319532022645        2.1126953234103105       -1.0991815124019547E-005   2.0911209613871407        1.0911209613871404        8.2353426200709734E-004
   9.8750000000000000        2.0891740128490808        2.1146744738228538       -7.6092175333595410E-005   2.0890979206737472        1.0890979206737472        1.0215171333705086E-004
   10.125000000000000        2.0880788337331468        2.1157334568777220       -3.6070999485194482E-004   2.0877181237382949        1.0877181237382949        0.0000000000000000     
   10.375000000000000        2.0878292841487003        2.1162714661990045       -1.3312264969214287E-003   2.0864980576517786        1.0864980576517789        0.0000000000000000     
   10.625000000000000        2.0897346856621386        2.1145868872248910       -3.9898143962809668E-003   2.0857448712658577        1.0857448712658577        0.0000000000000000     
   10.875000000000000        2.0961504778967384        2.1077635256202023       -9.8772009573204426E-003   2.0862732769394179        1.0862732769394179        0.0000000000000000     
   11.125000000000000        2.1080420015661230        2.0959033873830348       -2.0307604578160814E-002   2.0877343969879623        1.0877343969879623        0.0000000000000000     
   11.375000000000000        2.1244780256008520        2.0804205252274470       -3.4579457200174836E-002   2.0898985684006770        1.0898985684006772        0.0000000000000000     
   11.625000000000000        2.1407527039646137        2.0646619858425068       -4.8152149252591599E-002   2.0926005547120221        1.0926005547120221        0.0000000000000000     
   11.875000000000000        2.1479067689541598        2.0537857245079945       -5.3124992875841978E-002   2.0947817760783178        1.0947817760783178        0.0000000000000000     
   12.125000000000000        2.1330775999613447        2.0690695752086459       -4.2552871665857583E-002   2.0905247282954873        1.0905247282954871        0.0000000000000000     
   12.375000000000000        2.0975155496119009        2.1052583366351834       -1.6384528935715226E-002   2.0811310206761857        1.0811310206761857        0.0000000000000000     
   12.625000000000000        2.0544600166904141        2.1481353706010058        1.6384528935715226E-002   2.0708445456261293        1.0708445456261293        0.0000000000000000     
   12.875000000000000        2.0185512049055223        2.1881123112106393        4.2552871665857583E-002   2.0611040765713797        1.0611040765713800        0.0000000000000000     
   13.125000000000000        2.0023964020661098        2.2043616342486150        5.3124992875841978E-002   2.0555213949419517        1.0555213949419517        0.0000000000000000     
   13.375000000000000        2.0068571855859068        2.2030305936646273        4.8152149252591592E-002   2.0550093348384983        1.0550093348384983        0.0000000000000000     
   13.625000000000000        2.0226259654142598        2.1857643166016905        3.4579457200174836E-002   2.0572054226144347        1.0572054226144347        0.0000000000000000     
   13.875000000000000        2.0384790425624999        2.1658578126168857        2.0307604578160814E-002   2.0587866471406606        1.0587866471406606        0.0000000000000000     
   14.125000000000000        2.0523295627243878        2.1569824082037292        9.8772009573204426E-003   2.0622067636817083        1.0622067636817083        0.0000000000000000     
   14.375000000000000        2.0584830133366134        2.1484481923973933        3.9898143962809668E-003   2.0624728277328943        1.0624728277328943        0.0000000000000000     
   14.625000000000000        2.0595083504987648        2.1420862671302987        1.3312264969214285E-003   2.0608395769956864        1.0608395769956862        0.0000000000000000     
   14.875000000000000        2.0607470189679535        2.1435550928742617        3.6070999485194488E-004   2.0611077289628055        1.0611077289628055        0.0000000000000000     
   15.125000000000000        2.0604510214923732        2.1460021910380158        7.6092175333595410E-005   2.0605271136677068        1.0605271136677068        0.0000000000000000     
   15.375000000000000        2.0586684663997845        2.1466566511441325        1.0991815124019547E-005   2.0586794582149084        1.0586794582149084        0.0000000000000000     
   15.625000000000000        2.0566961970648081        2.1469036513282949        4.0855037386824500E-007   2.0566966056151821        1.0566966056151821        0.0000000000000000     
   15.875000000000000        2.0552248238844064        2.1483102452918041       -3.3981445519485208E-007   2.0552244840699512        1.0552244840699512        0.0000000000000000     
   16.125000000000000        2.0543086626154641        2.1509970632212387       -1.3096815678047884E-007   2.0543085316473073        1.0543085316473073        0.0000000000000000     
   16.375000000000000        2.0530923102089300        2.1530240561225154       -3.0283793551774353E-008   2.0530922799251363        1.0530922799251365        0.0000000000000000     
   16.625000000000000        2.0512926173929156        2.1538191002157947       -5.2801149176022283E-009   2.0512926121128006        1.0512926121128006        0.0000000000000000     
   16.875000000000000        2.0495117166595667        2.1546185689173476       -7.3862496130835907E-010   2.0495117159209415        1.0495117159209417        0.0000000000000000     
   17.125000000000000        2.0481764132399212        2.1564173489125733       -8.4909256163757932E-011   2.0481764131550118        1.0481764131550120        0.0000000000000000     
   17.375000000000000        2.0470749770962229        2.1587441853639571       -8.0941538182368154E-012   2.0470749770881289        1.0470749770881287        0.0000000000000000     
   17.625000000000000        2.0456522314852821        2.1603969755400230       -6.3995987780359910E-013   2.0456522314846421        1.0456522314846421        0.0000000000000000     
   17.875000000000000        2.0438992856615044        2.1613257967202104       -4.1608076639947725E-014   2.0438992856614626        1.0438992856614628        0.0000000000000000     
   18.125000000000000        2.0422551092743464        2.1625114060725412       -2.1742169485074604E-015   2.0422551092743442        1.0422551092743442        0.0000000000000000     
   18.375000000000000        2.0409537436785370        2.1644640196702198       -8.6101663339873180E-017   2.0409537436785370        1.0409537436785370        0.0000000000000000     
   18.625000000000000        2.0396994171115921        2.1665337155438720       -2.0961667720651280E-018   2.0396994171115921        1.0396994171115921        0.0000000000000000     
   18.875000000000000        2.0381576056775934        2.1679963492132397        1.5468727534246561E-020   2.0381576056775934        1.0381576056775934        0.0000000000000000     
   19.125000000000000        2.0364503943444716        2.1691055506220813        4.9793590664481890E-021   2.0364503943444716        1.0364503943444716        0.0000000000000000     
   19.375000000000000        2.0349031862812237        2.1705853955976697        3.1857939949152509E-022   2.0349031862812237        1.0349031862812237        0.0000000000000000     
   19.625000000000000        2.0335739384565592        2.1725595034265237        1.3764826579810864E-023   2.0335739384565592        1.0335739384565592        0.0000000000000000     
   19.875000000000000        2.0321892857769996        2.1744294033357816        4.6102777066326040E-025   2.0321892857769996        1.0321892857769996        0.0000000000000000     
   20.125000000000000        2.0305851740678835        2.1758339814510195        1.2512444820880991E-026   2.0305851740678835        1.0305851740678835        0.0000000000000000     
   20.375000000000000        2.0289282557495980        2.1771401909758268        2.8009163221299942E-028   2.0289282557495980        1.0289282557495980        0.0000000000000000     
   20.625000000000000        2.0274303088351338        2.1788126714335467        5.2010171601419136E-030   2.0274303088351338        1.0274303088351338        0.0000000000000000     
   20.875000000000000        2.0260422346660718        2.1807448095183370        7.9900048795316989E-032   2.0260422346660718        1.0260422346660718        0.0000000000000000     
   21.125000000000000        2.0245564614272942        2.1824811740290642        1.0027404332644371E-033   2.0245564614272942        1.0245564614272942        0.0000000000000000     
   21.375000000000000        2.0229265868916659        2.1839171564422473        9.9592729949590693E-036   2.0229265868916659        1.0229265868916659        0.0000000000000000     
   21.625000000000000        2.0213116946975145        2.1854061713176431        7.1709035374561861E-038   2.0213116946975145        1.0213116946975145        0.0000000000000000     
   21.875000000000000        2.0198215338320216        2.1871879836087609        2.4705075319425914E-040   2.0198215338320216        1.0198215338320216        0.0000000000000000     
   22.125000000000000        2.0183646396227894        2.1890627759767503       -2.2489573514977698E-042   2.0183646396227894        1.0183646396227894        0.0000000000000000     
   22.375000000000000        2.0168065227647372        2.1907336584183570       -5.2159099425269842E-044   2.0168065227647372        1.0168065227647372        0.0000000000000000     
   22.625000000000000        2.0151692067316080        2.1922492412619587       -5.8299927616306344E-046   2.0151692067316080        1.0151692067316080        0.0000000000000000     
   22.875000000000000        2.0135767355739707        2.1938837833506657       -4.7282059177798568E-048   2.0135767355739707        1.0135767355739707        0.0000000000000000     
   23.125000000000000        2.0120681195150456        2.1957205086332974       -3.0351004380248801E-050   2.0120681195150456        1.0120681195150456        0.0000000000000000     
   23.375000000000000        2.0105443736847843        2.1975451891412647       -1.5913446478378990E-052   2.0105443736847843        1.0105443736847843        0.0000000000000000     
   23.625000000000000        2.0089410909788454        2.1992176347326278       -6.9004816082459602E-055   2.0089410909788454        1.0089410909788454        0.0000000000000000     
   23.875000000000000        2.0072980772442226        2.2008167355346719       -2.4808280075016390E-057   2.0072980772442226        1.0072980772442226        0.0000000000000000     
   24.125000000000000        2.0057184437591200        2.2025713590179130       -7.3503872580838212E-060   2.0057184437591200        1.0057184437591200        0.0000000000000000     
   24.375000000000000        2.0041613270890792        2.2044086524336373       -1.7624100967059811E-062   2.0041613270890792        1.0041613270890792        0.0000000000000000     
   24.625000000000000        2.0026147733415018        2.2062340802398896       -3.2668075129835316E-065   2.0026147733415018        1.0026147733415018        0.0000000000000000     
   24.875000000000000        2.0010275904391182        2.2076125359620722       -4.0531030100569249E-068   2.0010275904391182        1.0010275904391182        0.0000000000000000     


==> PERTSUBFRICTIONweno5noGF_N100_1.dat <==
x                       h                         u                           b                      eta                         DH                       pert
  0.12500000000000000        2.1385457051428785        2.0652591446941719        4.0531030100567339E-068   2.1385457051428785        1.1385457051428785       -1.2630423307236072E-006
  0.37500000000000000        2.1375011554080001        2.0667021661942235        3.2668075129834582E-065   2.1375011554080001        1.1375011554080001       -3.1859687865676278E-007
  0.62500000000000000        2.1362138213422655        2.0681312472241800        1.7624100967059087E-062   2.1362138213422655        1.1362138213422655        6.5944407889872991E-007
  0.87500000000000000        2.1350115242138998        2.0692800336601564        7.3503872580836741E-060   2.1350115242138998        1.1350115242138998        1.2840747434239574E-006
   1.1250000000000000        2.1337860377605509        2.0704651446531166        2.4808280075015680E-057   2.1337860377605509        1.1337860377605509        1.5571813958281666E-006
   1.3750000000000000        2.1325536671335263        2.0716655901615435        6.9004816082457675E-055   2.1325536671335263        1.1325536671335263        1.4127083902693016E-006
   1.6250000000000000        2.1313236955461470        2.0728599587325576        1.5913446478378707E-052   2.1313236955461470        1.1313236955461470        8.5227054968939342E-007
   1.8750000000000000        2.1300896134699618        2.0740613317810865        3.0351004380248288E-050   2.1300896134699618        1.1300896134699618       -1.5843544698412870E-008
   2.1250000000000000        2.1288522345152749        2.0752677766611272        4.7282059177797383E-048   2.1288522345152749        1.1288522345152749       -1.0165281123519776E-006
   2.3750000000000000        2.1276121799593173        2.0764779339627162        5.8299927616304982E-046   2.1276121799593173        1.1276121799593173       -1.9445865810929774E-006
   2.6250000000000000        2.1263692178818108        2.0776922927395449        5.2159099425269175E-044   2.1263692178818108        1.1263692178818108       -2.6020582368779799E-006
   2.8750000000000000        2.1251234373916490        2.0789106506831820        2.2489573514977615E-042   2.1251234373916490        1.1251234373916490       -2.8394543707399578E-006
   3.1250000000000000        2.1238748871283764        2.0801328903398963       -2.4705075319425175E-040   2.1238748871283764        1.1238748871283764       -2.5884952350452295E-006
   3.3750000000000000        2.1226235334195489        2.0813590703825198       -7.1709035374559762E-038   2.1226235334195489        1.1226235334195489       -1.8769385987660314E-006
   3.6250000000000000        2.1213693176491266        2.0825893025347932       -9.9592729949588889E-036   2.1213693176491266        1.1213693176491266       -8.2423233127570938E-007
   3.8750000000000000        2.1201121336652884        2.0838237997747853       -1.0027404332644201E-033   2.1201121336652884        1.1201121336652884        3.7468480318381125E-007
   4.1250000000000000        2.1188518314653351        2.0850628701246889       -7.9900048795315730E-032   2.1188518314653351        1.1188518314653351        1.4809770649826248E-006
   4.3750000000000000        2.1175882788732774        2.0863067820286729       -5.2010171601418344E-030   2.1175882788732774        1.1175882788732774        2.2897147604616919E-006
   4.6250000000000000        2.1163214547065796        2.0875555654724045       -2.8009163221299543E-028   2.1163214547065796        1.1163214547065796        2.7352664631052903E-006
   4.8750000000000000        2.1150513701877363        2.0888091830938444       -1.2512444820880865E-026   2.1150513701877363        1.1150513701877363        2.8194112782209402E-006
   5.1250000000000000        2.1137777155683826        2.0900682835498108       -4.6102777066325452E-025   2.1137777155683826        1.1137777155683826        2.2658528697760971E-006
   5.3750000000000000        2.1124999641625894        2.0913339937979529       -1.3764826579810747E-023   2.1124999641625894        1.1124999641625894        6.2738686645857911E-007
   5.6250000000000000        2.1112188520090451        2.0926047048439278       -3.1857939949152184E-022   2.1112188520090451        1.1112188520090451       -1.2372680560090998E-006
   5.8750000000000000        2.1099373585913965        2.0938739970441271       -4.9793590664481649E-021   2.1099373585913965        1.1099373585913965       -2.0870683536955426E-007
   6.1250000000000000        2.1086562360629872        2.0951402376777426       -1.5468727534247049E-020   2.1086562360629872        1.1086562360629872        4.5981364298341987E-006
   6.3750000000000000        2.1073659973200245        2.0964238486241955        2.0961667720650964E-018   2.1073659973200245        1.1073659973200245        3.7779030148676895E-006
   6.6250000000000000        2.1060522724458948        2.0977559901668106        8.6101663339872206E-017   2.1060522724458948        1.1060522724458948       -1.6999747951107480E-005
   6.8750000000000000        2.1047248791713327        2.0991153531395539        2.1742169485074391E-015   2.1047248791713349        1.1047248791713349       -4.7957273404453105E-005
   7.1250000000000000        2.1034403644866777        2.1003793004074169        4.1608076639947353E-014   2.1034403644867194        1.1034403644867194       -3.2581278283760895E-005
   7.3750000000000000        2.1022637043464720        2.1014105459819916        6.3995987780359475E-013   2.1022637043471120        1.1022637043471120        9.3973308710637582E-005
   7.6250000000000000        2.1011651359432992        2.1022654412926784        8.0941538182367685E-012   2.1011651359513932        1.1011651359513934        3.0194157002583211E-004
   7.8750000000000000        2.1000041993611149        2.1032620910852811        8.4909256163757441E-011   2.1000041994460243        1.1000041994460243        4.5064771725122910E-004
   8.1250000000000000        2.0986449079155913        2.1046764567804623        7.3862496130835514E-010   2.0986449086542165        1.0986449086542163        4.0431403750584849E-004
   8.3750000000000000        2.0971287822569220        2.1064317803998125        5.2801149176022109E-009   2.0971287875370370        1.0971287875370370        2.0405486063834744E-004
   8.6250000000000000        2.0956169124024875        2.1081723864244211        3.0283793551774287E-008   2.0956169426862812        1.0956169426862812        1.1808253522982426E-005
   8.8750000000000000        2.0942293607182121        2.1096466522996398        1.3096815678047868E-007   2.0942294916863688        1.0942294916863688       -5.3324437258694957E-005
   9.1250000000000000        2.0929405917938442        2.1108963009792525        3.3981445519485208E-007   2.0929409316082994        1.0929409316082994       -1.4389732330144511E-005
   9.3750000000000000        2.0916614073103728        2.1121353546731307       -4.0855037386824500E-007   2.0916609987599988        1.0916609987599988        3.3932668543013023E-005
   9.6250000000000000        2.0903482376689588        2.1134436184002507       -1.0991815124019547E-005   2.0903372458538350        1.0903372458538347        3.9818724480333856E-005
   9.8750000000000000        2.0890860045503277        2.1147494806656946       -7.6092175333595410E-005   2.0890099123749941        1.0890099123749941        1.4143418746837000E-005
   10.125000000000000        2.0880621825288816        2.1157710156807727       -3.6070999485194482E-004   2.0877014725340297        1.0877014725340297       -1.6651206227180637E-005
   10.375000000000000        2.0877942658647575        2.1163491676245290       -1.3312264969214287E-003   2.0864630393678358        1.0864630393678361       -3.5018288690125132E-005
   10.625000000000000        2.0897206993214530        2.1146242787215588       -3.9898143962809668E-003   2.0857308849251721        1.0857308849251721       -1.3986335270388395E-005
   10.875000000000000        2.0961624773671899        2.1077363160007327       -9.8772009573204426E-003   2.0862852764098694        1.0862852764098694        1.1999480655777717E-005
   11.125000000000000        2.1080474845444415        2.0958965542378953       -2.0307604578160814E-002   2.0877398799662807        1.0877398799662807        5.4829592062155541E-006
   11.375000000000000        2.1244765888450989        2.0804244417584932       -3.4579457200174836E-002   2.0898971316449240        1.0898971316449242       -1.4367720391206262E-006
   11.625000000000000        2.1407529754451149        2.0646613796984075       -4.8152149252591599E-002   2.0926008261925233        1.0926008261925233        2.7152353299086940E-007
   11.875000000000000        2.1479178183774152        2.0537560689782870       -5.3124992875841978E-002   2.0947928255015733        1.0947928255015733        1.1049430958198769E-005
   12.125000000000000        2.1330994314498293        2.0690344844818371       -4.2552871665857583E-002   2.0905465597839719        1.0905465597839716        2.1831117788639887E-005
   12.375000000000000        2.0975207888124299        2.1053835451593845       -1.6384528935715226E-002   2.0811362598767147        1.0811362598767147        5.2398580434598330E-006
   12.625000000000000        2.0543215198278562        2.1480402101761342        1.6384528935715226E-002   2.0707060487635713        1.0707060487635713       -1.3849623385331356E-004
   12.875000000000000        2.0187039968505283        2.1881951354276077        4.2552871665857583E-002   2.0612568685163857        1.0612568685163859        1.5278276944963309E-004
   13.125000000000000        2.0026938410994499        2.2048589107035883        5.3124992875841978E-002   2.0558188339752919        1.0558188339752919        2.9745066039588153E-004
   13.375000000000000        2.0064635977493963        2.2022358494795196        4.8152149252591592E-002   2.0546157470019879        1.0546157470019879       -3.9359357393120575E-004
   13.625000000000000        2.0219600799651549        2.1860357821229823        3.4579457200174836E-002   2.0565395371653299        1.0565395371653299       -6.6587896366065991E-004
   13.875000000000000        2.0401481193464233        2.1685696573272533        2.0307604578160814E-002   2.0604557239245840        1.0604557239245840        1.6690732479847092E-003
   14.125000000000000        2.0524493078477186        2.1558193298418309        9.8772009573204426E-003   2.0623265088050391        1.0623265088050391        1.1977245816918725E-004
   14.375000000000000        2.0567019611725907        2.1450932295385128        3.9898143962809668E-003   2.0606917755688716        1.0606917755688716       -1.7810692608475343E-003
   14.625000000000000        2.0607545183454006        2.1448607840972604        1.3312264969214285E-003   2.0620857448423222        1.0620857448423220        1.2461478495739975E-003
   14.875000000000000        2.0615161321827200        2.1453789159430268        3.6070999485194488E-004   2.0618768421775719        1.0618768421775719        7.6911570350324254E-004
   15.125000000000000        2.0598239857300853        2.1447195035758702        7.6092175333595410E-005   2.0599000779054188        1.0599000779054188       -6.2703005641662202E-004
   15.375000000000000        2.0579192655054133        2.1449385876815747        1.0991815124019547E-005   2.0579302573205371        1.0579302573205371       -7.4918681688052047E-004
   15.625000000000000        2.0568343284519663        2.1472010098000012        4.0855037386824500E-007   2.0568347370023403        1.0568347370023403        1.3811206175562418E-004
   15.875000000000000        2.0559642907662199        2.1499102757072253       -3.3981445519485208E-007   2.0559639509517647        1.0559639509517647        7.3946425126969473E-004
   16.125000000000000        2.0544688767479182        2.1513877830488983       -1.3096815678047884E-007   2.0544687457797615        1.0544687457797615        1.6022403520432604E-004
   16.375000000000000        2.0525775393517538        2.1519251162480169       -3.0283793551774353E-008   2.0525775090679601        1.0525775090679603       -5.1476849181941731E-004
   16.625000000000000        2.0509161024116414        2.1529673462798793       -5.2801149176022283E-009   2.0509160971315263        1.0509160971315263       -3.7651499031232660E-004
   16.875000000000000        2.0497718829828377        2.1551831429028905       -7.3862496130835907E-010   2.0497718822442126        1.0497718822442128        2.6015927574496445E-004
   17.125000000000000        2.0486378767063735        2.1574155968344075       -8.4909256163757932E-011   2.0486378766214641        1.0486378766214643        4.6146185450135491E-004
   17.375000000000000        2.0470351258891473        2.1586737228339778       -8.0941538182368154E-012   2.0470351258810533        1.0470351258810531       -3.9844163813640421E-005
   17.625000000000000        2.0452545178268546        2.1595236054809992       -6.3995987780359910E-013   2.0452545178262147        1.0452545178262147       -3.9771196039861678E-004
   17.875000000000000        2.0437426965520502        2.1609812689766938       -4.1608076639947725E-014   2.0437426965520085        1.0437426965520087       -1.5659207499130190E-004
   18.125000000000000        2.0425400410763719        2.1631369770247413       -2.1742169485074604E-015   2.0425400410763697        1.0425400410763697        2.8492775867805520E-004
   18.375000000000000        2.0412147159647143        2.1650367025249309       -8.6101663339873180E-017   2.0412147159647143        1.0412147159647143        2.6097385236534265E-004
   18.625000000000000        2.0395622000714084        2.1662374738136370       -2.0961667720651280E-018   2.0395622000714084        1.0395622000714084       -1.3721324401316792E-004
   18.875000000000000        2.0378736980869903        2.1673737782918270        1.5468727534246561E-020   2.0378736980869903        1.0378736980869903       -2.8390697894531414E-004
   19.125000000000000        2.0364403501256954        2.1690843001025164        4.9793590664481890E-021   2.0364403501256954        1.0364403501256954       -1.0047368847132532E-005
   19.375000000000000        2.0351500581657822        2.1711260782658539        3.1857939949152509E-022   2.0351500581657822        1.0351500581657822        2.4686990027555922E-004
   19.625000000000000        2.0336895804956865        2.1728132733723879        1.3764826579810864E-023   2.0336895804956865        1.0336895804956865        1.1564420784981877E-004
   19.875000000000000        2.0320253453235693        2.1740665755243334        4.6102777066326040E-025   2.0320253453235693        1.0320253453235693       -1.6393812886539294E-004
   20.125000000000000        2.0304118609275719        2.1754519644810211        1.2512444820880991E-026   2.0304118609275719        1.0304118609275719       -1.7331368580064677E-004
   20.375000000000000        2.0289942231029769        2.1772832064245851        2.8009163221299942E-028   2.0289942231029769        1.0289942231029769        6.5964936379891981E-005
   20.625000000000000        2.0276093607128467        2.1792053880550797        5.2010171601419136E-030   2.0276093607128467        1.0276093607128467        1.7905131956341691E-004
   20.875000000000000        2.0260622200401648        2.1807893438234651        7.9900048795316989E-032   2.0260622200401648        1.0260622200401648        1.9987318899516993E-005
   21.125000000000000        2.0244097727156540        2.1821584723228900        1.0027404332644371E-033   2.0244097727156540        1.0244097727156540       -1.4668746604007410E-004
   21.375000000000000        2.0228443222914905        2.1837382069894420        9.9592729949590693E-036   2.0228443222914905        1.0228443222914905       -8.2265684577365050E-005
   21.625000000000000        2.0214029765735941        2.1856085891480523        7.1709035374561861E-038   2.0214029765735941        1.0214029765735941        9.1280312574770761E-005
   21.875000000000000        2.0199314728630733        2.1874321253471276        2.4705075319425914E-040   2.0199314728630733        1.0199314728630733        1.0993928759450711E-004
   22.125000000000000        2.0183323992226909        2.1889929449424752       -2.2489573514977698E-042   2.0183323992226909        1.0183323992226909       -3.2238919373206443E-005
   22.375000000000000        2.0166963504767486        2.1904910718715991       -5.2159099425269842E-044   2.0166963504767486        1.0166963504767486       -1.1017185616202241E-004
   22.625000000000000        2.0151486626569648        2.1922025154042077       -5.8299927616306344E-046   2.0151486626569648        1.0151486626569648       -2.0545181597331208E-005
   22.875000000000000        2.0136631418938276        2.1940720179468376       -4.7282059177798568E-048   2.0136631418938276        1.0136631418938276        8.6405473915807107E-005
   23.125000000000000        2.0121229611270839        2.1958418096827219       -3.0351004380248801E-050   2.0121229611270839        1.0121229611270839        5.4842204337379741E-005
   23.375000000000000        2.0104945328780084        2.1974332501798384       -1.5913446478378990E-052   2.0104945328780084        1.0104945328780084       -4.9839817037433676E-005
   23.625000000000000        2.0088729666466287        2.1990616523421629       -6.9004816082459602E-055   2.0088729666466287        1.0088729666466287       -6.8124408287406624E-005
   23.875000000000000        2.0073107906582530        2.2008473159420729       -2.4808280075016390E-057   2.0073107906582530        1.0073107906582530        1.2712509144474637E-005
   24.125000000000000        2.0057848043988815        2.2027258008737585       -7.3503872580838212E-060   2.0057848043988815        1.0057848043988815        6.6360340350790636E-005
   24.375000000000000        2.0041778992993931        2.2044380653940130       -1.7624100967059811E-062   2.0041778992993931        1.0041778992993931        1.6572873164921731E-005
   24.625000000000000        2.0025642502708862        2.2061271642012867       -3.2668075129835316E-065   2.0025642502708862        1.0025642502708862       -5.0522632191185579E-005
   24.875000000000000        2.0009991966559810        2.2075785150958285       -4.0531030100569249E-068   2.0009991966559810        1.0009991966559810       -2.8393905018742061E-005


==> PERTSUBFRICTIONweno5noGF_N100_2.dat <==
x                       h                         u                           b                      eta                         DH                       pert
  0.12500000000000000        2.1385473174148295        2.0652572724184566        4.0531030100567339E-068   2.1385473174148295        1.1385473174148295        3.4922981306806378E-007
  0.37500000000000000        2.1375018701927817        2.0667031053870084        3.2668075129834582E-065   2.1375018701927817        1.1375018701927817        3.9618774350103081E-007
  0.62500000000000000        2.1362135034032428        2.0681347970754422        1.7624100967059087E-062   2.1362135034032428        1.1362135034032428        3.4150506200703035E-007
  0.87500000000000000        2.1350104566686796        2.0692854120734707        7.3503872580836741E-060   2.1350104566686796        1.1350104566686796        2.1652946369243864E-007
   1.1250000000000000        2.1337845492826539        2.0704715545472419        2.4808280075015680E-057   2.1337845492826539        1.1337845492826539        6.8703534861214166E-008
   1.3750000000000000        2.1325521706859996        2.0716720528384638        6.9004816082457675E-055   2.1325521706859996        1.1325521706859996       -8.3739109424385560E-008
   1.6250000000000000        2.1313226306613453        2.0728654382145097        1.5913446478378707E-052   2.1313226306613453        1.1313226306613453       -2.1261424931751094E-007
   1.8750000000000000        2.1300893215838417        2.0740650051391984        3.0351004380248288E-050   2.1300893215838417        1.1300893215838417       -3.0772964532133074E-007
   2.1250000000000000        2.1288528691154460        2.0752692290929575        4.7282059177797383E-048   2.1288528691154460        1.1288528691154460       -3.8192796836256093E-007
   2.3750000000000000        2.1276137137950255        2.0764771454405020        5.8299927616304982E-046   2.1276137137950255        1.1276137137950255       -4.1075089374231766E-007
   2.6250000000000000        2.1263715377022963        2.0776894370775727        5.2159099425269175E-044   2.1263715377022963        1.1263715377022963       -2.8223781622926936E-007
   2.8750000000000000        2.1251263392997823        2.0789061073587671        2.2489573514977615E-042   2.1251263392997823        1.1251263392997823        6.2453776372706216E-008
   3.1250000000000000        2.1238777769889676        2.0801278899070277       -2.4705075319425175E-040   2.1238777769889676        1.1238777769889676        3.0136553208492955E-007
   3.3750000000000000        2.1226252011988724        2.0813561805070524       -7.1709035374559762E-038   2.1226252011988724        1.1226252011988724       -2.0915921394859538E-007
   3.6250000000000000        2.1213687890286721        2.0825905979264361       -9.9592729949588889E-036   2.1213687890286721        1.1213687890286721       -1.3528530260487059E-006
   3.8750000000000000        2.1201106820747087        2.0838265361654176       -1.0027404332644201E-033   2.1201106820747087        1.1201106820747087       -1.0769062246396288E-006
   4.1250000000000000        2.1188533671843048        2.0850586527914561       -7.9900048795315730E-032   2.1188533671843048        1.1188533671843048        3.0166961315636343E-006
   4.3750000000000000        2.1175943179998629        2.0862923848558728       -5.2010171601418344E-030   2.1175943179998629        1.1175943179998629        8.3288422918492699E-006
   4.6250000000000000        2.1163230636256931        2.0875502583462562       -2.8009163221299543E-028   2.1163230636256931        1.1163230636256931        4.3441866850457700E-006
   4.8750000000000000        2.1150304765885481        2.0888519595754294       -1.2512444820880865E-026   2.1150304765885481        1.1150304765885481       -1.8074188268268898E-005
   5.1250000000000000        2.1137283461141756        2.0901720893908271       -4.6102777066325452E-025   2.1137283461141756        1.1137283461141756       -4.7103604218889927E-005
   5.3750000000000000        2.1124579483285633        2.0914215808134946       -1.3764826579810747E-023   2.1124579483285633        1.1124579483285633       -4.1388449512069769E-005
   5.6250000000000000        2.1112645761755209        2.0925030824472421       -3.1857939949152184E-022   2.1112645761755209        1.1112645761755209        4.4486901030538206E-005
   5.8750000000000000        2.1101427437523426        2.0934284589750405       -4.9793590664481649E-021   2.1101427437523426        1.1101427437523426        2.0517645759676739E-004
   6.1250000000000000        2.1090108184407685        2.0943741505954954       -1.5468727534247049E-020   2.1090108184407685        1.1090108184407685        3.5918051497851877E-004
   6.3750000000000000        2.1077637831050513        2.0955647729877289        2.0961667720650964E-018   2.1077637831050513        1.1077637831050513        4.0156368688659683E-004
   6.6250000000000000        2.1063701297792021        2.0970703954203538        8.6101663339872206E-017   2.1063701297792021        1.1063701297792021        3.0085758020303999E-004
   6.8750000000000000        2.1049010563099597        2.0987367101873726        2.1742169485074391E-015   2.1049010563099619        1.1049010563099619        1.2821986624889092E-004
   7.1250000000000000        2.1034657230414129        2.1003264292394297        4.1608076639947353E-014   2.1034657230414546        1.1034657230414546       -7.2227116705292360E-006
   7.3750000000000000        2.1021262039871340        2.1017078658452961        6.3995987780359475E-013   2.1021262039877739        1.1021262039877739       -4.3527061922787880E-005
   7.6250000000000000        2.1008571245536012        2.1029344379867170        8.0941538182367685E-012   2.1008571245616952        1.1008571245616954       -6.0698302295492113E-006
   7.8750000000000000        2.0995890364016652        2.1041570239627121        8.4909256163757441E-011   2.0995890364865746        1.0995890364865746        3.5484778124317273E-005
   8.1250000000000000        2.0982787650465888        2.1054677983979144        7.3862496130835514E-010   2.0982787657852140        1.0982787657852138        3.8171162896727395E-005
   8.3750000000000000        2.0969347560501812        2.1068505682282672        5.2801149176022109E-009   2.0969347613302962        1.0969347613302962        1.0028643582682406E-005
   8.6250000000000000        2.0955859804430692        2.1082390747374800        3.0283793551774287E-008   2.0955860107268629        1.0955860107268629       -1.9123687830191471E-005
   8.8750000000000000        2.0942526911616084        2.1095952176369543        1.3096815678047868E-007   2.0942528221297652        1.0942528221297652       -2.9994002029631872E-005
   9.1250000000000000        2.0929327523468513        2.1109139577046334        3.3981445519485208E-007   2.0929330921613065        1.0929330921613065       -2.2229188171074554E-005
   9.3750000000000000        2.0916222003548128        2.1122222178034238       -4.0855037386824500E-007   2.0916217918044389        1.0916217918044389       -5.2742814786732595E-006
   9.6250000000000000        2.0903189887705698        2.1135087385507307       -1.0991815124019547E-005   2.0903079969554459        1.0903079969554457        1.0569830492190846E-005
   9.8750000000000000        2.0890910521251493        2.1147407739836255       -7.6092175333595410E-005   2.0890149599498158        1.0890149599498158        1.9190989259065816E-005
   10.125000000000000        2.0880968606123775        2.1156977028129345       -3.6070999485194482E-004   2.0877361506175256        1.0877361506175256        1.8026878970900384E-005
   10.375000000000000        2.0878385237585824        2.1162570234409994       -1.3312264969214287E-003   2.0865072972616607        1.0865072972616610        9.2396099553582189E-006
   10.625000000000000        2.0897315786873842        2.1145972118079852       -3.9898143962809668E-003   2.0857417642911034        1.0857417642911034       -3.1069750598966550E-006
   10.875000000000000        2.0961490132742062        2.1077694239033109       -9.8772009573204426E-003   2.0862718123168857        1.0862718123168857       -1.4646226573766796E-006
   11.125000000000000        2.1080456548470834        2.0958984284908082       -2.0307604578160814E-002   2.0877380502689227        1.0877380502689227        3.6532851925841214E-006
   11.375000000000000        2.1244775063458801        2.0804242055992992       -3.4579457200174836E-002   2.0898980491457051        1.0898980491457053       -5.1925508426364786E-007
   11.625000000000000        2.1407498620559262        2.0646746157135878       -4.8152149252591599E-002   2.0925977128033346        1.0925977128033346       -2.8419280182490070E-006
   11.875000000000000        2.1479041067593654        2.0537840991912102       -5.3124992875841978E-002   2.0947791138835234        1.0947791138835234       -2.6620570201529858E-006
   12.125000000000000        2.1331150864192936        2.0690480841426329       -4.2552871665857583E-002   2.0905622147534362        1.0905622147534360        3.7486666859987139E-005
   12.375000000000000        2.0974951974289513        2.1052936518588630       -1.6384528935715226E-002   2.0811106684932361        1.0811106684932361       -2.0352834304571132E-005
   12.625000000000000        2.0542260073176064        2.1482340063087650        1.6384528935715226E-002   2.0706105362533216        1.0706105362533216       -2.3401542543854958E-004
   12.875000000000000        2.0189554722220659        2.1887917873353921        4.2552871665857583E-002   2.0615083438879234        1.0615083438879236        4.0429070763314812E-004
   13.125000000000000        2.0023525567153668        2.2038328204444766        5.3124992875841978E-002   2.0554775495912088        1.0554775495912088       -4.3859035287141523E-005
   13.375000000000000        2.0062651764740278        2.2017251153467785        4.8152149252591592E-002   2.0544173257266194        1.0544173257266194       -5.9201100306127685E-004
   13.625000000000000        2.0226405130584673        2.1868493345755549        3.4579457200174836E-002   2.0572199702586422        1.0572199702586422        1.4555581656860994E-005
   13.875000000000000        2.0402482585771757        2.1681932133846162        2.0307604578160814E-002   2.0605558631553365        1.0605558631553365        1.7692391325083712E-003
   14.125000000000000        2.0501893988687168        2.1527996434926386        9.8772009573204426E-003   2.0600665998260372        1.0600665998260372       -2.1401836291015108E-003
   14.375000000000000        2.0583196478926689        2.1478642468740246        3.9898143962809668E-003   2.0623094622889497        1.0623094622889497       -1.6338826239037374E-004
   14.625000000000000        2.0615172178833925        2.1465299767310499        1.3312264969214285E-003   2.0628484443803141        1.0628484443803139        2.0088740286201556E-003
   14.875000000000000        2.0603946563275617        2.1429966453241063        3.6070999485194488E-004   2.0607553663224136        1.0607553663224136       -3.5234638593140133E-004
   15.125000000000000        2.0592326087258264        2.1434356101814775        7.6092175333595410E-005   2.0593087009011599        1.0593087009011599       -1.2184253206806162E-003
   15.375000000000000        2.0585267262224032        2.1462648387093872        1.0991815124019547E-005   2.0585377180375271        1.0585377180375271       -1.4174849869519335E-004
   15.625000000000000        2.0575280339230271        2.1486662016528539        4.0855037386824500E-007   2.0575284424734011        1.0575284424734011        8.3183961038235665E-004
   15.875000000000000        2.0557217280892015        2.1494680695767223       -3.3981445519485208E-007   2.0557213882747463        1.0557213882747463        4.9691249994365805E-004
   16.125000000000000        2.0538424561753041        2.1499941455113301       -1.3096815678047884E-007   2.0538423252071474        1.0538423252071474       -4.6620363203331294E-004
   16.375000000000000        2.0524270694421447        2.1515667390624538       -3.0283793551774353E-008   2.0524270391583510        1.0524270391583512       -6.6524691005920289E-004
   16.625000000000000        2.0514277586061249        2.1540835779257428       -5.2801149176022283E-009   2.0514277533260099        1.0514277533260099        1.3513527955177906E-004
   16.875000000000000        2.0501286709336943        2.1559605842657521       -7.3862496130835907E-010   2.0501286701950692        1.0501286701950694        6.1695856161447793E-004
   17.125000000000000        2.0483455231360290        2.1567961986959281       -8.4909256163757932E-011   2.0483455230511196        1.0483455230511198        1.6911481417913876E-004
   17.375000000000000        2.0466063433075288        2.1577186587197561       -8.0941538182368154E-012   2.0466063432994348        1.0466063432994346       -4.6863302782496064E-004
   17.625000000000000        2.0453064229870401        2.1596270385782521       -6.3995987780359910E-013   2.0453064229864002        1.0453064229864002       -3.4581344308337592E-004
   17.875000000000000        2.0442116592164696        2.1620005338458763       -4.1608076639947725E-014   2.0442116592164279        1.0442116592164281        3.1236996201045031E-004
   18.125000000000000        2.0428056176073026        2.1637174064281708       -2.1742169485074604E-015   2.0428056176073004        1.0428056176073004        5.5051298428354656E-004
   18.375000000000000        2.0410749009940248        2.1647293148852302       -8.6101663339873180E-017   2.0410749009940248        1.0410749009940248        1.2116017592767037E-004
   18.625000000000000        2.0394219733253212        2.1659297390776922       -2.0961667720651280E-018   2.0394219733253212        1.0394219733253212       -2.7744472318946833E-004
   18.875000000000000        2.0380501425291149        2.1677601917804674        1.5468727534246561E-020   2.0380501425291149        1.0380501425291149       -1.0746662856631062E-004
   19.125000000000000        2.0367134783685548        2.1696835148021480        4.9793590664481890E-021   2.0367134783685548        1.0367134783685548        2.6308330897428789E-004
   19.375000000000000        2.0351447026714622        2.1711171442662915        3.1857939949152509E-022   2.0351447026714622        1.0351447026714622        2.4151949717143850E-004
   19.625000000000000        2.0334570376236565        2.1723030057066408        1.3764826579810864E-023   2.0334570376236565        1.0334570376236565       -1.1689926504176995E-004
   19.875000000000000        2.0319238171671468        2.1738465781586256        4.6102777066326040E-025   2.0319238171671468        1.0319238171671468       -2.6547042278890487E-004
   20.125000000000000        2.0305698299822166        2.1758003557541148        1.2512444820880991E-026   2.0305698299822166        1.0305698299822166       -1.5346326486920248E-005
   20.375000000000000        2.0291517031912965        2.1776316254472214        2.8009163221299942E-028   2.0291517031912965        1.0291517031912965        2.2344811096974837E-004
   20.625000000000000        2.0275424884191713        2.1790593783251877        5.2010171601419136E-030   2.0275424884191713        1.0275424884191713        1.1218179911276493E-004
   20.875000000000000        2.0258983750478237        2.1804290018997596        7.9900048795316989E-032   2.0258983750478237        1.0258983750478237       -1.4385917302028872E-004
   21.125000000000000        2.0243972549467291        2.1821303321688181        1.0027404332644371E-033   2.0243972549467291        1.0243972549467291       -1.5920825576820619E-004
   21.375000000000000        2.0229822438362750        2.1840399921157490        9.9592729949590693E-036   2.0229822438362750        1.0229822438362750        5.5655811933341681E-005
   21.625000000000000        2.0214735934531789        2.1857631114896350        7.1709035374561861E-038   2.0214735934531789        1.0214735934531789        1.6189982230585542E-004
   21.875000000000000        2.0198428521379577        2.1872347799713872        2.4705075319425914E-040   2.0198428521379577        1.0198428521379577        2.1319717855128317E-005
   22.125000000000000        2.0182331066990673        2.1887727466875995       -2.2489573514977698E-042   2.0182331066990673        1.0182331066990673       -1.3153319364223037E-004
   22.375000000000000        2.0167310738927702        2.1905669911349648       -5.2159099425269842E-044   2.0167310738927702        1.0167310738927702       -7.5450233925078436E-005
   22.625000000000000        2.0152504138677210        2.1924280874968902       -5.8299927616306344E-046   2.0152504138677210        1.0152504138677210        8.1206790538690399E-005
   22.875000000000000        2.0136772484013639        2.1941040782157741       -4.7282059177798568E-048   2.0136772484013639        1.0136772484013639        1.0051386872511614E-004
   23.125000000000000        2.0120404181816669        2.1956604066384644       -3.0351004380248801E-050   2.0120404181816669        1.0120404181816669       -2.7700596378910092E-005
   23.375000000000000        2.0104453035956125        2.1973292813760823       -1.5913446478378990E-052   2.0104453035956125        1.0104453035956125       -9.9070661125022497E-005
   23.625000000000000        2.0089232207123859        2.1991739154308467       -6.9004816082459602E-055   2.0089232207123859        1.0089232207123859       -1.7871145673975519E-005
   23.875000000000000        2.0073771884818101        2.2009882558154326       -2.4808280075016390E-057   2.0073771884818101        1.0073771884818101        7.9111326340086663E-005
   24.125000000000000        2.0057668801502699        2.2026910748935440       -7.3503872580838212E-060   2.0057668801502699        1.0057668801502699        4.8437218099106616E-005
   24.375000000000000        2.0041111039111970        2.2042986694265414       -1.7624100967059811E-062   2.0041111039111970        1.0041111039111970       -5.0222904497854159E-005
   24.625000000000000        2.0025603619615557        2.2061029440694968       -3.2668075129835316E-065   2.0025603619615557        1.0025603619615557       -5.4412006712301064E-005
   24.875000000000000        2.0010283148895649        2.2076679021822696       -4.0531030100569249E-068   2.0010283148895649        1.0010283148895649        7.2405810547238048E-007


==> PERTSUBFRICTIONweno5noGF_N100_3.dat <==
x                       h                         u                           b                      eta                         DH                       pert
  0.12500000000000000        2.1385454078606778        2.0652593827247250        4.0531030100567339E-068   2.1385454078606778        1.1385454078606778       -1.5603244980511022E-006
  0.37500000000000000        2.1375007362548213        2.0667028029578072        3.2668075129834582E-065   2.1375007362548213        1.1375007362548213       -7.3775008946341813E-007
  0.62500000000000000        2.1362134185281727        2.0681319444448341        1.7624100967059087E-062   2.1362134185281727        1.1362134185281727        2.5662998037745410E-007
  0.87500000000000000        2.1350113854516017        2.0692802154968604        7.3503872580836741E-060   2.1350113854516017        1.1350113854516017        1.1453124022509087E-006
   1.1250000000000000        2.1337862938077952        2.0704645454893829        2.4808280075015680E-057   2.1337862938077952        1.1337862938077952        1.8132286778715923E-006
   1.3750000000000000        2.1325539267354365        2.0716650512398966        6.9004816082457675E-055   2.1325539267354365        1.1325539267354365        1.6723103866134181E-006
   1.6250000000000000        2.1313230966426668        2.0728613340863942        1.5913446478378707E-052   2.1313230966426668        1.1313230966426668        2.5336711484413854E-007
   1.8750000000000000        2.1300879940702946        2.0740649654340388        3.0351004380248288E-050   2.1300879940702946        1.1300879940702946       -1.6352434588640108E-006
   2.1250000000000000        2.1288516992204887        2.0752691477146223        4.7282059177797383E-048   2.1288516992204887        1.1288516992204887       -1.5518232245881336E-006
   2.3750000000000000        2.1276163752199699        2.0764692151298125        5.8299927616304982E-046   2.1276163752199699        1.1276163752199699        2.2506742389793999E-006
   2.6250000000000000        2.1263783320797773        2.0776730820236313        5.2159099425269175E-044   2.1263783320797773        1.1263783320797773        6.5121403349799323E-006
   2.8750000000000000        2.1251282913684988        2.0789006573261850        2.2489573514977615E-042   2.1251282913684988        1.1251282913684988        2.0145231651724771E-006
   3.1250000000000000        2.1238591995072262        2.0801670908848933       -2.4705075319425175E-040   2.1238591995072262        1.1238591995072262       -1.8276116362958561E-005
   3.3750000000000000        2.1225803001112169        2.0814525202015601       -7.1709035374559762E-038   2.1225803001112169        1.1225803001112169       -4.5110248561464061E-005
   3.6250000000000000        2.1213229767806614        2.0826893553635091       -9.9592729949588889E-036   2.1213229767806614        1.1213229767806614       -4.7165102425861249E-005
   3.8750000000000000        2.1201244653453375        2.0837975355360836       -1.0027404332644201E-033   2.1201244653453375        1.1201244653453375        1.2706364646675183E-005
   4.1250000000000000        2.1189916351147486        2.0847628349186849       -7.9900048795315730E-032   2.1189916351147486        1.1189916351147486        1.4128462879670067E-004
   4.3750000000000000        2.1178749886717276        2.0856909348001369       -5.2010171601418344E-030   2.1178749886717276        1.1178749886717276        2.8899951632466170E-004
   4.6250000000000000        2.1166920496701582        2.0867599231753808       -2.8009163221299543E-028   2.1166920496701582        1.1166920496701582        3.7333023006125288E-004
   4.8750000000000000        2.1153893434745794        2.0880842532348396       -1.2512444820880865E-026   2.1153893434745794        1.1153893434745794        3.4079269568954018E-004
   5.1250000000000000        2.1139882208135905        2.0896187412143301       -4.6102777066325452E-025   2.1139882208135905        1.1139882208135905        2.1277109593054178E-004
   5.3750000000000000        2.1125653299017628        2.0911973259897749       -1.3764826579810747E-023   2.1125653299017628        1.1125653299017628        6.5993124740426623E-005
   5.6250000000000000        2.1111961508326811        2.0926575894513588       -3.1857939949152184E-022   2.1111961508326811        1.1111961508326811       -2.3938442383464320E-005
   5.8750000000000000        2.1099047159712558        2.0939482403953908       -4.9793590664481649E-021   2.1099047159712558        1.1099047159712558       -3.2851324722749098E-005
   6.1250000000000000        2.1086555671032818        2.0951453488536638       -1.5468727534247049E-020   2.1086555671032818        1.1086555671032818        3.9291765361326725E-006
   6.3750000000000000        2.1073947447316592        2.0963653924722450        2.0961667720650964E-018   2.1073947447316592        1.1073947447316592        3.2525311575160032E-005
   6.6250000000000000        2.1060963928768786        2.0976641696505047        8.6101663339872206E-017   2.1060963928768786        1.1060963928768786        2.7120682420722630E-005
   6.8750000000000000        2.1047725983729504        2.0990156407745557        2.1742169485074391E-015   2.1047725983729526        1.1047725983729526       -2.3806785653945894E-007
   7.1250000000000000        2.1034495112965463        2.1003631272746586        4.1608076639947353E-014   2.1034495112965881        1.1034495112965881       -2.3434459398785634E-005
   7.3750000000000000        2.1021425023861338        2.1016737298651131        6.3995987780359475E-013   2.1021425023867737        1.1021425023867737       -2.7228664290390725E-005
   7.6250000000000000        2.1008490979954102        2.1029524411753089        8.0941538182367685E-012   2.1008490980035042        1.1008490980035044       -1.4096389147066901E-005
   7.8750000000000000        2.0995577390708333        2.1042248245547568        8.4909256163757441E-011   2.0995577391557427        1.0995577391557427        4.1874471059522023E-006
   8.1250000000000000        2.0982578730052537        2.1055126543842047        7.3862496130835514E-010   2.0982578737438788        1.0982578737438786        1.7279122960900395E-005
   8.3750000000000000        2.0969456757211877        2.1068259979437638        5.2801149176022109E-009   2.0969456810013027        1.0969456810013027        2.0948315133662021E-005
   8.6250000000000000        2.0956214576705441        2.1081610344396884        3.0283793551774287E-008   2.0956214879543378        1.0956214879543378        1.6353539485258750E-005
   8.8750000000000000        2.0942901433639887        2.1095124078317986        1.3096815678047868E-007   2.0942902743321454        1.0942902743321454        7.4581998155132112E-006
   9.1250000000000000        2.0929537038165051        2.1108666201015400        3.3981445519485208E-007   2.0929540436309604        1.0929540436309604       -1.2777185780521449E-006
   9.3750000000000000        2.0916207549193380        2.1122228247536574       -4.0855037386824500E-007   2.0916203463689640        1.0916203463689640       -6.7197170405819406E-006
   9.6250000000000000        2.0903005617928749        2.1135461327104426       -1.0991815124019547E-005   2.0902895699777511        1.0902895699777508       -7.8571473340893760E-006
   9.8750000000000000        2.0890662147028962        2.1147911464317213       -7.6092175333595410E-005   2.0889901225275627        1.0889901225275627       -5.6464328284100418E-006
   10.125000000000000        2.0880769659122440        2.1157385270612776       -3.6070999485194482E-004   2.0877162559173921        1.0877162559173921       -1.8678208673073016E-006
   10.375000000000000        2.0878307658174720        2.1162687548817698       -1.3312264969214287E-003   2.0864995393205503        1.0864995393205505        1.4816688471697148E-006
   10.625000000000000        2.0897354654791398        2.1145853259239979       -3.9898143962809668E-003   2.0857456510828589        1.0857456510828589        7.7981723789477542E-007
   10.875000000000000        2.0961465754915425        2.1077729644629790       -9.8772009573204426E-003   2.0862693745342220        1.0862693745342220       -3.9024059632630781E-006
   11.125000000000000        2.1080357801400367        2.0959176914530406       -2.0307604578160814E-002   2.0877281755618760        1.0877281755618760       -6.2214268146121299E-006
   11.375000000000000        2.1244721780836429        2.0804339940554040       -3.4579457200174836E-002   2.0898927208834679        1.0898927208834681       -5.8475146125225308E-006
   11.625000000000000        2.1407487951102642        2.0646727283132065       -4.8152149252591599E-002   2.0925966458576726        1.0925966458576726       -3.9088471677217740E-006
   11.875000000000000        2.1479033095792124        2.0537885085233278       -5.3124992875841978E-002   2.0947783167033704        1.0947783167033704       -3.4594787696740070E-006
   12.125000000000000        2.1330942436646714        2.0690626383402844       -4.2552871665857583E-002   2.0905413719988140        1.0905413719988137        1.6643716328257341E-005
   12.375000000000000        2.0975208806146770        2.1051970608716029       -1.6384528935715226E-002   2.0811363516789618        1.0811363516789618        5.3319090747017128E-006
   12.625000000000000        2.0544289539700178        2.1481761073704249        1.6384528935715226E-002   2.0708134829057330        1.0708134829057330       -3.1063192690972130E-005
   12.875000000000000        2.0186387160377035        2.1884605162140294        4.2552871665857583E-002   2.0611915877035609        1.0611915877035611        8.7505122235320698E-005
   13.125000000000000        2.0022479803401620        2.2038043854720542        5.3124992875841978E-002   2.0553729732160040        1.0553729732160040       -1.4841805889442838E-004
   13.375000000000000        2.0068613033030971        2.2026839283141757        4.8152149252591592E-002   2.0550134525556887        1.0550134525556887        4.1158417780629009E-006
   13.625000000000000        2.0227853075962527        2.1867691437527443        3.4579457200174836E-002   2.0573647647964277        1.0573647647964277        1.5934127850503188E-004
   13.875000000000000        2.0385138832408445        2.1662546654346588        2.0307604578160814E-002   2.0588214878190052        1.0588214878190052        3.4873662507539649E-005
   14.125000000000000        2.0518020805232982        2.1545157745206702        9.8772009573204426E-003   2.0616792814806186        1.0616792814806186       -5.2752107453146735E-004
   14.375000000000000        2.0590505734166316        2.1501979562643903        3.9898143962809668E-003   2.0630403878129124        1.0630403878129124        5.6757393412043555E-004
   14.625000000000000        2.0598185901087334        2.1430054923570316        1.3312264969214285E-003   2.0611498166056550        1.0611498166056548        3.1025341922008565E-004
   14.875000000000000        2.0602304521056589        2.1423672268835947        3.6070999485194488E-004   2.0605911621005109        1.0605911621005109       -5.1658567730461513E-004
   15.125000000000000        2.0601874605916533        2.1453939560907789        7.6092175333595410E-005   2.0602635527669868        1.0602635527669868       -2.6357598687853923E-004
   15.375000000000000        2.0589656833532008        2.1472572945184205        1.0991815124019547E-005   2.0589766751683247        1.0589766751683247        2.9723284819160867E-004
   15.625000000000000        2.0569869253143276        2.1475767932604461        4.0855037386824500E-007   2.0569873338647016        1.0569873338647016        2.9073474318686010E-004
   15.875000000000000        2.0551643499811636        2.1481888197353052       -3.3981445519485208E-007   2.0551640101667084        1.0551640101667084       -6.0475161439921266E-005
   16.125000000000000        2.0539885218408123        2.1502983417552217       -1.3096815678047884E-007   2.0539883908726555        1.0539883908726555       -3.2014700948002073E-004
   16.375000000000000        2.0530261817467688        2.1528600695639906       -3.0283793551774353E-008   2.0530261514629751        1.0530261514629753       -6.6135622438068253E-005
   16.625000000000000        2.0515281825258782        2.1543321434744755       -5.2801149176022283E-009   2.0515281772457632        1.0515281772457632        2.3557527430462244E-004
   16.875000000000000        2.0496847502307802        2.1550006956534902       -7.3862496130835907E-010   2.0496847494921551        1.0496847494921553        1.7303615196295752E-004
   17.125000000000000        2.0480563911129095        2.1561526985956960       -8.4909256163757932E-011   2.0480563910280001        1.0480563910280003       -1.2002330018168195E-004
   17.375000000000000        2.0468695281898421        2.1583000203733720       -8.0941538182368154E-012   2.0468695281817482        1.0468695281817479       -2.0545454928688756E-004
   17.625000000000000        2.0456708543414712        2.1604258305166071       -6.3995987780359910E-013   2.0456708543408313        1.0456708543408313        1.8622182565763978E-005
   17.875000000000000        2.0440740822816252        2.1617138234745039       -4.1608076639947725E-014   2.0440740822815835        1.0440740822815837        1.7480214169518504E-004
   18.125000000000000        2.0423331748184563        2.1626848136772869       -2.1742169485074604E-015   2.0423331748184541        1.0423331748184541        7.8067060334419125E-005
   18.375000000000000        2.0408366654962613        2.1642088509067698       -8.6101663339873180E-017   2.0408366654962613        1.0408366654962613       -1.1708113808062137E-004
   18.625000000000000        2.0395844276571529        2.1662858119651642       -2.0961667720651280E-018   2.0395844276571529        1.0395844276571529       -1.1499260809477718E-004
   18.875000000000000        2.0382079326520484        2.1681065153110533        1.5468727534246561E-020   2.0382079326520484        1.0382079326520484        5.0328591823411983E-005
   19.125000000000000        2.0365645611774461        2.1693565312481145        4.9793590664481890E-021   2.0365645611774461        1.0365645611774461        1.1416995691648779E-004
   19.375000000000000        2.0349131526689694        2.1706071711145465        3.1857939949152509E-022   2.0349131526689694        1.0349131526689694        9.9666051016633617E-006
   19.625000000000000        2.0334829531414114        2.1723579660061185        1.3764826579810864E-023   2.0334829531414114        1.0334829531414114       -9.0988105511780049E-005
   19.875000000000000        2.0321464552168420        2.1743322495641046        4.6102777066326040E-025   2.0321464552168420        1.0321464552168420       -4.2831939015997023E-005
   20.125000000000000        2.0306459435311561        2.1759654699064832        1.2512444820880991E-026   2.0306459435311561        1.0306459435311561        6.0771486432464883E-005
   20.375000000000000        2.0289878585875734        2.1772672664004600        2.8009163221299942E-028   2.0289878585875734        1.0289878585875734        5.9604744831354139E-005
   20.625000000000000        2.0274011112920509        2.1787460300391608        5.2010171601419136E-030   2.0274011112920509        1.0274011112920509       -2.9198333979518765E-005
   20.875000000000000        2.0259829625516641        2.1806120784207179        7.9900048795316989E-032   2.0259829625516641        1.0259829625516641       -5.9274254959884587E-005
   21.125000000000000        2.0245640775170752        2.1824955754903250        1.0027404332644371E-033   2.0245640775170752        1.0245640775170752        7.6158321711261578E-006
   21.375000000000000        2.0229827330369443        2.1840401010552881        9.9592729949590693E-036   2.0229827330369443        1.0229827330369443        5.6148002654854423E-005
   21.625000000000000        2.0213224934488236        2.1854289838039151        7.1709035374561861E-038   2.0213224934488236        1.0213224934488236        1.0799836312802569E-005
   21.875000000000000        2.0197734543547647        2.1870818963863212        2.4705075319425914E-040   2.0197734543547647        1.0197734543547647       -4.8080584713172669E-005
   22.125000000000000        2.0183595007604720        2.1890501356027889       -2.2489573514977698E-042   2.0183595007604720        1.0183595007604720       -5.1403155509888165E-006
   22.375000000000000        2.0169181812513033        2.1909788192604394       -5.2159099425269842E-044   2.0169181812513033        1.0169181812513033        1.1165871382967651E-004
   22.625000000000000        2.0153420701405835        2.1926297162285961       -5.8299927616306344E-046   2.0153420701405835        1.0153420701405835        1.7286472224675720E-004
   22.875000000000000        2.0137004973692223        2.1941551262254828       -4.7282059177798568E-048   2.0137004973692223        1.0137004973692223        1.2376219610787942E-004
   23.125000000000000        2.0121095258112631        2.1958105129732410       -3.0351004380248801E-050   2.0121095258112631        1.0121095258112631        4.1405389286541805E-005
   23.375000000000000        2.0105587325593413        2.1975765025279577       -1.5913446478378990E-052   2.0105587325593413        1.0105587325593413        1.4358200657760278E-005
   23.625000000000000        2.0089717491054651        2.1992839990653494       -6.9004816082459602E-055   2.0089717491054651        1.0089717491054651        3.0658632944380315E-005
   23.875000000000000        2.0073242572759060        2.2008707776485461       -2.4808280075016390E-057   2.0073242572759060        1.0073242572759060        2.6180836854461376E-005
   24.125000000000000        2.0057056183815800        2.2025455808925893       -7.3503872580838212E-060   2.0057056183815800        1.0057056183815800       -1.2825537096805562E-005
   24.375000000000000        2.0041295375171839        2.2043446648639988       -1.7624100967059811E-062   2.0041295375171839        1.0041295375171839       -3.1790386696428641E-005
   24.625000000000000        2.0026158271931962        2.2062310541339514       -3.2668075129835316E-065   2.0026158271931962        1.0026158271931962        1.0538013968108828E-006
   24.875000000000000        2.0010430519239994        2.2076615175891137       -4.0531030100569249E-068   2.0010430519239994        1.0010430519239994        1.5461847720388278E-005


==> PERTSUBweno5GF_N100_0.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        2.0000003769007977        4.4199999999353192        2.0000003769007977        2.2099995834923560        0.0000000000000000        4.0531030100567339E-068   0.0000000000000000     
  0.37500000000000000        2.0000003769921841        4.4199999996542845        2.0000003769921841        2.2099995832508568        0.0000000000000000        3.2668075129834578E-065   0.0000000000000000     
  0.62500000000000000        2.0000003770295329        4.4199999994895434        2.0000003770295329        2.2099995831272157        0.0000000000000000        1.7624100967059087E-062   0.0000000000000000     
  0.87500000000000000        2.0000003770616752        4.4199999993349293        2.0000003770616752        2.2099995830143917        0.0000000000000000        7.3503872580836741E-060   0.0000000000000000     
   1.1250000000000000        2.0000003770641186        4.4199999992456140        2.0000003770641186        2.2099995829670340        0.0000000000000000        2.4808280075015680E-057   0.0000000000000000     
   1.3750000000000000        2.0000003770402013        4.4199999992147321        2.0000003770402013        2.2099995829780217        0.0000000000000000        6.9004816082457675E-055   0.0000000000000000     
   1.6250000000000000        2.0000003769847572        4.4199999992542045        2.0000003769847572        2.2099995830590236        0.0000000000000000        1.5913446478378707E-052   0.0000000000000000     
   1.8750000000000000        2.0000003768975065        4.4199999993650732        2.0000003768975065        2.2099995832108701        0.0000000000000000        3.0351004380248293E-050   0.0000000000000000     
   2.1250000000000000        2.0000003767787184        4.4199999995471320        2.0000003767787184        2.2099995834331603        0.0000000000000000        4.7282059177797389E-048   0.0000000000000000     
   2.3750000000000000        2.0000003766308732        4.4199999997952268        2.0000003766308732        2.2099995837205766        0.0000000000000000        5.8299927616304982E-046   0.0000000000000000     
   2.6250000000000000        2.0000003764581118        4.4200000001005018        2.0000003764581118        2.2099995840641151        0.0000000000000000        5.2159099425269175E-044   0.0000000000000000     
   2.8750000000000000        2.0000003762662408        4.4200000004503535        2.0000003762662408        2.2099995844510585        0.0000000000000000        2.2489573514977615E-042   0.0000000000000000     
   3.1250000000000000        2.0000003760623950        4.4200000008292060        2.0000003760623950        2.2099995848657339        0.0000000000000000       -2.4705075319425175E-040   0.0000000000000000     
   3.3750000000000000        2.0000003758546403        4.4200000012193836        2.0000003758546403        2.2099995852903915        0.0000000000000000       -7.1709035374559773E-038   0.0000000000000000     
   3.6250000000000000        2.0000003756514801        4.4200000016022063        2.0000003756514801        2.2099995857062948        0.0000000000000000       -9.9592729949588889E-036   0.0000000000000000     
   3.8750000000000000        2.0000003754613278        4.4200000019591528        2.0000003754613278        2.2099995860948862        0.0000000000000000       -1.0027404332644201E-033   0.0000000000000000     
   4.1250000000000000        2.0000003752919655        4.4200000022730954        2.0000003752919655        2.2099995864390030        0.0000000000000000       -7.9900048795315719E-032   0.0000000000000000     
   4.3750000000000000        2.0000003751500484        4.4200000025293589        2.0000003751500484        2.2099995867239532        0.0000000000000000       -5.2010171601418547E-030   0.0000000000000000     
   4.6250000000000000        2.0000003750406883        4.4200000027166686        2.0000003750406883        2.2099995869384506        0.0000000000000000       -2.8009163221299538E-028   0.0000000000000000     
   4.8750000000000000        2.0000003749671595        4.4200000028278135        2.0000003749671595        2.2099995870752722        0.0000000000000000       -1.2512444820880865E-026   0.0000000000000000     
   5.1250000000000000        2.0000003749307420        4.4200000028599709        2.0000003749307420        2.2099995871315925        0.0000000000000000       -4.6102777066325452E-025   0.0000000000000000     
   5.3750000000000000        2.0000003749307136        4.4200000028147413        2.0000003749307136        2.2099995871090092        0.0000000000000000       -1.3764826579810744E-023   0.0000000000000000     
   5.6250000000000000        2.0000003749644857        4.4200000026978499        2.0000003749644857        2.2099995870132454        0.0000000000000000       -3.1857939949152179E-022   0.0000000000000000     
   5.8750000000000000        2.0000003750278674        4.4200000025185577        2.0000003750278674        2.2099995868535625        0.0000000000000000       -4.9793590664481649E-021   0.0000000000000000     
   6.1250000000000000        2.0000003751154343        4.4200000022888499        2.0000003751154343        2.2099995866419473        0.0000000000000000       -1.5468727534247049E-020   0.0000000000000000     
   6.3750000000000000        2.0000003752209614        4.4200000020224701        2.0000003752209614        2.2099995863921498        0.0000000000000000        2.0961667720650964E-018   0.0000000000000000     
   6.6250000000000000        2.0000003753378777        4.4200000017339098        2.0000003753378777        2.2099995861186774        0.0000000000000000        8.6101663339872206E-017   0.0000000000000000     
   6.8750000000000000        2.0000003754597211        4.4200000014374083        2.0000003754597233        2.2099995858357895        0.0000000000000000        2.1742169485074391E-015   0.0000000000000000     
   7.1250000000000000        2.0000003755804947        4.4200000011460663        2.0000003755805364        2.2099995855566639        0.0000000000000000        4.1608076639947359E-014   0.0000000000000000     
   7.3750000000000000        2.0000003756943836        4.4200000008711351        2.0000003756950235        2.2099995852933509        0.0000000000000000        6.3995987780359486E-013   0.0000000000000000     
   7.6250000000000000        2.0000003757889897        4.4200000006215054        2.0000003757970837        2.2099995850639966        0.0000000000000000        8.0941538182367685E-012   0.0000000000000000     
   7.8750000000000000        2.0000003757785203        4.4200000004034452        2.0000003758634297        2.2099995849665350        0.0000000000000000        8.4909256163757441E-011   0.0000000000000000     
   8.1250000000000000        2.0000003749871356        4.4200000002205533        2.0000003757257607        2.2099995857495691        0.0000000000000000        7.3862496130835514E-010   0.0000000000000000     
   8.3750000000000000        2.0000003690109920        4.4200000000739212        2.0000003742911070        2.2099995922798894        0.0000000000000000        5.2801149176022175E-009   0.0000000000000000     
   8.6250000000000000        2.0000003357800624        4.4199999999624326        2.0000003660638561        2.2099996289443093        0.0000000000000000        3.0283793551774287E-008   0.0000000000000000     
   8.8750000000000000        2.0000002016337475        4.4199999998832329        2.0000003326019042        2.2099997771363475        0.0000000000000000        1.3096815678047868E-007   0.0000000000000000     
   9.1250000000000000        2.0001020740594244        4.4199999998322195        2.0001024138738797        2.2098872138367160        0.0000000000000000        3.3981445519485208E-007   1.0215171333727291E-004
   9.3750000000000000        2.0008244465144087        4.4199999998045492        2.0008240379640347        2.2090893618900602        0.0000000000000000       -4.0855037386824495E-007   8.2353426200709734E-004
   9.6250000000000000        2.0008385137925502        4.4199999997951283        2.0008275219774263        2.2090738304597624        0.0000000000000000       -1.0991815124019542E-005   8.2353426200709734E-004
   9.8750000000000000        2.0002037429582753        4.4199999997990176        2.0001276507829417        2.2097748868632223        0.0000000000000000       -7.6092175333595423E-005   1.0215171333705086E-004
   10.125000000000000        2.0004803619923401        4.4199999998117603        2.0001196519974882        2.2094693273618269        0.0000000000000000       -3.6070999485194488E-004   0.0000000000000000     
   10.375000000000000        2.0017716362379980        4.4199999998296011        2.0004404097410764        2.2080440744660894        0.0000000000000000       -1.3312264969214294E-003   0.0000000000000000     
   10.625000000000000        2.0053049156359894        4.4199999998496056        2.0013151012397086        2.2041535755412967        0.0000000000000000       -3.9898143962809668E-003   0.0000000000000000     
   10.875000000000000        2.0131072360161073        4.4199999998696944        2.0032300350587868        2.1956108054217576        0.0000000000000000       -9.8772009573204426E-003   0.0000000000000000     
   11.125000000000000        2.0268578435063049        4.4199999998886268        2.0065502389281442        2.1807153442208720        0.0000000000000000       -2.0307604578160811E-002   0.0000000000000000     
   11.375000000000000        2.0455330936908118        4.4199999999059116        2.0109536364906369        2.1608059109573157        0.0000000000000000       -3.4579457200174836E-002   0.0000000000000000     
   11.625000000000000        2.0631558696711711        4.4199999999216626        2.0150037204185796        2.1423490415322464        0.0000000000000000       -4.8152149252591592E-002   0.0000000000000000     
   11.875000000000000        2.0695761708959242        4.4199999999363895        2.0164511780200822        2.1357029821342408        0.0000000000000000       -5.3124992875841985E-002   0.0000000000000000     
   12.125000000000000        2.0558981708523856        4.4199999999508019        2.0133452991865282        2.1499119278452623        0.0000000000000000       -4.2552871665857583E-002   0.0000000000000000     
   12.375000000000000        2.0216721303516221        4.4199999999656772        2.0052876014159069        2.1863090130232550        0.0000000000000000       -1.6384528935715226E-002   0.0000000000000000     
   12.625000000000000        1.9780353646075131        4.4199999999818713        1.9944198935432282        2.2345404329304790        0.0000000000000000        1.6384528935715226E-002   0.0000000000000000     
   12.875000000000000        1.9424908881628926        4.4200000000002175        1.9850437598287503        2.2754289489514279        0.0000000000000000        4.2552871665857583E-002   0.0000000000000000     
   13.125000000000000        1.9279174155338599        4.4200000000212496        1.9810424084097018        2.2926293234387871        0.0000000000000000        5.3124992875841978E-002   0.0000000000000000     
   13.375000000000000        1.9347867130237164        4.4200000000448583        1.9829388622763080        2.2844895358709638        0.0000000000000000        4.8152149252591592E-002   0.0000000000000000     
   13.625000000000000        1.9533961693323079        4.4200000000701793        1.9879756265324826        2.2627258461252038        0.0000000000000000        3.4579457200174829E-002   0.0000000000000000     
   13.875000000000000        1.9727695263879361        4.4200000000958299        1.9930771309660968        2.2405050062734273        0.0000000000000000        2.0307604578160811E-002   0.0000000000000000     
   14.125000000000000        1.9868042020665377        4.4200000001201074        1.9966814030238582        2.2246782020708054        0.0000000000000000        9.8772009573204426E-003   0.0000000000000000     
   14.375000000000000        1.9946807702940408        4.4200000001410542        1.9986705846903217        2.2158934231313063        0.0000000000000000        3.9898143962809668E-003   0.0000000000000000     
   14.625000000000000        1.9982270227425429        4.4200000001564561        1.9995582492394643        2.2119608782439832        0.0000000000000000        1.3312264969214294E-003   0.0000000000000000     
   14.875000000000000        1.9995198714424343        4.4200000001639292        1.9998805814372862        2.2105306695328730        0.0000000000000000        3.6070999485194488E-004   0.0000000000000000     
   15.125000000000000        1.9998987772887968        4.4200000001611439        1.9999748694641304        2.2101118568376772        0.0000000000000000        7.6092175333595410E-005   0.0000000000000000     
   15.375000000000000        1.9999853963358651        4.4200000001460626        1.9999963881509892        2.2100161372397311        0.0000000000000000        1.0991815124019542E-005   0.0000000000000000     
   15.625000000000000        1.9999994638490879        4.4200000001171826        1.9999998723994619        2.2100005925055077        0.0000000000000000        4.0855037386824500E-007   0.0000000000000000     
   15.875000000000000        2.0000004537677203        4.4200000000738093        2.0000001139532650        2.2099994986236871        0.0000000000000000       -3.3981445519485203E-007   0.0000000000000000     
   16.125000000000000        2.0000001744854417        4.4200000000162332        2.0000000435172849        2.2099998072017200        0.0000000000000000       -1.3096815678047884E-007   0.0000000000000000     
   16.375000000000000        2.0000000403376643        4.4199999999458797        2.0000000100538706        2.2099999553998213        0.0000000000000000       -3.0283793551774353E-008   0.0000000000000000     
   16.625000000000000        2.0000000070954549        4.4199999998653725        2.0000000018153399        2.2099999920922082        0.0000000000000000       -5.2801149176022349E-009   0.0000000000000000     
   16.875000000000000        2.0000000010952395        4.4199999997784696        2.0000000003566143        2.2099999986789949        0.0000000000000000       -7.3862496130835886E-010   0.0000000000000000     
   17.125000000000000        2.0000000002643468        4.4199999996899244        2.0000000001794374        2.2099999995528585        0.0000000000000000       -8.4909256163757932E-011   0.0000000000000000     
   17.375000000000000        2.0000000001969753        4.4199999996051931        2.0000000001888814        2.2099999995849382        0.0000000000000000       -8.0941538182368170E-012   0.0000000000000000     
   17.625000000000000        2.0000000002163110        4.4199999995300621        2.0000000002156710        2.2099999995260071        0.0000000000000000       -6.3995987780359920E-013   0.0000000000000000     
   17.875000000000000        2.0000000002368488        4.4199999994701979        2.0000000002368070        2.2099999994733808        0.0000000000000000       -4.1608076639947725E-014   0.0000000000000000     
   18.125000000000000        2.0000000002479341        4.4199999994306589        2.0000000002479319        2.2099999994413619        0.0000000000000000       -2.1742169485074604E-015   0.0000000000000000     
   18.375000000000000        2.0000000002470553        4.4199999994154213        2.0000000002470553        2.2099999994347139        0.0000000000000000       -8.6101663339873168E-017   0.0000000000000000     
   18.625000000000000        2.0000000002330367        4.4199999994269241        2.0000000002330367        2.2099999994559560        0.0000000000000000       -2.0961667720651280E-018   0.0000000000000000     
   18.875000000000000        2.0000000002055858        4.4199999994657864        2.0000000002055858        2.2099999995057202        0.0000000000000000        1.5468727534246558E-020   0.0000000000000000     
   19.125000000000000        2.0000000001653340        4.4199999995305896        2.0000000001653340        2.2099999995826005        0.0000000000000000        4.9793590664481890E-021   0.0000000000000000     
   19.375000000000000        2.0000000001138436        4.4199999996178825        2.0000000001138436        2.2099999996831436        0.0000000000000000        3.1857939949152504E-022   0.0000000000000000     
   19.625000000000000        2.0000000000535358        4.4199999997223252        2.0000000000535358        2.2099999998020050        0.0000000000000000        1.3764826579810864E-023   0.0000000000000000     
   19.875000000000000        1.9999999999875315        4.4199999998370441        1.9999999999875315        2.2099999999322990        0.0000000000000000        4.6102777066326040E-025   0.0000000000000000     
   20.125000000000000        1.9999999999194398        4.4199999999541344        1.9999999999194398        2.2100000000660858        0.0000000000000000        1.2512444820880991E-026   0.0000000000000000     
   20.375000000000000        1.9999999998530849        4.4200000000652278        1.9999999998530849        2.2100000001949547        0.0000000000000000        2.8009163221299942E-028   0.0000000000000000     
   20.625000000000000        1.9999999997922076        4.4200000001621769        1.9999999997922076        2.2100000003106985        0.0000000000000000        5.2010171601419339E-030   0.0000000000000000     
   20.875000000000000        1.9999999997401809        4.4200000002376845        1.9999999997401809        2.2100000004059419        0.0000000000000000        7.9900048795316989E-032   0.0000000000000000     
   21.125000000000000        1.9999999996997408        4.4200000002859126        1.9999999996997408        2.2100000004747420        0.0000000000000000        1.0027404332644371E-033   0.0000000000000000     
   21.375000000000000        1.9999999996727802        4.4200000003029061        1.9999999996727802        2.2100000005130305        0.0000000000000000        9.9592729949590693E-036   0.0000000000000000     
   21.625000000000000        1.9999999996602202        4.4200000002869269        1.9999999996602202        2.2100000005189195        0.0000000000000000        7.1709035374561871E-038   0.0000000000000000     
   21.875000000000000        1.9999999996619566        4.4200000002385194        1.9999999996619566        2.2100000004927973        0.0000000000000000        2.4705075319425914E-040   0.0000000000000000     
   22.125000000000000        1.9999999996769096        4.4200000001604538        1.9999999996769096        2.2100000004372413        0.0000000000000000       -2.2489573514977698E-042   0.0000000000000000     
   22.375000000000000        1.9999999997031439        4.4200000000574189        1.9999999997031439        2.2100000003567351        0.0000000000000000       -5.2159099425269842E-044   0.0000000000000000     
   22.625000000000000        1.9999999997380675        4.4199999999355883        1.9999999997380675        2.2100000002572289        0.0000000000000000       -5.8299927616306351E-046   0.0000000000000000     
   22.875000000000000        1.9999999997786728        4.4199999998020907        1.9999999997786728        2.2100000001456115        0.0000000000000000       -4.7282059177798568E-048   0.0000000000000000     
   23.125000000000000        1.9999999998217988        4.4199999996644177        1.9999999998217988        2.2100000000291207        0.0000000000000000       -3.0351004380248801E-050   0.0000000000000000     
   23.375000000000000        1.9999999998643954        4.4199999995298223        1.9999999998643954        2.2099999999147539        0.0000000000000000       -1.5913446478378990E-052   0.0000000000000000     
   23.625000000000000        1.9999999999037592        4.4199999994048573        1.9999999999037592        2.2099999998087743        0.0000000000000000       -6.9004816082459602E-055   0.0000000000000000     
   23.875000000000000        1.9999999999377023        4.4199999992947685        1.9999999999377023        2.2099999997162230        0.0000000000000000       -2.4808280075016393E-057   0.0000000000000000     
   24.125000000000000        1.9999999999647462        4.4199999992037631        1.9999999999647462        2.2099999996408366        0.0000000000000000       -7.3503872580838212E-060   0.0000000000000000     
   24.375000000000000        1.9999999999839533        4.4199999991333145        1.9999999999839533        2.2099999995843884        0.0000000000000000       -1.7624100967059811E-062   0.0000000000000000     
   24.625000000000000        1.9999999999956064        4.4199999990865466        1.9999999999956064        2.2099999995481276        0.0000000000000000       -3.2668075129835316E-065   0.0000000000000000     
   24.875000000000000        1.9999999999993856        4.4199999990557339        1.9999999999993856        2.2099999995285455        0.0000000000000000       -4.0531030100569249E-068   0.0000000000000000     


==> PERTSUBweno5GF_N100_1.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        2.0000003771199344        4.4200000000334558        2.0000003771199344        2.2099995832992785        29.392205558859040        4.0531030100567339E-068   2.1913670877893310E-010
  0.37500000000000000        2.0000003770370873        4.4200000002517417        2.0000003770370873        2.2099995834999673        29.392205558602704        3.2668075129834578E-065   4.4903192275569381E-011
  0.62500000000000000        2.0000003769361445        4.4200000005013118        2.0000003769361445        2.2099995837362942        29.392205558217920        1.7624100967059087E-062  -9.3388408117789368E-011
  0.87500000000000000        2.0000003768013772        4.4200000008160405        2.0000003768013772        2.2099995840425768        29.392205557622567        7.3503872580836741E-060  -2.6029800537230585E-010
   1.1250000000000000        2.0000003766388468        4.4200000011827001        2.0000003766388468        2.2099995844055020        29.392205556847514        2.4808280075015680E-057  -4.2527181776108591E-010
   1.3750000000000000        2.0000003764577743        4.4200000015814158        2.0000003764577743        2.2099995848049452        29.392205555940844        6.9004816082457675E-055  -5.8242699552124577E-010
   1.6250000000000000        2.0000003762604046        4.4200000020071331        2.0000003762604046        2.2099995852358969        29.392205554913303        1.5913446478378707E-052  -7.2435257791880758E-010
   1.8750000000000000        2.0000003760592633        4.4200000024331239        2.0000003760592633        2.2099995856711536        29.392205553831381        3.0351004380248293E-050  -8.3824325258774479E-010
   2.1250000000000000        2.0000003758592317        4.4200000028476234        2.0000003758592317        2.2099995860994381        29.392205552715019        4.7282059177797389E-048  -9.1948670899455465E-010
   2.3750000000000000        2.0000003756713807        4.4200000032284503        2.0000003756713807        2.2099995864974269        29.392205551629367        5.8299927616304982E-046  -9.5949248546389754E-010
   2.6250000000000000        2.0000003755014446        4.4200000035602782        2.0000003755014446        2.2099995868511200        29.392205550591214        5.2159099425269175E-044  -9.5666718991083144E-010
   2.8750000000000000        2.0000003753586086        4.4200000038269183        2.0000003753586086        2.2099995871422737        29.392205549664361        2.2489573514977615E-042  -9.0763219162681708E-010
   3.1250000000000000        2.0000003752492801        4.4200000040111247        2.0000003752492801        2.2099995873551848        29.392205548867068       -2.4705075319425175E-040  -8.1311490873758885E-010
   3.3750000000000000        2.0000003751684297        4.4200000041265426        2.0000003751684297        2.2099995875022329        29.392205548185480       -7.1709035374559773E-038  -6.8621064386320541E-010
   3.6250000000000000        2.0000003750980997        4.4200000042195695        2.0000003750980997        2.2099995876264615        29.392205547560003       -9.9592729949588889E-036  -5.5338045257258273E-010
   3.8750000000000000        2.0000003751088982        4.4200000041157086        2.0000003751088982        2.2099995875625980        29.392205547260097       -1.0027404332644201E-033  -3.5242964102621954E-010
   4.1250000000000000        2.0000003753939239        4.4200000034191786        2.0000003753939244        2.2099995868993800        29.392205548382709       -7.9900048795315719E-032   1.0195844168947588E-010
   4.3750000000000000        2.0000003754202784        4.4200000032913822        2.0000003754202775        2.2099995868063620        29.392205548206299       -5.2010171601418547E-030   2.7023006055060250E-010
   4.6250000000000000        2.0000003734343332        4.4200000075474826        2.0000003734343328        2.2099995911288808        29.392205537745625       -2.8009163221299538E-028  -1.6063550489775480E-009
   4.8750000000000000        2.0000003726470243        4.4200000094235454        2.0000003726470283        2.2099995929368763        29.392205534432968       -1.2512444820880865E-026  -2.3201351950774551E-009
   5.1250000000000000        2.0000003875295129        4.4199999759778912        2.0000003875295187        2.2099995597689066        29.392205605969700       -4.6102777066325452E-025   1.2598770915417390E-008
   5.3750000000000000        2.0000004048489135        4.4199999374295329        2.0000004048488957        2.2099995213568580        29.392205690872252       -1.3764826579810744E-023   2.9918199917489119E-008
   5.6250000000000000        2.0000003175512502        4.4200001330372256        2.0000003175512089        2.2099997156245954        29.392205268698504       -3.1857939949152179E-022  -5.7413235499126358E-008
   5.8750000000000000        2.0000001321563587        4.4200005378421920        2.0000001321564391        2.2100001228881809        29.392204325234903       -4.9793590664481649E-021  -2.4287150868218532E-007
   6.1250000000000000        2.0000005299439350        4.4199996677379909        2.0000005299440828        2.2099992482807669        29.392206342727697       -1.5468727534247049E-020   1.5482850068693210E-007
   6.3750000000000000        2.0000021156551657        4.4199961385020439        2.0000021156550121        2.2099957314567709        29.392214116799021        2.0961667720650964E-018   1.7404342043114696E-006
   6.6250000000000000        2.0000018757113218        4.4199966297562918        2.0000018757105860        2.2099962422226778        29.392212751392751        8.6101663339872206E-017   1.5003734441521033E-006
   6.8750000000000000        1.9999938663079613        4.4200145786974998        1.9999938663078960        2.2100140671217243        29.392174024656374        2.1742169485074391E-015  -6.5091517598148130E-006
   7.1250000000000000        1.9999871580474262        4.4200288334741771        1.9999871580489126        2.2100286072742121        29.392138134932235        4.1608076639947359E-014  -1.3217533068488052E-005
   7.3750000000000000        2.0000287874307516        4.4199376790663809        2.0000287874338789        2.2099370303251802        29.392348874831981        6.3995987780359486E-013   2.8411736368028073E-005
   7.6250000000000000        2.0001723179651965        4.4196182160680877        2.0001723179715598        2.2096187295364080        29.393053003107735        8.0941538182367685E-012   1.7194217620675190E-004
   7.8750000000000000        2.0003759741202205        4.4191694866815325        2.0003759741981613        2.2091694480813624        29.394073213083903        8.4909256163757441E-011   3.7559834170020068E-004
   8.1250000000000000        2.0004780934200617        4.4189354932898857        2.0004780941571134        2.2089397068660706        29.394545512417771        7.3862496130835514E-010   4.7771843292609972E-004
   8.3750000000000000        2.0003330086802014        4.4192611536907531        2.0003330139740401        2.2092627250116612        29.393844603244510        5.2801149176022175E-009   3.3263966920937804E-004
   8.6250000000000000        2.0000726142777014        4.4198410076195183        2.0000726445609156        2.2098402708284612        29.392568449458022        3.0283793551774287E-008   7.2278497639022277E-005
   8.8750000000000000        1.9999440497194834        4.4201152602133149        1.9999441806747278        2.2101194585075614        29.391887261540816        1.3096815678047868E-007  -5.6151914264113145E-005
   9.1250000000000000        1.9999841382425603        4.4200403462905689        1.9999844780693268        2.2100377007127454        29.392151127707930        3.3981445519485208E-007  -1.5784103526872428E-005
   9.3750000000000000        2.0000232492574508        4.4199534811141650        2.0000228407045446        2.2099510506791828        29.392329072297912       -4.0855037386824495E-007   2.2337005049166692E-005
   9.6250000000000000        2.0000166780512174        4.4199924470784762        2.0000056862248288        2.2099777944539580        29.392196759360640       -1.0991815124019542E-005   1.6985206743314052E-006
   9.8750000000000000        2.0000948573604704        4.4200124806912751        2.0000187651950894        2.2099014276635853        29.392160145270282       -7.6092175333595423E-005  -6.7338844678133114E-006
   10.125000000000000        2.0004850511833205        4.4199921046628257        2.0001243411933891        2.2094602016986538        29.392237114508777       -3.6070999485194488E-004   4.6891909804003262E-006
   10.375000000000000        2.0017726268562095        4.4199995804412469        2.0004414003507485        2.2080427722418015        29.392215419460285       -1.3312264969214294E-003   9.9061821146051443E-007
   10.625000000000000        2.0053040166255816        4.4200000149923113        2.0013142022252586        2.2041545712428605        29.392195289587217       -3.9898143962809668E-003  -8.9901040789541753E-007
   10.875000000000000        2.0131118200363121        4.4199874058621225        2.0032346190902430        2.1955995498711007        29.392239776474394       -9.8772009573204426E-003   4.5840202047564560E-006
   11.125000000000000        2.0268622814126700        4.4199864847387200        2.0065546768382592        2.1807039014377509        29.392249459306594       -2.0307604578160811E-002   4.4379063650623607E-006
   11.375000000000000        2.0455372746513447        4.4199798032022972        2.0109578174327725        2.1607916208107958        29.392211861094086       -3.4579457200174836E-002   4.1809605328957389E-006
   11.625000000000000        2.0631583731219409        4.4199799406870905        2.0150062238597877        2.1423367193834664        29.392193436889748       -4.8152149252591592E-002   2.5034507697974107E-006
   11.875000000000000        2.0695827806667144        4.4200016813079239        2.0164577878148386        2.1356969736672395        29.392274757654743       -5.3124992875841985E-002   6.6097707902557090E-006
   12.125000000000000        2.0558979757949047        4.4200192172295480        2.0133451041623434        2.1499214792685493        29.392363054669609       -4.2552871665857583E-002  -1.9505748083403773E-007
   12.375000000000000        2.0216673742494873        4.4200012906761490        2.0052828453020282        2.1863147949116302        29.392231210911145       -1.6384528935715226E-002  -4.7561021347952703E-006
   12.625000000000000        1.9780229649065886        4.4199544172649956        1.9944074938409426        2.2345313959879491        29.391917063149162        1.6384528935715226E-002  -1.2399700924481394E-005
   12.875000000000000        1.9424677461794693        4.4199478148137530        1.9850206177274954        2.2754291921893324        29.391843703232436        4.2552871665857583E-002  -2.3141983423347057E-005
   13.125000000000000        1.9279275262801978        4.4200875455137210        1.9810525190870591        2.2926627090053446        29.392760810313799        5.3124992875841978E-002   1.0110746337943510E-005
   13.375000000000000        1.9348432341800461        4.4204113245817425        1.9829953836639005        2.2846353892711684        29.394899398995314        4.8152149252591592E-002   5.6521156329703004E-005
   13.625000000000000        1.9535050867076085        4.4207245943940281        1.9880845439668577        2.2629706085143062        29.396980410453175        3.4579457200174829E-002   1.0891737530061008E-004
   13.875000000000000        1.9728914767221979        4.4208150698571629        1.9931990812274039        2.2407796483066518        29.397567044720947        2.0307604578160811E-002   1.2195033426176671E-004
   14.125000000000000        1.9869001367080954        4.4206356314188850        1.9967773375616718        2.2248906974943128        29.396379057398942        9.8772009573204426E-003   9.5934641557660072E-005
   14.375000000000000        1.9947349612244469        4.4203604815604827        1.9987247756059672        2.2160139404078629        29.394541208150624        3.9898143962809668E-003   5.4190930406150528E-005
   14.625000000000000        1.9982459461917015        4.4201259790844940        1.9995771727124600        2.2120029757102562        29.392983981403727        1.3312264969214294E-003   1.8923449158547712E-005
   14.875000000000000        1.9995213289177183        4.4200107236799431        1.9998820389617418        2.2105344214105855        29.392216199604995        3.6070999485194488E-004   1.4574752840168514E-006
   15.125000000000000        1.9998967849944138        4.4199878444634777        1.9999728771832874        2.2101079804116233        29.392062957895277        7.6092175333595410E-005  -1.9922943830241735E-006
   15.375000000000000        1.9999849304856128        4.4199970210173909        1.9999959222859760        2.2100151624038400        29.392125191887800        1.0991815124019542E-005  -4.6585025237355637E-007
   15.625000000000000        2.0000003001046682        4.4200056729016728        2.0000007086481557        2.2100025048196028        29.392182292735900        4.0855037386824500E-007   8.3625558033872949E-007
   15.875000000000000        2.0000012820019331        4.4200054694789470        2.0000009421814924        2.2100013181132336        29.392181180789574       -3.3981445519485203E-007   8.2823421276856379E-007
   16.125000000000000        2.0000005222813808        4.4200023252251359        2.0000003913133226        2.2100005854916476        29.392160183645061       -1.3096815678047884E-007   3.4779593915956752E-007
   16.375000000000000        2.0000004454727698        4.4200026811641626        2.0000004151917583        2.2100008483406417        29.392162600694245       -3.0283793551774353E-008   4.0513510546347220E-007
   16.625000000000000        2.0000011541266081        4.4200076176022565        2.0000011488488703        2.2100025334949844        29.392195355909177       -5.2801149176022349E-009   1.1470311531702748E-006
   16.875000000000000        2.0000020312822930        4.4200134777122591        2.0000020305447106        2.2100044942869883        29.392234275887422       -7.3862496130835886E-010   2.0301870535810451E-006
   17.125000000000000        2.0000023933262132        4.4200158889240093        2.0000023932403561        2.2100052998280875        29.392250282697830       -8.4909256163757932E-011   2.3930618664458336E-006
   17.375000000000000        2.0000020101910470        4.4200133451269785        2.0000020101810283        2.2100044512936772        29.392233393181190       -8.0941538182368170E-012   2.0099940716278297E-006
   17.625000000000000        2.0000011906655688        4.4200079042294460        2.0000011906638839        2.2100026364253704        29.392197264836934       -6.3995987780359920E-013   1.1904492578374004E-006
   17.875000000000000        2.0000004378052978        4.4200029057887003        2.0000004378057565        2.2100009691203759        29.392164074705292       -4.1608076639947725E-014   4.3756844902986813E-007
   18.125000000000000        2.0000000425857305        4.4200002820893589        2.0000000425867945        2.2100000939898066        29.392146652480040       -2.1742169485074604E-015   4.2337796379854353E-008
   18.375000000000000        1.9999999699466533        4.4199998003302898        1.9999999699471649        2.2099999333752303        29.392143452387796       -8.6101663339873168E-017  -3.0300401965277501E-008
   18.625000000000000        2.0000000282281611        4.4200001878763020        2.0000000282279737        2.2100000627456113        29.392146024373826       -2.0961667720651280E-018   2.7995124440849395E-008
   18.875000000000000        2.0000000721989322        4.4200004803914759        2.0000000721985791        2.2100001604151269        29.392147965408441        1.5468727534246558E-020   7.1993346395515800E-008
   19.125000000000000        2.0000000672573788        4.4200004480863395        2.0000000672572402        2.2100001497234540        29.392147749791199        4.9793590664481890E-021   6.7092044808703122E-008
   19.375000000000000        2.0000000397119670        4.4200002656159869        2.0000000397120159        2.2100000889263778        29.392146537263862        3.1857939949152504E-022   3.9598123446893396E-008
   19.625000000000000        2.0000000162942553        4.4200001104505908        2.0000000162943241        2.2100000372202957        29.392145506258935        1.3764826579810864E-023   1.6240719435955953E-008
   19.875000000000000        2.0000000044061519        4.4200000317209023        2.0000000044061697        2.2100000109916920        29.392144983041991        4.6102777066326040E-025   4.4186203584928307E-009
   20.125000000000000        2.0000000003495728        4.4200000048634500        2.0000000003495630        2.2100000020454265        29.392144804537281        1.2512444820880991E-026   4.3013304029670962E-010
   20.375000000000000        1.9999999995405668        4.4199999994417789        1.9999999995405600        2.2100000002285469        29.392144768648947        2.8009163221299942E-028  -3.1251801146936486E-010
   20.625000000000000        1.9999999996373279        4.4199999999157962        1.9999999996373272        2.2100000003586491        29.392144772170624        5.2010171601419339E-030  -1.5487966464888814E-010
   20.875000000000000        1.9999999998237730        4.4200000008837819        1.9999999998237730        2.2100000006366218        29.392144779197334        7.9900048795316989E-032   8.3592022193101911E-011
   21.125000000000000        1.9999999999004852        4.4200000010446185        1.9999999999004845        2.2100000006322715        29.392144781038933        1.0027404332644371E-033   2.0074431006378290E-010
   21.375000000000000        1.9999999999008964        4.4200000006471827        1.9999999999008964        2.2100000004330993        29.392144779288351        9.9592729949590693E-036   2.2811619260210136E-010
   21.625000000000000        1.9999999999044176        4.4200000002471853        1.9999999999044180        2.2100000002292113        29.392144777572284        7.1709035374561871E-038   2.4419732902458691E-010
   21.875000000000000        1.9999999999394751        4.4200000000610524        1.9999999999394753        2.2100000000974052        29.392144777266303        2.4705075319425914E-040   2.7751845266266173E-010
   22.125000000000000        1.9999999999883133        4.4199999999957065        1.9999999999883136        2.2100000000107665        29.392144777697350       -2.2489573514977698E-042   3.1140379164185106E-010
   22.375000000000000        2.0000000000302598        4.4199999999341246        2.0000000000302598        2.2099999999336246        29.392144778043441       -5.2159099425269842E-044   3.2711588993095120E-010
   22.625000000000000        2.0000000000599183        4.4199999998548911        2.0000000000599183        2.2099999998612359        29.392144778130394       -5.8299927616306351E-046   3.2185076825896886E-010
   22.875000000000000        2.0000000000798117        4.4199999997827257        2.0000000000798117        2.2099999998031703        29.392144778104651       -4.7282059177798568E-048   3.0113889160077179E-010
   23.125000000000000        2.0000000000918368        4.4199999997321386        2.0000000000918368        2.2099999997645892        29.392144778058309       -3.0351004380248801E-050   2.7003799196734235E-010
   23.375000000000000        2.0000000000961116        4.4199999997009138        2.0000000000961116        2.2099999997442530        29.392144777983301       -1.5913446478378990E-052   2.3171620178175090E-010
   23.625000000000000        2.0000000000929057        4.4199999996839896        2.0000000000929057        2.2099999997393338        29.392144777861240       -6.9004816082459602E-055   1.8914647625933867E-010
   23.875000000000000        2.0000000000832605        4.4199999996774464        2.0000000000832610        2.2099999997467195        29.392144777690152       -2.4808280075016393E-057   1.4555823213413532E-010
   24.125000000000000        2.0000000000689910        4.4199999996791730        2.0000000000689910        2.2099999997633506        29.392144777487449       -7.3503872580838212E-060   1.0424483498638892E-010
   24.375000000000000        2.0000000000516707        4.4199999996844683        2.0000000000516707        2.2099999997851376        29.392144777255560       -1.7624100967059811E-062   6.7717387253196648E-011
   24.625000000000000        2.0000000000331322        4.4199999996919574        2.0000000000331322        2.2099999998093676        29.392144777015407       -3.2668075129835316E-065   3.7525760276935216E-011
   24.875000000000000        2.0000000000145026        4.4199999996954240        2.0000000000145026        2.2099999998316862        29.392144776756123       -4.0531030100569249E-068   1.5117018747901056E-011


==> PERTSUBweno5GF_N100_2.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        2.0000003760634533        4.4200000001485833        2.0000003760634533        2.2099995845242533        29.392205543795466        4.0531030100567339E-068  -8.3734441602700826E-010
  0.37500000000000000        2.0000003758107887        4.4200000008938991        2.0000003758107887        2.2099995851761056        29.392205543365517        3.2668075129834578E-065  -1.1813954259309867E-009
  0.62500000000000000        2.0000003756771694        4.4200000013753558        2.0000003756771694        2.2099995855644829        29.392205543524021        1.7624100967059087E-062  -1.3523635544743229E-009
  0.87500000000000000        2.0000003754881654        4.4200000019745467        2.0000003754881654        2.2099995860729278        29.392205543386535        7.3503872580836741E-060  -1.5735097669278275E-009
   1.1250000000000000        2.0000003753633799        4.4200000024251382        2.0000003753633799        2.2099995864361115        29.392205543538829        2.4808280075015680E-057  -1.7007386610146114E-009
   1.3750000000000000        2.0000003752428150        4.4200000028597914        2.0000003752428150        2.2099995867866622        29.392205543682884        6.9004816082457675E-055  -1.7973862398434903E-009
   1.6250000000000000        2.0000003751039817        4.4200000033280036        2.0000003751039817        2.2099995871741784        29.392205543705984        1.5913446478378707E-052  -1.8807755353122957E-009
   1.8750000000000000        2.0000003749570157        4.4200000038057583        2.0000003749570157        2.2099995875754539        29.392205543651393        3.0351004380248293E-050  -1.9404908790932041E-009
   2.1250000000000000        2.0000003751873643        4.4200000034387976        2.0000003751873643        2.2099995871374380        29.392205545424744        4.7282059177797389E-048  -1.5913541595580227E-009
   2.3750000000000000        2.0000003759574008        4.4200000018643317        2.0000003759574008        2.2099995854993155        29.392205549815870        5.8299927616304982E-046  -6.7347238896786621E-010
   2.6250000000000000        2.0000003752163877        4.4200000036298164        2.0000003752163868        2.2099995872008784        29.392205546696839        5.2159099425269175E-044  -1.2417240569106980E-009
   2.8750000000000000        2.0000003701904707        4.4200000149186760        2.0000003701904707        2.2099995983989418        29.392205522512061        2.2489573514977615E-042  -6.0757701092484240E-009
   3.1250000000000000        2.0000003696012598        4.4200000163029847        2.0000003696012634        2.2099995997421660        29.392205519945804       -2.4705075319425175E-040  -6.4611351824339636E-009
   3.3750000000000000        2.0000003968367386        4.4199999559523988        2.0000003968367417        2.2099995394716880        29.392205654644663       -7.1709035374559773E-038   2.0982098281052686E-008
   3.6250000000000000        2.0000004306193095        4.4199998811554950        2.0000004306192984        2.2099994647435484        29.392205821994263       -9.9592729949588889E-036   5.4967829399288348E-008
   3.8750000000000000        2.0000003313555310        4.4200001011169698        2.0000003313555110        2.2099996844107266        29.392205331085165       -1.0027404332644201E-033  -4.4105796792592855E-008
   4.1250000000000000        2.0000000474885806        4.4200007323601902        2.0000000474886059        2.2100003137051512        29.392203937009302       -7.9900048795315719E-032  -3.2780338488080929E-007
   4.3750000000000000        2.0000001715862608        4.4200004559068322        2.0000001715863607        2.2100000383503660        29.392204544273987       -5.2010171601418547E-030  -2.0356378760411076E-007
   4.6250000000000000        2.0000016758721233        4.4199971145994184        2.0000016758721375        2.2099967054637522        29.392211948765297       -2.8009163221299538E-028   1.3008314350138050E-006
   4.8750000000000000        2.0000033248490081        4.4199934667440708        2.0000033248487057        2.2099930594260151        29.392220131109593       -1.2512444820880865E-026   2.9498818485684808E-006
   5.1250000000000000        1.9999996565704097        4.4200015740132441        1.9999996565699241        2.2100011664976624        29.392201894994084       -4.6102777066325452E-025  -7.1836033233019236E-007
   5.3750000000000000        1.9999883126874427        4.4200267877235548        1.9999883126878462        2.2100263084950522        29.392146129458734       -1.3764826579810744E-023  -1.2062243270882789E-005
   5.6250000000000000        1.9999872986792560        4.4200289007369742        1.9999872986802971        2.2100284855060748        29.392140517621566       -3.1857939949152179E-022  -1.3076285229729478E-005
   5.8750000000000000        2.0000398357981464        4.4199126345132163        2.0000398357990461        2.2099123004447265        29.392401053285599       -4.9793590664481649E-021   3.9460770278942903E-005
   6.1250000000000000        2.0001740243885147        4.4196146198984296        2.0001740243878108        2.2096150464982300        29.393062230732784       -1.5468727534247049E-020   1.7364927308038958E-004
   6.3750000000000000        2.0003432881103529        4.4192406058946636        2.0003432881069867        2.2092410998517775        29.393905349916604        2.0961667720650964E-018   3.4291288939147790E-004
   6.6250000000000000        2.0004318452886549        4.4190398304324949        2.0004318452869931        2.2090429328230612        29.394324209834529        8.6101663339872206E-017   4.3146995077725236E-004
   6.8750000000000000        2.0003425655891434        4.4192415928708684        2.0003425655946736        2.2092423912247425        29.393899016931201        2.1742169485074391E-015   3.4219012942227067E-004
   7.1250000000000000        2.0001380423157498        4.4196927308379035        2.0001380423188260        2.2096938497858503        29.392876947112274        4.1608076639947359E-014   1.3766673525505979E-004
   7.3750000000000000        1.9999761248610994        4.4200540240923081        1.9999761248571788        2.2100533947079959        29.392086865133869        6.3995987780359486E-013  -2.4250833284167328E-005
   7.6250000000000000        1.9999525905525957        4.4201039304473477        1.9999525905580979        2.2101043551424104        29.391960541510297        8.0941538182367685E-012  -4.7785236394037867E-005
   7.8750000000000000        2.0000010454467048        4.4199984609263989        2.0000010455329553        2.2099980752496968        29.392208590023383        8.4909256163757441E-011   6.6966818446090315E-007
   8.1250000000000000        2.0000212413729632        4.4199551422253620        2.0000212421156118        2.2099540998845906        29.392314846122279        7.3862496130835514E-010   2.0866385827655876E-005
   8.3750000000000000        2.0000023466615313        4.4199959192297840        2.0000023519385888        2.2099953665506367        29.392216659553725        5.2801149176022175E-009   1.9776505393309662E-006
   8.6250000000000000        1.9999925247132750        4.4200162788265338        1.9999925549952611        2.2100163996660118        29.392162362441521        3.0283793551774287E-008  -7.8110667873776407E-006
   8.8750000000000000        2.0000011471302614        4.4199974522695262        2.0000012781010139        2.2099974585634987        29.392208217641070        1.3096815678047868E-007   9.4549651397102252E-007
   9.1250000000000000        2.0000048420887242        4.4199898468514638        2.0000051819045042        2.2099895729441776        29.392233163891540        3.3981445519485208E-007   4.9197426370550801E-006
   9.3750000000000000        2.0000039219443191        4.4199937310074056        2.0000035133918161        2.2099925317653133        29.392222082813429       -4.0855037386824495E-007   3.0096919174660286E-006
   9.6250000000000000        2.0000207206423473        4.4199866042052607        2.0000097288259782        2.2099704060975411        29.392230509806026       -1.0991815124019542E-005   5.7411118041805764E-006
   9.8750000000000000        2.0001099652990471        4.4199810717210584        2.0000338731254548        2.2098690314095562        29.392244039931505       -7.6092175333595423E-005   8.3740541088062059E-006
   10.125000000000000        2.0004863004168478        4.4199877065744193        2.0001255904232682        2.2094566234511772        29.392236132304326       -3.6070999485194488E-004   5.9384245076898878E-006
   10.375000000000000        2.0017746647391070        4.4199941648414658        2.0004434382408416        2.2080378189879575        29.392221418838936       -1.3312264969214294E-003   3.0285011090036562E-006
   10.625000000000000        2.0053062800609993        4.4199959806011035        2.0013164656633955        2.2041500715096722        29.392210878578226       -3.9898143962809668E-003   1.3644250098643340E-006
   10.875000000000000        2.0131065004797555        4.4199978454504087        2.0032292995234457        2.1956105374463140        29.392206133432289       -9.8772009573204426E-003  -7.3553635182577182E-007
   11.125000000000000        2.0268558726072419        4.4199992929134266        2.0065482680304867        2.1807171159309475        29.392209016433636       -2.0307604578160811E-002  -1.9708990630640244E-006
   11.375000000000000        2.0455312541774986        4.4200001220683491        2.0109517969765882        2.1608079138551797        29.392208493087939       -3.4579457200174836E-002  -1.8395133132287356E-006
   11.625000000000000        2.0631527897812081        4.4200012817839553        2.0150006405271395        2.1423528609560631        29.392199836976758       -4.8152149252591592E-002  -3.0798899630646304E-006
   11.875000000000000        2.0695774958381619        4.4200020506052953        2.0164525029628031        2.1357026057231590        29.392195704142416       -5.3124992875841985E-002   1.3249422377015208E-006
   12.125000000000000        2.0558918896372873        4.4200027287787593        2.0133390179729105        2.1499198236368722        29.392199480415051       -4.2552871665857583E-002  -6.2812150982693993E-006
   12.375000000000000        2.0216648726824338        4.4200030339088761        2.0052803437464943        2.1863183624708431        29.392201999433603       -1.6384528935715226E-002  -7.2576691882986211E-006
   12.625000000000000        1.9780276462708997        4.4200022289411489        1.9944121752052393        2.2345502790458487        29.392199426265556        1.6384528935715226E-002  -7.7183366133937170E-006
   12.875000000000000        1.9424754690407218        4.4200013472288013        1.9850283407065834        2.2754477045785455        29.392197334527815        4.2552871665857583E-002  -1.5419122170845512E-005
   13.125000000000000        1.9279152111860696        4.4200012358409539        1.9810402040630193        2.2926325858109298        29.392200119651687        5.3124992875841978E-002  -2.2043477903022080E-006
   13.375000000000000        1.9347830093593561        4.4200013958148601        1.9829351586119555        2.2844946303712059        29.392203699990866        4.8152149252591592E-002  -3.7036643603105546E-006
   13.625000000000000        1.9533968038005773        4.4200012965893496        1.9879762610000757        2.2627257749100020        29.392204035631874        3.4579457200174829E-002   6.3446826947810564E-007
   13.875000000000000        1.9727693584369981        4.4200010399765315        1.9930769630156735        2.2405057241363111        29.392202982958196        2.0307604578160811E-002  -1.6795093804589101E-007
   14.125000000000000        1.9868039151872845        4.4200006278334323        1.9966811161449678        2.2246788392393313        29.392200563834550        9.8772009573204426E-003  -2.8687925324177854E-007
   14.375000000000000        1.9946804955472537        4.4199998910359177        1.9986703099415841        2.2158936736454962        29.392195710426197        3.9898143962809668E-003  -2.7474678709893396E-007
   14.625000000000000        1.9982267864744199        4.4200000735816882        1.9995580129702193        2.2119611765266156        29.392197054330552        1.3312264969214294E-003  -2.3626812306609679E-007
   14.875000000000000        1.9995200479594561        4.4200024591758060        1.9998807579585034        2.2105317041981229        29.392212875774753        3.6070999485194488E-004   1.7651702188814511E-007
   15.125000000000000        1.9998992975871632        4.4200041679344855        1.9999753897671204        2.2101133658518997        29.392224250838762        7.6092175333595410E-005   5.2029836639100324E-007
   15.375000000000000        1.9999853927130407        4.4200002989190468        1.9999963845230644        2.2100162906190000        29.392198608425701        1.0991815124019542E-005  -3.6228244848501845E-009
   15.625000000000000        1.9999984489951284        4.4199934470025593        1.9999988575332206        2.2099984373337462        29.392153084086722        4.0855037386824500E-007  -1.0148539595355999E-006
   15.875000000000000        1.9999997430108254        4.4199954395977166        1.9999994031955237        2.2099980037703739        29.392166279615548       -3.3981445519485203E-007  -7.1075689489497051E-007
   16.125000000000000        2.0000018228332008        4.4200110776077741        2.0000016918842785        2.2100035246122434        29.392270155193113       -1.3096815678047884E-007   1.6483477591755502E-006
   16.375000000000000        2.0000034736311392        4.4200228250145743        2.0000034433671230        2.2100075741716192        29.392348387340270       -3.0283793551774353E-008   3.4332934748526611E-006
   16.625000000000000        2.0000008352024956        4.4200050545714973        2.0000008299159284        2.2100016043829771        29.392231441710390       -5.2801149176022349E-009   8.2810704071789587E-007
   16.875000000000000        1.9999944691655878        4.4199627944249187        1.9999944684107693        2.2099875086883811        29.391950909700881       -7.3862496130835886E-010  -5.5319296516920247E-006
   17.125000000000000        1.9999914482638812        4.4199455012405267        1.9999914481211409        2.2099822001241884        29.391829960526550       -8.4909256163757932E-011  -8.5520004655670334E-006
   17.375000000000000        2.0000040228465967        4.4200276933975386        2.0000040228099740        2.2100094013616181        29.392378593838242       -8.0941538182368170E-012   4.0226496214046392E-006
   17.625000000000000        2.0000372419323553        4.4202504867507333        2.0000372420148573        2.2100840896582086        29.393853012536109       -6.3995987780359920E-013   3.7241716044356110E-005
   17.875000000000000        2.0000783995882108        4.4205210998845308        2.0000783996511888        2.2101739116921908        29.395655835691240       -4.1608076639947725E-014   7.8399351362001823E-005
   18.125000000000000        2.0001065954688806        4.4207087251563930        2.0001065954767236        2.2102365620151780        29.396900828591185       -2.1742169485074604E-015   1.0659522094647045E-004
   18.375000000000000        2.0001062119611825        4.4207039623417366        2.0001062118988493        2.2102346043472028        29.396874113589384       -8.6101663339873168E-017   1.0621171412728003E-004
   18.625000000000000        2.0000808140550510        4.4205345245538110        2.0000808140148578        2.2101779554728989        29.395750761490760       -2.0961667720651280E-018   8.0813822014302872E-005
   18.875000000000000        2.0000465938511609        4.4203087552268165        2.0000465938527334        2.2101028890120045        29.394248410637896        1.5468727534246558E-020   4.6593645575132570E-005
   19.125000000000000        2.0000176406521817        4.4201167736950397        2.0000176406495243        2.2100388935732305        29.392973058886994        4.9793590664481890E-021   1.7640486847714243E-005
   19.375000000000000        2.0000018410528946        4.4200120591846765        2.0000018410843547        2.2100039953030781        29.392277334696374        3.1857939949152504E-022   1.8409390509788182E-006
   19.625000000000000        1.9999976911076973        4.4199849005228611        1.9999976911242283        2.2099950016142089        29.392096122719501        1.3764826579810864E-023  -2.3089458385250339E-006
   19.875000000000000        1.9999987975670683        4.4199920467131930        1.9999987975606068        2.2099973520297751        29.392144015822456        4.6102777066326040E-025  -1.2024204631977398E-006
   20.125000000000000        2.0000003943679854        4.4200026209197114        2.0000003943612428        2.2100008746681126        29.392214290254294        1.2512444820880991E-026   3.9444854560422016E-007
   20.375000000000000        2.0000008471723563        4.4200056250318038        2.0000008471663446        2.2100018763763143        29.392234242756039        2.8009163221299942E-028   8.4731927141312724E-007
   20.625000000000000        2.0000006761596190        4.4200044898083837        2.0000006761583085        2.2100014977443898        29.392226704562269        5.2010171601419339E-030   6.7636741141186008E-007
   20.875000000000000        2.0000008022167961        4.4200053265208776        2.0000008022197879        2.2100017768167648        29.392232261094605        7.9900048795316989E-032   8.0247661515819857E-007
   21.125000000000000        2.0000014248756224        4.4200094607190055        2.0000014248782003        2.2100031558754289        29.392259712182220        1.0027404332644371E-033   1.4251758815309046E-006
   21.375000000000000        2.0000020693094642        4.4200137392341592        2.0000020693099412        2.2100045830264228        29.392288122049326        9.9592729949590693E-036   2.0696366840322611E-006
   21.625000000000000        2.0000022162947020        4.4200147151086933        2.0000022162934825        2.2100049085405797        29.392294601897042        7.1709035374561871E-038   2.2166344817442507E-006
   21.875000000000000        2.0000017633692320        4.4200117075167302        2.0000017633678056        2.2100039052287408        29.392274632228826        2.4705075319425914E-040   1.7637072753373673E-006
   22.125000000000000        2.0000010133163650        4.4200067273423578        2.0000010133158401        2.2100022439543041        29.392241564163395       -2.2489573514977698E-042   1.0136394554827177E-006
   22.375000000000000        2.0000003619479072        4.4200024024102840        2.0000003619483175        2.2100008012534746        29.392212846885453       -5.2159099425269842E-044   3.6224476329671518E-007
   22.625000000000000        2.0000000194372785        4.4200001282719343        2.0000000194379788        2.2100000426593116        29.392197746631965       -5.8299927616306351E-046   1.9699210929147171E-008
   22.875000000000000        1.9999999533870814        4.4199996898306582        1.9999999533874617        2.2099998964234615        29.392194835134379       -4.7282059177798568E-048  -4.6391591457251025E-008
   23.125000000000000        2.0000000108059584        4.4200000712118275        2.0000000108058988        2.2100000236651938        29.392197367168031       -3.0351004380248801E-050   1.0984159581894914E-008
   23.375000000000000        2.0000000634099595        4.4200004206258878        2.0000000634097228        2.2100001402444058        29.392199686948118       -1.5913446478378990E-052   6.3545564144007471E-008
   23.625000000000000        2.0000000680331849        4.4200004514477822        2.0000000680330272        2.2100001505468660        29.392199891330296       -6.9004816082459602E-055   6.8129425656593412E-008
   23.875000000000000        2.0000000423261488        4.4200002808658203        2.0000000423261373        2.2100000936624875        29.392198758445289       -2.4808280075016393E-057   4.2388446530594592E-008
   24.125000000000000        2.0000000156294524        4.4200001036497731        2.0000000156295097        2.2100000345544659        29.392197581646720       -7.3503872580838212E-060   1.5664706198847966E-008
   24.375000000000000        2.0000000015513830        4.4200000102122017        2.0000000015514248        2.2100000033919152        29.392196961142655       -1.7624100967059811E-062   1.5674297415557703E-009
   24.625000000000000        1.9999999981015792        4.4199999877937062        1.9999999981015837        2.2099999959946190        29.392196811201512       -3.2668075129835316E-065  -1.8940271573342216E-009
   24.875000000000000        1.9999999992168307        4.4199999951856528        1.9999999992168229        2.2099999984582008        29.392196860311962       -4.0531030100569249E-068  -7.8255490976175679E-010


==> PERTSUBweno5GF_N100_3.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        2.0000003744789296        4.4200000001873567        2.0000003744789296        2.2099995862945381        29.392205520611114        4.0531030100567339E-068  -2.4218680394483272E-009
  0.37500000000000000        2.0000003746582644        4.4200000000604875        2.0000003746582644        2.2099995860329380        29.392205522693736        3.2668075129834578E-065  -2.3339197241512011E-009
  0.62500000000000000        2.0000003758556417        4.4199999976782411        2.0000003758556417        2.2099995835187145        29.392205529813442        1.7624100967059087E-062  -1.1738912064629403E-009
  0.87500000000000000        2.0000003755356950        4.4199999986316643        2.0000003755356945        2.2099995843489677        29.392205529311582        7.3503872580836741E-060  -1.5259802310652049E-009
   1.1250000000000000        2.0000003695578092        4.4200000120970300        2.0000003695578092        2.2099995976872102        29.392205500715029        2.4808280075015680E-057  -7.5063093518679125E-009
   1.3750000000000000        2.0000003639431276        4.4200000247336702        2.0000003639431303        2.2099996102097448        29.392205473809103        6.9004816082457675E-055  -1.3097073647827528E-008
   1.6250000000000000        2.0000003853205959        4.4199999774317575        2.0000003853205990        2.2099995629366966        29.392205579836542        1.5913446478378707E-052   8.3358386859799793E-009
   1.8750000000000000        2.0000004385336463        4.4199998594178931        2.0000004385336418        2.2099994451293972        29.392205842570707        3.0351004380248293E-050   6.1636139747633933E-008
   2.1250000000000000        2.0000004144893788        4.4199999130744843        2.0000004144893633        2.2099994985266189        29.392205725322537        4.7282059177797389E-048   3.7710660372169968E-008
   2.3750000000000000        2.0000001537664569        4.4200004917983202        2.0000001537664507        2.2100000759872374        29.392204440251035        5.8299927616304982E-046  -2.2286441625496423E-007
   2.6250000000000000        1.9999998927315967        4.4200010715996338        1.9999998927316431        2.2100006543313198        29.392203155345825        5.2159099425269175E-044  -4.8372651506589648E-007
   2.8750000000000000        2.0000005858529564        4.4199995338270730        2.0000005858530323        2.2099991195460955        29.392206574936800        2.2489573514977615E-042   2.0958671553827912E-007
   3.1250000000000000        2.0000026950442802        4.4199948486184972        2.0000026950442202        2.2099944462929719        29.392216955691342       -2.4705075319425175E-040   2.3189818851854227E-006
   3.3750000000000000        2.0000034702061016        4.4199931359288209        2.0000034702058165        2.2099927333998801        29.392220811473507       -7.1709035374559773E-038   3.0943514612857825E-006
   3.6250000000000000        1.9999973380852427        4.4200067355230610        1.9999973380848861        2.2100063091864697        29.392190534647778       -9.9592729949588889E-036  -3.0375662374293455E-006
   3.8750000000000000        1.9999853430129952        4.4200333372462284        1.9999853430134906        2.2100328648333361        29.392131307395577       -1.0027404332644201E-033  -1.5032448332563675E-005
   4.1250000000000000        1.9999883803406184        4.4200266097622949        1.9999883803414265        2.2100261447551062        29.392146339162654       -7.9900048795315719E-032  -1.1994951347071847E-005
   4.3750000000000000        2.0000440818740133        4.4199030627057061        2.0000440818744933        2.2099028230223969        29.392421339239966       -5.2010171601418547E-030   4.3706723964920258E-005
   4.6250000000000000        2.0001697576803825        4.4196241029902232        2.0001697576798696        2.2096245011326494        29.393041216750692       -2.8009163221299538E-028   1.6938263969423772E-004
   4.8750000000000000        2.0003218914867595        4.4192874271353908        2.0003218914842407        2.2092881380497809        29.393796671440811       -1.2512444820880865E-026   3.2151651959999583E-004
   5.1250000000000000        2.0004067200538747        4.4190965512078968        2.0004067200530473        2.2090990331645490        29.394204231126338       -4.6102777066325452E-025   4.0634512313264537E-004
   5.3750000000000000        2.0003451544399091        4.4192355533260743        2.0003451544433193        2.2092365127684035        29.393910483979983       -1.3764826579810744E-023   3.4477950919553635E-004
   5.6250000000000000        2.0001725788143219        4.4196164638274604        2.0001725788157221        2.2096175653180938        29.393049053524127       -3.1857939949152179E-022   1.7220384983618331E-004
   5.8750000000000000        2.0000077652646748        4.4199831667836778        2.0000077652627071        2.2099830028343854        29.392240082722768       -4.9793590664481649E-021   7.3902368074030278E-006
   6.1250000000000000        1.9999481902943674        4.4201140938754273        1.9999481902944869        2.2101142996326040        29.391940639288613       -1.5468727534247049E-020  -5.2184821066836307E-005
   6.3750000000000000        1.9999798711225418        4.4200468721053259        1.9999798711226517        2.2100456789274636        29.392110463921838        2.0961667720650964E-018  -2.0504098419582562E-005
   6.6250000000000000        2.0000172270955718        4.4199631090629197        2.0000172270943333        2.2099625189077896        29.392290872441631        8.6101663339872206E-017   1.6851757694169578E-005
   6.8750000000000000        2.0000147172764309        4.4199674821229218        2.0000147172759495        2.2099674787047205        29.392273206722106        2.1742169485074391E-015   1.4341816709784183E-005
   7.1250000000000000        1.9999962211754732        4.4200089564508867        1.9999962211780902        2.2100086538487176        29.392183889148004        4.1608076639947359E-014  -4.1544050215502892E-006
   7.3750000000000000        1.9999942689605434        4.4200140725486525        1.9999942689608738        2.2100133691132786        29.392177726260158        6.3995987780359486E-013  -6.1067338401610272E-006
   7.6250000000000000        2.0000037273082527        4.4199927270065178        2.0000037273146569        2.2099922448385350        29.392222793724660        8.0941538182367685E-012   3.3515192630062529E-006
   7.8750000000000000        2.0000072095676766        4.4199843885811525        2.0000072096525296        2.2099842277736137        29.392237268244710        8.4909256163757441E-011   6.8337891563352571E-006
   8.1250000000000000        2.0000057454800375        4.4199879365541275        2.0000057462199963        2.2099876195602732        29.392231382403210        7.3862496130835514E-010   5.3704929019460224E-006
   8.3750000000000000        2.0000065145964290        4.4199866978186639        2.0000065198766568        2.2099861503263356        29.392237333081532        5.2801149176022175E-009   6.1455854369896201E-006
   8.6250000000000000        2.0000070243348183        4.4199852381815177        2.0000070546175639        2.2099848572514342        29.392238885701580        3.0283793551774287E-008   6.6885547558293013E-006
   8.8750000000000000        2.0000040873202769        4.4199910719084787        2.0000042182883080        2.2099910194830232        29.392223354903830        1.3096815678047868E-007   3.8856865294256693E-006
   9.1250000000000000        2.0000010395935042        4.4199974325595024        2.0000013794088134        2.2099975675322381        29.392210644008625        3.3981445519485208E-007   1.1172474170262348E-006
   9.3750000000000000        2.0000015934250088        4.4199987293781762        2.0000011848747610        2.2099976039568121        29.392209853410321       -4.0855037386824495E-007   6.8117260720867989E-007
   9.6250000000000000        2.0000156586718947        4.4199986050306963        2.0000046668560625        2.2099819998221961        29.392208939229899       -1.0991815124019542E-005   6.7914135160052069E-007
   9.8750000000000000        2.0001016382828225        4.4199998740734001        2.0000255461073695        2.2098876324442989        29.392204394261224       -7.6092175333595423E-005   4.7037884254308437E-008
   10.125000000000000        2.0004798624193199        4.4200014419941116        2.0001191524250634        2.2094706000445985        29.392201900257568       -3.6070999485194488E-004  -4.9957302028502681E-007
   10.375000000000000        2.0017707821437134        4.4200025033789663        2.0004395556469037        2.2080462672384606        29.392200973594282       -1.3312264969214294E-003  -8.5409428463023573E-007
   10.625000000000000        2.0053034561100809        4.4200028309049051        2.0013136417132977        2.2041565915797681        29.392199400451108       -3.9898143962809668E-003  -1.4595259085758983E-006
   10.875000000000000        2.0131046525810103        4.4200024452855899        2.0032274516235895        2.1956148378169318        29.392199031982461       -9.8772009573204426E-003  -2.5834350969589082E-006
   11.125000000000000        2.0268544805841477        4.4200020813867287        2.0065468760064102        2.1807199893870659        29.392200565190389       -2.0307604578160811E-002  -3.3629221571906953E-006
   11.375000000000000        2.0455302959970907        4.4200018992337657        2.0109508387970054        2.1608097948408203        29.392202040472725       -3.4579457200174836E-002  -2.7976937211349195E-006
   11.625000000000000        2.0631528587208678        4.4200014703627009        2.0150007094679161        2.1423528807756163        29.392202408593590       -4.8152149252591592E-002  -3.0109503033060037E-006
   11.875000000000000        2.0695781517049143        4.4200010528639959        2.0164531588289862        2.1357014468008408        29.392202431001465       -5.3124992875841985E-002   1.9808089901651726E-006
   12.125000000000000        2.0558925576240128        4.4200009853766975        2.0133396859584662        2.1499182770943350        29.392203110423814       -4.2552871665857583E-002  -5.6132283727805543E-006
   12.375000000000000        2.0216655251083826        4.4200010123532918        2.0052809961727553        2.1863166569636885        29.392203890537807       -1.6384528935715226E-002  -6.6052432394769767E-006
   12.625000000000000        1.9780282695342215        4.4200009122689723        1.9944127984696638        2.2345489093078417        29.392203648320905        1.6384528935715226E-002  -7.0950732915520121E-006
   12.875000000000000        1.9424759693388984        4.4200008066827374        1.9850288410046635        2.2754468402441201        29.392203088175297        4.2552871665857583E-002  -1.4918823994181096E-005
   13.125000000000000        1.9279154880582985        4.4200008415976999        1.9810404809343853        2.2926320520669536        29.392203401455298        5.3124992875841978E-002  -1.9274755613807315E-006
   13.375000000000000        1.9347830915817656        4.4200009219295824        1.9829352408344567        2.2844942883579136        29.392203968930026        4.8152149252591592E-002  -3.6214419507629714E-006
   13.625000000000000        1.9533968215423614        4.4200008800034780        1.9879762787423110        2.2627255410974576        29.392203696517104        3.4579457200174829E-002   6.5221005352000816E-007
   13.875000000000000        1.9727693567228755        4.4200007909584071        1.9930769613009258        2.2405055998539738        29.392203139550098        2.0307604578160811E-002  -1.6966506066751208E-007
   14.125000000000000        1.9868039594332374        4.4200008253892022        1.9966811603907675        2.2246788891295504        29.392203385024473        9.8772009573204426E-003  -2.4263330034024477E-007
   14.375000000000000        1.9946806622503921        4.4200009125596598        1.9986704766467993        2.2158940005833236        29.392203976134219        3.9898143962809668E-003  -1.0804364869443361E-007
   14.625000000000000        1.9982269140389959        4.4200008812502070        1.9995581405357250        2.2119614395120171        29.392203787110009        1.3312264969214294E-003  -1.0870354705261320E-007
   14.875000000000000        1.9995198037819157        4.4200007859242616        1.9998805137766196        2.2105311373078496        29.392203164509894        3.6070999485194488E-004  -6.7660518521250879E-008
   15.125000000000000        1.9998987973714715        4.4200008028129991        1.9999748895469718        2.2101122359906800        29.392203291029485        7.6092175333595410E-005   2.0082674634380737E-008
   15.375000000000000        1.9999854882121875        4.4200009061341179        1.9999964800274856        2.2100164887126175        29.392203988152957        1.0991815124019542E-005   9.1876322327877347E-008
   15.625000000000000        1.9999995797847350        4.4200009117640304        1.9999999883349877        2.2100009202198065        29.392204034404322        4.0855037386824500E-007   1.1593564708256565E-007
   15.875000000000000        2.0000005605854478        4.4200008034850606        2.0000002207708030        2.2099997822952506        29.392203326799457       -3.3981445519485203E-007   1.0681772755205543E-007
   16.125000000000000        2.0000002760785587        4.4200007570783661        2.0000001451104450        2.2100000734724614        29.392203026488229       -1.3096815678047884E-007   1.0159311703006324E-007
   16.375000000000000        2.0000001565397136        4.4200008495230412        2.0000001262560843        2.2100002517854773        29.392203648938359       -3.0283793551774353E-008   1.1620204931617195E-007
   16.625000000000000        2.0000001401462941        4.4200009578905695        2.0000001348662453        2.2100003240837536        29.392204376953462       -5.2801149176022349E-009   1.3305083923498273E-007
   16.875000000000000        2.0000001311313640        4.4200009350036922        2.0000001303927082        2.2100003226015987        29.392204232032203       -7.3862496130835886E-010   1.3003612453488245E-007
   17.125000000000000        2.0000001042659070        4.4200007588485519        2.0000001041808448        2.2100002642100964        29.392203070255384       -8.4909256163757932E-011   1.0400156025269780E-007
   17.375000000000000        2.0000000793325068        4.4200005906790256        2.0000000793241193        2.2100002076764276        29.392201960931327       -8.0941538182368170E-012   7.9135531461105302E-008
   17.625000000000000        2.0000001017562630        4.4200007364939387        2.0000001017556599        2.2100002558063707        29.392202936118167       -6.3995987780359920E-013   1.0153995200212762E-007
   17.875000000000000        2.0000001790800495        4.4200012468005028        2.0000001790808208        2.2100004255185630        29.392206331464365       -4.1608076639947725E-014   1.7884320069327941E-007
   18.125000000000000        2.0000002093920486        4.4200014450958944        2.0000002093926890        2.2100004911710909        29.392207654719108       -2.1742169485074604E-015   2.0914411447137127E-007
   18.375000000000000        2.0000000746017990        4.4200005471685166        2.0000000746005986        2.2100001911466283        29.392201699003927       -8.6101663339873168E-017   7.4354743695437264E-008
   18.625000000000000        1.9999998864657949        4.4199992952529303        1.9999998864635395        2.2099997730767842        29.392193392384709       -2.0961667720651280E-018  -1.1376724184941622E-007
   18.875000000000000        1.9999999831595687        4.4199999349808392        1.9999999831600115        2.2099999861000788        29.392197645357147        1.5468727534246558E-020  -1.7046017042332551E-008
   19.125000000000000        2.0000004351889555        4.4200029334303652        2.0000004351934400        2.2100009858410270        29.392217561551881        4.9793590664481890E-021   4.3502362156999652E-007
   19.375000000000000        2.0000006617921784        4.4200044354608004        2.0000006617952057        2.2100014864562514        29.392227540575512        3.1857939949152504E-022   6.6167833479013893E-007
   19.625000000000000        2.0000000257067057        4.4200002058262102        2.0000000257017043        2.2100000744961932        29.392199469400826        1.3764826579810864E-023   2.5653169810624377E-008
   19.875000000000000        1.9999990034220263        4.4199934243548791        1.9999990034123967        2.2099978133736600        29.392154426732361        4.6102777066326040E-025  -9.9656550522908560E-007
   20.125000000000000        1.9999991777664401        4.4199945914122329        1.9999991777652066        2.2099982042712534        29.392162155311979        1.2512444820880991E-026  -8.2215299967991484E-007
   20.375000000000000        2.0000012571785764        4.4200084129520993        2.0000012571925088        2.2100028173218211        29.392253897451290        2.8009163221299942E-028   1.2573254914993726E-006
   20.625000000000000        2.0000032531013918        4.4200215901974698        2.0000032531173213        2.2100072004463618        29.392341560832431        5.2010171601419339E-030   3.2533091842701367E-006
   20.875000000000000        2.0000017733174507        4.4200116001866165        2.0000017733173019        2.2100038405740405        29.392275592405955        7.9900048795316989E-032   1.7735772697147212E-006
   21.125000000000000        1.9999963125340310        4.4199749097220362        1.9999963125215174        2.2099915294573922        29.392032929950371        1.0027404332644371E-033  -3.6871657098647148E-006
   21.375000000000000        1.9999915601595077        4.4199449995634508        1.9999915601243852        2.2099818256763224        29.391830680262242        9.9592729949590693E-036  -8.4395132724512933E-006
   21.625000000000000        1.9999966302545951        4.4199780212263882        1.9999966302242751        2.2099927340889463        29.392051365626230        7.1709035374561871E-038  -3.3694056251754034E-006
   21.875000000000000        2.0000186320754576        4.4201252619210631        2.0000186321145059        2.2100420422075104        29.393026480758113        2.4705075319425914E-040   1.8632413500974110E-005
   22.125000000000000        2.0000530577549891        4.4203541714620140        2.0000530577944091        2.2101184538724334        29.394545727443639       -2.2489573514977698E-042   5.3058078079537552E-005
   22.375000000000000        2.0000862602507268        4.4205721721865396        2.0000862602746450        2.2101907603230200        29.395998753083816       -5.2159099425269842E-044   8.6260547582872604E-005
   22.625000000000000        2.0001028502092524        4.4206838664116734        2.0001028502176763        2.2102282719978317        29.396737026281077       -5.8299927616306351E-046   1.0285047118485657E-004
   22.875000000000000        2.0000952061968960        4.4206308066955051        2.0000952061387935        2.2102101903788731        29.396389799560836       -4.7282059177798568E-048   9.5206418223137135E-005
   23.125000000000000        2.0000699396682924        4.4204631635305143        2.0000699396527319        2.2101542930002207        29.395276333221926       -3.0351004380248801E-050   6.9939846493616287E-005
   23.375000000000000        2.0000395989740367        4.4202626623745180        2.0000395989744999        2.2100875725870619        29.393942856734185       -1.5913446478378990E-052   3.9599109641352825E-005
   23.625000000000000        2.0000147648301354        4.4200978315863688        2.0000147648267199        2.2100326004063700        29.392848232000720       -6.9004816082459602E-055   1.4764926376198417E-005
   23.875000000000000        2.0000012034934334        4.4200077021459627        2.0000012035173449        2.2100025212675964        29.392249965735171       -2.4808280075016393E-057   1.2035557310774436E-006
   24.125000000000000        1.9999973477514492        4.4199827507743059        1.9999973477640367        2.2099943061405374        29.392082846887607       -7.3503872580838212E-060  -2.6522132969830636E-006
   24.375000000000000        1.9999979707021254        4.4199906570262799        1.9999979706987465        2.2099975708772890        29.392126973422837       -1.7624100967059811E-062  -2.0292818279088465E-006
   24.625000000000000        1.9999989073484130        4.4200031886961577        1.9999989073423519        2.2100028017169455        29.392196169179162       -3.2668075129835316E-065  -1.0926471933903059E-006
   24.875000000000000        1.9999994572355975        4.4200087554832459        1.9999994572316682        2.2100049774888850        29.392228879767838       -4.0531030100569249E-068  -5.4276378813611359E-007


==> PERTSUBweno5GF_N800_0.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
   1.5625000000000000E-002   2.0000000010653745        4.4200000000064614        2.0000000010653745        2.2099999988259915        0.0000000000000000        2.3933477867951368E-070   0.0000000000000000     
   4.6875000000000000E-002   2.0000000010543277        4.4200000000383373        2.0000000010543277        2.2099999988541361        0.0000000000000000        7.1495331107712384E-070   0.0000000000000000     
   7.8125000000000000E-002   2.0000000010453545        4.4200000000654134        2.0000000010453545        2.2099999988775894        0.0000000000000000        1.9742720542196310E-069   0.0000000000000000     
  0.10937500000000000        2.0000000010344055        4.4200000000964623        2.0000000010344055        2.2099999989052126        0.0000000000000000        5.1919122163021368E-069   0.0000000000000000     
  0.14062500000000000        2.0000000010229675        4.4200000001281365        2.0000000010229675        2.2099999989336889        0.0000000000000000        1.3201559303109730E-068   0.0000000000000000     
  0.17187500000000000        2.0000000010108780        4.4200000001607727        2.0000000010108780        2.2099999989633656        0.0000000000000000        3.2742725145197760E-068   0.0000000000000000     
  0.20312500000000000        2.0000000009984915        4.4200000001935846        2.0000000009984915        2.2099999989934589        0.0000000000000000        7.9653329886769991E-068   0.0000000000000000     
  0.23437500000000000        2.0000000009860579        4.4200000002260031        2.0000000009860579        2.2099999990234069        0.0000000000000000        1.9077008349812858E-067   0.0000000000000000     
  0.26562500000000000        2.0000000009738863        4.4200000002573399        2.0000000009738863        2.2099999990525250        0.0000000000000000        4.5099650209938203E-067   0.0000000000000000     
  0.29687500000000000        2.0000000009623036        4.4200000002868576        2.0000000009623036        2.2099999990800829        0.0000000000000000        1.0544484437628491E-066   0.0000000000000000     
  0.32812500000000000        2.0000000009516676        4.4200000003137605        2.0000000009516676        2.2099999991052872        0.0000000000000000        2.4417084892097011E-066   0.0000000000000000     
  0.35937500000000000        2.0000000009423577        4.4200000003371986        2.0000000009423577        2.2099999991272936        0.0000000000000000        5.6061205129285216E-066   0.0000000000000000     
  0.39062500000000000        2.0000000009347780        4.4200000003562723        2.0000000009347780        2.2099999991452060        0.0000000000000000        1.2773571827998602E-065   0.0000000000000000     
  0.42187500000000000        2.0000000009293588        4.4200000003700133        2.0000000009293588        2.2099999991580646        0.0000000000000000        2.8903412447655141E-065   0.0000000000000000     
  0.45312500000000000        2.0000000009265451        4.4200000003774411        2.0000000009265451        2.2099999991648880        0.0000000000000000        6.4986229104565046E-065   0.0000000000000000     
  0.48437500000000000        2.0000000009268026        4.4200000003775122        2.0000000009268026        2.2099999991646389        0.0000000000000000        1.4525595455676378E-064   0.0000000000000000     
  0.51562500000000000        2.0000000009306147        4.4200000003691597        2.0000000009306147        2.2099999991562500        0.0000000000000000        3.2289239093082285E-064   0.0000000000000000     
  0.54687500000000000        2.0000000009384742        4.4200000003512878        2.0000000009384742        2.2099999991386294        0.0000000000000000        7.1406348915687405E-064   0.0000000000000000     
  0.57812500000000000        2.0000000009508878        4.4200000003227728        2.0000000009508878        2.2099999991106549        0.0000000000000000        1.5714235050081660E-063   0.0000000000000000     
  0.60937500000000000        2.0000000009683689        4.4200000002824709        2.0000000009683689        2.2099999990711874        0.0000000000000000        3.4421654648296494E-063   0.0000000000000000     
  0.64062500000000000        2.0000000009914398        4.4200000002292201        2.0000000009914398        2.2099999990190686        0.0000000000000000        7.5065881091556809E-063   0.0000000000000000     
  0.67187500000000000        2.0000000010206218        4.4200000001618687        2.0000000010206218        2.2099999989531467        0.0000000000000000        1.6300618981337038E-062   0.0000000000000000     
  0.70312500000000000        2.0000000010564416        4.4200000000792512        2.0000000010564416        2.2099999988722572        0.0000000000000000        3.5252068727670594E-062   0.0000000000000000     
  0.73437500000000000        2.0000000010994121        4.4199999999802291        2.0000000010994121        2.2099999987752637        0.0000000000000000        7.5935357869878613E-062   0.0000000000000000     
  0.76562500000000000        2.0000000011500365        4.4199999998636930        2.0000000011500365        2.2099999986610555        0.0000000000000000        1.6294280148317223E-061   0.0000000000000000     
  0.79687500000000000        2.0000000012087997        4.4199999997285682        2.0000000012087997        2.2099999985285601        0.0000000000000000        3.4834106525264426E-061   0.0000000000000000     
  0.82812500000000000        2.0000000012761707        4.4199999995738191        2.0000000012761707        2.2099999983767402        0.0000000000000000        7.4198296499240063E-061   0.0000000000000000     
  0.85937500000000000        2.0000000013525856        4.4199999993984749        2.0000000013525856        2.2099999982046299        0.0000000000000000        1.5748521809337072E-060   0.0000000000000000     
  0.89062500000000000        2.0000000014384454        4.4199999992016537        2.0000000014384454        2.2099999980113441        0.0000000000000000        3.3310037890491405E-060   0.0000000000000000     
  0.92187500000000000        2.0000000015341124        4.4199999989825622        2.0000000015341124        2.2099999977960865        0.0000000000000000        7.0214904217502100E-060   0.0000000000000000     
  0.95312500000000000        2.0000000016398971        4.4199999987405132        2.0000000016398971        2.2099999975581697        0.0000000000000000        1.4751244092809400E-059   0.0000000000000000     
  0.98437500000000000        2.0000000017560482        4.4199999984749612        2.0000000017560482        2.2099999972970470        0.0000000000000000        3.0888494367681781E-059   0.0000000000000000     
   1.0156250000000000        2.0000000018827455        4.4199999981855109        2.0000000018827455        2.2099999970123210        0.0000000000000000        6.4469564993844309E-059   0.0000000000000000     
   1.0468750000000000        2.0000000020200859        4.4199999978719502        2.0000000020200859        2.2099999967037798        0.0000000000000000        1.3412867657752697E-058   0.0000000000000000     
   1.0781250000000000        2.0000000021680804        4.4199999975342754        2.0000000021680804        2.2099999963714083        0.0000000000000000        2.7817267779934464E-058   0.0000000000000000     
   1.1093750000000000        2.0000000023266313        4.4199999971727060        2.0000000023266313        2.2099999960154251        0.0000000000000000        5.7510679223927634E-058   0.0000000000000000     
   1.1406250000000000        2.0000000024955202        4.4199999967877313        2.0000000024955202        2.2099999956363154        0.0000000000000000        1.1853247881934303E-057   0.0000000000000000     
   1.1718750000000000        2.0000000026743998        4.4199999963801293        2.0000000026743998        2.2099999952348526        0.0000000000000000        2.4355287301863115E-057   0.0000000000000000     
   1.2031250000000000        2.0000000028627798        4.4199999959509926        2.0000000028627798        2.2099999948121241        0.0000000000000000        4.9891548947432374E-057   0.0000000000000000     
   1.2343750000000000        2.0000000030600167        4.4199999955017661        2.0000000030600167        2.2099999943695643        0.0000000000000000        1.0189388528294371E-056   0.0000000000000000     
   1.2656250000000000        2.0000000032652925        4.4199999950342725        2.0000000032652925        2.2099999939089874        0.0000000000000000        2.0747465868693877E-056   0.0000000000000000     
   1.2968750000000000        2.0000000034776146        4.4199999945507242        2.0000000034776146        2.2099999934325973        0.0000000000000000        4.2119683464591791E-056   0.0000000000000000     
   1.3281250000000000        2.0000000036958019        4.4199999940537458        2.0000000036958019        2.2099999929430112        0.0000000000000000        8.5253950722201616E-056   0.0000000000000000     
   1.3593750000000000        2.0000000039184771        4.4199999935464138        2.0000000039184771        2.2099999924432892        0.0000000000000000        1.7205155276361703E-055   0.0000000000000000     
   1.3906250000000000        2.0000000041440651        4.4199999930322313        2.0000000041440651        2.2099999919369231        0.0000000000000000        3.4619572913878117E-055   0.0000000000000000     
   1.4218750000000000        2.0000000043707842        4.4199999925151596        2.0000000043707842        2.2099999914278627        0.0000000000000000        6.9455605423215566E-055   0.0000000000000000     
   1.4531250000000000        2.0000000045966559        4.4199999919996067        2.0000000045966559        2.2099999909204979        0.0000000000000000        1.3893701718359040E-054   0.0000000000000000     
   1.4843750000000000        2.0000000048195083        4.4199999914904016        2.0000000048195083        2.2099999904196435        0.0000000000000000        2.7711207604010065E-054   0.0000000000000000     
   1.5156250000000000        2.0000000050369819        4.4199999909927925        2.0000000050369819        2.2099999899305307        0.0000000000000000        5.5108760743489423E-054   0.0000000000000000     
   1.5468750000000000        2.0000000052465507        4.4199999905123919        2.0000000052465507        2.2099999894587570        0.0000000000000000        1.0927318963721934E-053   0.0000000000000000     
   1.5781250000000000        2.0000000054455453        4.4199999900551310        2.0000000054455453        2.2099999890102375        0.0000000000000000        2.1603972626776115E-053   0.0000000000000000     
   1.6093750000000000        2.0000000056311795        4.4199999896272182        2.0000000056311795        2.2099999885911554        0.0000000000000000        4.2587195857308729E-053   0.0000000000000000     
   1.6406250000000000        2.0000000058005742        4.4199999892350483        2.0000000058005742        2.2099999882078891        0.0000000000000000        8.3704240013611497E-053   0.0000000000000000     
   1.6718750000000000        2.0000000059508030        4.4199999888851362        2.0000000059508030        2.2099999878669303        0.0000000000000000        1.6403463110334755E-052   0.0000000000000000     
   1.7031250000000000        2.0000000060789196        4.4199999885840278        2.0000000060789196        2.2099999875748071        0.0000000000000000        3.2050817207604551E-052   0.0000000000000000     
   1.7343750000000000        2.0000000061820202        4.4199999883381755        2.0000000061820202        2.2099999873379548        0.0000000000000000        6.2438578771458030E-052   0.0000000000000000     
   1.7656250000000000        2.0000000062572854        4.4199999881538554        2.0000000062572854        2.2099999871626270        0.0000000000000000        1.2127496270148655E-051   0.0000000000000000     
   1.7968750000000000        2.0000000063020273        4.4199999880370315        2.0000000063020273        2.2099999870547751        0.0000000000000000        2.3484775120315652E-051   0.0000000000000000     
   1.8281250000000000        2.0000000063137513        4.4199999879932630        2.0000000063137513        2.2099999870199358        0.0000000000000000        4.5340945446139877E-051   0.0000000000000000     
   1.8593750000000000        2.0000000062902057        4.4199999880275556        2.0000000062902057        2.2099999870631000        0.0000000000000000        8.7271870950398572E-051   0.0000000000000000     
   1.8906250000000000        2.0000000062294396        4.4199999881442560        2.0000000062294396        2.2099999871885969        0.0000000000000000        1.6746611689148897E-050   0.0000000000000000     
   1.9218750000000000        2.0000000061298464        4.4199999883469339        2.0000000061298464        2.2099999873999860        0.0000000000000000        3.2035877533154372E-050   0.0000000000000000     
   1.9531250000000000        2.0000000059902181        4.4199999886382892        2.0000000059902181        2.2099999876999532        0.0000000000000000        6.1092784352497915E-050   0.0000000000000000     
   1.9843750000000000        2.0000000058097775        4.4199999890200488        2.0000000058097775        2.2099999880902197        0.0000000000000000        1.1613733465881374E-049   0.0000000000000000     
   2.0156250000000000        2.0000000055882334        4.4199999894928741        2.0000000055882334        2.2099999885714388        0.0000000000000000        2.2007246731284874E-049   0.0000000000000000     
   2.0468750000000000        2.0000000053257923        4.4199999900563167        2.0000000053257923        2.2099999891431574        0.0000000000000000        4.1567398904844008E-049   0.0000000000000000     
   2.0781250000000000        2.0000000050231885        4.4199999907087557        2.0000000050231885        2.2099999898037539        0.0000000000000000        7.8255070743687311E-049   0.0000000000000000     
   2.1093750000000000        2.0000000046816915        4.4199999914473809        2.0000000046816915        2.2099999905504211        0.0000000000000000        1.4683225665200549E-048   0.0000000000000000     
   2.1406250000000000        2.0000000043031023        4.4199999922682096        2.0000000043031023        2.2099999913791764        0.0000000000000000        2.7457056619171203E-048   0.0000000000000000     
   2.1718750000000000        2.0000000038897485        4.4199999931660772        2.0000000038897485        2.2099999922848661        0.0000000000000000        5.1165965343856500E-048   0.0000000000000000     
   2.2031250000000000        2.0000000034444665        4.4199999941347006        2.0000000034444665        2.2099999932612144        0.0000000000000000        9.5010326367960845E-048   0.0000000000000000     
   2.2343750000000000        2.0000000029705620        4.4199999951667515        2.0000000029705620        2.2099999943009041        0.0000000000000000        1.7578700390346103E-047   0.0000000000000000     
   2.2656250000000000        2.0000000024717748        4.4199999962539369        2.0000000024717748        2.2099999953956568        0.0000000000000000        3.2403241242674492E-047   0.0000000000000000     
   2.2968750000000000        2.0000000019522215        4.4199999973871282        2.0000000019522215        2.2099999965363590        0.0000000000000000        5.9501808407798068E-047   0.0000000000000000     
   2.3281250000000000        2.0000000014163306        4.4199999985565039        2.0000000014163306        2.2099999977132061        0.0000000000000000        1.0883290619234166E-046   0.0000000000000000     
   2.3593750000000000        2.0000000008687890        4.4199999997516679        2.0000000008687890        2.2099999989158214        0.0000000000000000        1.9825311089938064E-046   0.0000000000000000     
   2.3906250000000000        2.0000000003144631        4.4200000009618323        2.0000000003144631        2.2100000001334341        0.0000000000000000        3.5961906779352178E-046   0.0000000000000000     
   2.4218750000000000        1.9999999997583147        4.4200000021759793        1.9999999997583147        2.2100000013550516        0.0000000000000000        6.4945912917382910E-046   0.0000000000000000     
   2.4531250000000000        1.9999999992053303        4.4200000033830591        1.9999999992053303        2.2100000025696391        0.0000000000000000        1.1675064149352235E-045   0.0000000000000000     
   2.4843750000000000        1.9999999986604371        4.4200000045721364        1.9999999986604371        2.2100000037662846        0.0000000000000000        2.0886372815269070E-045   0.0000000000000000     
   2.5156250000000000        1.9999999981284211        4.4200000057325948        1.9999999981284211        2.2100000049343915        0.0000000000000000        3.7174408370287952E-045   0.0000000000000000     
   2.5468750000000000        1.9999999976138567        4.4200000068542895        1.9999999976138567        2.2100000060638325        0.0000000000000000        6.5805547975636317E-045   0.0000000000000000     
   2.5781250000000000        1.9999999971210329        4.4200000079277126        1.9999999971210329        2.2100000071451142        0.0000000000000000        1.1581171974532129E-044   0.0000000000000000     
   2.6093750000000000        1.9999999966538911        4.4200000089441209        1.9999999966538911        2.2100000081695104        0.0000000000000000        2.0254219125052932E-044   0.0000000000000000     
   2.6406250000000000        1.9999999962159689        4.4200000098956655        1.9999999962159689        2.2100000091291867        0.0000000000000000        3.5181236811698621E-044   0.0000000000000000     
   2.6718750000000000        1.9999999958103583        4.4200000107754933        1.9999999958103583        2.2100000100173003        0.0000000000000000        6.0651922372059779E-044   0.0000000000000000     
   2.7031250000000000        1.9999999954396610        4.4200000115778355        1.9999999954396610        2.2100000108280917        0.0000000000000000        1.0369294492212724E-043   0.0000000000000000     
   2.7343750000000000        1.9999999951059715        4.4200000122980496        1.9999999951059715        2.2100000115569260        0.0000000000000000        1.7561474351182031E-043   0.0000000000000000     
   2.7656250000000000        1.9999999948108529        4.4200000129326726        1.9999999948108529        2.2100000122003434        0.0000000000000000        2.9422582105864213E-043   0.0000000000000000     
   2.7968750000000000        1.9999999945553395        4.4200000134794184        1.9999999945553395        2.2100000127560584        0.0000000000000000        4.8676192255758135E-043   0.0000000000000000     
   2.8281250000000000        1.9999999943399422        4.4200000139371554        1.9999999943399422        2.2100000132229409        0.0000000000000000        7.9321451206277099E-043   0.0000000000000000     
   2.8593750000000000        1.9999999941646640        4.4200000143058853        1.9999999941646640        2.2100000136009883        0.0000000000000000        1.2687708707174562E-042   0.0000000000000000     
   2.8906250000000000        1.9999999940290254        4.4200000145866776        1.9999999940290254        2.2100000138912654        0.0000000000000000        1.9817654454036809E-042   0.0000000000000000     
   2.9218750000000000        1.9999999939320987        4.4200000147816079        1.9999999939320987        2.2100000140958342        0.0000000000000000        2.9983925456979969E-042   0.0000000000000000     
   2.9531250000000000        1.9999999938725452        4.4200000148936445        1.9999999938725452        2.2100000142176595        0.0000000000000000        4.3344454504015027E-042   0.0000000000000000     
   2.9843750000000000        1.9999999938486703        4.4200000149265630        1.9999999938486703        2.2100000142605003        0.0000000000000000        5.8316145338309223E-042   0.0000000000000000     
   3.0156250000000000        1.9999999938584603        4.4200000148848355        1.9999999938584603        2.2100000142288185        0.0000000000000000        6.8698992925905577E-042   0.0000000000000000     
   3.0468750000000000        1.9999999938996398        4.4200000147735201        1.9999999938996398        2.2100000141276577        0.0000000000000000        5.7363617244388873E-042   0.0000000000000000     
   3.0781250000000000        1.9999999939697251        4.4200000145981342        1.9999999939697251        2.2100000139625204        0.0000000000000000       -1.7082988550692020E-042   0.0000000000000000     
   3.1093750000000000        1.9999999940660820        4.4200000143645317        1.9999999940660820        2.2100000137392448        0.0000000000000000       -2.4769398719253104E-041   0.0000000000000000     
   3.1406250000000000        1.9999999941859723        4.4200000140788021        1.9999999941859723        2.2100000134639011        0.0000000000000000       -8.3429032162278815E-041   0.0000000000000000     
   3.1718750000000000        1.9999999943266045        4.4200000137471438        1.9999999943266045        2.2100000131426736        0.0000000000000000       -2.1924490730813434E-040   0.0000000000000000     
   3.2031250000000000        1.9999999944851810        4.4200000133757786        1.9999999944851810        2.2100000127817641        0.0000000000000000       -5.1660685143280809E-040   0.0000000000000000     
   3.2343750000000000        1.9999999946589369        4.4200000129708386        1.9999999946589369        2.2100000123872934        0.0000000000000000       -1.1437079904118798E-039   0.0000000000000000     
   3.2656250000000000        1.9999999948451812        4.4200000125383045        1.9999999948451812        2.2100000119652266        0.0000000000000000       -2.4307136471931541E-039   0.0000000000000000     
   3.2968750000000000        1.9999999950413265        4.4200000120839285        1.9999999950413265        2.2100000115212981        0.0000000000000000       -5.0175664322822741E-039   0.0000000000000000     
   3.3281250000000000        1.9999999952449170        4.4200000116131655        1.9999999952449170        2.2100000110609490        0.0000000000000000       -1.0131228742324470E-038   0.0000000000000000     
   3.3593750000000000        1.9999999954536516        4.4200000111311253        1.9999999954536516        2.2100000105892770        0.0000000000000000       -2.0101951547046136E-038   0.0000000000000000     
   3.3906250000000000        1.9999999956653940        4.4200000106425552        1.9999999956653940        2.2100000101110169        0.0000000000000000       -3.9318278217666824E-038   0.0000000000000000     
   3.4218750000000000        1.9999999958781924        4.4200000101517949        1.9999999958781924        2.2100000096304941        0.0000000000000000       -7.5982811859994854E-038   0.0000000000000000     
   3.4531250000000000        1.9999999960902790        4.4200000096627701        1.9999999960902790        2.2100000091516261        0.0000000000000000       -1.4532176090195508E-037   0.0000000000000000     
   3.4843750000000000        1.9999999963000805        4.4200000091789811        1.9999999963000805        2.2100000086779010        0.0000000000000000       -2.7542056714507354E-037   0.0000000000000000     
   3.5156250000000000        1.9999999965062101        4.4200000087035107        1.9999999965062101        2.2100000082123930        0.0000000000000000       -5.1778061106156897E-037   0.0000000000000000     
   3.5468750000000000        1.9999999967074638        4.4200000082390316        1.9999999967074638        2.2100000077577677        0.0000000000000000       -9.6632457732921035E-037   0.0000000000000000     
   3.5781250000000000        1.9999999969028188        4.4200000077878192        1.9999999969028188        2.2100000073162942        0.0000000000000000       -1.7914549825718910E-036   0.0000000000000000     
   3.6093750000000000        1.9999999970914166        4.4200000073517840        1.9999999970914166        2.2100000068898762        0.0000000000000000       -3.3008199860374456E-036   0.0000000000000000     
   3.6406250000000000        1.9999999972725566        4.4200000069324776        1.9999999972725566        2.2100000064800631        0.0000000000000000       -6.0472696394650669E-036   0.0000000000000000     
   3.6718750000000000        1.9999999974456870        4.4200000065311347        1.9999999974456870        2.2100000060880829        0.0000000000000000       -1.1019864810975365E-035   0.0000000000000000     
   3.7031250000000000        1.9999999976103888        4.4200000061486877        1.9999999976103888        2.2100000057148637        0.0000000000000000       -1.9980490737275892E-035   0.0000000000000000     
   3.7343750000000000        1.9999999977663632        4.4200000057858020        1.9999999977663632        2.2100000053610693        0.0000000000000000       -3.6054778544544438E-035   0.0000000000000000     
   3.7656250000000000        1.9999999979134215        4.4200000054429003        1.9999999979134215        2.2100000050271187        0.0000000000000000       -6.4765558659462808E-035   0.0000000000000000     
   3.7968750000000000        1.9999999980514720        4.4200000051201904        1.9999999980514720        2.2100000047132182        0.0000000000000000       -1.1583360767330309E-034   0.0000000000000000     
   3.8281250000000000        1.9999999981805070        4.4200000048176857        1.9999999981805070        2.2100000044193822        0.0000000000000000       -2.0630407807460679E-034   0.0000000000000000     
   3.8593750000000000        1.9999999983005925        4.4200000045352397        1.9999999983005925        2.2100000041454648        0.0000000000000000       -3.6595539639835384E-034   0.0000000000000000     
   3.8906250000000000        1.9999999984118602        4.4200000042725680        1.9999999984118602        2.2100000038911780        0.0000000000000000       -6.4662449632695832E-034   0.0000000000000000     
   3.9218750000000000        1.9999999985144954        4.4200000040292675        1.9999999985144954        2.2100000036561158        0.0000000000000000       -1.1382291277686911E-033   0.0000000000000000     
   3.9531250000000000        1.9999999986087291        4.4200000038048195        1.9999999986087291        2.2100000034397635        0.0000000000000000       -1.9962041993306328E-033   0.0000000000000000     
   3.9843750000000000        1.9999999986948362        4.4200000035986218        1.9999999986948362        2.2100000032415164        0.0000000000000000       -3.4883272228996500E-033   0.0000000000000000     
   4.0156250000000000        1.9999999987731181        4.4200000034100011        1.9999999987731181        2.2100000030607045        0.0000000000000000       -6.0743725711586079E-033   0.0000000000000000     
   4.0468750000000000        1.9999999988439050        4.4200000032382247        1.9999999988439050        2.2100000028965967        0.0000000000000000       -1.0541170123371676E-032   0.0000000000000000     
   4.0781250000000000        1.9999999989075474        4.4200000030825208        1.9999999989075474        2.2100000027484201        0.0000000000000000       -1.8230868151733148E-032   0.0000000000000000     
   4.1093750000000000        1.9999999989644142        4.4200000029420634        1.9999999989644142        2.2100000026153537        0.0000000000000000       -3.1425489117624890E-032   0.0000000000000000     
   4.1406250000000000        1.9999999990148833        4.4200000028160122        1.9999999990148833        2.2100000024965594        0.0000000000000000       -5.3992739621489640E-032   0.0000000000000000     
   4.1718750000000000        1.9999999990593491        4.4200000027035049        1.9999999990593491        2.2100000023911712        0.0000000000000000       -9.2467146156705432E-032   0.0000000000000000     
   4.2031250000000000        1.9999999990982051        4.4200000026036523        1.9999999990982051        2.2100000022983091        0.0000000000000000       -1.5785429135591441E-031   0.0000000000000000     
   4.2343750000000000        1.9999999991318540        4.4200000025155779        1.9999999991318540        2.2100000022170896        0.0000000000000000       -2.6863239869879611E-031   0.0000000000000000     
   4.2656250000000000        1.9999999991606952        4.4200000024383890        1.9999999991606952        2.2100000021466260        0.0000000000000000       -4.5573035724217957E-031   0.0000000000000000     
   4.2968750000000000        1.9999999991851327        4.4200000023711956        1.9999999991851327        2.2100000020860255        0.0000000000000000       -7.7075804449151931E-031   0.0000000000000000     
   4.3281250000000000        1.9999999992055619        4.4200000023131141        1.9999999992055619        2.2100000020344108        0.0000000000000000       -1.2995717437211342E-030   0.0000000000000000     
   4.3593750000000000        1.9999999992223747        4.4200000022632775        1.9999999992223747        2.2100000019909141        0.0000000000000000       -2.1845640366257050E-030   0.0000000000000000     
   4.3906250000000000        1.9999999992359578        4.4200000022208252        1.9999999992359578        2.2100000019546786        0.0000000000000000       -3.6611763730919884E-030   0.0000000000000000     
   4.4218750000000000        1.9999999992466913        4.4200000021849162        1.9999999992466913        2.2100000019248638        0.0000000000000000       -6.1175251865290476E-030   0.0000000000000000     
   4.4531250000000000        1.9999999992549420        4.4200000021547297        1.9999999992549420        2.2100000019006534        0.0000000000000000       -1.0191472877824266E-029   0.0000000000000000     
   4.4843750000000000        1.9999999992610658        4.4200000021294841        1.9999999992610658        2.2100000018812640        0.0000000000000000       -1.6928170872815463E-029   0.0000000000000000     
   4.5156250000000000        1.9999999992654094        4.4200000021084049        1.9999999992654094        2.2100000018659247        0.0000000000000000       -2.8034955699544641E-029   0.0000000000000000     
   4.5468750000000000        1.9999999992683022        4.4200000020907604        1.9999999992683022        2.2100000018539059        0.0000000000000000       -4.6292477106732204E-029   0.0000000000000000     
   4.5781250000000000        1.9999999992700581        4.4200000020758576        1.9999999992700581        2.2100000018445143        0.0000000000000000       -7.6215751255950548E-029   0.0000000000000000     
   4.6093750000000000        1.9999999992709767        4.4200000020630297        1.9999999992709767        2.2100000018370851        0.0000000000000000       -1.2511374325107917E-028   0.0000000000000000     
   4.6406250000000000        1.9999999992713393        4.4200000020516477        1.9999999992713393        2.2100000018309935        0.0000000000000000       -2.0478239904868787E-028   0.0000000000000000     
   4.6718750000000000        1.9999999992714113        4.4200000020411272        1.9999999992714113        2.2100000018256538        0.0000000000000000       -3.3420126130912440E-028   0.0000000000000000     
   4.7031250000000000        1.9999999992714368        4.4200000020309265        1.9999999992714368        2.2100000018205250        0.0000000000000000       -5.4381488058133147E-028   0.0000000000000000     
   4.7343750000000000        1.9999999992716380        4.4200000020205445        1.9999999992716380        2.2100000018151120        0.0000000000000000       -8.8230857003722027E-028   0.0000000000000000     
   4.7656250000000000        1.9999999992722208        4.4200000020095249        1.9999999992722208        2.2100000018089578        0.0000000000000000       -1.4272969553669328E-027   0.0000000000000000     
   4.7968750000000000        1.9999999992733708        4.4200000019974555        1.9999999992733708        2.2100000018016526        0.0000000000000000       -2.3021296579193628E-027   0.0000000000000000     
   4.8281250000000000        1.9999999992752502        4.4200000019839729        1.9999999992752502        2.2100000017928347        0.0000000000000000       -3.7022275473958644E-027   0.0000000000000000     
   4.8593750000000000        1.9999999992780000        4.4200000019687673        1.9999999992780000        2.2100000017821930        0.0000000000000000       -5.9362161284271363E-027   0.0000000000000000     
   4.8906250000000000        1.9999999992817412        4.4200000019515677        1.9999999992817412        2.2100000017694592        0.0000000000000000       -9.4899517477140147E-027   0.0000000000000000     
   4.9218750000000000        1.9999999992865740        4.4200000019321539        1.9999999992865740        2.2100000017544121        0.0000000000000000       -1.5125838164491734E-026   0.0000000000000000     
   4.9531250000000000        1.9999999992925777        4.4200000019103438        1.9999999992925777        2.2100000017368733        0.0000000000000000       -2.4036345322248799E-026   0.0000000000000000     
   4.9843750000000000        1.9999999992998116        4.4200000018860024        1.9999999992998116        2.2100000017167090        0.0000000000000000       -3.8080464821881537E-026   0.0000000000000000     
   5.0156250000000000        1.9999999993083173        4.4200000018590400        1.9999999993083173        2.2100000016938290        0.0000000000000000       -6.0146582659985917E-026   0.0000000000000000     
   5.0468750000000000        1.9999999993181208        4.4200000018293952        1.9999999993181208        2.2100000016681736        0.0000000000000000       -9.4707285839984303E-026   0.0000000000000000     
   5.0781250000000000        1.9999999993292308        4.4200000017970504        1.9999999993292308        2.2100000016397248        0.0000000000000000       -1.4866439246291924E-025   0.0000000000000000     
   5.1093750000000000        1.9999999993416397        4.4200000017620180        1.9999999993416397        2.2100000016084964        0.0000000000000000       -2.3263099300841075E-025   0.0000000000000000     
   5.1406250000000000        1.9999999993553268        4.4200000017243415        1.9999999993553268        2.2100000015745342        0.0000000000000000       -3.6286868161887081E-025   0.0000000000000000     
   5.1718750000000000        1.9999999993702580        4.4200000016840981        1.9999999993702580        2.2100000015379133        0.0000000000000000       -5.6420266166861609E-025   0.0000000000000000     
   5.2031250000000000        1.9999999993863877        4.4200000016413892        1.9999999993863877        2.2100000014987358        0.0000000000000000       -8.7438948205071228E-025   0.0000000000000000     
   5.2343750000000000        1.9999999994036588        4.4200000015963337        1.9999999994036588        2.2100000014571233        0.0000000000000000       -1.3506320403808038E-024   0.0000000000000000     
   5.2656250000000000        1.9999999994220066        4.4200000015490755        1.9999999994220066        2.2100000014132202        0.0000000000000000       -2.0792522190199632E-024   0.0000000000000000     
   5.2968750000000000        1.9999999994413575        4.4200000014997798        1.9999999994413575        2.2100000013671894        0.0000000000000000       -3.1899814642048065E-024   0.0000000000000000     
   5.3281250000000000        1.9999999994616318        4.4200000014486145        1.9999999994616318        2.2100000013192038        0.0000000000000000       -4.8769654863225939E-024   0.0000000000000000     
   5.3593750000000000        1.9999999994827482        4.4200000013957634        1.9999999994827482        2.2100000012694445        0.0000000000000000       -7.4294694850988525E-024   0.0000000000000000     
   5.3906250000000000        1.9999999995046176        4.4200000013414193        1.9999999995046176        2.2100000012181069        0.0000000000000000       -1.1276503393880079E-023   0.0000000000000000     
   5.4218750000000000        1.9999999995271502        4.4200000012857794        1.9999999995271502        2.2100000011653882        0.0000000000000000       -1.7051273618425077E-023   0.0000000000000000     
   5.4531250000000000        1.9999999995502526        4.4200000012290515        1.9999999995502526        2.2100000011114962        0.0000000000000000       -2.5683642034397081E-023   0.0000000000000000     
   5.4843750000000000        1.9999999995738333        4.4200000011714335        1.9999999995738333        2.2100000010566303        0.0000000000000000       -3.8531784649693982E-023   0.0000000000000000     
   5.5156250000000000        1.9999999995978006        4.4200000011131282        1.9999999995978006        2.2100000010009939        0.0000000000000000       -5.7568141272261109E-023   0.0000000000000000     
   5.5468750000000000        1.9999999996220641        4.4200000010543397        1.9999999996220641        2.2100000009447887        0.0000000000000000       -8.5639646822905761E-023   0.0000000000000000     
   5.5781250000000000        1.9999999996465325        4.4200000009952625        1.9999999996465325        2.2100000008882121        0.0000000000000000       -1.2682813901409965E-022   0.0000000000000000     
   5.6093750000000000        1.9999999996711204        4.4200000009360867        1.9999999996711204        2.2100000008314549        0.0000000000000000       -1.8694351053536804E-022   0.0000000000000000     
   5.6406250000000000        1.9999999996957445        4.4200000008769935        1.9999999996957445        2.2100000007746985        0.0000000000000000       -2.7418891160672408E-022   0.0000000000000000     
   5.6718750000000000        1.9999999997203246        4.4200000008181606        1.9999999997203246        2.2100000007181211        0.0000000000000000       -4.0004254604508297E-022   0.0000000000000000     
   5.7031250000000000        1.9999999997447830        4.4200000007597575        1.9999999997447830        2.2100000006618932        0.0000000000000000       -5.8040126911255485E-022   0.0000000000000000     
   5.7343750000000000        1.9999999997690472        4.4200000007019433        1.9999999997690472        2.2100000006061742        0.0000000000000000       -8.3702165523579331E-022   0.0000000000000000     
   5.7656250000000000        1.9999999997930484        4.4200000006448645        1.9999999997930484        2.2100000005511133        0.0000000000000000       -1.1992645716663421E-021   0.0000000000000000     
   5.7968750000000000        1.9999999998167235        4.4200000005886633        1.9999999998167235        2.2100000004968519        0.0000000000000000       -1.7060827498302212E-021   0.0000000000000000     
   5.8281250000000000        1.9999999998400135        4.4200000005334630        1.9999999998400135        2.2100000004435159        0.0000000000000000       -2.4080594350246580E-021   0.0000000000000000     
   5.8593750000000000        1.9999999998628644        4.4200000004793827        1.9999999998628644        2.2100000003912257        0.0000000000000000       -3.3690643115034847E-021   0.0000000000000000     
   5.8906250000000000        1.9999999998852263        4.4200000004265343        1.9999999998852263        2.2100000003400915        0.0000000000000000       -4.6666672616566436E-021   0.0000000000000000     
   5.9218750000000000        1.9999999999070532        4.4200000003750146        1.9999999999070532        2.2100000002902132        0.0000000000000000       -6.3897248668132795E-021   0.0000000000000000     
   5.9531250000000000        1.9999999999283058        4.4200000003249107        1.9999999999283058        2.2100000002416769        0.0000000000000000       -8.6303464796279844E-021   0.0000000000000000     
   5.9843750000000000        1.9999999999489486        4.4200000002763042        1.9999999999489486        2.2100000001945634        0.0000000000000000       -1.1465472743143294E-020   0.0000000000000000     
   6.0156250000000000        1.9999999999689480        4.4200000002292619        1.9999999999689480        2.2100000001489430        0.0000000000000000       -1.4920122949498471E-020   0.0000000000000000     
   6.0468750000000000        1.9999999999882778        4.4200000001838378        1.9999999999882778        2.2100000001048712        0.0000000000000000       -1.8899321234951013E-020   0.0000000000000000     
   6.0781250000000000        2.0000000000069158        4.4200000001400825        2.0000000000069158        2.2100000000623989        0.0000000000000000       -2.3067782564858032E-020   0.0000000000000000     
   6.1093750000000000        2.0000000000248406        4.4200000000980335        2.0000000000248406        2.2100000000215676        0.0000000000000000       -2.6644101205546952E-020   0.0000000000000000     
   6.1406250000000000        2.0000000000420397        4.4200000000577262        2.0000000000420397        2.2099999999824087        0.0000000000000000       -2.8057150092365945E-020   0.0000000000000000     
   6.1718750000000000        2.0000000000584999        4.4200000000191810        2.0000000000584999        2.2099999999449476        0.0000000000000000       -2.4383263534998853E-020   0.0000000000000000     
   6.2031250000000000        2.0000000000742122        4.4199999999824140        2.0000000000742122        2.2099999999092019        0.0000000000000000       -1.0438494293216984E-020   0.0000000000000000     
   6.2343750000000000        2.0000000000891727        4.4199999999474331        2.0000000000891727        2.2099999998751803        0.0000000000000000        2.2666621101516407E-020   0.0000000000000000     
   6.2656250000000000        2.0000000001033795        4.4199999999142419        2.0000000001033795        2.2099999998428861        0.0000000000000000        8.9802678449104247E-020   0.0000000000000000     
   6.2968750000000000        2.0000000001168328        4.4199999998828368        2.0000000001168328        2.2099999998123177        0.0000000000000000        2.1536996757378656E-019   0.0000000000000000     
   6.3281250000000000        2.0000000001295368        4.4199999998532071        2.0000000001295368        2.2099999997834647        0.0000000000000000        4.3878462833210428E-019   0.0000000000000000     
   6.3593750000000000        2.0000000001414966        4.4199999998253325        2.0000000001414966        2.2099999997563122        0.0000000000000000        8.2289486513284033E-019   0.0000000000000000     
   6.3906250000000000        2.0000000001527232        4.4199999997991943        2.0000000001527232        2.2099999997308375        0.0000000000000000        1.4668011649576846E-018   0.0000000000000000     
   6.4218750000000000        2.0000000001632277        4.4199999997747659        2.0000000001632277        2.2099999997070161        0.0000000000000000        2.5252582664681920E-018   0.0000000000000000     
   6.4531250000000000        2.0000000001730203        4.4199999997520187        2.0000000001730203        2.2099999996848214        0.0000000000000000        4.2378606690232808E-018   0.0000000000000000     
   6.4843750000000000        2.0000000001821205        4.4199999997309103        2.0000000001821205        2.2099999996642117        0.0000000000000000        6.9726968122041841E-018   0.0000000000000000     
   6.5156250000000000        2.0000000001905462        4.4199999997113961        2.0000000001905462        2.2099999996451438        0.0000000000000000        1.1291296379761390E-017   0.0000000000000000     
   6.5468750000000000        2.0000000001983160        4.4199999996934283        2.0000000001983160        2.2099999996275743        0.0000000000000000        1.8044767528143520E-017   0.0000000000000000     
   6.5781250000000000        2.0000000002054468        4.4199999996769757        2.0000000002054468        2.2099999996114685        0.0000000000000000        2.8515414873850977E-017   0.0000000000000000     
   6.6093750000000000        2.0000000002119558        4.4199999996619894        2.0000000002119558        2.2099999995967829        0.0000000000000000        4.4624387885577951E-017   0.0000000000000000     
   6.6406250000000000        2.0000000002178622        4.4199999996484296        2.0000000002178622        2.2099999995834767        0.0000000000000000        6.9234788787276309E-017   0.0000000000000000     
   6.6718750000000000        2.0000000002231917        4.4199999996362376        2.0000000002231917        2.2099999995714916        0.0000000000000000        1.0659221707328654E-016   0.0000000000000000     
   6.7031250000000000        2.0000000002279670        4.4199999996253645        2.0000000002279670        2.2099999995607784        0.0000000000000000        1.6296239130451998E-016   0.0000000000000000     
   6.7343750000000000        2.0000000002322103        4.4199999996157482        2.0000000002322107        2.2099999995512811        0.0000000000000000        2.4755025844196910E-016   0.0000000000000000     
   6.7656250000000000        2.0000000002359464        4.4199999996073371        2.0000000002359468        2.2099999995429473        0.0000000000000000        3.7381960385871465E-016   0.0000000000000000     
   6.7968750000000000        2.0000000002391989        4.4199999996000763        2.0000000002391993        2.2099999995357229        0.0000000000000000        5.6138033370737588E-016   0.0000000000000000     
   6.8281250000000000        2.0000000002419904        4.4199999995939114        2.0000000002419913        2.2099999995295558        0.0000000000000000        8.3867737624269242E-016   0.0000000000000000     
   6.8593750000000000        2.0000000002443445        4.4199999995887893        2.0000000002443459        2.2099999995243933        0.0000000000000000        1.2468073935360249E-015   0.0000000000000000     
   6.8906250000000000        2.0000000002462901        4.4199999995846468        2.0000000002462919        2.2099999995201722        0.0000000000000000        1.8449164549002965E-015   0.0000000000000000     
   6.9218750000000000        2.0000000002478489        4.4199999995814254        2.0000000002478515        2.2099999995168393        0.0000000000000000        2.7178059205723973E-015   0.0000000000000000     
   6.9531250000000000        2.0000000002490457        4.4199999995790780        2.0000000002490497        2.2099999995143431        0.0000000000000000        3.9866116441219884E-015   0.0000000000000000     
   6.9843750000000000        2.0000000002499054        4.4199999995775423        2.0000000002499112        2.2099999995126254        0.0000000000000000        5.8237453865031114E-015   0.0000000000000000     
   7.0156250000000000        2.0000000002504477        4.4199999995767758        2.0000000002504561        2.2099999995116426        0.0000000000000000        8.4737264669301371E-015   0.0000000000000000     
   7.0468750000000000        2.0000000002506941        4.4199999995767172        2.0000000002507066        2.2099999995113411        0.0000000000000000        1.2282125061151537E-014   0.0000000000000000     
   7.0781250000000000        2.0000000002506666        4.4199999995773194        2.0000000002506844        2.2099999995116728        0.0000000000000000        1.7735637427699335E-014   0.0000000000000000     
   7.1093750000000000        2.0000000002503868        4.4199999995785308        2.0000000002504121        2.2099999995125876        0.0000000000000000        2.5517384878958198E-014   0.0000000000000000     
   7.1406250000000000        2.0000000002498766        4.4199999995803019        2.0000000002499130        2.2099999995140367        0.0000000000000000        3.6582960241063085E-014   0.0000000000000000     
   7.1718750000000000        2.0000000002491518        4.4199999995825907        2.0000000002492042        2.2099999995159822        0.0000000000000000        5.2264651920502509E-014   0.0000000000000000     
   7.2031250000000000        2.0000000002482299        4.4199999995853450        2.0000000002483045        2.2099999995183781        0.0000000000000000        7.4413804154932930E-014   0.0000000000000000     
   7.2343750000000000        2.0000000002471259        4.4199999995885335        2.0000000002472316        2.2099999995211923        0.0000000000000000        1.0559461282411638E-013   0.0000000000000000     
   7.2656250000000000        2.0000000002458509        4.4199999995921013        2.0000000002460001        2.2099999995243849        0.0000000000000000        1.4934705337394116E-013   0.0000000000000000     
   7.2968750000000000        2.0000000002444214        4.4199999995960155        2.0000000002446319        2.2099999995279216        0.0000000000000000        2.1054240251753636E-013   0.0000000000000000     
   7.3281250000000000        2.0000000002428400        4.4199999996002370        2.0000000002431357        2.2099999995317798        0.0000000000000000        2.9586234423867285E-013   0.0000000000000000     
   7.3593750000000000        2.0000000002411107        4.4199999996047250        2.0000000002415250        2.2099999995359347        0.0000000000000000        4.1444244357454269E-013   0.0000000000000000     
   7.3906250000000000        2.0000000002392326        4.4199999996094483        2.0000000002398113        2.2099999995403716        0.0000000000000000        5.7873345787283968E-013   0.0000000000000000     
   7.4218750000000000        2.0000000002371925        4.4199999996143857        2.0000000002379981        2.2099999995450945        0.0000000000000000        8.0565032160075670E-013   0.0000000000000000     
   7.4531250000000000        2.0000000002349738        4.4199999996195034        2.0000000002360920        2.2099999995501052        0.0000000000000000        1.1180996659212084E-012   0.0000000000000000     
   7.4843750000000000        2.0000000002325478        4.4199999996247703        2.0000000002340950        2.2099999995554196        0.0000000000000000        1.5470036278867352E-012   0.0000000000000000     
   7.5156250000000000        2.0000000002298730        4.4199999996301536        2.0000000002320069        2.2099999995610666        0.0000000000000000        2.1339719523380579E-012   0.0000000000000000     
   7.5468750000000000        2.0000000002268861        4.4199999996356372        2.0000000002298211        2.2099999995671089        0.0000000000000000        2.9348178058466452E-012   0.0000000000000000     
   7.5781250000000000        2.0000000002234928        4.4199999996411918        2.0000000002275171        2.2099999995736357        0.0000000000000000        4.0241675033103328E-012   0.0000000000000000     
   7.6093750000000000        2.0000000002195768        4.4199999996467954        2.0000000002250782        2.2099999995807647        0.0000000000000000        5.5014831352904276E-012   0.0000000000000000     
   7.6406250000000000        2.0000000002149627        4.4199999996524317        2.0000000002224616        2.2099999995886814        0.0000000000000000        7.4989030263529969E-012   0.0000000000000000     
   7.6718750000000000        2.0000000002094311        4.4199999996580823        2.0000000002196225        2.2099999995976192        0.0000000000000000        1.0191411769955532E-011   0.0000000000000000     
   7.7031250000000000        2.0000000002026814        4.4199999996637258        2.0000000002164913        2.2099999996078994        0.0000000000000000        1.3809983619801393E-011   0.0000000000000000     
   7.7343750000000000        2.0000000001943157        4.4199999996693515        2.0000000002129741        2.2099999996199564        0.0000000000000000        1.8658505290835252E-011   0.0000000000000000     
   7.7656250000000000        2.0000000001838067        4.4199999996749435        2.0000000002089422        2.2099999996343649        0.0000000000000000        2.5135482454275782E-011   0.0000000000000000     
   7.7968750000000000        2.0000000001704650        4.4199999996804920        2.0000000002042269        2.2099999996518815        0.0000000000000000        3.3761774811168662E-011   0.0000000000000000     
   7.8281250000000000        2.0000000001533924        4.4199999996859871        2.0000000001986082        2.2099999996734945        0.0000000000000000        4.5215894643210999E-011   0.0000000000000000     
   7.8593750000000000        2.0000000001314207        4.4199999996914157        2.0000000001917995        2.2099999997004875        0.0000000000000000        6.0378750718587015E-011   0.0000000000000000     
   7.8906250000000000        2.0000000001030354        4.4199999996967740        2.0000000001834253        2.2099999997345323        0.0000000000000000        8.0390131200509380E-011   0.0000000000000000     
   7.9218750000000000        2.0000000000662812        4.4199999997020463        2.0000000001730007        2.2099999997777817        0.0000000000000000        1.0671970350272548E-010   0.0000000000000000     
   7.9531250000000000        2.0000000000186473        4.4199999997072323        2.0000000001599032        2.2099999998330104        0.0000000000000000        1.4125587295550159E-010   0.0000000000000000     
   7.9843750000000000        1.9999999999569182        4.4199999997123198        2.0000000001433347        2.2099999999037649        0.0000000000000000        1.8641649135504273E-010   0.0000000000000000     
   8.0156250000000000        1.9999999998769880        4.4199999997173114        2.0000000001222742        2.2099999999945834        0.0000000000000000        2.4528614410839544E-010   0.0000000000000000     
   8.0468750000000000        1.9999999997736355        4.4199999997221973        2.0000000000954210        2.2100000001112310        0.0000000000000000        3.2178556986990413E-010   0.0000000000000000     
   8.0781250000000000        1.9999999996402544        4.4199999997269792        2.0000000000611342        2.2100000002610081        0.0000000000000000        4.2087967238928708E-010   0.0000000000000000     
   8.1093750000000000        1.9999999994685085        4.4199999997316537        2.0000000000173399        2.2100000004531246        0.0000000000000000        5.4883155521046241E-010   0.0000000000000000     
   8.1406250000000000        1.9999999992479163        4.4199999997362189        1.9999999999614273        2.2100000006991616        0.0000000000000000        7.1351101830106423E-010   0.0000000000000000     
   8.1718750000000000        1.9999999989653665        4.4199999997406803        1.9999999998901334        2.2100000010136096        0.0000000000000000        9.2476695772704272E-010   0.0000000000000000     
   8.2031250000000000        1.9999999986045189        4.4199999997450279        1.9999999997993929        2.2100000014145200        0.0000000000000000        1.1948740393732790E-009   0.0000000000000000     
   8.2343750000000000        1.9999999981450911        4.4199999997492672        1.9999999996841560        2.2100000019243073        0.0000000000000000        1.5390647810834396E-009   0.0000000000000000     
   8.2656250000000000        1.9999999975620288        4.4199999997533954        1.9999999995381874        2.2100000025706552        0.0000000000000000        1.9761586430496764E-009   0.0000000000000000     
   8.2968750000000000        1.9999999968245186        4.4199999997574082        1.9999999993538182        2.2100000033876106        0.0000000000000000        2.5292997151108571E-009   0.0000000000000000     
   8.3281250000000000        1.9999999958948456        4.4199999997613162        1.9999999991216595        2.2100000044168531        0.0000000000000000        3.2268138633501325E-009   0.0000000000000000     
   8.3593750000000000        1.9999999947270888        4.4199999997651123        1.9999999988302832        2.2100000057091225        0.0000000000000000        4.1031944438929052E-009   0.0000000000000000     
   8.3906250000000000        1.9999999932656223        4.4199999997688009        1.9999999984658448        2.2100000073258874        0.0000000000000000        5.2002225036217839E-009   0.0000000000000000     
   8.4218750000000000        1.9999999914434450        4.4199999997723811        1.9999999980116672        2.2100000093411833        0.0000000000000000        6.5682222470462689E-009   0.0000000000000000     
   8.4531250000000000        1.9999999891803382        4.4199999997758619        1.9999999974477829        2.2100000118436567        0.0000000000000000        8.2674447999020966E-009   0.0000000000000000     
   8.4843750000000000        1.9999999863808793        4.4199999997792414        1.9999999967504414        2.2100000149387489        0.0000000000000000        1.0369562122233312E-008   0.0000000000000000     
   8.5156250000000000        1.9999999829323492        4.4199999997825250        1.9999999958915864        2.2100000187510163        0.0000000000000000        1.2959237299048289E-008   0.0000000000000000     
   8.5468750000000000        1.9999999787026166        4.4199999997857180        1.9999999948383327        2.2100000234264674        0.0000000000000000        1.6135716115222995E-008   0.0000000000000000     
   8.5781250000000000        1.9999999735380980        4.4199999997888257        1.9999999935524542        2.2100000291348145        0.0000000000000000        2.0014356281592117E-008   0.0000000000000000     
   8.6093750000000000        1.9999999672619688        4.4199999997918482        1.9999999919899418        2.2100000360714485        0.0000000000000000        2.4727973084857841E-008   0.0000000000000000     
   8.6406250000000000        1.9999999596728419        4.4199999997947828        1.9999999901006733        2.2100000444589014        0.0000000000000000        3.0427831387808922E-008   0.0000000000000000     
   8.6718750000000000        1.9999999505442245        4.4199999997976365        1.9999999878282757        2.2100000545474510        0.0000000000000000        3.7284051201368813E-008   0.0000000000000000     
   8.7031250000000000        1.9999999396251804        4.4199999998004085        1.9999999851102948        2.2100000666143815        0.0000000000000000        4.5485114419207329E-008   0.0000000000000000     
   8.7343750000000000        1.9999999266427284        4.4199999998031014        1.9999999818787886        2.2100000809613385        0.0000000000000000        5.5236060171959115E-008   0.0000000000000000     
   8.7656250000000000        1.9999999113067080        4.4199999998057171        1.9999999780615394        2.2100000979089502        0.0000000000000000        6.6754831486123604E-008   0.0000000000000000     
   8.7968750000000000        1.9999998933180239        4.4199999998082617        1.9999999735841056        2.2100001177877204        0.0000000000000000        8.0266081785186560E-008   0.0000000000000000     
   8.8281250000000000        1.9999998723814461        4.4199999998107327        1.9999999683730070        2.2100001409238770        0.0000000000000000        9.5991560872180875E-008   0.0000000000000000     
   8.8593750000000000        1.9999998482244439        4.4199999998131396        1.9999999623604143        2.2100001676185714        0.0000000000000000        1.1413597034606546E-007   0.0000000000000000     
   8.8906250000000000        1.9999998206238927        4.4199999998154773        1.9999999554907939        2.2100001981183546        0.0000000000000000        1.3486690122008732E-007   0.0000000000000000     
   8.9218750000000000        1.9999997894429513        4.4199999998177528        1.9999999477300858        2.2100002325744392        0.0000000000000000        1.5828713446134849E-007   0.0000000000000000     
   8.9531250000000000        1.9999997546809249        4.4199999998199697        1.9999999390781151        2.2100002709875954        0.0000000000000000        1.8439719027120799E-007   0.0000000000000000     
   8.9843750000000000        1.9999997165395424        4.4199999998221307        1.9999999295850881        2.2100003131349149        0.0000000000000000        2.1304554564546982E-007   0.0000000000000000     
   9.0156250000000000        1.9999996755098142        4.4199999998242303        1.9999999193732072        2.2100003584738284        0.0000000000000000        2.4386339313218371E-007   0.0000000000000000     
   9.0468750000000000        1.9999996324861833        4.4199999998262705        1.9999999086663609        2.2100004060159768        0.0000000000000000        2.7618017752029061E-007   1.7006396291208148E-012
   9.0781250000000000        1.9999996667599540        4.4199999998282644        1.9999999756753661        2.2100003681444438        0.0000000000000000        3.0891541218086369E-007   7.7857902791578226E-008
   9.1093750000000000        2.0000045651780209        4.4199999998302104        2.0000049056194547        2.2099949554049063        0.0000000000000000        3.4044143393048762E-007   5.0182485096250673E-006
   9.1406250000000000        2.0000394936274404        4.4199999998321049        2.0000398620382365        2.2099563603194752        0.0000000000000000        3.6841079619412706E-007   3.9983935300691442E-005
   9.1718750000000000        2.0001254426209103        4.4199999998339567        2.0001258321618280        2.2098613945143897        0.0000000000000000        3.8954091757601552E-007   1.2596106070605906E-004
   9.2031250000000000        2.0002502383714997        4.4199999998357660        2.0002506377188909        2.2097235211101887        0.0000000000000000        3.9934739096544037E-007   2.5076986746896957E-004
   9.2343750000000000        2.0003895107228415        4.4199999998375290        2.0003899025388550        2.2095696743782463        0.0000000000000000        3.9181601350693219E-007   3.9003219220146157E-004
   9.2656250000000000        2.0005248939251237        4.4199999998392459        2.0005252529272433        2.2094201443137242        0.0000000000000000        3.5900211961275256E-007   5.2537170794608734E-004
   9.2968750000000000        2.0006465116076364        4.4199999998409147        2.0006468021518273        2.2092858354518539        0.0000000000000000        2.9054419094451570E-007   6.4689824916586147E-004
   9.3281250000000000        2.0007502747355104        4.4199999998425437        2.0007504478124973        2.2091712572309135        0.0000000000000000        1.7307698691175231E-007   7.5050498715878433E-004
   9.3593750000000000        2.0008352041486046        4.4199999998441299        2.0008351936762052        2.2090774845822083        0.0000000000000000       -1.0472399574498618E-008   8.3519003175380746E-004
   9.3906250000000000        2.0009017327817951        4.4199999998456887        2.0009014510577119        2.2090040342464450        0.0000000000000000       -2.8172408309139713E-007   9.0135753388320694E-004
   9.4218750000000000        2.0009507790205219        4.4199999998472030        2.0009501111794901        2.2089498883180028        0.0000000000000000       -6.6784103165552289E-007   9.4988971559173407E-004
   9.4531250000000000        2.0009832783729622        4.4199999998486748        2.0009820756696284        2.2089140112368457        0.0000000000000000       -1.2027033340183984E-006   9.8167697888307259E-004
   9.4843750000000000        2.0009999601853510        4.4199999998501101        2.0009980318997638        2.2088955961002057        0.0000000000000000       -1.9282855870191994E-006   9.9739278730881509E-004
   9.5156250000000000        2.0010012489025897        4.4199999998515160        2.0009983526387907        2.2088941734921845        0.0000000000000000       -2.8962637990942559E-006   9.9739278730881509E-004
   9.5468750000000000        2.0009872287211676        4.4199999998528856        2.0009830588412205        2.2089096504017718        0.0000000000000000       -4.1698799470664793E-006   9.8167697888307259E-004
   9.5781250000000000        2.0009576464538017        4.4199999998542268        2.0009518203599783        2.2089423070436163        0.0000000000000000       -5.8260938234560207E-006   9.4988971559173407E-004
   9.6093750000000000        2.0009119526467951        4.4199999998555368        2.0009039945938225        2.2089927515345114        0.0000000000000000       -7.9580529725298786E-006   9.0135753388320694E-004
   9.6406250000000000        2.0008494062119757        4.4199999998568149        2.0008387282997528        2.2090618045187087        0.0000000000000000       -1.0677912222957794E-005   8.3519003175380746E-004
   9.6718750000000000        2.0007693038057148        4.4199999998580655        2.0007551837712576        2.2091502460831784        0.0000000000000000       -1.4120034457277665E-005   7.5050498715878433E-004
   9.7031250000000000        2.0006714545292081        4.4199999998592876        2.0006530099255340        2.2092582916865715        0.0000000000000000       -1.8444603674244038E-005   6.4689824916586147E-004
   9.7343750000000000        2.0005571132954314        4.4199999998604751        2.0005332716154829        2.2093845611733616        0.0000000000000000       -2.3841679948438466E-005   5.2537170794586530E-004
   9.7656250000000000        2.0004306857472063        4.4199999998616404        2.0004001500237951        2.2095241946414501        0.0000000000000000       -3.0535723411100810E-005   3.9003219220168361E-004
   9.7968750000000000        2.0003024133308047        4.4199999998627719        2.0002636227201065        2.2096658837214544        0.0000000000000000       -3.8790610698417861E-005   2.5076986746874752E-004
   9.8281250000000000        2.0001910834745535        4.4199999998638733        2.0001421683122875        2.2097888728640078        0.0000000000000000       -4.8915162265956336E-005   1.2596106070628110E-004
   9.8593750000000000        2.0001215533118137        4.4199999998649506        2.0000602841194355        2.2098656916857307        0.0000000000000000       -6.1269192378441261E-005   3.9983935300913487E-005
   9.8906250000000000        2.0001065581843220        4.4199999998659960        2.0000302880990359        2.2098822594124332        0.0000000000000000       -7.6270085286262210E-005   5.0182485096250673E-006
   9.9218750000000000        2.0001257535827173        4.4199999998670148        2.0000313536917780        2.2098610509612739        0.0000000000000000       -9.4399890939488108E-005   7.7857902791578226E-008
   9.9531250000000000        2.0001547145229619        4.4199999998680104        2.0000385016015305        2.2098290536100764        0.0000000000000000       -1.1621292143146084E-004   1.7008616737257398E-012
   9.9843750000000000        2.0001895009601194        4.4199999998689794        2.0000471571450205        2.2097906212122980        0.0000000000000000       -1.4234381509905378E-004   0.0000000000000000     
   10.015625000000000        2.0002309977948221        4.4199999998699173        2.0000574817760590        2.2097447768496723        0.0000000000000000       -1.7351601876324651E-004   0.0000000000000000     
   10.046875000000000        2.0002802976141139        4.4199999998708241        2.0000697469941686        2.2096903144738729        0.0000000000000000       -2.1055061994503907E-004   0.0000000000000000     
   10.078125000000000        2.0003386348931174        4.4199999998717114        2.0000842594530508        2.2096258717254047        0.0000000000000000       -2.5437544006647945E-004   0.0000000000000000     
   10.109375000000000        2.0004073982261494        4.4199999998725739        2.0001013639494110        2.2095499165779851        0.0000000000000000       -3.0603427673864600E-004   0.0000000000000000     
   10.140625000000000        2.0004881425549943        4.4199999998734203        2.0001214463965771        2.2094607340327745        0.0000000000000000       -3.6669615841703287E-004   0.0000000000000000     
   10.171875000000000        2.0005826011703274        4.4199999998742383        2.0001449367221036        2.2093564131211414        0.0000000000000000       -4.3766444822385039E-004   0.0000000000000000     
   10.203125000000000        2.0006926972261132        4.4199999998750368        2.0001723116201697        2.2092348345166668        0.0000000000000000       -5.2038560594337496E-004   0.0000000000000000     
   10.234375000000000        2.0008205544677651        4.4199999998758130        2.0002040970792270        2.2090936591020620        0.0000000000000000       -6.1645738853805768E-004   0.0000000000000000     
   10.265625000000000        2.0009685068353784        4.4199999998765618        2.0002408705948160        2.2089303178824085        0.0000000000000000       -7.2763624056253206E-004   0.0000000000000000     
   10.296875000000000        2.0011391065644828        4.4199999998772883        2.0002832629672516        2.2087420036808227        0.0000000000000000       -8.5584359723120753E-004   0.0000000000000000     
   10.328125000000000        2.0013351303694287        4.4199999998779873        2.0003319595740363        2.2085256650954275        0.0000000000000000       -1.0031707953922554E-003   0.0000000000000000     
   10.359375000000000        2.0015595832601543        4.4199999998786579        2.0003877009980036        2.2082780032355220        0.0000000000000000       -1.1718822621506722E-003   0.0000000000000000     
   10.390625000000000        2.0018156995130001        4.4199999998793134        2.0004512828846628        2.2079954717882400        0.0000000000000000       -1.3644166283370972E-003   0.0000000000000000     
   10.421875000000000        2.0021069402920224        4.4199999998799475        2.0005235548965286        2.2076742809928307        0.0000000000000000       -1.5833853954939764E-003   0.0000000000000000     
   10.453125000000000        2.0024369874005310        4.4199999998805675        2.0006054186288589        2.2073104061159006        0.0000000000000000       -1.8315687716722014E-003   0.0000000000000000     
   10.484375000000000        2.0028097326351166        4.4199999998811794        2.0006978243508438        2.2068996010248765        0.0000000000000000       -2.1119082842728054E-003   0.0000000000000000     
   10.515625000000000        2.0032292622180323        4.4199999998817683        2.0008017664394084        2.2064374174465771        0.0000000000000000       -2.4274957786240754E-003   0.0000000000000000     
   10.546875000000000        2.0036998358001137        4.4199999998823341        2.0009182773799745        2.2059192304706392        0.0000000000000000       -2.7815584201390641E-003   0.0000000000000000     
   10.578125000000000        2.0042258595572462        4.4199999998828812        2.0010484202203558        2.2053402708112464        0.0000000000000000       -3.1774393368903448E-003   0.0000000000000000     
   10.609375000000000        2.0048118529501888        4.4199999998834043        2.0011932793808680        2.2046956642735003        0.0000000000000000       -3.6185735693206253E-003   0.0000000000000000     
   10.640625000000000        2.0054624087816295        4.4199999998839061        2.0013539497461270        2.2039804787810358        0.0000000000000000       -4.1084590355026400E-003   0.0000000000000000     
   10.671875000000000        2.0061821462666951        4.4199999998843902        2.0015315239920777        2.2031897792080186        0.0000000000000000       -4.6506222746175154E-003   0.0000000000000000     
   10.703125000000000        2.0069756569343458        4.4199999998848529        2.0017270781356831        2.2023186901212344        0.0000000000000000       -5.2485787986627282E-003   0.0000000000000000     
   10.734375000000000        2.0078474432971296        4.4199999998852997        2.0019416553340457        2.2013624663769877        0.0000000000000000       -5.9057879630840951E-003   0.0000000000000000     
   10.765625000000000        2.0088018503654070        4.4199999998857278        2.0021762480044165        2.2003165713341590        0.0000000000000000       -6.6256023609907282E-003   0.0000000000000000     
   10.796875000000000        2.0098429902379134        4.4199999998861408        2.0024317783854744        2.1991767622419731        0.0000000000000000       -7.4112118524391471E-003   0.0000000000000000     
   10.828125000000000        2.0109746601718732        4.4199999998865351        2.0027090777127237        2.1979391821420400        0.0000000000000000       -8.2655824591495158E-003   0.0000000000000000     
   10.859375000000000        2.0122002547200237        4.4199999998869162        2.0030088642353192        2.1966004573942919        0.0000000000000000       -9.1913904847046486E-003   0.0000000000000000     
   10.890625000000000        2.0135226727155864        4.4199999998872794        2.0033317203564898        2.1951577997014247        0.0000000000000000       -1.0190952359096825E-002   0.0000000000000000     
   10.921875000000000        2.0149442200854208        4.4199999998876240        2.0036780692331329        2.1936091112736822        0.0000000000000000       -1.1266150852287908E-002   0.0000000000000000     
   10.953125000000000        2.0164665096715035        4.4199999998879527        2.0040481512198620        2.1919530915532044        0.0000000000000000       -1.2418358451641688E-002   0.0000000000000000     
   10.984375000000000        2.0180903594362891        4.4199999998882760        2.0044420005866455        2.1901893437134841        0.0000000000000000       -1.3648358849643676E-002   0.0000000000000000     
   11.015625000000000        2.0198156906126865        4.4199999998885859        2.0048594229748766        2.1883184789736094        0.0000000000000000       -1.4956267637809932E-002   0.0000000000000000     
   11.046875000000000        2.0216414275283614        4.4199999998888755        2.0052999740820474        2.1863422166277640        0.0000000000000000       -1.6341453446314057E-002   0.0000000000000000     
   11.078125000000000        2.0235654009808877        4.4199999998891482        2.0057629400783354        2.1842634775958465        0.0000000000000000       -1.7802460902552143E-002   0.0000000000000000     
   11.109375000000000        2.0255842571590152        4.4199999998894057        2.0062473202576827        2.1820864692583459        0.0000000000000000       -1.9336936901332581E-002   0.0000000000000000     
   11.140625000000000        2.0276933741905525        4.4199999998896553        2.0067518124103292        2.1798167593530269        0.0000000000000000       -2.0941561780223463E-002   0.0000000000000000     
   11.171875000000000        2.0298867884442835        4.4199999998898889        2.0072748013728661        2.1774613367858806        0.0000000000000000       -2.2611987071417355E-002   0.0000000000000000     
   11.203125000000000        2.0321571327178827        4.4199999998901056        2.0078143511658757        2.1750286573453264        0.0000000000000000       -2.4342781552007066E-002   0.0000000000000000     
   11.234375000000000        2.0344955884029639        4.4199999998903143        2.0083682010691746        2.1725286725049724        0.0000000000000000       -2.6127387333789311E-002   0.0000000000000000     
   11.265625000000000        2.0368918536302911        4.4199999998905142        2.0089337659122886        2.1699728397523317        0.0000000000000000       -2.7958087718002456E-002   0.0000000000000000     
   11.296875000000000        2.0393341292621168        4.4199999998907016        2.0095081407754436        2.1673741131817224        0.0000000000000000       -2.9825988486672957E-002   0.0000000000000000     
   11.328125000000000        2.0418091244151158        4.4199999998908739        2.0100881102070360        2.1647469134300197        0.0000000000000000       -3.1721014208079670E-002   0.0000000000000000     
   11.359375000000000        2.0443020829683589        4.4199999998910320        2.0106701619707192        2.1621070764028776        0.0000000000000000       -3.3631920997639730E-002   0.0000000000000000     
   11.390625000000000        2.0467968322390870        4.4199999998911803        2.0112505052424936        2.1594717806241346        0.0000000000000000       -3.5546326996593228E-002   0.0000000000000000     
   11.421875000000000        2.0492758546986729        4.4199999998913242        2.0118250930891075        2.1568594534293402        0.0000000000000000       -3.7450761609565411E-002   0.0000000000000000     
   11.453125000000000        2.0517203832573245        4.4199999998914592        2.0123896489774502        2.1542896566023475        0.0000000000000000       -3.9330734279874192E-002   0.0000000000000000     
   11.484375000000000        2.0541105202741510        4.4199999998915809        2.0129396969931985        2.1517829524098180        0.0000000000000000       -4.1170823280952458E-002   0.0000000000000000     
   11.515625000000000        2.0564253800558872        4.4199999998916919        2.0134705953886005        2.1493607513108834        0.0000000000000000       -4.2954784667286722E-002   0.0000000000000000     
   11.546875000000000        2.0586432541995703        4.4199999998917878        2.0139775730357354        2.1470451428993926        0.0000000000000000       -4.4665681163834910E-002   0.0000000000000000     
   11.578125000000000        2.0607417987188974        4.4199999998918811        2.0144557683337805        2.1448587118675730        0.0000000000000000       -4.6286030385117097E-002   0.0000000000000000     
   11.609375000000000        2.0626982414784991        4.4199999998919717        2.0149002701072312        2.1428243409582812        0.0000000000000000       -4.7797971371267997E-002   0.0000000000000000     
   11.640625000000000        2.0644896080521988        4.4199999998920578        2.0153061600357631        2.1409650029976324        0.0000000000000000       -4.9183448016435725E-002   0.0000000000000000     
   11.671875000000000        2.0660929637282139        4.4199999998921315        2.0156685561742904        2.1393035441717729        0.0000000000000000       -5.0424407553923328E-002   0.0000000000000000     
   11.703125000000000        2.0674856690134278        4.4199999998921928        2.0159826571515196        2.1378624607353856        0.0000000000000000       -5.1503011861908032E-002   0.0000000000000000     
   11.734375000000000        2.0686456456476590        4.4199999998922506        2.0162437866743379        2.1366636713212523        0.0000000000000000       -5.2401858973321197E-002   0.0000000000000000     
   11.765625000000000        2.0695516498341999        4.4199999998922994        2.0164474380106649        2.1357282869680505        0.0000000000000000       -5.3104211823535169E-002   0.0000000000000000     
   11.796875000000000        2.0701835491312761        4.4199999998923376        2.0165893181715231        2.1350763809069626        0.0000000000000000       -5.3594230959753061E-002   0.0000000000000000     
   11.828125000000000        2.0705225992366589        4.4199999998923731        2.0166653915607773        2.1347267600565658        0.0000000000000000       -5.3857207675881792E-002   0.0000000000000000     
   11.859375000000000        2.0705517167400131        4.4199999998924104        2.0166719229050711        2.1346967400802201        0.0000000000000000       -5.3879793834942000E-002   0.0000000000000000     
   11.890625000000000        2.0702557438190712        4.4199999998924433        2.0166055193135692        2.1350019257711215        0.0000000000000000       -5.3650224505501901E-002   0.0000000000000000     
   11.921875000000000        2.0696217008202900        4.4199999998924655        2.0164631713445380        2.1356559984564365        0.0000000000000000       -5.3158529475751795E-002   0.0000000000000000     
   11.953125000000000        2.0686390226942808        4.4199999998924815        2.0162422929705719        2.1366705120624139        0.0000000000000000       -5.2396729723709019E-002   0.0000000000000000     
   11.984375000000000        2.0672997753520490        4.4199999998925010        2.0159407603340300        2.1380546994640870        0.0000000000000000       -5.1359015018018775E-002   0.0000000000000000     
   12.015625000000000        2.0655988481695400        4.4199999998925188        2.0155569491671543        2.1398152907614971        0.0000000000000000       -5.0041899002385593E-002   0.0000000000000000     
   12.046875000000000        2.0635341190939376        4.4199999998925303        2.0150897707165991        2.1419563451818648        0.0000000000000000       -4.8444348377338603E-002   0.0000000000000000     
   12.078125000000000        2.0611065890934346        4.4199999998925428        2.0145387059601885        2.1444790984034707        0.0000000000000000       -4.6567883133246210E-002   0.0000000000000000     
   12.109375000000000        2.0583204830387603        4.4199999998925623        2.0139038378351382        2.1473818272299283        0.0000000000000000       -4.4416645203622103E-002   0.0000000000000000     
   12.140625000000000        2.0551833145044229        4.4199999998925774        2.0131858811132748        2.1506597337076934        0.0000000000000000       -4.1997433391148253E-002   0.0000000000000000     
   12.171875000000000        2.0517059124236949        4.4199999998925961        2.0123862094617935        2.1543048509672702        0.0000000000000000       -3.9319702961901265E-002   0.0000000000000000     
   12.203125000000000        2.0479024080161952        4.4199999998926245        2.0115068791205255        2.1583059732686585        0.0000000000000000       -3.6395528895669549E-002   0.0000000000000000     
   12.234375000000000        2.0437901809228434        4.4199999998926538        2.0105506485127225        2.1626486129299569        0.0000000000000000       -3.3239532410120939E-002   0.0000000000000000     
   12.265625000000000        2.0393897640222298        4.4199999998926884        2.0095209929914373        2.1673149869965260        0.0000000000000000       -2.9868771030792461E-002   0.0000000000000000     
   12.296875000000000        2.0347247069575167        4.4199999998927337        2.0084221138141642        2.1722840366458569        0.0000000000000000       -2.6302593143352333E-002   0.0000000000000000     
   12.328125000000000        2.0298213989671994        4.4199999998927799        2.0072589403425320        2.1775314823963008        0.0000000000000000       -2.2562458624667308E-002   0.0000000000000000     
   12.359375000000000        2.0247088521803245        4.4199999998928368        2.0060371243903030        2.1830299181697765        0.0000000000000000       -1.8671727790021485E-002   0.0000000000000000     
   12.390625000000000        2.0194184471023813        4.4199999998929043        2.0047630256016951        2.1887489471214168        0.0000000000000000       -1.4655421500686295E-002   0.0000000000000000     
   12.421875000000000        2.0139836425782476        4.4199999998929815        2.0034436867434260        2.1946553618651121        0.0000000000000000       -1.0539955834821410E-002   0.0000000000000000     
   12.453125000000000        2.0084396530708628        4.4199999998930739        2.0020867978486190        2.2007133712655911        0.0000000000000000       -6.3528552222436672E-003   0.0000000000000000     
   12.484375000000000        2.0028230966368885        4.4199999998931805        2.0007006482687753        2.2068848753118431        0.0000000000000000       -2.1224483681132017E-003   0.0000000000000000     
   12.515625000000000        1.9971716175118428        4.4199999998932968        1.9992940658799561        2.2131297887158596        0.0000000000000000        2.1224483681132017E-003   0.0000000000000000     
   12.546875000000000        1.9915234877351091        4.4199999998934345        1.9978763429573527        2.2194064127860962        0.0000000000000000        6.3528552222436663E-003   0.0000000000000000     
   12.578125000000000        1.9859171927461794        4.4199999998935899        1.9964571485810008        2.2256718538105282        0.0000000000000000        1.0539955834821408E-002   0.0000000000000000     
   12.609375000000000        1.9803910063611889        4.4199999998937667        1.9950464278618751        2.2318824846691081        0.0000000000000000        1.4655421500686296E-002   0.0000000000000000     
   12.640625000000000        1.9749825609837759        4.4199999998939719        1.9936542887737974        2.2379944447166591        0.0000000000000000        1.8671727790021485E-002   0.0000000000000000     
   12.671875000000000        1.9697284193020201        4.4199999998942046        1.9922908779266875        2.2439641711929230        0.0000000000000000        2.2562458624667305E-002   0.0000000000000000     
   12.703125000000000        1.9646636540548170        4.4199999998944657        1.9909662471981693        2.2497489536044220        0.0000000000000000        2.6302593143352333E-002   0.0000000000000000     
   12.734375000000000        1.9598214426925360        4.4199999998947535        1.9896902137233285        2.2553075007804058        0.0000000000000000        2.9868771030792458E-002   0.0000000000000000     
   12.765625000000000        1.9552326838805001        4.4199999998950776        1.9884722162906210        2.2606005087449828        0.0000000000000000        3.3239532410120932E-002   0.0000000000000000     
   12.796875000000000        1.9509256427699033        4.4199999998954382        1.9873211716655730        2.2655912162905238        0.0000000000000000        3.6395528895669549E-002   0.0000000000000000     
   12.828125000000000        1.9469256317600447        4.4199999998958353        1.9862453347219460        2.2702459343041776        0.0000000000000000        3.9319702961901265E-002   0.0000000000000000     
   12.859375000000000        1.9432547330729668        4.4199999998962705        1.9852521664641150        2.2745345345984056        0.0000000000000000        4.1997433391148253E-002   0.0000000000000000     
   12.890625000000000        1.9399315688392187        4.4199999998967483        1.9843482140428408        2.2784308843128458        0.0000000000000000        4.4416645203622103E-002   0.0000000000000000     
   12.921875000000000        1.9369711235454021        4.4199999998972670        1.9835390066786482        2.2819132129378192        0.0000000000000000        4.6567883133246203E-002   0.0000000000000000     
   12.953125000000000        1.9343846226288766        4.4199999998978274        1.9828289710062152        2.2849644006634713        0.0000000000000000        4.8444348377338603E-002   0.0000000000000000     
   12.984375000000000        1.9321794697471679        4.4199999998984314        1.9822213687495536        2.2875721790361441        0.0000000000000000        5.0041899002385599E-002   0.0000000000000000     
   13.015625000000000        1.9303592438410671        4.4199999998990762        1.9817182588590858        2.2897292377060716        0.0000000000000000        5.1359015018018782E-002   0.0000000000000000     
   13.046875000000000        1.9289237556078405        4.4199999998997708        1.9813204853315496        2.2914332342321866        0.0000000000000000        5.2396729723709019E-002   0.0000000000000000     
   13.078125000000000        1.9278691614733094        4.4199999999005186        1.9810276909490612        2.2926867072881030        0.0000000000000000        5.3158529475751802E-002   0.0000000000000000     
   13.109375000000000        1.9271881316724400        4.4199999999013198        1.9808383561779419        2.2934968969872096        0.0000000000000000        5.3650224505501901E-002   0.0000000000000000     
   13.140625000000000        1.9268700676880066        4.4199999999021813        1.9807498615229486        2.2938754792146443        0.0000000000000000        5.3879793834942000E-002   0.0000000000000000     
   13.171875000000000        1.9269013631166481        4.4199999999031006        1.9807585707925299        2.2938382236410964        0.0000000000000000        5.3857207675881799E-002   0.0000000000000000     
   13.203125000000000        1.9272657010819865        4.4199999999040767        1.9808599320417395        2.2934045873501732        0.0000000000000000        5.3594230959753061E-002   0.0000000000000000     
   13.234375000000000        1.9279443806376992        4.4199999999051114        1.9810485924612344        2.2925972576258258        0.0000000000000000        5.3104211823535176E-002   0.0000000000000000     
   13.265625000000000        1.9289166642252555        4.4199999999062030        1.9813185231985768        2.2914416583577411        0.0000000000000000        5.2401858973321190E-002   0.0000000000000000     
   13.296875000000000        1.9301601381716864        4.4199999999073514        1.9816631500335944        2.2899654347302629        0.0000000000000000        5.1503011861908032E-002   0.0000000000000000     
   13.328125000000000        1.9316510784076826        4.4199999999085549        1.9820754859616059        2.2881979304213114        0.0000000000000000        5.0424407553923328E-002   0.0000000000000000     
   13.359375000000000        1.9333648140181199        4.4199999999098116        1.9825482620345556        2.2861696705464016        0.0000000000000000        4.9183448016435725E-002   0.0000000000000000     
   13.390625000000000        1.9352760818626007        4.4199999999111244        1.9830740532338686        2.2839118621551440        0.0000000000000000        4.7797971371267997E-002   0.0000000000000000     
   13.421875000000000        1.9373593662765343        4.4199999999124948        1.9836453966616514        2.2814559223503363        0.0000000000000000        4.6286030385117097E-002   0.0000000000000000     
   13.453125000000000        1.9395892187356738        4.4199999999139186        1.9842548998995087        2.2788330421815326        0.0000000000000000        4.4665681163834910E-002   0.0000000000000000     
   13.484375000000000        1.9419405532924110        4.4199999999153956        1.9848953379596976        2.2760737924863994        0.0000000000000000        4.2954784667286722E-002   0.0000000000000000     
   13.515625000000000        1.9443889145288109        4.4199999999169215        1.9855597378097634        2.2732077759186522        0.0000000000000000        4.1170823280952458E-002   0.0000000000000000     
   13.546875000000000        1.9469107156840169        4.4199999999185016        1.9862414499638910        2.2702633275946620        0.0000000000000000        3.9330734279874185E-002   0.0000000000000000     
   13.578125000000000        1.9494834454749541        4.4199999999201278        1.9869342070845195        2.2672672651720203        0.0000000000000000        3.7450761609565411E-002   0.0000000000000000     
   13.609375000000000        1.9520858429193702        4.4199999999218029        1.9876321699159634        2.2642446877805504        0.0000000000000000        3.5546326996593228E-002   0.0000000000000000     
   13.640625000000000        1.9546980401762257        4.4199999999235207        1.9883299611738654        2.2612188220770073        0.0000000000000000        3.3631920997639730E-002   0.0000000000000000     
   13.671875000000000        1.9573016740335958        4.4199999999252837        1.9890226882416755        2.2582109127902461        0.0000000000000000        3.1721014208079670E-002   0.0000000000000000     
   13.703125000000000        1.9598799671963114        4.4199999999270911        1.9897059556829844        2.2552401544519491        0.0000000000000000        2.9825988486672960E-002   0.0000000000000000     
   13.734375000000000        1.9624177809563659        4.4199999999289403        1.9903758686743682        2.2523236605484147        0.0000000000000000        2.7958087718002456E-002   0.0000000000000000     
   13.765625000000000        1.9649016411727238        4.4199999999308286        1.9910290285065131        2.2494764660549689        0.0000000000000000        2.6127387333789307E-002   0.0000000000000000     
   13.796875000000000        1.9673197397495139        4.4199999999327533        1.9916625213015209        2.2467115591975517        0.0000000000000000        2.4342781552007062E-002   0.0000000000000000     
   13.828125000000000        1.9696619139895921        4.4199999999347126        1.9922739010610095        2.2440399382967748        0.0000000000000000        2.2611987071417355E-002   0.0000000000000000     
   13.859375000000000        1.9719196063213333        4.4199999999367074        1.9928611681015569        2.2414706896607868        0.0000000000000000        2.0941561780223460E-002   0.0000000000000000     
   13.890625000000000        1.9740858069577660        4.4199999999387343        1.9934227438590986        2.2390110826794953        0.0000000000000000        1.9336936901332581E-002   0.0000000000000000     
   13.921875000000000        1.9761549820558426        4.4199999999407869        1.9939574429583948        2.2366666785125076        0.0000000000000000        1.7802460902552147E-002   0.0000000000000000     
   13.953125000000000        1.9781229899067745        4.4199999999428643        1.9944644433530885        2.2344414490380955        0.0000000000000000        1.6341453446314057E-002   0.0000000000000000     
   13.984375000000000        1.9799869876124103        4.4199999999449684        1.9949432552502202        2.2323379030257540        0.0000000000000000        1.4956267637809932E-002   0.0000000000000000     
   14.015625000000000        1.9817453305936885        4.4199999999470947        1.9953936894433322        2.2303572167988692        0.0000000000000000        1.3648358849643676E-002   0.0000000000000000     
   14.046875000000000        1.9833974671411161        4.4199999999492432        1.9958158255927578        2.2284993669575788        0.0000000000000000        1.2418358451641687E-002   0.0000000000000000     
   14.078125000000000        1.9849438300592566        4.4199999999514175        1.9962099809115446        2.2267632630286904        0.0000000000000000        1.1266150852287909E-002   0.0000000000000000     
   14.109375000000000        1.9863857272824763        4.4199999999536166        1.9965766796415731        2.2251468781949542        0.0000000000000000        1.0190952359096821E-002   0.0000000000000000     
   14.140625000000000        1.9877252331523563        4.4199999999558406        1.9969166236370610        2.2236473765270417        0.0000000000000000        9.1913904847046486E-003   0.0000000000000000     
   14.171875000000000        1.9889650818525713        4.4199999999580983        1.9972306643117208        2.2222612353964504        0.0000000000000000        8.2655824591495175E-003   0.0000000000000000     
   14.203125000000000        1.9901085642987670        4.4199999999603863        1.9975197761512062        2.2209843619852028        0.0000000000000000        7.4112118524391471E-003   0.0000000000000000     
   14.234375000000000        1.9911594295826254        4.4199999999627035        1.9977850319436161        2.2198122030284617        0.0000000000000000        6.6256023609907273E-003   0.0000000000000000     
   14.265625000000000        1.9921217918743381        4.4199999999650581        1.9980275798374223        2.2187398471287181        0.0000000000000000        5.9057879630840943E-003   0.0000000000000000     
   14.296875000000000        1.9930000434989936        4.4199999999674526        1.9982486222976563        2.2177621191655952        0.0000000000000000        5.2485787986627282E-003   0.0000000000000000     
   14.328125000000000        1.9937987747225407        4.4199999999698889        1.9984493969971582        2.2168736664937412        0.0000000000000000        4.6506222746175154E-003   0.0000000000000000     
   14.359375000000000        1.9945227006142594        4.4199999999723714        1.9986311596497621        2.2160690367731233        0.0000000000000000        4.1084590355026400E-003   0.0000000000000000     
   14.390625000000000        1.9951765951967388        4.4199999999749018        1.9987951687660594        2.2153427474118184        0.0000000000000000        3.6185735693206257E-003   0.0000000000000000     
   14.421875000000000        1.9957652329527429        4.4199999999774917        1.9989426722896333        2.2146893467214492        0.0000000000000000        3.1774393368903444E-003   0.0000000000000000     
   14.453125000000000        1.9962933376319310        4.4199999999801518        1.9990748960520701        2.2141034669901272        0.0000000000000000        2.7815584201390641E-003   0.0000000000000000     
   14.484375000000000        1.9967655381898943        4.4199999999828972        1.9991930339685184        2.2135798697676390        0.0000000000000000        2.4274957786240754E-003   0.0000000000000000     
   14.515625000000000        1.9971863315975209        4.4199999999857331        1.9992982398817938        2.2131134837330060        0.0000000000000000        2.1119082842728058E-003   0.0000000000000000     
   14.546875000000000        1.9975600521803556        4.4199999999886685        1.9993916209520277        2.2126994355760150        0.0000000000000000        1.8315687716722016E-003   0.0000000000000000     
   14.578125000000000        1.9978908470848566        4.4199999999917212        1.9994742324803507        2.2123330743724003        0.0000000000000000        1.5833853954939760E-003   0.0000000000000000     
   14.609375000000000        1.9981826574206905        4.4199999999949071        1.9995470740490275        2.2120099899677661        0.0000000000000000        1.3644166283370972E-003   0.0000000000000000     
   14.640625000000000        1.9984392045945425        4.4199999999982422        1.9996110868566932        2.2117260259088054        0.0000000000000000        1.1718822621506722E-003   0.0000000000000000     
   14.671875000000000        1.9986639813302522        4.4200000000017479        1.9996671521256446        2.2114772874727668        0.0000000000000000        1.0031707953922554E-003   0.0000000000000000     
   14.703125000000000        1.9988602468612131        4.4200000000054471        1.9997160904584443        2.2112601453483909        0.0000000000000000        8.5584359723120743E-004   0.0000000000000000     
   14.734375000000000        1.9990310257826160        4.4200000000093569        1.9997586620231786        2.2110712355146847        0.0000000000000000        7.2763624056253196E-004   0.0000000000000000     
   14.765625000000000        1.9991791100617462        4.4200000000134958        1.9997955674502843        2.2109074558492057        0.0000000000000000        6.1645738853805757E-004   0.0000000000000000     
   14.796875000000000        1.9993070637229848        4.4200000000178949        1.9998274493289283        2.2107659599757756        0.0000000000000000        5.2038560594337496E-004   0.0000000000000000     
   14.828125000000000        1.9994172297488031        4.4200000000225890        1.9998548941970269        2.2106441488342554        0.0000000000000000        4.3766444822385033E-004   0.0000000000000000     
   14.859375000000000        1.9995117387676171        4.4200000000275983        1.9998784349260341        2.2105396604232133        0.0000000000000000        3.6669615841703287E-004   0.0000000000000000     
   14.890625000000000        1.9995925191326844        4.4200000000329567        1.9998985534094231        2.2104503581310224        0.0000000000000000        3.0603427673864600E-004   0.0000000000000000     
   14.921875000000000        1.9996613080319421        4.4200000000386934        1.9999156834720087        2.2103743180333058        0.0000000000000000        2.5437544006647945E-004   0.0000000000000000     
   14.953125000000000        1.9997196633058165        4.4200000000448387        1.9999302139257615        2.2103098154958176        0.0000000000000000        2.1055061994503907E-004   0.0000000000000000     
   14.984375000000000        1.9997689756876404        4.4200000000514272        1.9999424917064037        2.2102553113824386        0.0000000000000000        1.7351601876324651E-004   0.0000000000000000     
   15.015625000000000        1.9998104812184654        4.4200000000584971        1.9999528250335645        2.2102094381290733        0.0000000000000000        1.4234381509905381E-004   0.0000000000000000     
   15.046875000000000        1.9998452736241701        4.4200000000660848        1.9999614865456015        2.2101709859063488        0.0000000000000000        1.1621292143146085E-004   0.0000000000000000     
   15.078125000000000        1.9998743164771628        4.4200000000742330        1.9999687163681024        2.2101388890578839        0.0000000000000000        9.4399890939488108E-005   0.0000000000000000     
   15.109375000000000        1.9998984549972927        4.4200000000829771        1.9999747250825790        2.2101122129668127        0.0000000000000000        7.6270085286262210E-005   0.0000000000000000     
   15.140625000000000        1.9999184273764130        4.4200000000923554        1.9999796965687915        2.2100901414717788        0.0000000000000000        6.1269192378441261E-005   0.0000000000000000     
   15.171875000000000        1.9999348755382014        4.4200000001024167        1.9999837907004674        2.2100719649248339        0.0000000000000000        4.8915162265956336E-005   0.0000000000000000     
   15.203125000000000        1.9999483552692137        4.4200000001131929        1.9999871458799121        2.2100570689577705        0.0000000000000000        3.8790610698417861E-005   0.0000000000000000     
   15.234375000000000        1.9999593456786069        4.4200000001247250        1.9999898814020181        2.2100449240006790        0.0000000000000000        3.0535723411100810E-005   0.0000000000000000     
   15.265625000000000        1.9999682579626679        4.4200000001370530        1.9999920996426164        2.2100350755764633        0.0000000000000000        2.3841679948438473E-005   0.0000000000000000     
   15.296875000000000        1.9999754434661865        4.4200000001502220        1.9999938880698607        2.2100271353781498        0.0000000000000000        1.8444603674244038E-005   0.0000000000000000     
   15.328125000000000        1.9999812010460489        4.4200000001642641        1.9999953210805061        2.2100207731215038        0.0000000000000000        1.4120034457277665E-005   0.0000000000000000     
   15.359375000000000        1.9999857837532657        4.4200000001792157        1.9999964616654886        2.2100157091539114        0.0000000000000000        1.0677912222957796E-005   0.0000000000000000     
   15.390625000000000        1.9999894048583520        4.4200000001951123        1.9999973629113246        2.2100117077910997        0.0000000000000000        7.9580529725298786E-006   0.0000000000000000     
   15.421875000000000        1.9999922432515336        4.4200000002119832        1.9999980693453570        2.2100085713462896        0.0000000000000000        5.8260938234560215E-006   0.0000000000000000     
   15.453125000000000        1.9999944482541256        4.4200000002298578        1.9999986181340728        2.2100061348111488        0.0000000000000000        4.1698799470664793E-006   0.0000000000000000     
   15.484375000000000        1.9999961438806426        4.4200000002487618        1.9999990401444416        2.2100042611444861        0.0000000000000000        2.8962637990942555E-006   0.0000000000000000     
   15.515625000000000        1.9999974325930923        4.4200000002687085        1.9999993608786792        2.2100028371226288        0.0000000000000000        1.9282855870191994E-006   0.0000000000000000     
   15.546875000000000        1.9999983985896683        4.4200000002897131        1.9999996012930024        2.2100017697046894        0.0000000000000000        1.2027033340183984E-006   0.0000000000000000     
   15.578125000000000        1.9999991106698312        4.4200000003117852        1.9999997785108627        2.2100009828661658        0.0000000000000000        6.6784103165552299E-007   0.0000000000000000     
   15.609375000000000        1.9999996247168315        4.4200000003349258        1.9999999064409146        2.2100004148554415        0.0000000000000000        2.8172408309139713E-007   0.0000000000000000     
   15.640625000000000        1.9999999858371489        4.4200000003591304        1.9999999963095485        2.2100000158295154        0.0000000000000000        1.0472399574498617E-008   0.0000000000000000     
   15.671875000000000        2.0000002301943405        4.4200000003843893        2.0000000571173535        2.2099997458274774        0.0000000000000000       -1.7307698691175234E-007   0.0000000000000000     
   15.703125000000000        2.0000003865724358        4.4200000004106803        2.0000000960282449        2.2099995730428805        0.0000000000000000       -2.9054419094451570E-007   0.0000000000000000     
   15.734375000000000        2.0000004777015126        4.4200000004379749        2.0000001186993930        2.2099994723589416        0.0000000000000000       -3.5900211961275262E-007   0.0000000000000000     
   15.765625000000000        2.0000005213754286        4.4200000004662368        2.0000001295594152        2.2099994241134193        0.0000000000000000       -3.9181601350693213E-007   0.0000000000000000     
   15.796875000000000        2.0000005313890306        4.4200000004954223        2.0000001320416394        2.2099994130629876        0.0000000000000000       -3.9934739096544031E-007   0.0000000000000000     
   15.828125000000000        2.0000005183194891        4.4200000005254694        2.0000001287785714        2.2099994275198469        0.0000000000000000       -3.8954091757601552E-007   0.0000000000000000     
   15.859375000000000        2.0000004901738531        4.4200000005563034        2.0000001217630570        2.2099994586361764        0.0000000000000000       -3.6841079619412701E-007   0.0000000000000000     
   15.890625000000000        2.0000004529224831        4.4200000005878328        2.0000001124810494        2.2099994998146855        0.0000000000000000       -3.4044143393048767E-007   0.0000000000000000     
   15.921875000000000        2.0000004109356913        4.4200000006199653        2.0000001020202789        2.2099995462261366        0.0000000000000000       -3.0891541218086369E-007   0.0000000000000000     
   15.953125000000000        2.0000003673387972        4.4200000006525997        2.0000000911586198        2.2099995944170030        0.0000000000000000       -2.7618017752029061E-007   0.0000000000000000     
   15.984375000000000        2.0000003242988491        4.4200000006856115        2.0000000804354561        2.2099996419926349        0.0000000000000000       -2.4386339313218371E-007   0.0000000000000000     
   16.015625000000000        2.0000002832544097        4.4200000007188658        2.0000000702088641        2.2099996873633541        0.0000000000000000       -2.1304554564546982E-007   0.0000000000000000     
   16.046875000000000        2.0000002450982950        4.4200000007522133        2.0000000607011046        2.2099997295425235        0.0000000000000000       -1.8439719027120799E-007   0.0000000000000000     
   16.078125000000000        2.0000002103215904        4.4200000007854827        2.0000000520344559        2.2099997679874077        0.0000000000000000       -1.5828713446134851E-007   0.0000000000000000     
   16.109375000000000        2.0000001791261051        4.4200000008184981        2.0000000442592039        2.2099998024749201        0.0000000000000000       -1.3486690122008732E-007   0.0000000000000000     
   16.140625000000000        2.0000001515112342        4.4200000008510667        2.0000000373752638        2.2099998330056319        0.0000000000000000       -1.1413597034606544E-007   0.0000000000000000     
   16.171875000000000        2.0000001273402312        4.4200000008829736        2.0000000313486703        2.2099998597305399        0.0000000000000000       -9.5991560872180875E-008   0.0000000000000000     
   16.203125000000000        2.0000001063900754        4.4200000009139986        2.0000000261239936        2.2099998828959717        0.0000000000000000       -8.0266081785186547E-008   0.0000000000000000     
   16.234375000000000        2.0000000883883429        4.4200000009439124        2.0000000216335114        2.2099999028028412        0.0000000000000000       -6.6754831486123591E-008   0.0000000000000000     
   16.265625000000000        2.0000000730399208        4.4200000009724585        2.0000000178038606        2.2099999197771192        0.0000000000000000       -5.5236060171959122E-008   0.0000000000000000     
   16.296875000000000        2.0000000600458323        4.4200000009993659        2.0000000145607180        2.2099999341490397        0.0000000000000000       -4.5485114419207329E-008   0.0000000000000000     
   16.328125000000000        2.0000000491160432        4.4200000010243699        2.0000000118319918        2.2099999462389581        0.0000000000000000       -3.7284051201368807E-008   0.0000000000000000     
   16.359375000000000        2.0000000399777007        4.4200000010471872        2.0000000095498693        2.2099999563482347        0.0000000000000000       -3.0427831387808922E-008   0.0000000000000000     
   16.390625000000000        2.0000000323800045        4.4200000010675140        2.0000000076520315        2.2099999647538522        0.0000000000000000       -2.4727973084857841E-008   0.0000000000000000     
   16.421875000000000        2.0000000260966044        4.4200000010850378        2.0000000060822480        2.2099999717057708        0.0000000000000000       -2.0014356281592120E-008   0.0000000000000000     
   16.453125000000000        2.0000000209262558        4.4200000010994485        2.0000000047905395        2.2099999774262113        0.0000000000000000       -1.6135716115222995E-008   0.0000000000000000     
   16.484375000000000        2.0000000166922782        4.4200000011104246        2.0000000037330410        2.2099999821102445        0.0000000000000000       -1.2959237299048287E-008   0.0000000000000000     
   16.515625000000000        2.0000000132412361        4.4200000011176481        2.0000000028716740        2.2099999859272579        0.0000000000000000       -1.0369562122233310E-008   0.0000000000000000     
   16.546875000000000        2.0000000104411479        4.4200000011207763        2.0000000021737030        2.2099999890229194        0.0000000000000000       -8.2674447999020966E-009   0.0000000000000000     
   16.578125000000000        2.0000000081794518        4.4200000011194724        2.0000000016112294        2.2099999915214417        0.0000000000000000       -6.5682222470462689E-009   0.0000000000000000     
   16.609375000000000        2.0000000063608749        4.4200000011134035        2.0000000011606525        2.2099999935279344        0.0000000000000000       -5.2002225036217839E-009   0.0000000000000000     
   16.640625000000000        2.0000000049053543        4.4200000011022409        2.0000000008021601        2.2099999951307034        0.0000000000000000       -4.1031944438929052E-009   0.0000000000000000     
   16.671875000000000        2.0000000037460373        4.4200000010856524        2.0000000005192233        2.2099999964034547        0.0000000000000000       -3.2268138633501329E-009   0.0000000000000000     
   16.703125000000000        2.0000000028274409        4.4200000010633191        2.0000000002981411        2.2099999974073370        0.0000000000000000       -2.5292997151108567E-009   0.0000000000000000     
   16.734375000000000        2.0000000021037887        4.4200000010349205        2.0000000001276299        2.2099999981927732        0.0000000000000000       -1.9761586430496764E-009   0.0000000000000000     
   16.765625000000000        2.0000000015375057        4.4200000010001501        1.9999999999984408        2.2099999988011310        0.0000000000000000       -1.5390647810834396E-009   0.0000000000000000     
   16.796875000000000        2.0000000010979155        4.4200000009587086        1.9999999999030416        2.2099999992661572        0.0000000000000000       -1.1948740393732788E-009   0.0000000000000000     
   16.828125000000000        2.0000000007600844        4.4200000009103224        1.9999999998353175        2.2099999996152673        0.0000000000000000       -9.2476695772704272E-010   0.0000000000000000     
   16.859375000000000        2.0000000005038530        4.4200000008547260        1.9999999997903419        2.2099999998706048        0.0000000000000000       -7.1351101830106413E-010   0.0000000000000000     
   16.890625000000000        2.0000000003129883        4.4200000007916742        1.9999999997641567        2.2100000000499844        0.0000000000000000       -5.4883155521046241E-010   0.0000000000000000     
   16.921875000000000        2.0000000001744724        4.4200000007209646        1.9999999997535927        2.2100000001676898        0.0000000000000000       -4.2087967238928708E-010   0.0000000000000000     
   16.953125000000000        2.0000000000779101        4.4200000006424096        1.9999999997561246        2.2100000002351137        0.0000000000000000       -3.2178556986990413E-010   0.0000000000000000     
   16.984375000000000        2.0000000000150382        4.4200000005558531        1.9999999997697520        2.2100000002613087        0.0000000000000000       -2.4528614410839544E-010   0.0000000000000000     
   17.015625000000000        1.9999999999792883        4.4200000004611804        1.9999999997928719        2.2100000002534759        0.0000000000000000       -1.8641649135504271E-010   0.0000000000000000     
   17.046875000000000        1.9999999999654781        4.4200000003583266        1.9999999998242222        2.2100000002173097        0.0000000000000000       -1.4125587295550159E-010   0.0000000000000000     
   17.078125000000000        1.9999999999695106        4.4200000002472635        1.9999999998627909        2.2100000001573221        0.0000000000000000       -1.0671970350272546E-010   0.0000000000000000     
   17.109375000000000        1.9999999999881555        4.4200000001280202        1.9999999999077653        2.2100000000770978        0.0000000000000000       -8.0390131200509302E-011   0.0000000000000000     
   17.140625000000000        2.0000000000188582        4.4200000000006794        1.9999999999584794        2.2099999999795008        0.0000000000000000       -6.0378750718587054E-011   0.0000000000000000     
   17.171875000000000        2.0000000000595994        4.4199999998653814        2.0000000000143836        2.2099999998668327        0.0000000000000000       -4.5215894643210999E-011   0.0000000000000000     
   17.203125000000000        2.0000000001087690        4.4199999997223385        2.0000000000750071        2.2099999997409792        0.0000000000000000       -3.3761774811168656E-011   0.0000000000000000     
   17.234375000000000        2.0000000001650684        4.4199999995718251        2.0000000001399330        2.2099999996035113        0.0000000000000000       -2.5135482454275753E-011   0.0000000000000000     
   17.265625000000000        2.0000000002274354        4.4199999994141983        2.0000000002087770        2.2099999994557824        0.0000000000000000       -1.8658505290835246E-011   0.0000000000000000     
   17.296875000000000        2.0000000002949845        4.4199999992498720        2.0000000002811746        2.2099999992989776        0.0000000000000000       -1.3809983619801391E-011   0.0000000000000000     
   17.328125000000000        2.0000000003669633        4.4199999990793515        2.0000000003567719        2.2099999991341805        0.0000000000000000       -1.0191411769955524E-011   0.0000000000000000     
   17.359375000000000        2.0000000004427103        4.4199999989032044        2.0000000004352114        2.2099999989624068        0.0000000000000000       -7.4989030263529920E-012   0.0000000000000000     
   17.390625000000000        2.0000000005216290        4.4199999987220675        2.0000000005161276        2.2099999987846330        0.0000000000000000       -5.5014831352904276E-012   0.0000000000000000     
   17.421875000000000        2.0000000006031748        4.4199999985366372        2.0000000005991505        2.2099999986018100        0.0000000000000000       -4.0241675033103320E-012   0.0000000000000000     
   17.453125000000000        2.0000000006868253        4.4199999983476852        2.0000000006838903        2.2099999984149004        0.0000000000000000       -2.9348178058466448E-012   0.0000000000000000     
   17.484375000000000        2.0000000007720837        4.4199999981560127        2.0000000007699499        2.2099999982248533        0.0000000000000000       -2.1339719523380575E-012   0.0000000000000000     
   17.515625000000000        2.0000000008584684        4.4199999979624680        2.0000000008569212        2.2099999980326261        0.0000000000000000       -1.5470036278867350E-012   0.0000000000000000     
   17.546875000000000        2.0000000009455130        4.4199999977679258        2.0000000009443948        2.2099999978391707        0.0000000000000000       -1.1180996659212082E-012   0.0000000000000000     
   17.578125000000000        2.0000000010327668        4.4199999975732656        2.0000000010319612        2.2099999976454252        0.0000000000000000       -8.0565032160075670E-013   0.0000000000000000     
   17.609375000000000        2.0000000011197905        4.4199999973793656        2.0000000011192118        2.2099999974523139        0.0000000000000000       -5.7873345787283958E-013   0.0000000000000000     
   17.640625000000000        2.0000000012061698        4.4199999971870847        2.0000000012057555        2.2099999972607240        0.0000000000000000       -4.1444244357454244E-013   0.0000000000000000     
   17.671875000000000        2.0000000012915167        4.4199999969972348        2.0000000012912209        2.2099999970714910        0.0000000000000000       -2.9586234423867260E-013   0.0000000000000000     
   17.703125000000000        2.0000000013754748        4.4199999968105592        2.0000000013752643        2.2099999968853794        0.0000000000000000       -2.1054240251753636E-013   0.0000000000000000     
   17.734375000000000        2.0000000014577326        4.4199999966277339        2.0000000014575834        2.2099999967030719        0.0000000000000000       -1.4934705337394116E-013   0.0000000000000000     
   17.765625000000000        2.0000000015380115        4.4199999964493539        2.0000000015379058        2.2099999965251738        0.0000000000000000       -1.0559461282411623E-013   0.0000000000000000     
   17.796875000000000        2.0000000016160877        4.4199999962759033        2.0000000016160131        2.2099999963521744        0.0000000000000000       -7.4413804154932930E-014   0.0000000000000000     
   17.828125000000000        2.0000000016917912        4.4199999961077499        2.0000000016917387        2.2099999961844454        0.0000000000000000       -5.2264651920502503E-014   0.0000000000000000     
   17.859375000000000        2.0000000017650059        4.4199999959451350        2.0000000017649695        2.2099999960222356        0.0000000000000000       -3.6582960241063104E-014   0.0000000000000000     
   17.890625000000000        2.0000000018356716        4.4199999957881984        2.0000000018356463        2.2099999958656817        0.0000000000000000       -2.5517384878958160E-014   0.0000000000000000     
   17.921875000000000        2.0000000019037798        4.4199999956369433        2.0000000019037620        2.2099999957147944        0.0000000000000000       -1.7735637427699328E-014   0.0000000000000000     
   17.953125000000000        2.0000000019693722        4.4199999954912865        2.0000000019693598        2.2099999955694867        0.0000000000000000       -1.2282125061151533E-014   0.0000000000000000     
   17.984375000000000        2.0000000020325284        4.4199999953510352        2.0000000020325199        2.2099999954295733        0.0000000000000000       -8.4737264669301340E-015   0.0000000000000000     
   18.015625000000000        2.0000000020933606        4.4199999952159512        2.0000000020933548        2.2099999952948117        0.0000000000000000       -5.8237453865031075E-015   0.0000000000000000     
   18.046875000000000        2.0000000021519986        4.4199999950857451        2.0000000021519946        2.2099999951649139        0.0000000000000000       -3.9866116441219868E-015   0.0000000000000000     
   18.078125000000000        2.0000000022085729        4.4199999949601212        2.0000000022085702        2.2099999950395870        0.0000000000000000       -2.7178059205723973E-015   0.0000000000000000     
   18.109375000000000        2.0000000022632007        4.4199999948388191        2.0000000022631990        2.2099999949185722        0.0000000000000000       -1.8449164549002957E-015   0.0000000000000000     
   18.140625000000000        2.0000000023159679        4.4199999947216497        2.0000000023159665        2.2099999948016800        0.0000000000000000       -1.2468073935360255E-015   0.0000000000000000     
   18.171875000000000        2.0000000023669067        4.4199999946085438        2.0000000023669058        2.2099999946888396        0.0000000000000000       -8.3867737624268946E-016   0.0000000000000000     
   18.203125000000000        2.0000000024159781        4.4199999944995838        2.0000000024159776        2.2099999945801359        0.0000000000000000       -5.6138033370737785E-016   0.0000000000000000     
   18.234375000000000        2.0000000024630529        4.4199999943950576        2.0000000024630524        2.2099999944758548        0.0000000000000000       -3.7381960385871415E-016   0.0000000000000000     
   18.265625000000000        2.0000000025078926        4.4199999942954964        2.0000000025078921        2.2099999943765263        0.0000000000000000       -2.4755025844196816E-016   0.0000000000000000     
   18.296875000000000        2.0000000025501374        4.4199999942016897        2.0000000025501374        2.2099999942829425        0.0000000000000000       -1.6296239130452010E-016   0.0000000000000000     
   18.328125000000000        2.0000000025892994        4.4199999941147352        2.0000000025892994        2.2099999941961914        0.0000000000000000       -1.0659221707328630E-016   0.0000000000000000     
   18.359375000000000        2.0000000026247391        4.4199999940360435        2.0000000026247391        2.2099999941176844        0.0000000000000000       -6.9234788787276371E-017   0.0000000000000000     
   18.390625000000000        2.0000000026556761        4.4199999939673500        2.0000000026556761        2.2099999940491526        0.0000000000000000       -4.4624387885578105E-017   0.0000000000000000     
   18.421875000000000        2.0000000026811922        4.4199999939106895        2.0000000026811922        2.2099999939926271        0.0000000000000000       -2.8515414873850873E-017   0.0000000000000000     
   18.453125000000000        2.0000000027002351        4.4199999938683971        2.0000000027002351        2.2099999939504382        0.0000000000000000       -1.8044767528143535E-017   0.0000000000000000     
   18.484375000000000        2.0000000027116354        4.4199999938430716        2.0000000027116354        2.2099999939251784        0.0000000000000000       -1.1291296379761376E-017   0.0000000000000000     
   18.515625000000000        2.0000000027141276        4.4199999938375214        2.0000000027141276        2.2099999939196491        0.0000000000000000       -6.9726968122041733E-018   0.0000000000000000     
   18.546875000000000        2.0000000027063822        4.4199999938547050        2.0000000027063822        2.2099999939367998        0.0000000000000000       -4.2378606690232831E-018   0.0000000000000000     
   18.578125000000000        2.0000000026870239        4.4199999938976662        2.0000000026870239        2.2099999939796713        0.0000000000000000       -2.5252582664681828E-018   0.0000000000000000     
   18.609375000000000        2.0000000026546898        4.4199999939694399        2.0000000026546898        2.2099999940512873        0.0000000000000000       -1.4668011649576892E-018   0.0000000000000000     
   18.640625000000000        2.0000000026080476        4.4199999940729695        2.0000000026080476        2.2099999941545918        0.0000000000000000       -8.2289486513284120E-019   0.0000000000000000     
   18.671875000000000        2.0000000025458626        4.4199999942110040        2.0000000025458626        2.2099999942923234        0.0000000000000000       -4.3878462833210294E-019   0.0000000000000000     
   18.703125000000000        2.0000000024670270        4.4199999943859964        2.0000000024670270        2.2099999944669331        0.0000000000000000       -2.1536996757378668E-019   0.0000000000000000     
   18.734375000000000        2.0000000023706130        4.4199999946000172        2.0000000023706130        2.2099999946804809        0.0000000000000000       -8.9802678449103862E-020   0.0000000000000000     
   18.765625000000000        2.0000000022559052        4.4199999948546509        2.0000000022559052        2.2099999949345497        0.0000000000000000       -2.2666621101516344E-020   0.0000000000000000     
   18.796875000000000        2.0000000021224489        4.4199999951509046        2.0000000021224489        2.2099999952301457        0.0000000000000000        1.0438494293217043E-020   0.0000000000000000     
   18.828125000000000        2.0000000019700868        4.4199999954891291        2.0000000019700868        2.2099999955676184        0.0000000000000000        2.4383263534998778E-020   0.0000000000000000     
   18.859375000000000        2.0000000017989756        4.4199999958689711        2.0000000017989756        2.2099999959466170        0.0000000000000000        2.8057150092365981E-020   0.0000000000000000     
   18.890625000000000        2.0000000016096182        4.4199999962893255        2.0000000016096182        2.2099999963660339        0.0000000000000000        2.6644101205546985E-020   0.0000000000000000     
   18.921875000000000        2.0000000014028623        4.4199999967483024        2.0000000014028623        2.2099999968239881        0.0000000000000000        2.3067782564858008E-020   0.0000000000000000     
   18.953125000000000        2.0000000011799139        4.4199999972432256        2.0000000011799139        2.2099999973178073        0.0000000000000000        1.8899321234951055E-020   0.0000000000000000     
   18.984375000000000        2.0000000009423222        4.4199999977706534        2.0000000009423222        2.2099999978440601        0.0000000000000000        1.4920122949498417E-020   0.0000000000000000     
   19.015625000000000        2.0000000006919607        4.4199999983264346        2.0000000006919607        2.2099999983986001        0.0000000000000000        1.1465472743143280E-020   0.0000000000000000     
   19.046875000000000        2.0000000004309988        4.4199999989057428        2.0000000004309988        2.2099999989766173        0.0000000000000000        8.6303464796280160E-021   0.0000000000000000     
   19.078125000000000        2.0000000001618647        4.4199999995031938        2.0000000001618647        2.2099999995727360        0.0000000000000000        6.3897248668132720E-021   0.0000000000000000     
   19.109375000000000        1.9999999998871993        4.4200000001129265        1.9999999998871993        2.2100000001811075        0.0000000000000000        4.6666672616566542E-021   0.0000000000000000     
   19.140625000000000        1.9999999996098003        4.4200000007287326        1.9999999996098003        2.2100000007955365        0.0000000000000000        3.3690643115034810E-021   0.0000000000000000     
   19.171875000000000        1.9999999993325661        4.4200000013441709        1.9999999993325661        2.2100000014095995        0.0000000000000000        2.4080594350246516E-021   0.0000000000000000     
   19.203125000000000        1.9999999990584336        4.4200000019527295        1.9999999990584336        2.2100000020167951        0.0000000000000000        1.7060827498302273E-021   0.0000000000000000     
   19.234375000000000        1.9999999987903083        4.4200000025479493        1.9999999987903083        2.2100000026106836        0.0000000000000000        1.1992645716663391E-021   0.0000000000000000     
   19.265625000000000        1.9999999985310057        4.4200000031235875        1.9999999985310057        2.2100000031850318        0.0000000000000000        8.3702165523579218E-022   0.0000000000000000     
   19.296875000000000        1.9999999982831862        4.4200000036737332        1.9999999982831862        2.2100000037339456        0.0000000000000000        5.8040126911255409E-022   0.0000000000000000     
   19.328125000000000        1.9999999980492997        4.4200000041929517        1.9999999980492997        2.2100000042519992        0.0000000000000000        4.0004254604508245E-022   0.0000000000000000     
   19.359375000000000        1.9999999978315308        4.4200000046763916        1.9999999978315308        2.2100000047343538        0.0000000000000000        2.7418891160672465E-022   0.0000000000000000     
   19.390625000000000        1.9999999976317613        4.4200000051198707        1.9999999976317613        2.2100000051768385        0.0000000000000000        1.8694351053536801E-022   0.0000000000000000     
   19.421875000000000        1.9999999974515312        4.4200000055199800        1.9999999974515312        2.2100000055760476        0.0000000000000000        1.2682813901409946E-022   0.0000000000000000     
   19.453125000000000        1.9999999972920117        4.4200000058741136        1.9999999972920117        2.2100000059293832        0.0000000000000000        8.5639646822905937E-023   0.0000000000000000     
   19.484375000000000        1.9999999971539988        4.4200000061805076        1.9999999971539988        2.2100000062350849        0.0000000000000000        5.7568141272261039E-023   0.0000000000000000     
   19.515625000000000        1.9999999970378997        4.4200000064382481        1.9999999970378997        2.2100000064922445        0.0000000000000000        3.8531784649693970E-023   0.0000000000000000     
   19.546875000000000        1.9999999969437519        4.4200000066472613        1.9999999969437519        2.2100000067007843        0.0000000000000000        2.5683642034397052E-023   0.0000000000000000     
   19.578125000000000        1.9999999968712294        4.4200000068082721        1.9999999968712294        2.2100000068614269        0.0000000000000000        1.7051273618425030E-023   0.0000000000000000     
   19.609375000000000        1.9999999968196742        4.4200000069227379        1.9999999968196742        2.2100000069756285        0.0000000000000000        1.1276503393880117E-023   0.0000000000000000     
   19.640625000000000        1.9999999967881339        4.4200000069927734        1.9999999967881339        2.2100000070454984        0.0000000000000000        7.4294694850988496E-024   0.0000000000000000     
   19.671875000000000        1.9999999967754003        4.4200000070210619        1.9999999967754003        2.2100000070737131        0.0000000000000000        4.8769654863225932E-024   0.0000000000000000     
   19.703125000000000        1.9999999967800526        4.4200000070107572        1.9999999967800526        2.2100000070634200        0.0000000000000000        3.1899814642048021E-024   0.0000000000000000     
   19.734375000000000        1.9999999968005127        4.4200000069653651        1.9999999968005127        2.2100000070181154        0.0000000000000000        2.0792522190199573E-024   0.0000000000000000     
   19.765625000000000        1.9999999968350928        4.4200000068886247        1.9999999968350928        2.2100000069415344        0.0000000000000000        1.3506320403808054E-024   0.0000000000000000     
   19.796875000000000        1.9999999968820461        4.4200000067844218        1.9999999968820461        2.2100000068375496        0.0000000000000000        8.7438948205071210E-025   0.0000000000000000     
   19.828125000000000        1.9999999969396154        4.4200000066566512        1.9999999969396154        2.2100000067100503        0.0000000000000000        5.6420266166861398E-025   0.0000000000000000     
   19.859375000000000        1.9999999970060793        4.4200000065091389        1.9999999970060793        2.2100000065628511        0.0000000000000000        3.6286868161887141E-025   0.0000000000000000     
   19.890625000000000        1.9999999970797917        4.4200000063455347        1.9999999970797917        2.2100000063995968        0.0000000000000000        2.3263099300841102E-025   0.0000000000000000     
   19.921875000000000        1.9999999971592204        4.4200000061692446        1.9999999971592204        2.2100000062236833        0.0000000000000000        1.4866439246291924E-025   0.0000000000000000     
   19.953125000000000        1.9999999972429694        4.4200000059833666        1.9999999972429694        2.2100000060382015        0.0000000000000000        9.4707285839984280E-026   0.0000000000000000     
   19.984375000000000        1.9999999973298006        4.4200000057906506        1.9999999973298006        2.2100000058458953        0.0000000000000000        6.0146582659985699E-026   0.0000000000000000     
   20.015625000000000        1.9999999974186506        4.4200000055934492        1.9999999974186506        2.2100000056491154        0.0000000000000000        3.8080464821881526E-026   0.0000000000000000     
   20.046875000000000        1.9999999975086380        4.4200000053937201        1.9999999975086380        2.2100000054498148        0.0000000000000000        2.4036345322248828E-026   0.0000000000000000     
   20.078125000000000        1.9999999975990583        4.4200000051930335        1.9999999975990583        2.2100000052495568        0.0000000000000000        1.5125838164491728E-026   0.0000000000000000     
   20.109375000000000        1.9999999976893805        4.4200000049925601        1.9999999976893805        2.2100000050495141        0.0000000000000000        9.4899517477140118E-027   0.0000000000000000     
   20.140625000000000        1.9999999977792353        4.4200000047931249        1.9999999977792353        2.2100000048505071        0.0000000000000000        5.9362161284271334E-027   0.0000000000000000     
   20.171875000000000        1.9999999978683998        4.4200000045952246        1.9999999978683998        2.2100000046530299        0.0000000000000000        3.7022275473958630E-027   0.0000000000000000     
   20.203125000000000        1.9999999979567740        4.4200000043990819        1.9999999979567740        2.2100000044573052        0.0000000000000000        2.3021296579193624E-027   0.0000000000000000     
   20.234375000000000        1.9999999980443626        4.4200000042046854        1.9999999980443626        2.2100000042633217        0.0000000000000000        1.4272969553669292E-027   0.0000000000000000     
   20.265625000000000        1.9999999981312488        4.4200000040118450        1.9999999981312488        2.2100000040708920        0.0000000000000000        8.8230857003722027E-028   0.0000000000000000     
   20.296875000000000        1.9999999982175745        4.4200000038202480        1.9999999982175745        2.2100000038797036        0.0000000000000000        5.4381488058133129E-028   0.0000000000000000     
   20.328125000000000        1.9999999983035113        4.4200000036295153        1.9999999983035113        2.2100000036893772        0.0000000000000000        3.3420126130912426E-028   0.0000000000000000     
   20.359375000000000        1.9999999983892438        4.4200000034392382        1.9999999983892438        2.2100000034995042        0.0000000000000000        2.0478239904868782E-028   0.0000000000000000     
   20.390625000000000        1.9999999984749517        4.4200000032490117        1.9999999984749517        2.2100000033096836        0.0000000000000000        1.2511374325107915E-028   0.0000000000000000     
   20.421875000000000        1.9999999985607897        4.4200000030585027        1.9999999985607897        2.2100000031195783        0.0000000000000000        7.6215751255950526E-029   0.0000000000000000     
   20.453125000000000        1.9999999986468759        4.4200000028674422        1.9999999986468759        2.2100000029289228        0.0000000000000000        4.6292477106732193E-029   0.0000000000000000     
   20.484375000000000        1.9999999987332797        4.4200000026756783        1.9999999987332797        2.2100000027375644        0.0000000000000000        2.8034955699544630E-029   0.0000000000000000     
   20.515625000000000        1.9999999988200199        4.4200000024831674        1.9999999988200199        2.2100000025454611        0.0000000000000000        1.6928170872815465E-029   0.0000000000000000     
   20.546875000000000        1.9999999989070574        4.4200000022899948        1.9999999989070574        2.2100000023526984        0.0000000000000000        1.0191472877824266E-029   0.0000000000000000     
   20.578125000000000        1.9999999989942985        4.4200000020963666        1.9999999989942985        2.2100000021594828        0.0000000000000000        6.1175251865290476E-030   0.0000000000000000     
   20.609375000000000        1.9999999990815946        4.4200000019026104        1.9999999990815946        2.2100000019661428        0.0000000000000000        3.6611763730919891E-030   0.0000000000000000     
   20.640625000000000        1.9999999991687494        4.4200000017091696        1.9999999991687494        2.2100000017731163        0.0000000000000000        2.1845640366257054E-030   0.0000000000000000     
   20.671875000000000        1.9999999992555253        4.4200000015165735        1.9999999992555253        2.2100000015809309        0.0000000000000000        1.2995717437211342E-030   0.0000000000000000     
   20.703125000000000        1.9999999993416504        4.4200000013254277        1.9999999993416504        2.2100000013901897        0.0000000000000000        7.7075804449151939E-031   0.0000000000000000     
   20.734375000000000        1.9999999994268252        4.4200000011363914        1.9999999994268252        2.2100000012015535        0.0000000000000000        4.5573035724217966E-031   0.0000000000000000     
   20.765625000000000        1.9999999995107371        4.4200000009501554        1.9999999995107371        2.2100000010157128        0.0000000000000000        2.6863239869879616E-031   0.0000000000000000     
   20.796875000000000        1.9999999995930657        4.4200000007674305        1.9999999995930657        2.2100000008333773        0.0000000000000000        1.5785429135591441E-031   0.0000000000000000     
   20.828125000000000        1.9999999996734932        4.4200000005889279        1.9999999996734932        2.2100000006552536        0.0000000000000000        9.2467146156705432E-032   0.0000000000000000     
   20.859375000000000        1.9999999997517102        4.4200000004153281        1.9999999997517102        2.2100000004820237        0.0000000000000000        5.3992739621489640E-032   0.0000000000000000     
   20.890625000000000        1.9999999998274245        4.4200000002472812        1.9999999998274245        2.2100000003143361        0.0000000000000000        3.1425489117624895E-032   0.0000000000000000     
   20.921875000000000        1.9999999999003681        4.4200000000853823        1.9999999999003681        2.2100000001527840        0.0000000000000000        1.8230868151733148E-032   0.0000000000000000     
   20.953125000000000        1.9999999999703044        4.4199999999301562        1.9999999999703044        2.2099999999978914        0.0000000000000000        1.0541170123371677E-032   0.0000000000000000     
   20.984375000000000        2.0000000000370237        4.4199999997820685        2.0000000000370237        2.2099999998501225        0.0000000000000000        6.0743725711586079E-033   0.0000000000000000     
   21.015625000000000        2.0000000001003517        4.4199999996415089        2.0000000001003517        2.2099999997098654        0.0000000000000000        3.4883272228996500E-033   0.0000000000000000     
   21.046875000000000        2.0000000001601479        4.4199999995087955        2.0000000001601479        2.2099999995774340        0.0000000000000000        1.9962041993306332E-033   0.0000000000000000     
   21.078125000000000        2.0000000002163065        4.4199999993841512        2.0000000002163065        2.2099999994530566        0.0000000000000000        1.1382291277686911E-033   0.0000000000000000     
   21.109375000000000        2.0000000002687575        4.4199999992677386        2.0000000002687575        2.2099999993368917        0.0000000000000000        6.4662449632695832E-034   0.0000000000000000     
   21.140625000000000        2.0000000003174585        4.4199999991596490        2.0000000003174585        2.2099999992290322        0.0000000000000000        3.6595539639835384E-034   0.0000000000000000     
   21.171875000000000        2.0000000003624017        4.4199999990599004        2.0000000003624017        2.2099999991294959        0.0000000000000000        2.0630407807460679E-034   0.0000000000000000     
   21.203125000000000        2.0000000004036016        4.4199999989684562        2.0000000004036016        2.2099999990382480        0.0000000000000000        1.1583360767330307E-034   0.0000000000000000     
   21.234375000000000        2.0000000004411040        4.4199999988852170        2.0000000004411040        2.2099999989551882        0.0000000000000000        6.4765558659462797E-035   0.0000000000000000     
   21.265625000000000        2.0000000004749716        4.4199999988100513        2.0000000004749716        2.2099999988801815        0.0000000000000000        3.6054778544544432E-035   0.0000000000000000     
   21.296875000000000        2.0000000005052874        4.4199999987427683        2.0000000005052874        2.2099999988130410        0.0000000000000000        1.9980490737275890E-035   0.0000000000000000     
   21.328125000000000        2.0000000005321481        4.4199999986831466        2.0000000005321481        2.2099999987535490        0.0000000000000000        1.1019864810975364E-035   0.0000000000000000     
   21.359375000000000        2.0000000005556653        4.4199999986309466        2.0000000005556653        2.2099999987014627        0.0000000000000000        6.0472696394650669E-036   0.0000000000000000     
   21.390625000000000        2.0000000005759611        4.4199999985858947        2.0000000005759611        2.2099999986565098        0.0000000000000000        3.3008199860374463E-036   0.0000000000000000     
   21.421875000000000        2.0000000005931664        4.4199999985476994        2.0000000005931664        2.2099999986184002        0.0000000000000000        1.7914549825718910E-036   0.0000000000000000     
   21.453125000000000        2.0000000006074168        4.4199999985160652        2.0000000006074168        2.2099999985868366        0.0000000000000000        9.6632457732921035E-037   0.0000000000000000     
   21.484375000000000        2.0000000006188512        4.4199999984906775        2.0000000006188512        2.2099999985615075        0.0000000000000000        5.1778061106156897E-037   0.0000000000000000     
   21.515625000000000        2.0000000006276175        4.4199999984712131        2.0000000006276175        2.2099999985420888        0.0000000000000000        2.7542056714507349E-037   0.0000000000000000     
   21.546875000000000        2.0000000006338605        4.4199999984573486        2.0000000006338605        2.2099999985282581        0.0000000000000000        1.4532176090195508E-037   0.0000000000000000     
   21.578125000000000        2.0000000006377250        4.4199999984487572        2.0000000006377250        2.2099999985196921        0.0000000000000000        7.5982811859994854E-038   0.0000000000000000     
   21.609375000000000        2.0000000006393615        4.4199999984451050        2.0000000006393615        2.2099999985160577        0.0000000000000000        3.9318278217666824E-038   0.0000000000000000     
   21.640625000000000        2.0000000006389187        4.4199999984460669        2.0000000006389187        2.2099999985170280        0.0000000000000000        2.0101951547046136E-038   0.0000000000000000     
   21.671875000000000        2.0000000006365393        4.4199999984513179        2.0000000006365393        2.2099999985222825        0.0000000000000000        1.0131228742324470E-038   0.0000000000000000     
   21.703125000000000        2.0000000006323706        4.4199999984605434        2.0000000006323706        2.2099999985315018        0.0000000000000000        5.0175664322822741E-039   0.0000000000000000     
   21.734375000000000        2.0000000006265579        4.4199999984734148        2.0000000006265579        2.2099999985443604        0.0000000000000000        2.4307136471931544E-039   0.0000000000000000     
   21.765625000000000        2.0000000006192402        4.4199999984896232        2.0000000006192402        2.2099999985605505        0.0000000000000000        1.1437079904118799E-039   0.0000000000000000     
   21.796875000000000        2.0000000006105556        4.4199999985088665        2.0000000006105556        2.2099999985797689        0.0000000000000000        5.1660685143280809E-040   0.0000000000000000     
   21.828125000000000        2.0000000006006347        4.4199999985308418        2.0000000006006347        2.2099999986017189        0.0000000000000000        2.1924490730813434E-040   0.0000000000000000     
   21.859375000000000        2.0000000005896186        4.4199999985552472        2.0000000005896186        2.2099999986260945        0.0000000000000000        8.3429032162278805E-041   0.0000000000000000     
   21.890625000000000        2.0000000005776282        4.4199999985818126        2.0000000005776282        2.2099999986526266        0.0000000000000000        2.4769398719253104E-041   0.0000000000000000     
   21.921875000000000        2.0000000005647864        4.4199999986102645        2.0000000005647864        2.2099999986810426        0.0000000000000000        1.7082988550692020E-042   0.0000000000000000     
   21.953125000000000        2.0000000005512133        4.4199999986403320        2.0000000005512133        2.2099999987110750        0.0000000000000000       -5.7363617244388873E-042   0.0000000000000000     
   21.984375000000000        2.0000000005370198        4.4199999986717629        2.0000000005370198        2.2099999987424739        0.0000000000000000       -6.8698992925905577E-042   0.0000000000000000     
   22.015625000000000        2.0000000005223160        4.4199999987043235        2.0000000005223160        2.2099999987750021        0.0000000000000000       -5.8316145338309223E-042   0.0000000000000000     
   22.046875000000000        2.0000000005072032        4.4199999987377874        2.0000000005072032        2.2099999988084336        0.0000000000000000       -4.3344454504015027E-042   0.0000000000000000     
   22.078125000000000        2.0000000004917800        4.4199999987719281        2.0000000004917800        2.2099999988425467        0.0000000000000000       -2.9983925456979963E-042   0.0000000000000000     
   22.109375000000000        2.0000000004761382        4.4199999988065519        2.0000000004761382        2.2099999988771426        0.0000000000000000       -1.9817654454036813E-042   0.0000000000000000     
   22.140625000000000        2.0000000004603642        4.4199999988414591        2.0000000004603642        2.2099999989120267        0.0000000000000000       -1.2687708707174560E-042   0.0000000000000000     
   22.171875000000000        2.0000000004445337        4.4199999988764853        2.0000000004445337        2.2099999989470325        0.0000000000000000       -7.9321451206277099E-043   0.0000000000000000     
   22.203125000000000        2.0000000004287211        4.4199999989114698        2.0000000004287211        2.2099999989819978        0.0000000000000000       -4.8676192255758135E-043   0.0000000000000000     
   22.234375000000000        2.0000000004129919        4.4199999989462597        2.0000000004129919        2.2099999990167736        0.0000000000000000       -2.9422582105864213E-043   0.0000000000000000     
   22.265625000000000        2.0000000003974088        4.4199999989807175        2.0000000003974088        2.2099999990512216        0.0000000000000000       -1.7561474351182029E-043   0.0000000000000000     
   22.296875000000000        2.0000000003820242        4.4199999990147312        2.0000000003820242        2.2099999990852282        0.0000000000000000       -1.0369294492212724E-043   0.0000000000000000     
   22.328125000000000        2.0000000003668865        4.4199999990481915        2.0000000003668865        2.2099999991186858        0.0000000000000000       -6.0651922372059769E-044   0.0000000000000000     
   22.359375000000000        2.0000000003520362        4.4199999990809982        2.0000000003520362        2.2099999991514987        0.0000000000000000       -3.5181236811698616E-044   0.0000000000000000     
   22.390625000000000        2.0000000003375136        4.4199999991130685        2.0000000003375136        2.2099999991835815        0.0000000000000000       -2.0254219125052930E-044   0.0000000000000000     
   22.421875000000000        2.0000000003233507        4.4199999991443351        2.0000000003233507        2.2099999992148645        0.0000000000000000       -1.1581171974532126E-044   0.0000000000000000     
   22.453125000000000        2.0000000003095737        4.4199999991747374        2.0000000003095737        2.2099999992452894        0.0000000000000000       -6.5805547975636317E-045   0.0000000000000000     
   22.484375000000000        2.0000000002962075        4.4199999992042223        2.0000000002962075        2.2099999992748014        0.0000000000000000       -3.7174408370287946E-045   0.0000000000000000     
   22.515625000000000        2.0000000002832694        4.4199999992327417        2.0000000002832694        2.2099999993033577        0.0000000000000000       -2.0886372815269070E-045   0.0000000000000000     
   22.546875000000000        2.0000000002707741        4.4199999992602690        2.0000000002707741        2.2099999993309285        0.0000000000000000       -1.1675064149352235E-045   0.0000000000000000     
   22.578125000000000        2.0000000002587335        4.4199999992867749        2.0000000002587335        2.2099999993574864        0.0000000000000000       -6.4945912917382910E-046   0.0000000000000000     
   22.609375000000000        2.0000000002471534        4.4199999993122496        2.0000000002471534        2.2099999993830197        0.0000000000000000       -3.5961906779352178E-046   0.0000000000000000     
   22.640625000000000        2.0000000002360356        4.4199999993366843        2.0000000002360356        2.2099999994075223        0.0000000000000000       -1.9825311089938068E-046   0.0000000000000000     
   22.671875000000000        2.0000000002253806        4.4199999993600825        2.0000000002253806        2.2099999994309951        0.0000000000000000       -1.0883290619234166E-046   0.0000000000000000     
   22.703125000000000        2.0000000002151870        4.4199999993824415        2.0000000002151870        2.2099999994534385        0.0000000000000000       -5.9501808407798068E-047   0.0000000000000000     
   22.734375000000000        2.0000000002054557        4.4199999994037693        2.0000000002054557        2.2099999994748556        0.0000000000000000       -3.2403241242674487E-047   0.0000000000000000     
   22.765625000000000        2.0000000001961720        4.4199999994240979        2.0000000001961720        2.2099999994952784        0.0000000000000000       -1.7578700390346103E-047   0.0000000000000000     
   22.796875000000000        2.0000000001873288        4.4199999994434336        2.0000000001873288        2.2099999995147179        0.0000000000000000       -9.5010326367960845E-048   0.0000000000000000     
   22.828125000000000        2.0000000001789200        4.4199999994617940        2.0000000001789200        2.2099999995331898        0.0000000000000000       -5.1165965343856500E-048   0.0000000000000000     
   22.859375000000000        2.0000000001709308        4.4199999994792076        2.0000000001709308        2.2099999995507247        0.0000000000000000       -2.7457056619171209E-048   0.0000000000000000     
   22.890625000000000        2.0000000001633471        4.4199999994957109        2.0000000001633471        2.2099999995673563        0.0000000000000000       -1.4683225665200549E-048   0.0000000000000000     
   22.921875000000000        2.0000000001561573        4.4199999995113233        2.0000000001561573        2.2099999995831072        0.0000000000000000       -7.8255070743687311E-049   0.0000000000000000     
   22.953125000000000        2.0000000001493463        4.4199999995260857        2.0000000001493463        2.2099999995980149        0.0000000000000000       -4.1567398904844016E-049   0.0000000000000000     
   22.984375000000000        2.0000000001428968        4.4199999995400301        2.0000000001428968        2.2099999996121138        0.0000000000000000       -2.2007246731284874E-049   0.0000000000000000     
   23.015625000000000        2.0000000001367915        4.4199999995531973        2.0000000001367915        2.2099999996254436        0.0000000000000000       -1.1613733465881374E-049   0.0000000000000000     
   23.046875000000000        2.0000000001310148        4.4199999995656230        2.0000000001310148        2.2099999996380397        0.0000000000000000       -6.1092784352497924E-050   0.0000000000000000     
   23.078125000000000        2.0000000001255480        4.4199999995773442        2.0000000001255480        2.2099999996499409        0.0000000000000000       -3.2035877533154372E-050   0.0000000000000000     
   23.109375000000000        2.0000000001203779        4.4199999995884003        2.0000000001203779        2.2099999996611821        0.0000000000000000       -1.6746611689148894E-050   0.0000000000000000     
   23.140625000000000        2.0000000001154858        4.4199999995988204        2.0000000001154858        2.2099999996717981        0.0000000000000000       -8.7271870950398572E-051   0.0000000000000000     
   23.171875000000000        2.0000000001108584        4.4199999996086419        2.0000000001108584        2.2099999996818220        0.0000000000000000       -4.5340945446139877E-051   0.0000000000000000     
   23.203125000000000        2.0000000001064770        4.4199999996179002        2.0000000001064770        2.2099999996912927        0.0000000000000000       -2.3484775120315655E-051   0.0000000000000000     
   23.234375000000000        2.0000000001023279        4.4199999996266257        2.0000000001023279        2.2099999997002402        0.0000000000000000       -1.2127496270148655E-051   0.0000000000000000     
   23.265625000000000        2.0000000000983942        4.4199999996348565        2.0000000000983942        2.2099999997087023        0.0000000000000000       -6.2438578771458022E-052   0.0000000000000000     
   23.296875000000000        2.0000000000946612        4.4199999996426236        2.0000000000946612        2.2099999997167106        0.0000000000000000       -3.2050817207604551E-052   0.0000000000000000     
   23.328125000000000        2.0000000000911151        4.4199999996499617        2.0000000000911151        2.2099999997242983        0.0000000000000000       -1.6403463110334755E-052   0.0000000000000000     
   23.359375000000000        2.0000000000877409        4.4199999996568966        2.0000000000877409        2.2099999997314943        0.0000000000000000       -8.3704240013611497E-053   0.0000000000000000     
   23.390625000000000        2.0000000000845271        4.4199999996634594        2.0000000000845271        2.2099999997383266        0.0000000000000000       -4.2587195857308738E-053   0.0000000000000000     
   23.421875000000000        2.0000000000814588        4.4199999996696846        2.0000000000814588        2.2099999997448299        0.0000000000000000       -2.1603972626776120E-053   0.0000000000000000     
   23.453125000000000        2.0000000000785256        4.4199999996755830        2.0000000000785256        2.2099999997510200        0.0000000000000000       -1.0927318963721934E-053   0.0000000000000000     
   23.484375000000000        2.0000000000757172        4.4199999996811883        2.0000000000757172        2.2099999997569260        0.0000000000000000       -5.5108760743489423E-054   0.0000000000000000     
   23.515625000000000        2.0000000000730216        4.4199999996865253        2.0000000000730216        2.2099999997625734        0.0000000000000000       -2.7711207604010065E-054   0.0000000000000000     
   23.546875000000000        2.0000000000704290        4.4199999996916146        2.0000000000704290        2.2099999997679829        0.0000000000000000       -1.3893701718359040E-054   0.0000000000000000     
   23.578125000000000        2.0000000000679314        4.4199999996964801        2.0000000000679314        2.2099999997731752        0.0000000000000000       -6.9455605423215566E-055   0.0000000000000000     
   23.609375000000000        2.0000000000655218        4.4199999997011323        2.0000000000655218        2.2099999997781641        0.0000000000000000       -3.4619572913878117E-055   0.0000000000000000     
   23.640625000000000        2.0000000000631917        4.4199999997055892        2.0000000000631917        2.2099999997829674        0.0000000000000000       -1.7205155276361703E-055   0.0000000000000000     
   23.671875000000000        2.0000000000609357        4.4199999997098631        2.0000000000609357        2.2099999997875970        0.0000000000000000       -8.5253950722201616E-056   0.0000000000000000     
   23.703125000000000        2.0000000000587441        4.4199999997139718        2.0000000000587441        2.2099999997920730        0.0000000000000000       -4.2119683464591791E-056   0.0000000000000000     
   23.734375000000000        2.0000000000566143        4.4199999997179171        2.0000000000566143        2.2099999997963993        0.0000000000000000       -2.0747465868693877E-056   0.0000000000000000     
   23.765625000000000        2.0000000000545404        4.4199999997217203        2.0000000000545404        2.2099999998005924        0.0000000000000000       -1.0189388528294371E-056   0.0000000000000000     
   23.796875000000000        2.0000000000525198        4.4199999997253920        2.0000000000525198        2.2099999998046611        0.0000000000000000       -4.9891548947432374E-057   0.0000000000000000     
   23.828125000000000        2.0000000000505480        4.4199999997289288        2.0000000000505480        2.2099999998086082        0.0000000000000000       -2.4355287301863112E-057   0.0000000000000000     
   23.859375000000000        2.0000000000486198        4.4199999997323456        2.0000000000486198        2.2099999998124473        0.0000000000000000       -1.1853247881934305E-057   0.0000000000000000     
   23.890625000000000        2.0000000000467324        4.4199999997356478        2.0000000000467324        2.2099999998161843        0.0000000000000000       -5.7510679223927634E-058   0.0000000000000000     
   23.921875000000000        2.0000000000448837        4.4199999997388471        2.0000000000448837        2.2099999998198268        0.0000000000000000       -2.7817267779934464E-058   0.0000000000000000     
   23.953125000000000        2.0000000000430740        4.4199999997419370        2.0000000000430740        2.2099999998233715        0.0000000000000000       -1.3412867657752697E-058   0.0000000000000000     
   23.984375000000000        2.0000000000412959        4.4199999997449320        2.0000000000412959        2.2099999998268336        0.0000000000000000       -6.4469564993844317E-059   0.0000000000000000     
   24.015625000000000        2.0000000000395506        4.4199999997478328        2.0000000000395506        2.2099999998302127        0.0000000000000000       -3.0888494367681781E-059   0.0000000000000000     
   24.046875000000000        2.0000000000378360        4.4199999997506358        2.0000000000378360        2.2099999998335087        0.0000000000000000       -1.4751244092809400E-059   0.0000000000000000     
   24.078125000000000        2.0000000000361520        4.4199999997533483        2.0000000000361520        2.2099999998367257        0.0000000000000000       -7.0214904217502100E-060   0.0000000000000000     
   24.109375000000000        2.0000000000344973        4.4199999997559694        2.0000000000344973        2.2099999998398645        0.0000000000000000       -3.3310037890491405E-060   0.0000000000000000     
   24.140625000000000        2.0000000000328719        4.4199999997584980        2.0000000000328719        2.2099999998429252        0.0000000000000000       -1.5748521809337069E-060   0.0000000000000000     
   24.171875000000000        2.0000000000312781        4.4199999997609360        2.0000000000312781        2.2099999998459054        0.0000000000000000       -7.4198296499240063E-061   0.0000000000000000     
   24.203125000000000        2.0000000000297122        4.4199999997632879        2.0000000000297122        2.2099999998488116        0.0000000000000000       -3.4834106525264426E-061   0.0000000000000000     
   24.234375000000000        2.0000000000281783        4.4199999997655457        2.0000000000281783        2.2099999998516351        0.0000000000000000       -1.6294280148317223E-061   0.0000000000000000     
   24.265625000000000        2.0000000000266720        4.4199999997677146        2.0000000000266720        2.2099999998543844        0.0000000000000000       -7.5935357869878622E-062   0.0000000000000000     
   24.296875000000000        2.0000000000251954        4.4199999997697965        2.0000000000251954        2.2099999998570570        0.0000000000000000       -3.5252068727670598E-062   0.0000000000000000     
   24.328125000000000        2.0000000000237450        4.4199999997717923        2.0000000000237450        2.2099999998596576        0.0000000000000000       -1.6300618981337038E-062   0.0000000000000000     
   24.359375000000000        2.0000000000223275        4.4199999997736885        2.0000000000223275        2.2099999998621720        0.0000000000000000       -7.5065881091556820E-063   0.0000000000000000     
   24.390625000000000        2.0000000000209379        4.4199999997754933        2.0000000000209379        2.2099999998646096        0.0000000000000000       -3.4421654648296494E-063   0.0000000000000000     
   24.421875000000000        2.0000000000195794        4.4199999997772004        2.0000000000195794        2.2099999998669646        0.0000000000000000       -1.5714235050081663E-063   0.0000000000000000     
   24.453125000000000        2.0000000000182530        4.4199999997788089        2.0000000000182530        2.2099999998692343        0.0000000000000000       -7.1406348915687391E-064   0.0000000000000000     
   24.484375000000000        2.0000000000169571        4.4199999997803250        2.0000000000169571        2.2099999998714246        0.0000000000000000       -3.2289239093082285E-064   0.0000000000000000     
   24.515625000000000        2.0000000000156946        4.4199999997817416        2.0000000000156946        2.2099999998735278        0.0000000000000000       -1.4525595455676378E-064   0.0000000000000000     
   24.546875000000000        2.0000000000144635        4.4199999997830561        2.0000000000144635        2.2099999998755453        0.0000000000000000       -6.4986229104565054E-065   0.0000000000000000     
   24.578125000000000        2.0000000000132649        4.4199999997842703        2.0000000000132649        2.2099999998774771        0.0000000000000000       -2.8903412447655137E-065   0.0000000000000000     
   24.609375000000000        2.0000000000120979        4.4199999997853876        2.0000000000120979        2.2099999998793249        0.0000000000000000       -1.2773571827998602E-065   0.0000000000000000     
   24.640625000000000        2.0000000000109650        4.4199999997864001        2.0000000000109650        2.2099999998810831        0.0000000000000000       -5.6061205129285216E-066   0.0000000000000000     
   24.671875000000000        2.0000000000098628        4.4199999997873123        2.0000000000098628        2.2099999998827573        0.0000000000000000       -2.4417084892097011E-066   0.0000000000000000     
   24.703125000000000        2.0000000000087921        4.4199999997881196        2.0000000000087921        2.2099999998843440        0.0000000000000000       -1.0544484437628488E-066   0.0000000000000000     
   24.734375000000000        2.0000000000077547        4.4199999997888275        2.0000000000077547        2.2099999998858442        0.0000000000000000       -4.5099650209938203E-067   0.0000000000000000     
   24.765625000000000        2.0000000000067479        4.4199999997894306        2.0000000000067479        2.2099999998872581        0.0000000000000000       -1.9077008349812858E-067   0.0000000000000000     
   24.796875000000000        2.0000000000057749        4.4199999997899333        2.0000000000057749        2.2099999998885846        0.0000000000000000       -7.9653329886769991E-068   0.0000000000000000     
   24.828125000000000        2.0000000000048317        4.4199999997903383        2.0000000000048317        2.2099999998898294        0.0000000000000000       -3.2742725145197760E-068   0.0000000000000000     
   24.859375000000000        2.0000000000039213        4.4199999997906376        2.0000000000039213        2.2099999998909854        0.0000000000000000       -1.3201559303109730E-068   0.0000000000000000     
   24.890625000000000        2.0000000000030425        4.4199999997908463        2.0000000000030425        2.2099999998920610        0.0000000000000000       -5.1919122163021368E-069   0.0000000000000000     
   24.921875000000000        2.0000000000021907        4.4199999997909236        2.0000000000021907        2.2099999998930406        0.0000000000000000       -1.9742720542196310E-069   0.0000000000000000     
   24.953125000000000        2.0000000000013851        4.4199999997909734        2.0000000000013851        2.2099999998939555        0.0000000000000000       -7.1495331107712384E-070   0.0000000000000000     
   24.984375000000000        2.0000000000005911        4.4199999997906874        2.0000000000005911        2.2099999998946900        0.0000000000000000       -2.3933477867951368E-070   0.0000000000000000     


==> PERTSUBweno5GF_N800_1.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
   1.5625000000000000E-002   2.0000000061102816        4.4199999998285584        2.0000000061102816        2.2099999931624175        29.392200089307163        2.3933477867951368E-070   5.0449071586911032E-009
   4.6875000000000000E-002   2.0000000063898260        4.4199999989909733        2.0000000063898260        2.2099999924347284        29.392200089725492        7.1495331107712384E-070   5.3354982654241212E-009
   7.8125000000000000E-002   2.0000000065180892        4.4199999984827603        2.0000000065180892        2.2099999920388913        29.392200089369791        1.9742720542196310E-069   5.4727347098548762E-009
  0.10937500000000000        2.0000000067205570        4.4199999978090476        2.0000000067205570        2.2099999914783077        29.392200089376324        5.1919122163021368E-069   5.6861515496109405E-009
  0.14062500000000000        2.0000000068587478        4.4199999972774622        2.0000000068587478        2.2099999910598145        29.392200089063635        1.3201559303109730E-068   5.8357803034425615E-009
  0.17187500000000000        2.0000000070087167        4.4199999967192056        2.0000000070087167        2.2099999906149703        29.392200088806668        3.2742725145197760E-068   5.9978386701686759E-009
  0.20312500000000000        2.0000000071215549        4.4199999962430363        2.0000000071215549        2.2099999902521996        29.392200088365225        7.9653329886769991E-068   6.1230633896514064E-009
  0.23437500000000000        2.0000000072210620        4.4199999957963394        2.0000000072210620        2.2099999899188956        29.392200087857550        1.9077008349812858E-067   6.2350040685998920E-009
  0.26562500000000000        2.0000000072888944        4.4199999954200564        2.0000000072888944        2.2099999896557994        29.392200087194222        4.5099650209938203E-067   6.3150080720220103E-009
  0.29687500000000000        2.0000000073312529        4.4199999951006399        2.0000000073312529        2.2099999894492850        29.392200086406767        1.0544484437628491E-066   6.3689493678964482E-009
  0.32812500000000000        2.0000000073403696        4.4199999948555373        2.0000000073403692        2.2099999893166604        29.392200085457784        2.4417084892097011E-066   6.3887020118613691E-009
  0.35937500000000000        2.0000000073168249        4.4199999946836579        2.0000000073168254        2.2099999892567364        29.392200084351039        5.6061205129285216E-066   6.3744671763288352E-009
  0.39062500000000000        2.0000000072567787        4.4199999945937307        2.0000000072567787        2.2099999892781246        29.392200083068481        1.2773571827998602E-065   6.3220007007203094E-009
  0.42187500000000000        2.0000000071594028        4.4199999945877773        2.0000000071594028        2.2099999893827480        29.392200081606855        2.8903412447655141E-065   6.2300440362150766E-009
  0.45312500000000000        2.0000000070226833        4.4199999946704329        2.0000000070226833        2.2099999895751505        29.392200079956957        6.4986229104565046E-065   6.0961382608581971E-009
  0.48437500000000000        2.0000000068459047        4.4199999948434616        2.0000000068459047        2.2099999898570055        29.392200078116048        1.4525595455676378E-064   5.9191020973514696E-009
  0.51562500000000000        2.0000000066282868        4.4199999951087490        2.0000000066282868        2.2099999902301173        29.392200076080954        3.2289239093082285E-064   5.6976721118928708E-009
  0.54687500000000000        2.0000000063698353        4.4199999954664468        2.0000000063698353        2.2099999906945555        29.392200073852429        7.1406348915687405E-064   5.4313611386191951E-009
  0.57812500000000000        2.0000000060709011        4.4199999959159282        2.0000000060709011        2.2099999912496178        29.392200071432878        1.5714235050081660E-063   5.1200133022177852E-009
  0.60937500000000000        2.0000000057324585        4.4199999964551546        2.0000000057324585        2.2099999918932101        29.392200068827648        3.4421654648296494E-063   4.7640895672884653E-009
  0.64062500000000000        2.0000000053559615        4.4199999970810486        2.0000000053559615        2.2099999926221865        29.392200066044566        7.5065881091556809E-063   4.3645216329935010E-009
  0.67187500000000000        2.0000000049434257        4.4199999977892528        2.0000000049434257        2.2099999934321404        29.392200063094094        1.6300618981337038E-062   3.9228038595240378E-009
  0.70312500000000000        2.0000000044973740        4.4199999985742826        2.0000000044973740        2.2099999943175423        29.392200059989172        3.5252068727670594E-062   3.4409324278783515E-009
  0.73437500000000000        2.0000000040208272        4.4199999994295496        2.0000000040208272        2.2099999952717599        29.392200056745192        7.5935357869878613E-062   2.9214151098244656E-009
  0.76562500000000000        2.0000000035172598        4.4200000003474420        2.0000000035172598        2.2099999962871486        29.392200053379753        1.6294280148317223E-061   2.3672233062654868E-009
  0.79687500000000000        2.0000000029905611        4.4200000013194272        2.0000000029905611        2.2099999973551432        29.392200049912443        3.4834106525264426E-061   1.7817614050841257E-009
  0.82812500000000000        2.0000000024449767        4.4200000023361765        2.0000000024449767        2.2099999984663885        29.392200046364611        7.4198296499240063E-061   1.1688059409209473E-009
  0.85937500000000000        2.0000000018850450        4.4200000033876954        2.0000000018850450        2.2099999996108726        29.392200042758986        1.5748521809337072E-060   5.3245940989654628E-010
  0.89062500000000000        2.0000000013155335        4.4200000044634820        2.0000000013155335        2.2100000007780762        29.392200039119423        3.3310037890491405E-060  -1.2291190287783138E-010
  0.92187500000000000        2.0000000007413599        4.4200000055526862        2.0000000007413599        2.2100000019571402        29.392200035470445        7.0214904217502100E-060  -7.9275253028754378E-010
  0.95312500000000000        2.0000000001675118        4.4200000066443117        2.0000000001675118        2.2100000031370550        29.392200031836964        1.4751244092809400E-059  -1.4723853247744501E-009
  0.98437500000000000        1.9999999995989661        4.4200000077273573        1.9999999995989661        2.2100000043068206        29.392200028243714        3.0888494367681781E-059  -2.1570820685212766E-009
   1.0156250000000000        1.9999999990406168        4.4200000087910292        1.9999999990406168        2.2100000054556324        29.392200024715137        6.4469564993844309E-059  -2.8421287545654650E-009
   1.0468750000000000        1.9999999984971895        4.4200000098248973        1.9999999984971895        2.2100000065730541        29.392200021274775        1.3412867657752697E-058  -3.5228964190281431E-009
   1.0781250000000000        1.9999999979731646        4.4200000108190469        1.9999999979731646        2.2100000076491759        29.392200017944837        2.7817267779934464E-058  -4.1949157481013799E-009
   1.1093750000000000        1.9999999974727156        4.4200000117642526        1.9999999974727156        2.2100000086747751        29.392200014746070        5.7510679223927634E-058  -4.8539157138094424E-009
   1.1406250000000000        1.9999999969996496        4.4200000126520971        1.9999999969996496        2.2100000096414352        29.392200011697405        1.1853247881934303E-057  -5.4958706474650398E-009
   1.1718750000000000        1.9999999965573536        4.4200000134750912        1.9999999965573536        2.2100000105416693        29.392200008815642        2.4355287301863115E-057  -6.1170462029025430E-009
   1.2031250000000000        1.9999999961487487        4.4200000142267806        1.9999999961487487        2.2100000113690226        29.392200006115310        4.9891548947432374E-057  -6.7140311088564886E-009
   1.2343750000000000        1.9999999957762602        4.4200000149017953        1.9999999957762604        2.2100000121181291        29.392200003608430        1.0189388528294371E-056  -7.2837564868422078E-009
   1.2656250000000000        1.9999999954417940        4.4200000154959254        1.9999999954417940        2.2100000127847799        29.392200001304488        2.0747465868693877E-056  -7.8234985156910852E-009
   1.2968750000000000        1.9999999951467227        4.4200000160061306        1.9999999951467227        2.2100000133659363        29.392199999210273        4.2119683464591791E-056  -8.3308919762714595E-009
   1.3281250000000000        1.9999999948918952        4.4200000164305449        1.9999999948918952        2.2100000138597280        29.392199997330057        8.5253950722201616E-056  -8.8039067147605010E-009
   1.3593750000000000        1.9999999946776346        4.4200000167684417        1.9999999946776346        2.2100000142654341        29.392199995665376        1.7205155276361703E-055  -9.2408425356182988E-009
   1.3906250000000000        1.9999999945037692        4.4200000170202181        1.9999999945037692        2.2100000145834438        29.392199994215467        3.4619572913878117E-055  -9.6402958948971218E-009
   1.4218750000000000        1.9999999943696543        4.4200000171872889        1.9999999943696543        2.2100000148151762        29.392199992977080        6.9455605423215566E-055  -1.0001129924219754E-008
   1.4531250000000000        1.9999999942742079        4.4200000172720539        1.9999999942742079        2.2100000149630268        29.392199991944878        1.3893701718359040E-054  -1.0322448007471507E-008
   1.4843750000000000        1.9999999942159556        4.4200000172777747        1.9999999942159556        2.2100000150302561        29.392199991111532        2.7711207604010065E-054  -1.0603552702548313E-008
   1.5156250000000000        1.9999999941930824        4.4200000172084692        1.9999999941930824        2.2100000150208783        29.392199990468047        5.5108760743489423E-054  -1.0843899556078895E-008
   1.5468750000000000        1.9999999942034705        4.4200000170688165        1.9999999942034705        2.2100000149395731        29.392199990003906        1.0927318963721934E-053  -1.1043080228034796E-008
   1.5781250000000000        1.9999999942447615        4.4200000168640354        1.9999999942447615        2.2100000147915564        29.392199989707400        2.1603972626776115E-053  -1.1200783855969121E-008
   1.6093750000000000        1.9999999943144084        4.4200000165997553        1.9999999943144084        2.2100000145824557        29.392199989565867        4.2587195857308729E-053  -1.1316771075797760E-008
   1.6406250000000000        1.9999999944097300        4.4200000162819126        1.9999999944097302        2.2100000143182044        29.392199989566034        8.3704240013611497E-053  -1.1390844267822331E-008
   1.6718750000000000        1.9999999945279627        4.4200000159166173        1.9999999945279627        2.2100000140049092        29.392199989694166        1.6403463110334755E-052  -1.1422840229258213E-008
   1.7031250000000000        1.9999999946663036        4.4200000155100634        1.9999999946663036        2.2100000136487652        29.392199989936326        3.2050817207604551E-052  -1.1412615963379835E-008
   1.7343750000000000        1.9999999948219578        4.4200000150684104        1.9999999948219580        2.2100000132559412        29.392199990278556        6.2438578771458030E-052  -1.1360062446286179E-008
   1.7656250000000000        1.9999999949921761        4.4200000145977283        1.9999999949921763        2.2100000128325088        29.392199990707134        1.2127496270148655E-051  -1.1265109289837483E-008
   1.7968750000000000        1.9999999951742966        4.4200000141038949        1.9999999951742966        2.2100000123843491        29.392199991208830        2.3484775120315652E-051  -1.1127730736859576E-008
   1.8281250000000000        1.9999999953657728        4.4200000135925244        1.9999999953657730        2.2100000119170828        29.392199991770916        4.5340945446139877E-051  -1.0947978523745405E-008
   1.8593750000000000        1.9999999955641954        4.4200000130689272        1.9999999955641954        2.2100000114360272        29.392199992381343        8.7271870950398572E-051  -1.0726010302164468E-008
   1.8906250000000000        1.9999999957673169        4.4200000125380523        1.9999999957673167        2.2100000109461408        29.392199993028861        1.6746611689148897E-050  -1.0462122723708944E-008
   1.9218750000000000        1.9999999959730614        4.4200000120044587        1.9999999959730614        2.2100000104519961        29.392199993703031        3.2035877533154372E-050  -1.0156784968629040E-008
   1.9531250000000000        1.9999999961795376        4.4200000114723137        1.9999999961795374        2.2100000099577670        29.392199994394389        6.1092784352497915E-050  -9.8106804902187150E-009
   1.9843750000000000        1.9999999963850403        4.4200000109453486        1.9999999963850403        2.2100000094672043        29.392199995094298        1.1613733465881374E-049  -9.4247372128819507E-009
   2.0156250000000000        1.9999999965880551        4.4200000104268762        1.9999999965880551        2.2100000089836369        29.392199995795060        2.2007246731284874E-049  -9.0001783803472790E-009
   2.0468750000000000        1.9999999967872601        4.4200000099197867        1.9999999967872601        2.2100000085099705        29.392199996489989        4.1567398904844008E-049  -8.5385321035857942E-009
   2.0781250000000000        1.9999999969815081        4.4200000094265794        1.9999999969815081        2.2100000080487230        29.392199997173208        7.8255070743687311E-049  -8.0416804326688407E-009
   2.1093750000000000        1.9999999971698299        4.4200000089493621        1.9999999971698299        2.2100000076020181        29.392199997839754        1.4683225665200549E-048  -7.5118615772140629E-009
   2.1406250000000000        1.9999999973514211        4.4200000084898479        1.9999999973514211        2.2100000071716037        29.392199998485339        2.7457056619171203E-048  -6.9516812306602560E-009
   2.1718750000000000        1.9999999975256266        4.4200000080494419        1.9999999975256264        2.2100000067589032        29.392199999106509        5.1165965343856500E-048  -6.3641218961407731E-009
   2.2031250000000000        1.9999999976919363        4.4200000076292323        1.9999999976919363        2.2100000063650262        29.392199999700576        9.5010326367960845E-048  -5.7525302299410441E-009
   2.2343750000000000        1.9999999978499712        4.4200000072300147        1.9999999978499712        2.2100000059907887        29.392200000265454        1.7578700390346103E-047  -5.1205908402351952E-009
   2.2656250000000000        1.9999999979994656        4.4200000068523098        1.9999999979994656        2.2100000056367448        29.392200000799527        3.2403241242674492E-047  -4.4723091896514688E-009
   2.2968750000000000        1.9999999981402619        4.4200000064964158        1.9999999981402619        2.2100000053032178        29.392200001301802        5.9501808407798068E-047  -3.8119596368346720E-009
   2.3281250000000000        1.9999999982722954        4.4200000061624314        1.9999999982722954        2.2100000049903286        29.392200001771748        1.0883290619234166E-046  -3.1440352543654626E-009
   2.3593750000000000        1.9999999983955787        4.4200000058502606        1.9999999983955787        2.2100000046980157        29.392200002209140        1.9825311089938064E-046  -2.4732103032221175E-009
   2.3906250000000000        1.9999999985101937        4.4200000055596709        1.9999999985101935        2.2100000044260710        29.392200002614146        3.5961906779352178E-046  -1.8042694005515614E-009
   2.4218750000000000        1.9999999986162842        4.4200000052902828        1.9999999986162842        2.2100000041741468        29.392200002987217        6.4945912917382910E-046  -1.1420304701914574E-009
   2.4531250000000000        1.9999999987140498        4.4200000050416062        1.9999999987140498        2.2100000039417775        29.392200003329123        1.1675064149352235E-045  -4.9128057177938445E-010
   2.4843750000000000        1.9999999988037294        4.4200000048130406        1.9999999988037294        2.2100000037283989        29.392200003640724        2.0886372815269070E-045   1.4329226694087538E-010
   2.5156250000000000        1.9999999988855994        4.4200000046039216        1.9999999988855994        2.2100000035333731        29.392200003923183        3.7174408370287952E-045   7.5717832004329466E-010
   2.5468750000000000        1.9999999989599690        4.4200000044135104        1.9999999989599690        2.2100000033559888        29.392200004177766        6.5805547975636317E-045   1.3461123327118685E-009
   2.5781250000000000        1.9999999990271673        4.4200000042410084        1.9999999990271673        2.2100000031954838        29.392200004405801        1.1581171974532129E-044   1.9061343614623638E-009
   2.6093750000000000        1.9999999990875466        4.4200000040855771        1.9999999990875463        2.2100000030510492        29.392200004608775        2.0254219125052932E-044   2.4336554993453774E-009
   2.6406250000000000        1.9999999991414721        4.4200000039463454        1.9999999991414723        2.2100000029218454        29.392200004788233        3.5181236811698621E-044   2.9255031730457404E-009
   2.6718750000000000        1.9999999991893236        4.4200000038224179        1.9999999991893236        2.2100000028070053        29.392200004945789        6.0651922372059779E-044   3.3789653297588984E-009
   2.7031250000000000        1.9999999992314854        4.4200000037128770        1.9999999992314856        2.2100000027056463        29.392200005083094        1.0369294492212724E-043   3.7918244100154652E-009
   2.7343750000000000        1.9999999992683504        4.4200000036167975        1.9999999992683504        2.2100000026168707        29.392200005201801        1.7561474351182031E-043   4.1623788860079003E-009
   2.7656250000000000        1.9999999993003126        4.4200000035332510        1.9999999993003126        2.2100000025397795        29.392200005303643        2.9422582105864213E-043   4.4894596928912733E-009
   2.7968750000000000        1.9999999993277677        4.4200000034612996        1.9999999993277677        2.2100000024734658        29.392200005390311        4.8676192255758135E-043   4.7724282303818200E-009
   2.8281250000000000        1.9999999993511079        4.4200000034000100        1.9999999993511079        2.2100000024170301        29.392200005463440        7.9321451206277099E-043   5.0111657046159053E-009
   2.8593750000000000        1.9999999993707240        4.4200000033484539        1.9999999993707240        2.2100000023695765        29.392200005524700        1.2687708707174562E-042   5.2060600275183333E-009
   2.8906250000000000        1.9999999993869984        4.4200000033057405        1.9999999993869984        2.2100000023302364        29.392200005575781        1.9817654454036809E-042   5.3579729542008181E-009
   2.9218750000000000        1.9999999994003079        4.4200000032709825        1.9999999994003079        2.2100000022981505        29.392200005618342        2.9983925456979969E-042   5.4682092187618991E-009
   2.9531250000000000        1.9999999994110236        4.4200000032432909        1.9999999994110236        2.2100000022724640        29.392200005653894        4.3344454504015027E-042   5.5384783426148942E-009
   2.9843750000000000        1.9999999994195057        4.4200000032218121        1.9999999994195055        2.2100000022523520        29.392200005683975        5.8316145338309223E-042   5.5708353485783846E-009
   3.0156250000000000        1.9999999994260971        4.4200000032057227        1.9999999994260971        2.2100000022370234        29.392200005710020        6.8698992925905577E-042   5.5676367960444395E-009
   3.0468750000000000        1.9999999994311313        4.4200000031942412        1.9999999994311313        2.2100000022257200        29.392200005733475        5.7363617244388873E-042   5.5314914870763232E-009
   3.0781250000000000        1.9999999994349262        4.4200000031865958        1.9999999994349262        2.2100000022177033        29.392200005755619       -1.7082988550692020E-042   5.4652011804989797E-009
   3.1093750000000000        1.9999999994377862        4.4200000031820732        1.9999999994377862        2.2100000022122828        29.392200005777791       -2.4769398719253104E-041   5.3717041925693820E-009
   3.1406250000000000        1.9999999994400017        4.4200000031799700        1.9999999994400017        2.2100000022087825        29.392200005801143       -8.3429032162278815E-041   5.2540294337433124E-009
   3.1718750000000000        1.9999999994418416        4.4200000031796316        1.9999999994418416        2.2100000022065802        29.392200005826773       -2.1924490730813434E-040   5.1152371227658477E-009
   3.2031250000000000        1.9999999994435540        4.4200000031804594        1.9999999994435540        2.2100000022051018        29.392200005855670       -5.1660685143280809E-040   4.9583730454827446E-009
   3.2343750000000000        1.9999999994453728        4.4200000031818973        1.9999999994453728        2.2100000022038113        29.392200005888839       -1.1437079904118798E-039   4.7864359142835156E-009
   3.2656250000000000        1.9999999994475084        4.4200000031834108        1.9999999994475086        2.2100000022022077        29.392200005927002       -2.4307136471931541E-039   4.6023271860207160E-009
   3.2968750000000000        1.9999999994501518        4.4200000031845361        1.9999999994501518        2.2100000021998496        29.392200005970942       -5.0175664322822741E-039   4.4088253048357728E-009
   3.3281250000000000        1.9999999994534772        4.4200000031848372        1.9999999994534772        2.2100000021963262        29.392200006021291       -1.0131228742324470E-038   4.2085601670294182E-009
   3.3593750000000000        1.9999999994576347        4.4200000031839313        1.9999999994576347        2.2100000021912782        29.392200006078561       -2.0101951547046136E-038   4.0039831450400243E-009
   3.3906250000000000        1.9999999994627535        4.4200000031814897        1.9999999994627535        2.2100000021844015        29.392200006143224       -3.9318278217666824E-038   3.7973595379270364E-009
   3.4218750000000000        1.9999999994689375        4.4200000031772220        1.9999999994689375        2.2100000021754345        29.392200006215514       -7.5982811859994854E-038   3.5907450346428504E-009
   3.4531250000000000        1.9999999994762776        4.4200000031708884        1.9999999994762776        2.2100000021641568        29.392200006295706       -1.4532176090195508E-037   3.3859985926198988E-009
   3.4843750000000000        1.9999999994848405        4.4200000031623086        1.9999999994848405        2.2100000021504052        29.392200006384002       -2.7542056714507354E-037   3.1847600112655527E-009
   3.5156250000000000        1.9999999994946769        4.4200000031513245        1.9999999994946769        2.2100000021340431        29.392200006480440       -5.1778061106156897E-037   2.9884668073520970E-009
   3.5468750000000000        1.9999999995058162        4.4200000031378215        1.9999999995058162        2.2100000021149833        29.392200006584950       -9.6632457732921035E-037   2.7983524386598901E-009
   3.5781250000000000        1.9999999995182740        4.4200000031217241        1.9999999995182740        2.2100000020931687        29.392200006697426       -1.7914549825718910E-036   2.6154551857615616E-009
   3.6093750000000000        1.9999999995320468        4.4200000031029987        1.9999999995320468        2.2100000020685870        29.392200006817667       -3.3008199860374456E-036   2.4406301424306776E-009
   3.6406250000000000        1.9999999995471178        4.4200000030816433        1.9999999995471176        2.2100000020412565        29.392200006945426       -6.0472696394650669E-036   2.2745612060504072E-009
   3.6718750000000000        1.9999999995634599        4.4200000030576767        1.9999999995634599        2.2100000020112147        29.392200007080369       -1.1019864810975365E-035   2.1177728459775835E-009
   3.7031250000000000        1.9999999995810285        4.4200000030311655        1.9999999995810285        2.2100000019785457        29.392200007222151       -1.9980490737275892E-035   1.9706396514607150E-009
   3.7343750000000000        1.9999999995997693        4.4200000030021886        1.9999999995997695        2.2100000019433490        29.392200007370324       -3.6054778544544438E-035   1.8334060936098240E-009
   3.7656250000000000        1.9999999996196229        4.4200000029708564        1.9999999996196227        2.2100000019057444        29.392200007524462       -6.4765558659462808E-035   1.7062014023849770E-009
   3.7968750000000000        1.9999999996405138        4.4200000029373001        1.9999999996405138        2.2100000018658816        29.392200007684071       -1.1583360767330309E-034   1.5890417870423335E-009
   3.8281250000000000        1.9999999996623630        4.4200000029016584        1.9999999996623630        2.2100000018239179        29.392200007848590       -2.0630407807460679E-034   1.4818559712637125E-009
   3.8593750000000000        1.9999999996850886        4.4200000028640760        1.9999999996850886        2.2100000017800148        29.392200008017454       -3.6595539639835384E-034   1.3844960733422340E-009
   3.8906250000000000        1.9999999997085995        4.4200000028247146        1.9999999997085995        2.2100000017343544        29.392200008190024       -6.4662449632695832E-034   1.2967393825391582E-009
   3.9218750000000000        1.9999999997328055        4.4200000027837474        1.9999999997328055        2.2100000016871233        29.392200008365741       -1.1382291277686911E-033   1.2183101194551682E-009
   3.9531250000000000        1.9999999997576103        4.4200000027413573        1.9999999997576103        2.2100000016385186        29.392200008544002       -1.9962041993306328E-033   1.1488812123872094E-009
   3.9843750000000000        1.9999999997829201        4.4200000026977220        1.9999999997829201        2.2100000015887340        29.392200008724195       -3.4883272228996500E-033   1.0880838452465014E-009
   4.0156250000000000        1.9999999998086382        4.4200000026530324        1.9999999998086382        2.2100000015379706        29.392200008905746       -6.0743725711586079E-033   1.0355201141010184E-009
   4.0468750000000000        1.9999999998346725        4.4200000026074635        1.9999999998346725        2.2100000014864181        29.392200009088075       -1.0541170123371676E-032   9.9076746806758820E-010
   4.0781250000000000        1.9999999998609270        4.4200000025612098        1.9999999998609270        2.2100000014342802        29.392200009270624       -1.8230868151733148E-032   9.5337959749031143E-010
   4.1093750000000000        1.9999999998873119        4.4200000025144597        1.9999999998873119        2.2100000013817498        29.392200009452900       -3.1425489117624890E-032   9.2289775821541298E-010
   4.1406250000000000        1.9999999999137428        4.4200000024673942        1.9999999999137428        2.2100000013290106        29.392200009634458       -5.3992739621489640E-032   8.9885943133083401E-010
   4.1718750000000000        1.9999999999401357        4.4200000024201902        1.9999999999401357        2.2100000012762449        29.392200009814850       -9.2467146156705432E-032   8.8078655480217094E-010
   4.2031250000000000        1.9999999999664120        4.4200000023729986        1.9999999999664120        2.2100000012236136        29.392200009993569       -1.5785429135591441E-031   8.6820683975474822E-010
   4.2343750000000000        1.9999999999924929        4.4200000023259607        1.9999999999924929        2.2100000011712750        29.392200010170090       -2.6863239869879611E-031   8.6063889348508837E-010
   4.2656250000000000        2.0000000000183000        4.4200000022791972        2.0000000000183000        2.2100000011193766        29.392200010343789       -4.5573035724217957E-031   8.5760487600339275E-010
   4.2968750000000000        2.0000000000437597        4.4200000022328281        2.0000000000437597        2.2100000010680589        29.392200010514106       -7.7075804449151931E-031   8.5862694731986267E-010
   4.3281250000000000        2.0000000000688076        4.4200000021869412        2.0000000000688076        2.2100000010174377        29.392200010680497       -1.2995717437211342E-030   8.6324569714690824E-010
   4.3593750000000000        2.0000000000933795        4.4200000021416566        2.0000000000933795        2.2100000009676428        29.392200010842522       -2.1845640366257050E-030   8.7100482382140854E-010
   4.3906250000000000        2.0000000001174278        4.4200000020970824        2.0000000001174278        2.2100000009187828        29.392200010999979       -3.6611763730919884E-030   8.8147000809613019E-010
   4.4218750000000000        2.0000000001409015        4.4200000020533192        2.0000000001409015        2.2100000008709628        29.392200011152546       -6.1175251865290476E-030   8.9421026139291371E-010
   4.4531250000000000        2.0000000001637575        4.4200000020104726        2.0000000001637575        2.2100000008242837        29.392200011300055       -1.0191472877824266E-029   9.0881546732646257E-010
   4.4843750000000000        2.0000000001859588        4.4200000019686287        2.0000000001859588        2.2100000007788294        29.392200011442352       -1.6928170872815463E-029   9.2489305103526931E-010
   4.5156250000000000        2.0000000002074745        4.4200000019278631        2.0000000002074749        2.2100000007346714        29.392200011579309       -2.8034955699544641E-029   9.4206509260175153E-010
   4.5468750000000000        2.0000000002282725        4.4200000018882557        2.0000000002282725        2.2100000006918861        29.392200011710806       -4.6292477106732204E-029   9.5997032545369620E-010
   4.5781250000000000        2.0000000002483271        4.4200000018498411        2.0000000002483271        2.2100000006505187        29.392200011836614       -7.6215751255950548E-029   9.7826902134556804E-010
   4.6093750000000000        2.0000000002676108        4.4200000018126584        2.0000000002676108        2.2100000006106186        29.392200011956508       -1.2511374325107917E-028   9.9663410857431245E-010
   4.6406250000000000        2.0000000002861076        4.4200000017767387        2.0000000002861076        2.2100000005722200        29.392200012070383       -2.0478239904868787E-028   1.0147682694139348E-009
   4.6718750000000000        2.0000000003037997        4.4200000017421077        2.0000000003037997        2.2100000005353548        29.392200012178090       -3.3420126130912440E-028   1.0323883969931558E-009
   4.7031250000000000        2.0000000003206790        4.4200000017087735        2.0000000003206790        2.2100000005000360        29.392200012279552       -5.4381488058133147E-028   1.0492422486407804E-009
   4.7343750000000000        2.0000000003367422        4.4200000016767476        2.0000000003367422        2.2100000004662728        29.392200012374769       -8.8230857003722027E-028   1.0651042270382050E-009
   4.7656250000000000        2.0000000003519784        4.4200000016460388        2.0000000003519784        2.2100000004340825        29.392200012463615       -1.4272969553669328E-027   1.0797576166510225E-009
   4.7968750000000000        2.0000000003663896        4.4200000016166383        2.0000000003663896        2.2100000004034581        29.392200012546084       -2.3021296579193628E-027   1.0930187865909602E-009
   4.8281250000000000        2.0000000003799774        4.4200000015885337        2.0000000003799774        2.2100000003743911        29.392200012622148       -3.7022275473958644E-027   1.1047271986086571E-009
   4.8593750000000000        2.0000000003927441        4.4200000015617205        2.0000000003927441        2.2100000003468772        29.392200012691813       -5.9362161284271363E-027   1.1147440748260351E-009
   4.8906250000000000        2.0000000004046972        4.4200000015361782        2.0000000004046972        2.2100000003208984        29.392200012755104       -9.4899517477140147E-027   1.1229559504499775E-009
   4.9218750000000000        2.0000000004158491        4.4200000015118750        2.0000000004158491        2.2100000002964237        29.392200012812062       -1.5125838164491734E-026   1.1292751178615390E-009
   4.9531250000000000        2.0000000004262084        4.4200000014887975        2.0000000004262084        2.2100000002734381        29.392200012862755       -2.4036345322248799E-026   1.1336307448317484E-009
   4.9843750000000000        2.0000000004357954        4.4200000014669030        2.0000000004357954        2.2100000002518971        29.392200012907296       -3.8080464821881537E-026   1.1359837515101390E-009
   5.0156250000000000        2.0000000004446212        4.4200000014461587        2.0000000004446212        2.2100000002317715        29.392200012945679       -6.0146582659985917E-026   1.1363039398304409E-009
   5.0468750000000000        2.0000000004527063        4.4200000014265273        2.0000000004527063        2.2100000002130225        29.392200012978098       -9.4707285839984303E-026   1.1345855366329261E-009
   5.0781250000000000        2.0000000004600675        4.4200000014079732        2.0000000004600675        2.2100000001956119        29.392200013004594       -1.4866439246291924E-025   1.1308367575679767E-009
   5.1093750000000000        2.0000000004667271        4.4200000013904335        2.0000000004667271        2.2100000001794822        29.392200013025228       -2.3263099300841075E-025   1.1250873566126529E-009
   5.1406250000000000        2.0000000004727108        4.4200000013738725        2.0000000004727108        2.2100000001645905        29.392200013040227       -3.6286868161887081E-025   1.1173839631339888E-009
   5.1718750000000000        2.0000000004780256        4.4200000013582583        2.0000000004780256        2.2100000001509104        29.392200013049546       -5.6420266166861609E-025   1.1077676553838955E-009
   5.2031250000000000        2.0000000004826997        4.4200000013435403        2.0000000004826997        2.2100000001383866        29.392200013053394       -8.7438948205071228E-025   1.0963119301266033E-009
   5.2343750000000000        2.0000000004867595        4.4200000013296705        2.0000000004867595        2.2100000001269651        29.392200013051927       -1.3506320403808038E-024   1.0831007202227738E-009
   5.2656250000000000        2.0000000004902301        4.4200000013165868        2.0000000004902301        2.2100000001165885        29.392200013045258       -2.0792522190199632E-024   1.0682235096481918E-009
   5.2968750000000000        2.0000000004931375        4.4200000013042429        2.0000000004931375        2.2100000001072040        29.392200013033552       -3.1899814642048065E-024   1.0517799964304686E-009
   5.3281250000000000        2.0000000004955045        4.4200000012925935        2.0000000004955045        2.2100000000987636        29.392200013016943       -4.8769654863225939E-024   1.0338727651770796E-009
   5.3593750000000000        2.0000000004973537        4.4200000012815988        2.0000000004973537        2.2100000000912230        29.392200012995612       -7.4294694850988525E-024   1.0146055107185248E-009
   5.3906250000000000        2.0000000004987086        4.4200000012711964        2.0000000004987086        2.2100000000845248        29.392200012969607       -1.1276503393880079E-023   9.9409103171410607E-010
   5.4218750000000000        2.0000000004996012        4.4200000012613359        2.0000000004996012        2.2100000000786078        29.392200012939171       -1.7051273618425077E-023   9.7245100860732236E-010
   5.4531250000000000        2.0000000005000547        4.4200000012519736        2.0000000005000547        2.2100000000734257        29.392200012904482       -2.5683642034397081E-023   9.4980201481575932E-010
   5.4843750000000000        2.0000000005000933        4.4200000012430545        2.0000000005000933        2.2100000000689235        29.392200012865626       -3.8531784649693982E-023   9.2625995762318780E-010
   5.5156250000000000        2.0000000004997460        4.4200000012345200        2.0000000004997460        2.2100000000650399        29.392200012822784       -5.7568141272261109E-023   9.0194540725008210E-010
   5.5468750000000000        2.0000000004990306        4.4200000012263398        2.0000000004990306        2.2100000000617408        29.392200012776083       -8.5639646822905761E-023   8.7696649941904070E-010
   5.5781250000000000        2.0000000004979714        4.4200000012184706        2.0000000004979714        2.2100000000589763        29.392200012725684       -1.2682813901409965E-022   8.5143891936922955E-010
   5.6093750000000000        2.0000000004965877        4.4200000012108696        2.0000000004965877        2.2100000000567048        29.392200012671694       -1.8694351053536804E-022   8.2546725010956834E-010
   5.6406250000000000        2.0000000004949068        4.4200000012034950        2.0000000004949068        2.2100000000548752        29.392200012614321       -2.7418891160672408E-022   7.9916229189791466E-010
   5.6718750000000000        2.0000000004929559        4.4200000011963088        2.0000000004929559        2.2100000000534377        29.392200012553808       -4.0004254604508297E-022   7.7263129227844729E-010
   5.7031250000000000        2.0000000004907528        4.4200000011892637        2.0000000004907528        2.2100000000523496        29.392200012490189       -5.8040126911255485E-022   7.4596973043128401E-010
   5.7343750000000000        2.0000000004883165        4.4200000011823208        2.0000000004883165        2.2100000000515703        29.392200012423597       -8.3702165523579331E-022   7.1926931077825884E-010
   5.7656250000000000        2.0000000004856617        4.4200000011754517        2.0000000004856617        2.2100000000510693        29.392200012354099       -1.1992645716663421E-021   6.9261330004621868E-010
   5.7968750000000000        2.0000000004828098        4.4200000011686154        2.0000000004828098        2.2100000000508024        29.392200012281844       -1.7060827498302212E-021   6.6608629722963997E-010
   5.8281250000000000        2.0000000004797798        4.4200000011617933        2.0000000004797798        2.2100000000507394        29.392200012207034       -2.4080594350246580E-021   6.3976623998485138E-010
   5.8593750000000000        2.0000000004765917        4.4200000011549623        2.0000000004765917        2.2100000000508468        29.392200012129848       -3.3690643115034847E-021   6.1372729120989788E-010
   5.8906250000000000        2.0000000004732614        4.4200000011480940        2.0000000004732614        2.2100000000510924        29.392200012050399       -4.6666672616566436E-021   5.8803517610783729E-010
   5.9218750000000000        2.0000000004698042        4.4200000011411591        2.0000000004698042        2.2100000000514459        29.392200011968789       -6.3897248668132795E-021   5.6275095694502397E-010
   5.9531250000000000        2.0000000004662315        4.4200000011341336        2.0000000004662315        2.2100000000518807        29.392200011885073       -8.6303464796279844E-021   5.3792570398059070E-010
   5.9843750000000000        2.0000000004625589        4.4200000011269909        2.0000000004625589        2.2100000000523674        29.392200011799368       -1.1465472743143294E-020   5.1361026542906529E-010
   6.0156250000000000        2.0000000004587952        4.4200000011197185        2.0000000004587952        2.2100000000528901        29.392200011711758       -1.4920122949498471E-020   4.8984727385459337E-010
   6.0468750000000000        2.0000000004549574        4.4200000011123075        2.0000000004549574        2.2100000000534252        29.392200011622425       -1.8899321234951013E-020   4.6667958386592545E-010
   6.0781250000000000        2.0000000004510583        4.4200000011047358        2.0000000004510583        2.2100000000539479        29.392200011531486       -2.3067782564858032E-020   4.4414250055524462E-010
   6.1093750000000000        2.0000000004471055        4.4200000010969926        2.0000000004471055        2.2100000000544444        29.392200011438995       -2.6644101205546952E-020   4.2226488972119114E-010
   6.1406250000000000        2.0000000004431091        4.4200000010890674        2.0000000004431091        2.2100000000548978        29.392200011345061       -2.8057150092365945E-020   4.0106939991346735E-010
   6.1718750000000000        2.0000000004390808        4.4200000010809326        2.0000000004390808        2.2100000000552820        29.392200011249731       -2.4383263534998853E-020   3.8058090012782486E-010
   6.2031250000000000        2.0000000004350316        4.4200000010725811        2.0000000004350320        2.2100000000555795        29.392200011153140       -1.0438494293216984E-020   3.6081937437870693E-010
   6.2343750000000000        2.0000000004309690        4.4200000010640075        2.0000000004309690        2.2100000000557825        29.392200011055351        2.2666621101516407E-020   3.4179636898556964E-010
   6.2656250000000000        2.0000000004268985        4.4200000010552118        2.0000000004268985        2.2100000000558824        29.392200010956479        8.9802678449104247E-020   3.2351898937577062E-010
   6.2968750000000000        2.0000000004228253        4.4200000010462013        2.0000000004228253        2.2100000000558784        29.392200010856612        2.1536996757378656E-019   3.0599256461982804E-010
   6.3281250000000000        2.0000000004187553        4.4200000010369722        2.0000000004187553        2.2100000000557616        29.392200010755829        4.3878462833210428E-019   2.8921842698537148E-010
   6.3593750000000000        2.0000000004146945        4.4200000010275220        2.0000000004146945        2.2100000000555236        29.392200010654207        8.2289486513284033E-019   2.7319790874003047E-010
   6.3906250000000000        2.0000000004106511        4.4200000010178346        2.0000000004106511        2.2100000000551474        29.392200010551786        1.4668011649576846E-018   2.5792790125933607E-010
   6.4218750000000000        2.0000000004066281        4.4200000010079066        2.0000000004066281        2.2100000000546287        29.392200010448605        2.5252582664681920E-018   2.4340041093751097E-010
   6.4531250000000000        2.0000000004026259        4.4200000009977467        2.0000000004026259        2.2100000000539710        29.392200010344702        4.2378606690232808E-018   2.2960566781193847E-010
   6.4843750000000000        2.0000000003986500        4.4200000009873577        2.0000000003986500        2.2100000000531699        29.392200010240181        6.9726968122041841E-018   2.1652946102790338E-010
   6.5156250000000000        2.0000000003947003        4.4200000009767537        2.0000000003947003        2.2100000000522324        29.392200010135092        1.1291296379761390E-017   2.0415402701701169E-010
   6.5468750000000000        2.0000000003907843        4.4200000009659304        2.0000000003907843        2.2100000000511475        29.392200010029530        1.8044767528143520E-017   1.9246826354901714E-010
   6.5781250000000000        2.0000000003869118        4.4200000009548788        2.0000000003869123        2.2100000000499009        29.392200009923616        2.8515414873850977E-017   1.8146506519656214E-010
   6.6093750000000000        2.0000000003830785        4.4200000009436096        2.0000000003830785        2.2100000000485025        29.392200009817287        4.4624387885577951E-017   1.7112267158836403E-010
   6.6406250000000000        2.0000000003792575        4.4200000009321965        2.0000000003792575        2.2100000000470184        29.392200009710521        6.9234788787276309E-017   1.6139534153580826E-010
   6.6718750000000000        2.0000000003754352        4.4200000009206803        2.0000000003754352        2.2100000000454836        29.392200009603282        1.0659221707328654E-016   1.5224355109921817E-010
   6.7031250000000000        2.0000000003717195        4.4200000009088223        2.0000000003717195        2.2100000000436606        29.392200009496101        1.6296239130451998E-016   1.4375256540688497E-010
   6.7343750000000000        2.0000000003682961        4.4200000008962297        2.0000000003682965        2.2100000000411471        29.392200009389985        2.4755025844196910E-016   1.3608580928803349E-010
   6.7656250000000000        2.0000000003649800        4.4200000008833173        2.0000000003649805        2.2100000000383551        29.392200009284036        3.7381960385871465E-016   1.2903367263561449E-010
   6.7968750000000000        2.0000000003607834        4.4200000008722808        2.0000000003607843        2.2100000000374744        29.392200009173411        5.6138033370737588E-016   1.2158452022958954E-010
   6.8281250000000000        2.0000000003550626        4.4200000008645679        2.0000000003550635        2.2100000000399391        29.392200009054996        8.3867737624269242E-016   1.1307221825518354E-010
   6.8593750000000000        2.0000000003508194        4.4200000008535234        2.0000000003508207        2.2100000000391060        29.392200008943643        1.2468073935360249E-015   1.0647482895365101E-010
   6.8906250000000000        2.0000000003548339        4.4200000008240954        2.0000000003548362        2.2100000000199551        29.392200008872759        1.8449164549002965E-015   1.0854384058234245E-010
   6.9218750000000000        2.0000000003653442        4.4200000007802176        2.0000000003653469        2.2099999999864028        29.392200008833754        2.7178059205723973E-015   1.1749534678529017E-010
   6.9531250000000000        2.0000000003540950        4.4200000007846203        2.0000000003540990        2.2100000000010347        29.392200008687421        3.9866116441219884E-015   1.0504930259003231E-010
   6.9843750000000000        2.0000000002859499        4.4200000009153069        2.0000000002859557        2.2100000001416777        29.392200008260637        5.8237453865031114E-015   3.6044500717480332E-011
   7.0156250000000000        2.0000000002123270        4.4200000010581384        2.0000000002123350        2.2100000002944480        29.392200007806817        8.4737264669301371E-015  -3.8120617773529375E-011
   7.0468750000000000        2.0000000003387544        4.4200000007568709        2.0000000003387668        2.2100000000041109        29.392200008338808        1.2282125061151537E-014   8.8060225778008316E-011
   7.0781250000000000        2.0000000007973200        4.4199999997182946        2.0000000007973378        2.2099999989781081        29.392200010507626        1.7735637427699335E-014   5.4665338922177398E-010
   7.1093750000000000        2.0000000010701058        4.4199999990921341        2.0000000010701311        2.2099999983635996        29.392200011760984        2.5517384878958198E-014   8.1971895937726913E-010
   7.1406250000000000        1.9999999998811033        4.4200000017110108        1.9999999998811400        2.2100000009868861        29.392200005810860        3.6582960241063085E-014  -3.6877323417172647E-010
   7.1718750000000000        1.9999999969531790        4.4200000081901321        1.9999999969532312        2.2100000074618023        29.392199991291573        5.2264651920502509E-014  -3.2959728279990941E-009
   7.2031250000000000        1.9999999961186214        4.4200000100222017        1.9999999961186961        2.2100000093000234        29.392199987088457        7.4413804154932930E-014  -4.1296084329900395E-009
   7.2343750000000000        2.0000000046169326        4.4199999911362617        2.0000000046170383        2.2099999904664198        29.392200028877472        1.0559461282411638E-013   4.3698067386799266E-009
   7.2656250000000000        2.0000000221667866        4.4199999521568305        2.0000000221669354        2.2099999515841171        29.392200115272342        1.4934705337394116E-013   2.1920935733277247E-008
   7.2968750000000000        2.0000000253056127        4.4199999451684260        2.0000000253058223        2.2099999446215128        29.392200130650782        2.1054240251753636E-013   2.5061191344377676E-008
   7.3281250000000000        1.9999999745161066        4.4200000578954501        1.9999999745164012        2.2100000571074303        29.392199880273665        2.9586234423867285E-013  -2.5726733410280644E-008
   7.3593750000000000        1.9999998725685446        4.4200002841880499        1.9999998725689603        2.2100002829057983        29.392199377792668        4.1444244357454269E-013  -1.2767256607482125E-007
   7.3906250000000000        1.9999998437918896        4.4200003480487089        1.9999998437924738        2.2100003466343292        29.392199235895113        5.7873345787283968E-013  -1.5644734308040142E-007
   7.4218750000000000        2.0000001083659429        4.4199997607004970        2.0000001083667551        2.2099997606058812        29.392200539615676        8.0565032160075670E-013   1.0812875039789560E-007
   7.4531250000000000        2.0000007232953307        4.4199983955979238        2.0000007232964467        2.2099983985582061        29.392203569873953        1.1180996659212084E-012   7.2306035692193404E-007
   7.4843750000000000        2.0000011953627017        4.4199973476371497        2.0000011953642285        2.2099973529444186        29.392205896134353        1.5470036278867352E-012   1.1951301539525616E-006
   7.5156250000000000        2.0000004613109446        4.4199989771220460        2.0000004613130447        2.2099989788127323        29.392202278605300        2.1339719523380579E-012   4.6108107154552158E-007
   7.5468750000000000        1.9999978503182512        4.4200047732013230        1.9999978503211620        2.2100047620041532        29.392189411586717        2.9348178058466452E-012  -2.1499086348963914E-006
   7.5781250000000000        1.9999950278557339        4.4200110381359794        1.9999950278597800        2.2100110133147122        29.392175500015757        4.0241675033103328E-012  -4.9723677588708881E-006
   7.6093750000000000        1.9999977218793672        4.4200050569416085        1.9999977218849427        2.2100050457997118        29.392188772456265        5.5014831352904276E-012  -2.2783402096049343E-006
   7.6406250000000000        2.0000153179387863        4.4199659986179043        2.0000153179463589        2.2099660732462851        29.392275503159862        7.4989030263529969E-012   1.5317723823571328E-005
   7.6718750000000000        2.0000572704718578        4.4198728634440672        2.0000572704820700        2.2098731514829337        29.392482269805516        1.0191411769955532E-011   5.7270262426634133E-005
   7.7031250000000000        2.0001276604929576        4.4197165807942929        2.0001276605067160        2.2097172436009433        29.392829238784060        1.3809983619801393E-011   1.2766029027622139E-004
   7.7343750000000000        2.0002216433488189        4.4195079039182108        2.0002216433673956        2.2095090904622787        29.393292672143819        1.8658505290835252E-011   2.2164315450323713E-004
   7.7656250000000000        2.0003269152018310        4.4192741201036005        2.0003269152269030        2.2092759371074617        29.393811895321338        2.5135482454275782E-011   3.2691501802428746E-004
   7.7968750000000000        2.0004292848300778        4.4190467332995356        2.0004292848638392        2.2090492109922177        29.394316901230241        3.3761774811168662E-011   4.2928465961278306E-004
   7.8281250000000000        2.0005185313051577        4.4188484685290668        2.0005185313504139        2.2088515549245811        29.394757297058700        4.5215894643210999E-011   5.1853115176525577E-004
   7.8593750000000000        2.0005909861467766        4.4186874914036656        2.0005909862072069        2.2086910927825598        29.395114935969776        6.0378750718587015E-011   5.9098601535589879E-004
   7.8906250000000000        2.0006478200526794        4.4185612087478523        2.0006478201330795        2.2085652279527612        29.395395527474506        8.0390131200509380E-011   6.4781994964402401E-004
   7.9218750000000000        2.0006913616509032        4.4184644538943596        2.0006913617576054        2.2084688016288618        29.395610527352535        1.0671970350272548E-010   6.9136158462201891E-004
   7.9531250000000000        2.0007227476079312        4.4183947064942073        2.0007227477491756        2.2083992955930061        29.395765522811569        1.4125587295550159E-010   7.2274758928392302E-004
   7.9843750000000000        2.0007419725278992        4.4183519822626351        2.0007419727143168        2.2083567211218766        29.395860469938711        1.8641649135504273E-010   7.4197257098096436E-004
   8.0156250000000000        2.0007489485326566        4.4183364787999420        2.0007489487779493        2.2083412724221634        29.395894924299117        2.4528614410839544E-010   7.4894865566865754E-004
   8.0468750000000000        2.0007439558227458        4.4183475742265426        2.0007439561445337        2.2083523288264142        29.395870265962373        3.2178556986990413E-010   7.4395604911026147E-004
   8.0781250000000000        2.0007272731095980        4.4183846485645644        2.0007272735304769        2.2083892732153116        29.395787874131557        4.2087967238928708E-010   7.2727346934353676E-004
   8.1093750000000000        2.0006987316628635        4.4184480747845951        2.0006987322116938        2.2084524795556058        29.395646924185684        5.4883155521046241E-010   6.9873219435501177E-004
   8.1406250000000000        2.0006576309980186        4.4185394060037089        2.0006576317115248        2.2085434996689322        29.395443972411762        7.1351101830106423E-010   6.5763175010236097E-004
   8.1718750000000000        2.0006028828529598        4.4186610550626035        2.0006028837777086        2.2086647444801568        29.395173669281021        9.2476695772704272E-010   6.0288388759333067E-004
   8.2031250000000000        2.0005333741251246        4.4188154874196517        2.0005333753199732        2.2088186803442875        29.394830553895194        1.1948740393732790E-009   5.3337552060561677E-004
   8.2343750000000000        2.0004489565376251        4.4190030215626450        2.0004489580766696        2.2090056370201618        29.394413937018385        1.5390647810834396E-009   4.4895839253400460E-004
   8.2656250000000000        2.0003521895834107        4.4192179578365005        2.0003521915595872        2.2092199467918388        29.393936489782277        1.9761586430496764E-009   3.5219202138181416E-004
   8.2968750000000000        2.0002499319667399        4.4194450533186611        2.0002499344961087        2.2094464210145097        29.393432089398488        2.5292997151108571E-009   2.4993514222138025E-004
   8.3281250000000000        2.0001532096972046        4.4196598292735052        2.0001532129240847        2.2096606439175379        29.392955159597197        3.2268138633501325E-009   1.5321380235899795E-004
   8.3593750000000000        2.0000743848069011        4.4198348489786463        2.0000743889101225        2.2098352354056008        29.392566624520011        4.1031944438929052E-009   7.4390079812358678E-005
   8.3906250000000000        2.0000222554885156        4.4199505774329815        2.0000222606887039        2.2099506969503619        29.392309706932071        5.2002225036217839E-009   2.2262222893365546E-005
   8.4218750000000000        1.9999976975021914        4.4200050884290798        1.9999977040703325        2.2100050884806368        29.392188681166804        6.5682222470462689E-009  -2.2939412536171488E-006
   8.4531250000000000        1.9999932846153823        4.4200148845064664        1.9999932928827657        2.2100148628032859        29.392166968155848        8.2674447999020966E-009  -6.7045649558838960E-006
   8.4843750000000000        1.9999977144018961        4.4200050451699742        1.9999977247714518        2.2100050481767237        29.392188813750394        1.0369562122233312E-008  -2.2719789831704418E-006
   8.5156250000000000        2.0000018751270066        4.4199958000193149        2.0000018880862740        2.2099958279981342        29.392209329657383        1.2959237299048289E-008   1.8921946574046444E-006
   8.5468750000000000        2.0000023749887901        4.4199946807208148        2.0000023911245566        2.2099947160039535        29.392211812631825        1.6135716115222995E-008   2.3962861734894148E-006
   8.5781250000000000        2.0000006354114497        4.4199985308677174        2.0000006554258229        2.2099985633046355        29.392203265124895        2.0014356281592117E-008   6.6187335168166328E-007
   8.6093750000000000        1.9999992718930186        4.4200015438169800        1.9999992966209741        2.2100015764672998        29.392196576731973        2.4727973084857841E-008  -6.9536895019872702E-007
   8.6406250000000000        1.9999992841021212        4.4200014998640187        1.9999993145299335        2.2100015409997669        29.392196674274341        3.0427831387808922E-008  -6.7557072069845958E-007
   8.6718750000000000        1.9999999269413911        4.4200000525482279        1.9999999642254389        2.2100001070038835        29.392199887064436        3.7284051201368813E-008  -2.3602833465474760E-008
   8.7031250000000000        2.0000002299303361        4.4199993556896295        2.0000002754154607        2.2099994237718423        29.392201433914504        4.5485114419207329E-008   2.9030515569239412E-007
   8.7343750000000000        2.0000000456307894        4.4199997359868615        2.0000001008668558        2.2099998175713962        29.392200589623098        5.5236060171959115E-008   1.1898806095977932E-007
   8.7656250000000000        1.9999998019940630        4.4200002427813967        1.9999998687488927        2.2100003401872961        29.392199464518583        6.6754831486123604E-008  -1.0931264493585502E-007
   8.7968750000000000        1.9999997738872830        4.4200002652289312        1.9999998541533606        2.2100003824690702        29.392199414590387        8.0266081785186560E-008  -1.1943074085252192E-007
   8.8281250000000000        1.9999998570899247        4.4200000340380470        1.9999999530814847        2.2100001749346725        29.392199927721720        9.5991560872180875E-008  -1.5291521382465589E-008
   8.8593750000000000        1.9999998687697182        4.4199999544745072        1.9999999829056907        2.2100001222467167        29.392200104275663        1.1413597034606546E-007   2.0545274370675770E-008
   8.8906250000000000        1.9999997971152415        4.4200000522592324        1.9999999319821435        2.2100002503172975        29.392199887128314        1.3486690122008732E-007  -2.3508651247894363E-008
   8.9218750000000000        1.9999997318783740        4.4200001278474446        1.9999998901655078        2.2100003601981681        29.392199719242175        1.5828713446134849E-007  -5.7564577327084976E-008
   8.9531250000000000        1.9999997051010052        4.4200001101111388        1.9999998894981947        2.2100003809190154        29.392199758535732        1.8439719027120799E-007  -4.9579919725317723E-008
   8.9843750000000000        1.9999996794098303        4.4200000824636012        1.9999998924553761        2.2100003954840006        29.392199819843619        2.1304554564546982E-007  -3.7129712193717523E-008
   9.0156250000000000        1.9999996302855829        4.4200001004225564        1.9999998741489764        2.2100004587457929        29.392199779905322        2.4386339313218371E-007  -4.5224231248752744E-008
   9.0468750000000000        1.9999995726025130        4.4200001329502188        1.9999998487826904        2.2100005387494472        29.392199707619735        2.7618017752029061E-007  -5.9881969605157792E-008
   9.0781250000000000        1.9999995228536029        4.4200001466291576        1.9999998317690146        2.2100006005614912        29.392199677183143        3.0891541218086369E-007  -6.6048448266187165E-008
   9.1093750000000000        1.9999994783216455        4.4200001523018750        1.9999998187630794        2.2100006526056886        29.392199664526800        3.4044143393048762E-007  -6.8607865832959192E-008
   9.1406250000000000        1.9999994339110014        4.4200001682163297        1.9999998023217977        2.2100007096367085        29.392199629131245        3.6841079619412706E-007  -7.5781138253461222E-008
   9.1718750000000000        1.9999993956066997        4.4200001907878050        1.9999997851476172        2.2100007632487295        29.392199578953345        3.8954091757601552E-007  -8.5953504536107062E-008
   9.2031250000000000        1.9999993735658095        4.4200002107234013        1.9999997729132006        2.2100007975717308        29.392199534630588        3.9934739096544037E-007  -9.4938221284479596E-008
   9.2343750000000000        1.9999993751401715        4.4200002294777851        1.9999997669561849        2.2100008052092543        29.392199492935205        3.9181601350693219E-007  -1.0339046863094836E-007
   9.2656250000000000        1.9999994087551956        4.4200002518269494        1.9999997677573151        2.2100007792392127        29.392199443260658        3.5900211961275256E-007  -1.1346198203199265E-007
   9.2968750000000000        1.9999994884800687        4.4200002771618063        1.9999997790242596        2.2100007038106062        29.392199386958715        2.9054419094451570E-007  -1.2487840184149945E-007
   9.3281250000000000        1.9999996331243419        4.4200003032279209        1.9999998062013287        2.2100005570116648        29.392199329036170        1.7307698691175231E-007  -1.3662400966119037E-007
   9.3593750000000000        1.9999998651949429        4.4200003305203683        1.9999998547225433        2.2100003142197933        29.392199268392549       -1.0472399574498618E-008  -1.4892190791648829E-007
   9.3906250000000000        2.0000002129463521        4.4200003602142024        1.9999999312222689        2.2099999448013872        29.392199202417117       -2.8172408309139713E-007  -1.6230155974739091E-007
   9.4218750000000000        2.0000007126580446        4.4200003920520157        2.0000000448170128        2.2099994085390793        29.392199131682904       -6.6784103165552289E-007  -1.7664688556351393E-007
   9.4531250000000000        2.0000014096503413        4.4200004255587402        2.0000002069470075        2.2099986551166904        29.392199057246255       -1.2027033340183984E-006  -1.9174373777630649E-007
   9.4843750000000000        2.0000023596934140        4.4200004609839745        2.0000004314078268        2.2099976230335687        29.392198978551551       -1.9282855870191994E-006  -2.0770462816344093E-007
   9.5156250000000000        2.0000036314743723        4.4200004985748329        2.0000007352105733        2.2099962365150678        29.392198895049095       -2.8962637990942559E-006  -2.2464090854157348E-007
   9.5468750000000000        2.0000053092475567        4.4200005382033343        2.0000011393676096        2.2099944023979758        29.392198807025277       -4.1698799470664793E-006  -2.4249472785342618E-007
   9.5781250000000000        2.0000074955092568        4.4200005797874180        2.0000016694154339        2.2099920073859334        29.392198714663806       -5.8260938234560207E-006  -2.6122895313562822E-007
   9.6093750000000000        2.0000103142369743        4.4200006233987494        2.0000023561840017        2.2099889145246872        29.392198617803459       -7.9580529725298786E-006  -2.8087593761938479E-007
   9.6406250000000000        2.0000139147479929        4.4200006690295037        2.0000032368357701        2.2099849588228668        29.392198516459118       -1.0677912222957794E-005  -3.0143222895517852E-007
   9.6718750000000000        2.0000184759625674        4.4200007165871291        2.0000043559281102        2.2099799425402176        29.392198410836734       -1.4120034457277665E-005  -3.2285598861037101E-007
   9.7031250000000000        2.0000242111615116        4.4200007660085543        2.0000057665578375        2.2099736299900306        29.392198301078153       -1.8444603674244038E-005  -3.4511853064245201E-007
   9.7343750000000000        2.0000313733960491        4.4200008172310969        2.0000075317161010        2.2099657415503153        29.392198187322627       -2.3841679948438466E-005  -3.6819143645061558E-007
   9.7656250000000000        2.0000402615315194        4.4200008701413669        2.0000097258081082        2.2099559469651759        29.392198069820612       -3.0535723411100810E-005  -3.9202348522948682E-007
   9.7968750000000000        2.0000512269107720        4.4200009246019212        2.0000124363000733        2.2099438580025481        29.392197948876191       -3.8790610698417861E-005  -4.1655256399764085E-007
   9.8281250000000000        2.0000646807014824        4.4200009804663383        2.0000157655392163        2.2099290203535373        29.392197824814701       -4.8915162265956336E-005  -4.4171236490697652E-007
   9.8593750000000000        2.0000811019528730        4.4200010375596586        2.0000198327604943        2.2099109047348047        29.392197698025033       -6.1269192378441261E-005  -4.6742363979390689E-007
   9.8906250000000000        2.0001010463426208        4.4200010956760352        2.0000247762573347        2.2098888972426844        29.392197568964079       -7.6270085286262210E-005  -4.9359319165276361E-007
   9.9218750000000000        2.0001251556068778        4.4200011545877391        2.0000307557159385        2.2098622889659230        29.392197438136339       -9.4399890939488108E-005  -5.2011793671979945E-007
   9.9531250000000000        2.0001541676377816        4.4200012140420464        2.0000379547163498        2.2098302648651065        29.392197306101131       -1.1621292143146084E-004  -5.4688347939091386E-007
   9.9843750000000000        2.0001889271977338        4.4200012737576655        2.0000465833826349        2.2097918919839685        29.392197173482121       -1.4234381509905378E-004  -5.7376238560280513E-007
   10.015625000000000        2.0002303971794166        4.4200013334275452        2.0000568811606536        2.2097461070786233        29.392197040961367       -1.7351601876324651E-004  -6.0061540541056502E-007
   10.046875000000000        2.0002796703223380        4.4200013927193460        2.0000691197023928        2.2096917037641428        29.392196909277008       -2.1055061994503907E-004  -6.2729177585651996E-007
   10.078125000000000        2.0003379812646029        4.4200014512737225        2.0000836058245364        2.2096273193190186        29.392196779225852       -2.5437544006647945E-004  -6.5362851442429815E-007
   10.109375000000000        2.0004067187755914        4.4200015087046767        2.0001006844988529        2.2095514213279936        29.392196651663021       -3.0603427673864600E-004  -6.7945055803875221E-007
   10.140625000000000        2.0004874379842543        4.4200015645997306        2.0001207418258371        2.2094622943763365        29.392196527503021       -3.6669615841703287E-004  -7.0457073997332031E-007
   10.171875000000000        2.0005818723811575        4.4200016185186177        2.0001442079329337        2.2093580270512936        29.392196407723347       -4.3766444822385039E-004  -7.2878916990148923E-007
   10.203125000000000        2.0006919453333252        4.4200016699921632        2.0001715597273817        2.2092364995530422        29.392196293366357       -5.2038560594337496E-004  -7.5189278803122761E-007
   10.234375000000000        2.0008197808125829        4.4200017185217026        2.0002033234240448        2.2090953722611784        29.392196185540026       -6.1645738853805768E-004  -7.7365518214023155E-007
   10.265625000000000        2.0009677129986274        4.4200017635793403        2.0002400767580650        2.2089320756483253        29.392196085417307       -7.2763624056253206E-004  -7.9383675100075379E-007
   10.296875000000000        2.0011382943785363        4.4200018046105605        2.0002824507813051        2.2087438019785703        29.392195994230466       -8.5584359723120753E-004  -8.1218594649712372E-007
   10.328125000000000        2.0013343019272734        4.4200018410404969        2.0003311311318810        2.2085274992708919        29.392195913257634       -1.0031707953922554E-003  -8.2844215532063004E-007
   10.359375000000000        2.0015587409198838        4.4200018722839243        2.0003868586577327        2.2082798680455231        29.392195843801144       -1.1718822621506722E-003  -8.4234027042384696E-007
   10.390625000000000        2.0018148458964862        4.4200018977580440        2.0004504292681489        2.2079973614036237        29.392195787159995       -1.3644166283370972E-003  -8.5361651391835380E-007
   10.421875000000000        2.0021060782775901        4.4200019168955160        2.0005226928820963        2.2076761890149386        29.392195744601203       -1.5833853954939764E-003  -8.6201443227906793E-007
   10.453125000000000        2.0024361201108243        4.4200019291546990        2.0006045513391522        2.2073123256037128        29.392195717336701       -1.8315687716722014E-003  -8.6728970671856587E-007
   10.484375000000000        2.0028088634222705        4.4200019340252146        2.0006969551379976        2.2069015245282069        29.392195706510794       -2.1119082842728054E-003  -8.6921284614405181E-007
   10.515625000000000        2.0032283946483038        4.4200019310287209        2.0008008988696799        2.2064393370406057        29.392195713198856       -2.4274957786240754E-003  -8.6756972850210445E-007
   10.546875000000000        2.0036989736394055        4.4200019197166212        2.0009174152192668        2.2059211377886658        29.392195738413751       -2.7815584201390641E-003  -8.6216070815936519E-007
   10.578125000000000        2.0042250067577174        4.4200018996671933        2.0010475674208275        2.2053421570752345        29.392195783113067       -3.1774393368903448E-003  -8.5279952877215237E-007
   10.609375000000000        2.0048110136371218        4.4200018704844055        2.0011924400678009        2.2046975203241983        29.392195848201723       -3.6185735693206253E-003  -8.3931306704698727E-007
   10.640625000000000        2.0054615872391905        4.4200018317997722        2.0013531282036885        2.2039822951106953        29.392195934527997       -4.1084590355026400E-003  -8.2154243896681578E-007
   10.671875000000000        2.0061813469212444        4.4200017832771730        2.0015307246466270        2.2031915459987008        29.392196042872527       -4.6506222746175154E-003  -7.9934545071935759E-007
   10.703125000000000        2.0069748843343884        4.4200017246198398        2.0017263055357262        2.2023203972907353        29.392196173933463       -5.2485787986627282E-003  -7.7259995734380027E-007
   10.734375000000000        2.0078467020896067        4.4200016555782051        2.0019409141265228        2.2013641036331202        29.392196328309925       -5.9057879630840951E-003  -7.4120752291406689E-007
   10.765625000000000        2.0088011452683388        4.4200015759577012        2.0021755429073482        2.2003181282372624        29.392196506485043       -6.6256023609907282E-003  -7.0509706828758567E-007
   10.796875000000000        2.0098423260096192        4.4200014856261873        2.0024311141571802        2.1991782282751231        29.392196708809301       -7.4112118524391471E-003  -6.6422829414491957E-007
   10.828125000000000        2.0109740415770463        4.4200013845208961        2.0027084591178967        2.1979405467882827        29.392196935484602       -8.2655824591495158E-003  -6.1859482691772882E-007
   10.859375000000000        2.0121996864930303        4.4200012726547362        2.0030082960083258        2.1966017102199986        29.392197186549360       -9.1913904847046486E-003  -5.6822699345815408E-007
   10.890625000000000        2.0135221595214450        4.4200011501218421        2.0033312071623484        2.1951589304447214        29.392197461865322       -1.0190952359096825E-002  -5.1319414140493791E-007
   10.921875000000000        2.0149437664790568        4.4200010171021775        2.0036776156267693        2.1936101099365923        29.392197761106761       -1.1266150852287908E-002  -4.5360636402591581E-007
   10.953125000000000        2.0164661200558918        4.4200008738649545        2.0040477616042502        2.1919539484960162        29.392198083751829       -1.2418358451641688E-002  -3.8961561177330850E-007
   10.984375000000000        2.0180900380202216        4.4200007207706733        2.0044416791705779        2.1901900497495954        29.392198429076490       -1.3648358849643676E-002  -3.2141606753910423E-007
   11.015625000000000        2.0198154413688960        4.4200005582717612        2.0048591737310861        2.1883190254631280        29.392198796151160       -1.4956267637809932E-002  -2.4924379049551248E-007
   11.046875000000000        2.0216412541527076        4.4200003869118962        2.0052998007063936        2.1863425955681572        29.392199183840013       -1.6341453446314057E-002  -1.7337565383357401E-007
   11.078125000000000        2.0235653068532695        4.4200002073241160        2.0057628459507173        2.1842636817081060        29.392199590802992       -1.7802460902552143E-002  -9.4127618144312919E-008
   11.109375000000000        2.0255842453067880        4.4200000202273708        2.0062473084054555        2.1820864920668517        29.392200015501103       -1.9336936901332581E-002  -1.1852227199682375E-008
   11.140625000000000        2.0276934472553072        4.4199998264212308        2.0067518854750839        2.1798165952571167        29.392200456205316       -2.0941561780223463E-002   7.3064754690932432E-008
   11.171875000000000        2.0298869486528219        4.4199996267788748        2.0072749615814045        2.1774609811212895        29.392200911009652       -2.2611987071417355E-002   1.6020853843556893E-007
   11.203125000000000        2.0321573818580165        4.4199994222386412        2.0078146003060091        2.1750281064340609        29.392201377847144       -2.4342781552007066E-002   2.4914013385668454E-007
   11.234375000000000        2.0344959278045867        4.4199992137946227        2.0083685404707974        2.1725279236927344        29.392201854508865       -2.6127387333789311E-002   3.3940162280643449E-007
   11.265625000000000        2.0368922841520756        4.4199990024863665        2.0089341964340730        2.1699718914328048        29.392202338665172       -2.7958087718002456E-002   4.3052178444469291E-007
   11.296875000000000        2.0393346512842419        4.4199987893873569        2.0095086627975687        2.1673729648068916        29.392202827889889       -2.9825988486672957E-002   5.2202212508234425E-007
   11.328125000000000        2.0418097378383786        4.4199985755924782        2.0100887236302989        2.1647455655059407        29.392203319687557       -3.1721014208079670E-002   6.1342326285185322E-007
   11.359375000000000        2.0443027872198156        4.4199983622045744        2.0106708662221759        2.1621055304706722        29.392203811522236       -3.3631920997639730E-002   7.0425145670682809E-007
   11.390625000000000        2.0467976262840843        4.4199981503208088        2.0112512992874909        2.1594700392266999        29.392204300847649       -3.5546326996593228E-002   7.9404499730983957E-007
   11.421875000000000        2.0492767370588383        4.4199979410196359        2.0118259754492729        2.1568575200650066        29.392204785137185       -3.7450761609565411E-002   8.8236016537734940E-007
   11.453125000000000        2.0517213520336197        4.4199977353492939        2.0123906177537458        2.1542875356676916        29.392205261912199       -3.9330734279874192E-002   9.6877629518488106E-007
   11.484375000000000        2.0541115731733095        4.4199975343194637        2.0129407498923571        2.1517806491354299        29.392205728762882       -4.1170823280952458E-002   1.0528991585267988E-006
   11.515625000000000        2.0564265144177831        4.4199973388978284        2.0134717297504965        2.1493582716955100        29.392206183357345       -4.2954784667286722E-002   1.1343618959713808E-006
   11.546875000000000        2.0586444670226980        4.4199971500125974        2.0139787858588631        2.1470424936487409        29.392206623437829       -4.4665681163834910E-002   1.2128231277053203E-006
   11.578125000000000        2.0607430866817649        4.4199969685596576        2.0144570562966480        2.1448559003426251        29.392207046807329       -4.6286030385117097E-002   1.2879628674689059E-006
   11.609375000000000        2.0626996009561473        4.4199967954104267        2.0149016295848794        2.1428213751345924        29.392207451312196       -4.7797971371267997E-002   1.3594776482328541E-006
   11.640625000000000        2.0644910351289569        4.4199966314161596        2.0153075871125212        2.1409618914329975        29.392207834832433       -4.9183448016435725E-002   1.4270767580981669E-006
   11.671875000000000        2.0660944542093098        4.4199964774058120        2.0156700466553863        2.1393002959767080        29.392208195291992       -5.0424407553923328E-002   1.4904810958782377E-006
   11.703125000000000        2.0674872184385142        4.4199963341764716        2.0159842065766060        2.1378590855399375        29.392208530691370       -5.1503011861908032E-002   1.5494250864556136E-006
   11.734375000000000        2.0686472493082766        4.4199962024774502        2.0162453903349555        2.1366601792332776        29.392208839149671       -5.2401858973321197E-002   1.6036606176328405E-006
   11.765625000000000        2.0695533027953630        4.4199960829919842        2.0164490909718280        2.1357246885218464        29.392209118940276       -5.3104211823535169E-002   1.6529611630566876E-006
   11.796875000000000        2.0701852462562416        4.4199959763233840        2.0165910152964885        2.1350726870054646        29.392209368524522       -5.3594230959753061E-002   1.6971249654496035E-006
   11.828125000000000        2.0705243352136860        4.4199958829898263        2.0166671275378043        2.1347229819125331        29.392209586588496       -5.3857207675881792E-002   1.7359770270175545E-006
   11.859375000000000        2.0705534861098172        4.4199958034243503        2.0166736922748751        2.1346928891601329        29.392209772059523       -5.3879793834942000E-002   1.7693698040055494E-006
   11.890625000000000        2.0702575410019270        4.4199957379743493        2.0166073164964251        2.1349980137424041        29.392209924079609       -5.3650224505501901E-002   1.7971828558671632E-006
   11.921875000000000        2.0696235201428239        4.4199956869031540        2.0164649906670720        2.1356520371386827        29.392210041971797       -5.3158529475751795E-002   1.8193225339580010E-006
   11.953125000000000        2.0686408584172207        4.4199956504005762        2.0162441286935118        2.1366665133852414        29.392210125264182       -5.2396729723709019E-002   1.8357229398802133E-006
   11.984375000000000        2.0673016216987397        4.4199956285957374        2.0159426066807207        2.1380506754325213        29.392210173740192       -5.1359015018018775E-002   1.8463466906482040E-006
   12.015625000000000        2.0656006993514975        4.4199956215538103        2.0155588003491118        2.1398112534244791        29.392210187393051       -5.0041899002385593E-002   1.8511819575017796E-006
   12.046875000000000        2.0635359693298732        4.4199956292593656        2.0150916209525347        2.1419523066005701        29.392210166296454       -4.8444348377338603E-002   1.8502359355743181E-006
   12.078125000000000        2.0611084326240015        4.4199956516205896        2.0145405494907553        2.1444750706266733        29.392210110616393       -4.6567883133246210E-002   1.8435305668695889E-006
   12.109375000000000        2.0583223141422393        4.4199956885061553        2.0139056689386172        2.1473778222863462        29.392210020842750       -4.4416645203622103E-002   1.8311034790663427E-006
   12.140625000000000        2.0551851275110931        4.4199957397590444        2.0131876941199449        2.1506557636059900        29.392209897870874       -4.1997433391148253E-002   1.8130066701260716E-006
   12.171875000000000        2.0517077017196641        4.4199958051393278        2.0123879987577626        2.1543009276782716        29.392209742612255       -3.9319702961901265E-002   1.7892959691678811E-006
   12.203125000000000        2.0479041680387495        4.4199958842708060        2.0115086391430803        2.1583021086888921        29.392209555631691       -3.6395528895669549E-002   1.7600225543645820E-006
   12.234375000000000        2.0437919061678929        4.4199959767169839        2.0105523737577715        2.1626448188673324        29.392209337641948       -3.3239532410120939E-002   1.7252450494886773E-006
   12.265625000000000        2.0393914490742406        4.4199960821217328        2.0095226780434476        2.1673112751983639        29.392209090425101       -2.9868771030792461E-002   1.6850520108135925E-006
   12.296875000000000        2.0347263465132475        4.4199962001557145        2.0084237533698950        2.1722804188041889        29.392208816462546       -2.6302593143352333E-002   1.6395557307369302E-006
   12.328125000000000        2.0298229878192542        4.4199963302325154        2.0072605291945878        2.1775279700527728        29.392208517038203       -2.2562458624667308E-002   1.5888520548124063E-006
   12.359375000000000        2.0247103851919315        4.4199964714300988        2.0060386574019100        2.1830265225863927        29.392208191705091       -1.8671727790021485E-002   1.5330116069911526E-006
   12.390625000000000        2.0194199192544988        4.4199966229507188        2.0047644977538126        2.1887456792950855        29.392207841323145       -1.4655421500686295E-002   1.4721521175431462E-006
   12.421875000000000        2.0139850490869597        4.4199967845683865        2.0034450932521382        2.1946522326827549        29.392207471009939       -1.0539955834821410E-002   1.4065087121650777E-006
   12.453125000000000        2.0084409894305613        4.4199969561167576        2.0020881342083179        2.2007103914812700        29.392207086716603       -6.3528552222436672E-003   1.3363596984561354E-006
   12.484375000000000        2.0028243584928664        4.4199971363355024        2.0007019101247545        2.2068820551301718        29.392206687540025       -2.1224483681132017E-003   1.2618559779298266E-006
   12.515625000000000        1.9971728005475626        4.4199973229469984        1.9992952489156757        2.2131271373889985        29.392206266198720        2.1224483681132017E-003   1.1830357198316932E-006
   12.546875000000000        1.9915245878792625        4.4199975147623514        1.9978774431015041        2.2194039389034681        29.392205822983779        6.3528552222436663E-003   1.1001441533320389E-006
   12.578125000000000        1.9859182066059022        4.4199977131713499        1.9964581624407223        2.2256695660822223        29.392205375624396        1.0539955834821408E-002   1.0138597228426249E-006
   12.609375000000000        1.9803919312757992        4.4199979196156827        1.9950473527764883        2.2318803918617571        29.392204942476621        1.4655421500686296E-002   9.2491461023413990E-007
   12.640625000000000        1.9749833943758355        4.4199981309209582        1.9936551221658614        2.2379925540173229        29.392204511468016        1.8671727790021485E-002   8.3339205958488094E-007
   12.671875000000000        1.9697291581080589        4.4199983398320049        1.9922916167327256        2.2439624867397741        29.392204043570651        2.2562458624667305E-002   7.3880603879139528E-007
   12.703125000000000        1.9646642954534601        4.4199985436472335        1.9909668885968039        2.2497474779155713        29.392203530074497        2.6302593143352333E-002   6.4139864308643268E-007
   12.734375000000000        1.9598219858374024        4.4199987509245702        1.9896907568681881        2.2553062384571319        29.392203037100025        2.9868771030792458E-002   5.4314486641615645E-007
   12.765625000000000        1.9552331302833059        4.4199989725642288        1.9884726626934344        2.2605994671969478        29.392202646353727        3.3239532410120932E-002   4.4640280583152503E-007
   12.796875000000000        1.9509259936758128        4.4199992018861538        1.9873215225715026        2.2655903997456894        29.392202322716074        3.6395528895669549E-002   3.5090590944086841E-007
   12.828125000000000        1.9469258849684916        4.4199994110024567        1.9862455879304000        2.2702453365727471        29.392201889983710        3.9319702961901265E-002   2.5320844687648503E-007
   12.859375000000000        1.9432548843826025        4.4199995816043849        1.9852523177737234        2.2745341422407157        29.392201235227883        4.1997433391148253E-002   1.5130963570975098E-007
   12.890625000000000        1.9399316190868872        4.4199997422267341        1.9843482642904680        2.2784306924730768        29.392200556313405        4.4416645203622103E-002   5.0247668470504436E-008
   12.921875000000000        1.9369710834927805        4.4199999540731181        1.9835389666260281        2.2819132364655124        29.392200267826293        4.6567883133246203E-002  -4.0052621663733134E-008
   12.953125000000000        1.9343845060033338        4.4200002324278707        1.9828288543807433        2.2849646586347090        29.392200479016129        4.8444348377338603E-002  -1.1662554277869219E-007
   12.984375000000000        1.9321792770373964        4.4200004853042021        1.9822211760398620        2.2875726584138310        29.392200586000914        5.0041899002385599E-002  -1.9270977147378687E-007
   13.015625000000000        1.9303589558228982        4.4200005781136751        1.9817179708408934        2.2897298788811806        29.392199701068549        5.1359015018018782E-002  -2.8801816887025211E-007
   13.046875000000000        1.9289233535789629        4.4200005111047727        1.9813200833025104        2.2914339768364100        29.392197831346298        5.2396729723709019E-002  -4.0202887752194272E-007
   13.078125000000000        1.9278686624615888        4.4200005188168356        1.9810271919371760        2.2926875698951794        29.392196539662102        5.3158529475751802E-002  -4.9901172061161958E-007
   13.109375000000000        1.9271875969992884        4.4200008930121761        1.9808378215048503        2.2934979967152889        29.392197768424353        5.3650224505501901E-002  -5.3467315153099548E-007
   13.140625000000000        1.9268695537890532        4.4200015989968895        1.9807493476243394        2.2938769208879681        29.392201290814437        5.3879793834942000E-002  -5.1389895339148950E-007
   13.171875000000000        1.9269008435012891        4.4200020839061240        1.9807580511775340        2.2938399237380112        29.392203437182346        5.3857207675881799E-002  -5.1961535896261069E-007
   13.203125000000000        1.9272650459350034        4.4200016597521223        1.9808592768947084        2.2934062282064263        29.392199639743996        5.3594230959753061E-002  -6.5514698310842334E-007
   13.234375000000000        1.9279434602271808        4.4200003260151730        1.9810476720500643        2.2925985212717261        29.392189896784917        5.3104211823535176E-002  -9.2041051846791788E-007
   13.265625000000000        1.9289155273894629        4.4199992683318943        1.9813173863619060        2.2914426295847439        29.392182084345034        5.2401858973321190E-002  -1.1368357926144768E-006
   13.296875000000000        1.9301590963170729        4.4200002304427812        1.9816621081787258        2.2899667902378318        29.392187783178478        5.1503011861908032E-002  -1.0418546134705053E-006
   13.328125000000000        1.9316505341808035        4.4200038185607768        1.9820749417356938        2.2882005519903625        29.392211014606396        5.0424407553923328E-002  -5.4422687911781509E-007
   13.359375000000000        1.9333648650792534        4.4200080060095912        1.9825483130975818        2.2861737511904061        29.392238315255419        4.9183448016435725E-002   5.1061133543583992E-008
   13.390625000000000        1.9352761857586174        4.4200085440606989        1.9830741571315471        2.2839161544973345        29.392241463193344        4.7797971371267997E-002   1.0389601667881720E-007
   13.421875000000000        1.9373584546952258        4.4200019365280241        1.9836444850805861        2.2814579954559844        29.392197260555101        4.6286030385117097E-002  -9.1158130843815854E-007
   13.453125000000000        1.9395864487036631        4.4199896811239388        1.9842521298660791        2.2788309766095298        29.392115673666694        4.4665681163834910E-002  -2.7700320106571752E-006
   13.484375000000000        1.9419364548975349        4.4199809519854298        1.9848912395620262        2.2760687873313135        29.392057524692092        4.2954784667286722E-002  -4.0983948761397215E-006
   13.515625000000000        1.9443864188992079        4.4199916885006312        1.9855572421763359        2.2732064190133925        29.392128652651131        4.1170823280952458E-002  -2.4956296029721159E-006
   13.546875000000000        1.9469155615121378        4.4200404000405147        1.9862462957898590        2.2702784277906680        29.392452176026509        3.9330734279874185E-002   4.8458281209917686E-006
   13.578125000000000        1.9495034457761928        4.4201409616458882        1.9869542073878663        2.2673163113571544        29.393119887885359        3.7450761609565411E-002   2.0000301238720652E-005
   13.609375000000000        1.9521290072282318        4.4202947039961131        1.9876753342283449        2.2643455876348701        29.394140406260096        3.5546326996593228E-002   4.3164308861642908E-005
   13.640625000000000        1.9547705750880264        4.4204895385437508        1.9884024960878652        2.2613853486894473        29.395433556854659        3.3631920997639730E-002   7.2534911800703483E-005
   13.671875000000000        1.9574068133156877        4.4207057064331519        1.9891278275252107        2.2584501475966405        29.396868081380731        3.1721014208079670E-002   1.0513928209188173E-004
   13.703125000000000        1.9600177509887362        4.4209220368569389        1.9898437394760338        2.2555520400923053        29.398303301335506        2.9825988486672960E-002   1.3778379242479488E-004
   13.734375000000000        1.9625855594785149        4.4211207082368498        1.9905436471960076        2.2527021494080959        29.399620834476494        2.7958087718002456E-002   1.6777852214899802E-004
   13.765625000000000        1.9650950203419515        4.4212901585772730        1.9912224076744158        2.2499116392865863        29.400743955749522        2.6127387333789307E-002   1.9337916922768095E-004
   13.796875000000000        1.9675336159229739        4.4214256823346654        1.9918763974737135        2.2471919394652828        29.401641527994315        2.4342781552007062E-002   2.1387617346002585E-004
   13.828125000000000        1.9698912399656714        4.4215276674996389        1.9925032270366292        2.2445542057309988        29.402316227610875        2.2611987071417355E-002   2.2932597607927541E-004
   13.859375000000000        1.9721597160324000        4.4215986640032758        1.9931012778128208        2.2420084073614306        29.402785065028517        2.0941561780223460E-002   2.4010971106669388E-004
   13.890625000000000        1.9743324114752909        4.4216411920477015        1.9936693483767431        2.2395626827319579        29.403064844599864        1.9336936901332581E-002   2.4660451752489543E-004
   13.921875000000000        1.9764040810909893        4.4216571810364007        1.9942065419931096        2.2372232598273607        29.403168438463016        1.7802460902552147E-002   2.4909903514669374E-004
   13.953125000000000        1.9783708252081922        4.4216482491450400        1.9947122786537903        2.2349946697563876        29.403106641053899        1.6341453446314057E-002   2.4783530141769816E-004
   13.984375000000000        1.9802299564775212        4.4216154359531261        1.9951862241152123        2.2328797832236860        29.402886399863718        1.4956267637809932E-002   2.4296886511088189E-004
   14.015625000000000        1.9819797081233617        4.4215579326809760        1.9956280669742743        2.2308795163564374        29.402502385347681        1.3648358849643676E-002   2.3437752967314651E-004
   14.046875000000000        1.9836189522282413        4.4214719228456669        1.9960373106822404        2.2289925783827518        29.401929273248498        1.2418358451641687E-002   2.2148508712516168E-004
   14.078125000000000        1.9851472245426083        4.4213514562337615        1.9964133753967406        2.2272158969270044        29.401127576648612        1.1266150852287909E-002   2.0339448335171539E-004
   14.109375000000000        1.9865652001788714        4.4211923049874100        1.9967561525378896        2.2255460352316123        29.400069317363638        1.0190952359096821E-002   1.7947289639508313E-004
   14.140625000000000        1.9878753382305578        4.4209970214825551        1.9970667287135173        2.2239810195592860        29.398771483706359        9.1913904847046486E-003   1.5010507820156782E-004
   14.171875000000000        1.9890821644865988        4.4207775490102099        1.9973477469433099        2.2225213356837838        29.397313294047663        8.2655824591495175E-003   1.1708263402754326E-004
   14.203125000000000        1.9901919526815279        4.4205537278407467        1.9976031645312597        2.2211695318496498        29.395826397075929        7.4112118524391471E-003   8.3388382760896107E-005
   14.234375000000000        1.9912119647836477        4.4203488556955897        1.9978375671420701        2.2199288342287269        29.394465495736096        6.6256023609907273E-003   5.2535201022330114E-005
   14.265625000000000        1.9921494801114972        4.4201838482179276        1.9980552680739196        2.2188012959587784        29.393369605763699        5.9057879630840943E-003   2.7688237159040341E-005
   14.296875000000000        1.9930107509873851        4.4200710507262526        1.9982593297888991        2.2177858541652293        29.392620613705663        5.2485787986627282E-003   1.0707488391492603E-005
   14.328125000000000        1.9938002277750906        4.4200096388241255        1.9984508500536575        2.2168768852903868        29.392212729329682        4.6506222746175154E-003   1.4530525498379632E-006
   14.359375000000000        1.9945207436731371        4.4199870237379795        1.9986292027104071        2.2160647051512399        29.392062511148556        4.1084590355026400E-003  -1.9569411222608579E-006
   14.390625000000000        1.9951745627809085        4.4199865145341626        1.9987931363503364        2.2153382450775094        29.392059158360855        3.6185735693206257E-003  -2.0324158302997830E-006
   14.421875000000000        1.9957643234191291        4.4199939643257808        1.9989417627554387        2.2146873317942557        29.392108644175739        3.1774393368903444E-003  -9.0953361375767372E-007
   14.453125000000000        1.9962934366985676        4.4200006609552149        1.9990749951175648        2.2141036882132528        29.392153111502775        2.7815584201390641E-003   9.9066636671807373E-008
   14.484375000000000        1.9967660596825396        4.4200034657726919        1.9991935554601721        2.2135810273493095        29.392171734201739        2.4274957786240754E-003   5.2149264528900119E-007
   14.515625000000000        1.9971867865960129        4.4200030242118764        1.9992986948798830        2.2131144937842890        29.392168800903796        2.1119082842728058E-003   4.5499849199437392E-007
   14.546875000000000        1.9975602517663205        4.4200013283939352        1.9993918205380805        2.2126998795085049        29.392157539811549        1.8315687716722016E-003   1.9958596486624458E-007
   14.578125000000000        1.9978908387907515        4.4199999482319399        1.9994742241865238        2.2123330576501536        29.392148375213452        1.5833853954939760E-003  -8.2941051804397148E-009
   14.609375000000000        1.9981825705946017        4.4199994269540932        1.9995469872231570        2.2120097993046710        29.392144913768103        1.3644166283370972E-003  -8.6826088763203302E-008
   14.640625000000000        1.9984391354340529        4.4199995444101097        1.9996110176962685        2.2117258744787325        29.392145693480444        1.1718822621506722E-003  -6.9160489557518190E-008
   14.671875000000000        1.9986639590797792        4.4199998560257923        1.9996671298751272        2.2114772400562202        29.392147762342159        1.0031707953922554E-003  -2.2250473019624906E-008
   14.703125000000000        1.9988602561575113        4.4200000656133680        1.9997160997546739        2.2112601678867772        29.392149153705979        8.5584359723120743E-004   9.2962981756983254E-009
   14.734375000000000        1.9990310417226087        4.4200001098345281        1.9997586779631324        2.2110712728230291        29.392149447045750        7.2763624056253196E-004   1.5939992659141922E-008
   14.765625000000000        1.9991791186459624        4.4200000610911898        1.9997955760344994        2.2109074769072388        29.392149123124419        6.1645738853805757E-004   8.5842162267368849E-009
   14.796875000000000        1.9993070638839954        4.4200000052511008        1.9998274494899546        2.2107659624152811        29.392148752100898        5.2038560594337496E-004   1.6101053823547318E-010
   14.828125000000000        1.9994172262950975        4.4199999813287869        1.9998548907433342        2.2106441433032291        29.392148593026846        4.3766444822385033E-004  -3.4537055437766639E-009
   14.859375000000000        1.9995117358442094        4.4199999849177392        1.9998784320026299        2.2105396560983905        29.392148616642984        3.6669615841703287E-004  -2.9234077381090628E-009
   14.890625000000000        1.9995925179913780        4.4199999968065224        1.9998985522681139        2.2104503577791279        29.392148695388840        3.0603427673864600E-004  -1.1413063827347969E-009
   14.921875000000000        1.9996613079903478        4.4200000041515786        1.9999156834304108        2.2103743201360659        29.392148743987384        2.5437544006647945E-004  -4.1594283572976565E-011
   14.953125000000000        1.9997196633818546        4.4200000049622012        1.9999302140017983        2.2103098178707943        29.392148749223658        2.1055061994503907E-004   7.6038064733552346E-011
   14.984375000000000        1.9997689754360477        4.4200000028018733        1.9999424914548112        2.2102553130358951        29.392148734761733        1.7351601876324651E-004  -2.5159274663622000E-010
   15.015625000000000        1.9998104806970731        4.4200000010099965        1.9999528245121732        2.2102094391811185        29.392148722777854        1.4234381509905381E-004  -5.2139226269787287E-010
   15.046875000000000        1.9998452730419818        4.4200000005892006        1.9999614859634136        2.2101709868113457        29.392148719932194        1.1621292143146085E-004  -5.8218829757095136E-010
   15.078125000000000        1.9998743159579833        4.4200000009725535        1.9999687158489228        2.2101388900808381        29.392148722463340        9.4399890939488108E-005  -5.1917958820979493E-010
   15.109375000000000        1.9998984545498102        4.4200000013944161        1.9999747246350963        2.2101122141170837        29.392148725290468        7.6270085286262210E-005  -4.4748249550252694E-010
   15.140625000000000        1.9999184269633445        4.4200000015482148        1.9999796961557226        2.2100901426562167        29.392148726380960        6.1269192378441261E-005  -4.1306846831901112E-010
   15.171875000000000        1.9999348751342223        4.4200000015119896        1.9999837902964885        2.2100719660760686        29.392148726255904        4.8915162265956336E-005  -4.0397907241640496E-010
   15.203125000000000        1.9999483548737644        4.4200000014488072        1.9999871454844629        2.2100570700625886        29.392148726000965        3.8790610698417861E-005  -3.9544922891820988E-010
   15.234375000000000        1.9999593453029378        4.4200000014357217        1.9999898810263490        2.2100449250713221        29.392148726130589        3.0535723411100810E-005  -3.7566905142227824E-010
   15.265625000000000        1.9999682576167925        4.4200000014631513        1.9999920992967410        2.2100350766217272        29.392148726583940        2.3841679948438473E-005  -3.4587532837804247E-010
   15.296875000000000        1.9999754431552459        4.4200000014973826        1.9999938877589201        2.2100271363953365        29.392148727139862        1.8444603674244038E-005  -3.1094060659597744E-010
   15.328125000000000        1.9999812007726725        4.4200000015204486        1.9999953208071295        2.2100207741016891        29.392148727681580        1.4120034457277665E-005  -2.7337643260239020E-010
   15.359375000000000        1.9999857835202992        4.4200000015325056        1.9999964614325221        2.2100157100879931        29.392148728212653        1.0677912222957796E-005  -2.3296653495208375E-010
   15.390625000000000        1.9999894046696454        4.4200000015390595        1.9999973627226177        2.2100117086715998        29.392148728771879        7.9580529725298786E-006  -1.8870660589698218E-010
   15.421875000000000        1.9999922431114274        4.4200000015423093        1.9999980692052508        2.2100085721662737        29.392148729375876        5.8260938234560215E-006  -1.4010614890480610E-010
   15.453125000000000        1.9999944481668417        4.4200000015405143        1.9999986180467888        2.2100061355629288        29.392148730014856        4.1698799470664793E-006  -8.7283957839190407E-011
   15.484375000000000        1.9999961438500711        4.4200000015306626        1.9999990401138701        2.2100042618192193        29.392148730670332        2.8962637990942555E-006  -3.0571545295288161E-011
   15.515625000000000        1.9999974326228598        4.4200000015103091        1.9999993609084468        2.2100028377105367        29.392148731327350        1.9282855870191994E-006   2.9767521780854622E-011
   15.546875000000000        1.9999983986832346        4.4200000014778409        1.9999996013865686        2.2100017701953627        29.392148731976103        1.2027033340183984E-006   9.3566265846334318E-011
   15.578125000000000        1.9999991108305215        4.4200000014320411        1.9999997786715531        2.2100009832487308        29.392148732609037        6.6784103165552299E-007   1.6069034991517128E-010
   15.609375000000000        1.9999996249478220        4.4200000013718528        1.9999999066719050        2.2100004151186607        29.392148733219162        2.8172408309139713E-007   2.3099056001285589E-010
   15.640625000000000        1.9999999861414690        4.4200000012964473        1.9999999966138686        2.2100000159619002        29.392148733800532        1.0472399574498617E-008   3.0432012465553271E-010
   15.671875000000000        2.0000002305748863        4.4200000012053327        2.0000000574978993        2.2099997458174458        29.392148734348950       -1.7307698691175234E-007   3.8054581708024671E-010
   15.703125000000000        2.0000003870319856        4.4200000010984342        2.0000000964877946        2.2099995728789552        29.392148734862392       -2.9054419094451570E-007   4.5954973160178270E-010
   15.734375000000000        2.0000004782427347        4.4200000009760050        2.0000001192406147        2.2099994720299070        29.392148735340463       -3.5900211961275262E-007   5.4122217818530771E-010
   15.765625000000000        2.0000005220008683        4.4200000008384484        2.0000001301848549        2.2099994236084148        29.392148735783291       -3.9181601350693213E-007   6.2543970003048344E-010
   15.796875000000000        2.0000005321010486        4.4200000006861524        2.0000001327536570        2.2099994123715740        29.392148736190062       -3.9934739096544031E-007   7.1201800011522209E-010
   15.828125000000000        2.0000005191201686        4.4200000005192512        2.0000001295792509        2.2099994266319878        29.392148736557683       -3.8954091757601552E-007   8.0067952268336740E-010
   15.859375000000000        2.0000004910648790        4.4200000003373709        2.0000001226540829        2.2099994575421262        29.392148736879005       -3.6841079619412701E-007   8.9102591971368383E-010
   15.890625000000000        2.0000004539049754        4.4200000001393747        2.0000001134635417        2.2099994985048030        29.392148737141245       -3.4044143393048767E-007   9.8249230973124213E-010
   15.921875000000000        2.0000004120100208        4.4199999999232089        2.0000001030946080        2.2099995446906249        29.392148737324856       -3.0891541218086369E-007   1.0743295142390252E-009
   15.953125000000000        2.0000003685043892        4.4199999996858024        2.0000000923242118        2.2099995926456257        29.392148737402991       -2.7618017752029061E-007   1.1655920673092623E-009
   15.984375000000000        2.0000003255540042        4.4199999994231183        2.0000000816906112        2.2099996399744426        29.392148737342012       -2.4386339313218371E-007   1.2551550909734033E-009
   16.015625000000000        2.0000002845961724        4.4199999991304431        2.0000000715506268        2.2099996850864954        29.392148737103394       -2.1304554564546982E-007   1.3417627009459920E-009
   16.046875000000000        2.0000002465223949        4.4199999988029717        2.0000000621252045        2.2099997269942717        29.392148736647542       -1.8439719027120799E-007   1.4240999490766626E-009
   16.078125000000000        2.0000002118225670        4.4199999984367944        2.0000000535354325        2.2099997651544849        29.392148735940729       -1.5828713446134851E-007   1.5009766762830168E-009
   16.109375000000000        2.0000001806976746        4.4199999980304767        2.0000000458307734        2.2099997993443257        29.392148734965620       -1.3486690122008732E-007   1.5715695411699926E-009
   16.140625000000000        2.0000001531469715        4.4199999975871247        2.0000000390110011        2.2099998295661711        29.392148733735148       -1.1413597034606544E-007   1.6357373233688577E-009
   16.171875000000000        2.0000001290345999        4.4199999971166042        2.0000000330430390        2.2099998559750782        29.392148732307366       -9.5991560872180875E-008   1.6943686453885221E-009
   16.203125000000000        2.0000001081397110        4.4199999966371832        2.0000000278736292        2.2099998788242172        29.392148730796528       -8.0266081785186547E-008   1.7496355475543623E-009
   16.234375000000000        2.0000000901933745        4.4199999961756804        2.0000000234385431        2.2099998984241656        29.392148729374252       -6.6754831486123591E-008   1.8050316796802690E-009
   16.265625000000000        2.0000000749050022        4.4199999957654468        2.0000000196689420        2.2099999151126988        29.392148728256291       -5.5236060171959122E-008   1.8650814226361945E-009
   16.296875000000000        2.0000000619805292        4.4199999954420450        2.0000000164954153        2.2099999292325392        29.392148727673977       -4.5485114419207329E-008   1.9346968471722903E-009
   16.328125000000000        2.0000000511343150        4.4199999952373021        2.0000000138502636        2.2099999411152340        29.392148727834556       -3.7284051201368807E-008   2.0182717719308130E-009
   16.359375000000000        2.0000000420964810        4.4199999951731082        2.0000000116686496        2.2099999510699431        29.392148728880500       -3.0427831387808922E-008   2.1187802623501284E-009
   16.390625000000000        2.0000000346170483        4.4199999952566209        2.0000000098890753        2.2099999593764723        29.392148730857560       -2.4727973084857841E-008   2.2370438834684592E-009
   16.421875000000000        2.0000000284680390        4.4199999954782934        2.0000000084536826        2.2099999662819636        29.392148733701593       -2.0014356281592120E-008   2.3714346042424950E-009
   16.453125000000000        2.0000000234443167        4.4199999958131171        2.0000000073086004        2.2099999720005887        29.392148737246778       -1.6135716115222995E-008   2.5180608709263197E-009
   16.484375000000000        2.0000000193636618        4.4199999962247825        2.0000000064044245        2.2099999767155447        29.392148741253106       -1.2959237299048287E-008   2.6713835588054735E-009
   16.515625000000000        2.0000000160663154        4.4199999966714554        2.0000000056967533        2.2099999805824488        29.392148745444629       -1.0369562122233310E-008   2.8250792816209014E-009
   16.546875000000000        2.0000000134140792        4.4199999971117663        2.0000000051466342        2.2099999837333253        29.392148749549058       -8.2674447999020966E-009   2.9729312345239123E-009
   16.578125000000000        2.0000000112890080        4.4199999975098212        2.0000000047207855        2.2099999862805570        29.392148753330673       -6.5682222470462689E-009   3.1095561681127037E-009
   16.609375000000000        2.0000000095917700        4.4199999978385147        2.0000000043915476        2.2099999883203512        29.392148756612006       -5.2002225036217839E-009   3.2308951070092462E-009
   16.640625000000000        2.0000000082397729        4.4199999980810700        2.0000000041365786        2.2099999899355853        29.392148759283874       -4.1031944438929052E-009   3.3344185190742337E-009
   16.671875000000000        2.0000000071651360        4.4199999982310780        2.0000000039383221        2.2099999911980630        29.392148761304959       -3.2268138633501329E-009   3.4190987818760732E-009
   16.703125000000000        2.0000000063126975        4.4199999982915514        2.0000000037833976        2.2099999921702445        29.392148762695413       -2.5292997151108567E-009   3.4852565278242764E-009
   16.734375000000000        2.0000000056381086        4.4199999982735010        2.0000000036619499        2.2099999929066403        29.392148763527103       -1.9761586430496764E-009   3.5343199478177212E-009
   16.765625000000000        2.0000000051060587        4.4199999981943625        2.0000000035669938        2.2099999934549861        29.392148763912473       -1.5390647810834396E-009   3.5685530086482231E-009
   16.796875000000000        2.0000000046886979        4.4199999980762801        2.0000000034938239        2.2099999938571280        29.392148763993092       -1.1948740393732788E-009   3.5907823381364778E-009
   16.828125000000000        2.0000000043642205        4.4199999979444220        2.0000000034394536        2.2099999941497468        29.392148763928098       -9.2476695772704272E-010   3.6041361006766692E-009
   16.859375000000000        2.0000000041156025        4.4199999978252356        2.0000000034020915        2.2099999943648765        29.392148763882375       -7.1351101830106413E-010   3.6117495660903387E-009
   16.890625000000000        2.0000000039294852        4.4199999977446174        2.0000000033806535        2.2099999945302269        29.392148764014358       -5.4883155521046241E-010   3.6164968797436359E-009
   16.921875000000000        2.0000000037951944        4.4199999977260784        2.0000000033743146        2.2099999946693489        29.392148764463911       -4.2087967238928708E-010   3.6207219444861494E-009
   16.953125000000000        2.0000000037038581        4.4199999977889206        2.0000000033820720        2.2099999948016973        29.392148765340007       -3.2178556986990413E-010   3.6259479863076649E-009
   16.984375000000000        2.0000000036476844        4.4199999979464710        2.0000000034023984        2.2099999949425437        29.392148766709610       -2.4528614410839544E-010   3.6326461838598334E-009
   17.015625000000000        2.0000000036193217        4.4199999982044647        2.0000000034329051        2.2099999951028813        29.392148768587138       -1.8641649135504271E-010   3.6400333858210843E-009
   17.046875000000000        2.0000000036113481        4.4199999985597218        2.0000000034700922        2.2099999952893219        29.392148770926092       -1.4125587295550159E-010   3.6458700503061436E-009
   17.078125000000000        2.0000000036159005        4.4199999989993000        2.0000000035091814        2.2099999955040794        29.392148773613869       -1.0671970350272546E-010   3.6463898567262731E-009
   17.109375000000000        2.0000000036245011        4.4199999995004395        2.0000000035441112        2.2099999957451457        29.392148776472357       -8.0390131200509302E-011   3.6363456690224893E-009
   17.140625000000000        2.0000000036280468        4.4200000000314175        2.0000000035676679        2.2099999960067160        29.392148779264240       -6.0378750718587054E-011   3.6091885036171334E-009
   17.171875000000000        2.0000000036169525        4.4200000005531006        2.0000000035717367        2.2099999962798171        29.392148781704112       -4.5215894643210999E-011   3.5573530787758045E-009
   17.203125000000000        2.0000000035814209        4.4200000010211031        2.0000000035476591        2.2099999965530808        29.392148783473722       -3.3761774811168656E-011   3.4726519437811021E-009
   17.234375000000000        2.0000000035118348        4.4200000013886429        2.0000000034866994        2.2099999968137434        29.392148784241840       -2.5135482454275753E-011   3.3467664195541147E-009
   17.265625000000000        2.0000000033993857        4.4200000016108367        2.0000000033807273        2.2099999970490964        29.392148783693546       -1.8658505290835246E-011   3.1719502580074277E-009
   17.296875000000000        2.0000000032370857        4.4200000016514247        2.0000000032232759        2.2099999972487328        29.392148781575816       -1.3809983619801391E-011   2.9421012293084914E-009
   17.328125000000000        2.0000000030211837        4.4200000014921814        2.0000000030109923        2.2099999974076816        29.392148777760585       -1.0191411769955524E-011   2.6542203990231883E-009
   17.359375000000000        2.0000000027527305        4.4200000011431513        2.0000000027452316        2.2099999975298079        29.392148772313746       -7.4989030263529920E-012   2.3100201751447003E-009
   17.390625000000000        2.0000000024386706        4.4200000006500000        2.0000000024331692        2.2099999976302689        29.392148765544007       -5.5014831352904276E-012   1.9170416365454912E-009
   17.421875000000000        2.0000000020917827        4.4200000000936059        2.0000000020877580        2.2099999977353830        29.392148758000630       -4.0241675033103320E-012   1.4886079036102728E-009
   17.453125000000000        2.0000000017290041        4.4199999995789403        2.0000000017260691        2.2099999978789202        29.392148750399873       -2.9348178058466448E-012   1.0421787877135102E-009
   17.484375000000000        2.0000000013682833        4.4199999992142676        2.0000000013661494        2.2099999980951797        29.392148743486743       -2.1339719523380575E-012   5.9619953418632576E-010
   17.515625000000000        2.0000000010247923        4.4199999990862455        2.0000000010232450        2.2099999984107268        29.392148737869384       -1.5470036278867350E-012   1.6632384358672425E-010
   17.546875000000000        2.0000000007077796        4.4199999992391943        2.0000000007066614        2.2099999988375001        29.392148733881093       -1.1180996659212082E-012  -2.3773338853061432E-010
   17.578125000000000        2.0000000004191305        4.4199999996659143        2.0000000004183249        2.2099999993698169        29.392148731518670       -8.0565032160075670E-013  -6.1363625292187862E-010
   17.609375000000000        2.0000000001541025        4.4200000003129576        2.0000000001535239        2.2099999999861950        29.392148730476574       -5.7873345787283958E-013  -9.6568797403051576E-010
   17.640625000000000        1.9999999999038505        4.4200000010978302        1.9999999999034361        2.2100000006551599        29.392148730260242       -4.1444244357454244E-013  -1.3023193634609243E-009
   17.671875000000000        1.9999999996587163        4.4200000019313599        1.9999999996584206        2.2100000013427983        29.392148730333524       -2.9586234423867260E-013  -1.6328003393795143E-009
   17.703125000000000        1.9999999994111284        4.4200000027375292        1.9999999994109177        2.2100000020194677        29.392148730249037       -2.1054240251753636E-013  -1.9643464632679297E-009
   17.734375000000000        1.9999999991572988        4.4200000034652991        1.9999999991571493        2.2100000026638340        29.392148729725559       -1.4934705337394116E-013  -2.3004338434162719E-009
   17.765625000000000        1.9999999988974950        4.4200000040909977        1.9999999988973893        2.2100000032637666        29.392148728662530       -1.0559461282411623E-013  -2.6405164721410301E-009
   17.796875000000000        1.9999999986352039        4.4200000046132706        1.9999999986351296        2.2100000038147343        29.392148727105440       -7.4413804154932930E-014  -2.9808837620493023E-009
   17.828125000000000        1.9999999983757442        4.4200000050445194        1.9999999983756920        2.2100000043170618        29.392148725187585       -5.2264651920502503E-014  -3.3160469925519465E-009
   17.859375000000000        1.9999999981249288        4.4200000054024589        1.9999999981248922        2.2100000047731827        29.392148723072985       -3.6582960241063104E-014  -3.6400771286082545E-009
   17.890625000000000        1.9999999978880896        4.4200000057040754        1.9999999978880640        2.2100000051856985        29.392148720915369       -2.5517384878958160E-014  -3.9475820390322269E-009
   17.921875000000000        1.9999999976695604        4.4200000059625237        1.9999999976695426        2.2100000055563971        29.392148718836768       -1.7735637427699328E-014  -4.2342194195299498E-009
   17.953125000000000        1.9999999974725107        4.4200000061863696        1.9999999974724985        2.2100000058860600        29.392148716921778       -1.2282125061151533E-014  -4.4968615497964493E-009
   17.984375000000000        1.9999999972990081        4.4200000063801470        1.9999999972989997        2.2100000061746692        29.392148715220934       -8.4737264669301340E-015  -4.7335202424392264E-009
   18.015625000000000        1.9999999971501683        4.4200000065454308        1.9999999971501625        2.2100000064217791        29.392148713757656       -5.8237453865031075E-015  -4.9431922999332301E-009
   18.046875000000000        1.9999999970263118        4.4200000066819465        1.9999999970263078        2.2100000066268981        29.392148712535459       -3.9866116441219868E-015  -5.1256867639182246E-009
   18.078125000000000        1.9999999969271205        4.4200000067884497        1.9999999969271176        2.2100000067897563        29.392148711544156       -2.7178059205723973E-015  -5.2814523865407637E-009
   18.109375000000000        1.9999999968517748        4.4200000068634591        1.9999999968517730        2.2100000069105183        29.392148710765134       -1.8449164549002957E-015  -5.4114259739890258E-009
   18.140625000000000        1.9999999967990763        4.4200000069057976        1.9999999967990749        2.2100000069899193        29.392148710175508       -1.2468073935360255E-015  -5.5168916102132926E-009
   18.171875000000000        1.9999999967675506        4.4200000069149832        1.9999999967675497        2.2100000070293477        29.392148709751432       -8.3867737624268946E-016  -5.5993560899025852E-009
   18.203125000000000        1.9999999967555444        4.4200000068914713        1.9999999967555437        2.2100000070308585        29.392148709470536       -5.6138033370737785E-016  -5.6604336773347086E-009
   18.234375000000000        1.9999999967612969        4.4200000068367107        1.9999999967612967        2.2100000069971211        29.392148709313300       -3.7381960385871415E-016  -5.7017559562666520E-009
   18.265625000000000        1.9999999967830016        4.4200000067530754        1.9999999967830013        2.2100000069313204        29.392148709263559       -2.4755025844196816E-016  -5.7248910056983959E-009
   18.296875000000000        1.9999999968188484        4.4200000066437326        1.9999999968188482        2.2100000068370385        29.392148709308643       -1.6296239130452010E-016  -5.7312889989447058E-009
   18.328125000000000        1.9999999968670508        4.4200000065123914        1.9999999968670508        2.2100000067181043        29.392148709438619       -1.0659221707328630E-016  -5.7222486748997881E-009
   18.359375000000000        1.9999999969258773        4.4200000063630611        1.9999999969258773        2.2100000065784355        29.392148709645667       -6.9234788787276371E-017  -5.6988618268860591E-009
   18.390625000000000        1.9999999969936746        4.4200000061998033        1.9999999969936746        2.2100000064218905        29.392148709923397       -4.4624387885578105E-017  -5.6620015342900842E-009
   18.421875000000000        1.9999999970688824        4.4200000060264975        1.9999999970688824        2.2100000062521330        29.392148710265939       -2.8515414873850873E-017  -5.6123097280647016E-009
   18.453125000000000        1.9999999971500466        4.4200000058466733        1.9999999971500466        2.2100000060725344        29.392148710667467       -1.8044767528143535E-017  -5.5501885309894305E-009
   18.484375000000000        1.9999999972358311        4.4200000056633488        1.9999999972358309        2.2100000058860809        29.392148711121628       -1.1291296379761376E-017  -5.4758042544733598E-009
   18.515625000000000        1.9999999973250320        4.4200000054789736        1.9999999973250320        2.2100000056953255        29.392148711621495       -6.9726968122041733E-018  -5.3890956142055302E-009
   18.546875000000000        1.9999999974165976        4.4200000052953730        1.9999999974165976        2.2100000055023457        29.392148712159660       -4.2378606690232831E-018  -5.2897846103405755E-009
   18.578125000000000        1.9999999975096194        4.4200000051137920        1.9999999975096194        2.2100000053087658        29.392148712728201       -2.5252582664681828E-018  -5.1774045051189432E-009
   18.609375000000000        1.9999999976033482        4.4200000049349040        1.9999999976033480        2.2100000051157518        29.392148713319063       -1.4668011649576892E-018  -5.0513415672526207E-009
   18.640625000000000        1.9999999976971836        4.4200000047589274        1.9999999976971836        2.2100000049240749        29.392148713924374       -8.2289486513284120E-019  -4.9108639377237751E-009
   18.671875000000000        1.9999999977906839        4.4200000045857006        1.9999999977906839        2.2100000047341442        29.392148714536901       -4.3878462833210294E-019  -4.7551786952482189E-009
   18.703125000000000        1.9999999978835399        4.4200000044147663        1.9999999978835399        2.2100000045460710        29.392148715150057       -2.1536996757378668E-019  -4.5834871453820369E-009
   18.734375000000000        1.9999999979755756        4.4200000042454652        1.9999999979755756        2.2100000043597210        29.392148715758346       -8.9802678449103862E-020  -4.3950374450929530E-009
   18.765625000000000        1.9999999980667196        4.4200000040770240        1.9999999980667198        2.2100000041747863        29.392148716357291       -2.2666621101516344E-020  -4.1891856650266845E-009
   18.796875000000000        1.9999999981569956        4.4200000039086307        1.9999999981569956        2.2100000039908347        29.392148716943652        1.0438494293217043E-020  -3.9654532990596181E-009
   18.828125000000000        1.9999999982464896        4.4200000037394931        1.9999999982464893        2.2100000038073753        29.392148717515184        2.4383263534998778E-020  -3.7235972083493607E-009
   18.859375000000000        1.9999999983353345        4.4200000035689015        1.9999999983353345        2.2100000036239056        29.392148718070739        2.8057150092365981E-020  -3.4636411516686394E-009
   18.890625000000000        1.9999999984236838        4.4200000033962450        1.9999999984236836        2.2100000034399518        29.392148718609857        2.6644101205546985E-020  -3.1859344051810012E-009
   18.921875000000000        1.9999999985116945        4.4200000032210358        1.9999999985116945        2.2100000032550953        29.392148719132710        2.3067782564858008E-020  -2.8911677496523680E-009
   18.953125000000000        1.9999999985995098        4.4200000030429720        1.9999999985995098        2.2100000030690272        29.392148719640051        1.8899321234951055E-020  -2.5804041126065158E-009
   18.984375000000000        1.9999999986872414        4.4200000028618867        1.9999999986872414        2.2100000028815412        29.392148720132809        1.4920122949498417E-020  -2.2550807887711244E-009
   19.015625000000000        1.9999999987749617        4.4200000026777895        1.9999999987749619        2.2100000026925612        29.392148720612091        1.1465472743143280E-020  -1.9169990039813456E-009
   19.046875000000000        1.9999999988626915        4.4200000024908421        1.9999999988626915        2.2100000025021465        29.392148721078911        8.6303464796280160E-021  -1.5683072618344340E-009
   19.078125000000000        1.9999999989504018        4.4200000023013644        1.9999999989504018        2.2100000023104878        29.392148721534259        6.3897248668132720E-021  -1.2114629299730950E-009
   19.109375000000000        1.9999999990380120        4.4200000021098251        1.9999999990380120        2.2100000021179089        29.392148721979019        4.6666672616566542E-021  -8.4918738707528973E-010
   19.140625000000000        1.9999999991253872        4.4200000019168169        1.9999999991253872        2.2100000019248549        29.392148722413829        3.3690643115034810E-021  -4.8441317623826308E-010
   19.171875000000000        1.9999999992123476        4.4200000017230234        1.9999999992123476        2.2100000017318666        29.392148722839043        2.4080594350246516E-021  -1.2021850182009075E-010
   19.203125000000000        1.9999999992986710        4.4200000015292167        1.9999999992986710        2.2100000015395764        29.392148723254820        1.7060827498302273E-021   2.4023738554035390E-010
   19.234375000000000        1.9999999993841084        4.4200000013362200        1.9999999993841084        2.2100000013486696        29.392148723661112        1.1992645716663391E-021   5.9380012018550588E-010
   19.265625000000000        1.9999999994683824        4.4200000011448815        1.9999999994683824        2.2100000011598779        29.392148724057588        8.3702165523579218E-022   9.3737662076875949E-010
   19.296875000000000        1.9999999995512019        4.4200000009560743        1.9999999995512019        2.2100000009739587        29.392148724443814        5.8040126911255409E-022   1.2680156924460562E-009
   19.328125000000000        1.9999999996322664        4.4200000007706635        1.9999999996322664        2.2100000007916769        29.392148724819180        4.0004254604508245E-022   1.5829666466515846E-009
   19.359375000000000        1.9999999997112778        4.4200000005894733        1.9999999997112778        2.2100000006137739        29.392148725182935        2.7418891160672465E-022   1.8797470247022829E-009
   19.390625000000000        1.9999999997879534        4.4200000004132969        1.9999999997879534        2.2100000004409592        29.392148725534426        1.8694351053536801E-022   2.1561921137447371E-009
   19.421875000000000        1.9999999998620241        4.4200000002428510        1.9999999998620241        2.2100000002738884        29.392148725872850        1.2682813901409946E-022   2.4104929163826228E-009
   19.453125000000000        1.9999999999332441        4.4200000000787885        1.9999999999332441        2.2100000001131592        29.392148726197469        8.5639646822905937E-023   2.6412323439473084E-009
   19.484375000000000        2.0000000000013927        4.4199999999216910        2.0000000000013927        2.2099999999593063        29.392148726507600        5.7568141272261039E-023   2.8473938762374473E-009
   19.515625000000000        2.0000000000662821        4.4199999997720445        2.0000000000662825        2.2099999998127795        29.392148726802635        3.8531784649693970E-023   3.0283824337118403E-009
   19.546875000000000        2.0000000001277551        4.4199999996302441        2.0000000001277551        2.2099999996739523        29.392148727081981        2.5683642034397052E-023   3.1840032832519682E-009
   19.578125000000000        2.0000000001856888        4.4199999994966079        2.0000000001856888        2.2099999995431174        29.392148727345248        1.7051273618425030E-023   3.3144593736267325E-009
   19.609375000000000        2.0000000002399942        4.4199999993713552        2.0000000002399942        2.2099999994204835        29.392148727592080        1.1276503393880117E-023   3.4203200272031609E-009
   19.640625000000000        2.0000000002906093        4.4199999992546282        2.0000000002906093        2.2099999993061905        29.392148727822210        7.4294694850988496E-024   3.5024754208023978E-009
   19.671875000000000        2.0000000003375091        4.4199999991465049        2.0000000003375091        2.2099999992003050        29.392148728035611        4.8769654863225932E-024   3.5621088301240889E-009
   19.703125000000000        2.0000000003806937        4.4199999990469694        2.0000000003806941        2.2099999991028172        29.392148728232204        3.1899814642048021E-024   3.6006411185951492E-009
   19.734375000000000        2.0000000004201923        4.4199999989559622        2.0000000004201923        2.2099999990136681        29.392148728412142        2.0792522190199573E-024   3.6196796671106313E-009
   19.765625000000000        2.0000000004560472        4.4199999988733722        2.0000000004560468        2.2099999989327541        29.392148728575592        1.3506320403808054E-024   3.6209544251875059E-009
   19.796875000000000        2.0000000004883272        4.4199999987990291        2.0000000004883272        2.2099999988599124        29.392148728722798        8.7438948205071210E-025   3.6062810515602450E-009
   19.828125000000000        2.0000000005171210        4.4199999987327123        2.0000000005171206        2.2099999987949372        29.392148728854092        5.6420266166861398E-025   3.5775056250741954E-009
   19.859375000000000        2.0000000005425340        4.4199999986741805        2.0000000005425340        2.2099999987375893        29.392148728969968        3.6286868161887141E-025   3.5364546846494704E-009
   19.890625000000000        2.0000000005646732        4.4199999986231759        2.0000000005646732        2.2099999986876235        29.392148729070861        2.3263099300841102E-025   3.4848814944865580E-009
   19.921875000000000        2.0000000005836611        4.4199999985793923        2.0000000005836611        2.2099999986447503        29.392148729157221        1.4866439246291924E-025   3.4244407309813596E-009
   19.953125000000000        2.0000000005996292        4.4199999985425089        2.0000000005996292        2.2099999986086636        29.392148729229564        9.4707285839984280E-026   3.3566598389711544E-009
   19.984375000000000        2.0000000006127165        4.4199999985122211        2.0000000006127165        2.2099999985790584        29.392148729288607        6.0146582659985699E-026   3.2829159390956875E-009
   20.015625000000000        2.0000000006230607        4.4199999984881861        2.0000000006230607        2.2099999985556105        29.392148729334838        3.8080464821881526E-026   3.2044100706229983E-009
   20.046875000000000        2.0000000006308052        4.4199999984700726        2.0000000006308052        2.2099999985379961        29.392148729368930        2.4036345322248828E-026   3.1221671914494209E-009
   20.078125000000000        2.0000000006360934        4.4199999984575458        2.0000000006360934        2.2099999985258894        29.392148729391515        1.5125838164491728E-026   3.0370350678765590E-009
   20.109375000000000        2.0000000006390684        4.4199999984502707        2.0000000006390684        2.2099999985189638        29.392148729403200        9.4899517477140118E-027   2.9496878273249649E-009
   20.140625000000000        2.0000000006398797        4.4199999984479010        2.0000000006398797        2.2099999985168828        29.392148729404688        5.9362161284271334E-027   2.8606443880363486E-009
   20.171875000000000        2.0000000006386744        4.4199999984501028        2.0000000006386744        2.2099999985193155        29.392148729396659        3.7022275473958630E-027   2.7702746763225150E-009
   20.203125000000000        2.0000000006355996        4.4199999984565270        2.0000000006355996        2.2099999985259253        29.392148729379720        2.3021296579193624E-027   2.6788256057841409E-009
   20.234375000000000        2.0000000006307959        4.4199999984668459        2.0000000006307959        2.2099999985363930        29.392148729354535        1.4272969553669292E-027   2.5864332897640452E-009
   20.265625000000000        2.0000000006243996        4.4199999984807556        2.0000000006243996        2.2099999985504155        29.392148729321729        8.8230857003722027E-028   2.4931507969228051E-009
   20.296875000000000        2.0000000006165486        4.4199999984979357        2.0000000006165486        2.2099999985676813        29.392148729281935        5.4381488058133129E-028   2.3989741304575318E-009
   20.328125000000000        2.0000000006073844        4.4199999985180636        2.0000000006073844        2.2099999985878722        29.392148729235828        3.3420126130912426E-028   2.3038730923019557E-009
   20.359375000000000        2.0000000005970406        4.4199999985408436        2.0000000005970406        2.2099999986106917        29.392148729184051        2.0478239904868782E-028   2.2077968342415488E-009
   20.390625000000000        2.0000000005856480        4.4199999985659808        2.0000000005856480        2.2099999986358490        29.392148729127232        1.2511374325107915E-028   2.1106962844186228E-009
   20.421875000000000        2.0000000005733329        4.4199999985931946        2.0000000005733325        2.2099999986630645        29.392148729065987        7.6215751255950526E-029   2.0125432431683521E-009
   20.453125000000000        2.0000000005602119        4.4199999986222149        2.0000000005602119        2.2099999986920729        29.392148729000855        4.6292477106732193E-029   1.9133359341338974E-009
   20.484375000000000        2.0000000005464034        4.4199999986527754        2.0000000005464034        2.2099999987226120        29.392148728932405        2.8034955699544630E-029   1.8131236512175519E-009
   20.515625000000000        2.0000000005320144        4.4199999986846334        2.0000000005320144        2.2099999987544403        29.392148728861123        1.6928170872815465E-029   1.7119945461274710E-009
   20.546875000000000        2.0000000005171543        4.4199999987175440        2.0000000005171543        2.2099999987873158        29.392148728787550        1.0191472877824266E-029   1.6100969446597446E-009
   20.578125000000000        2.0000000005019256        4.4199999987512877        2.0000000005019256        2.2099999988210155        29.392148728712222        6.1175251865290476E-030   1.5076271342451264E-009
   20.609375000000000        2.0000000004864176        4.4199999987856540        2.0000000004864176        2.2099999988553347        29.392148728635533        3.6611763730919891E-030   1.4048229246554911E-009
   20.640625000000000        2.0000000004707195        4.4199999988204475        2.0000000004707195        2.2099999988900780        29.392148728557942        2.1845640366257054E-030   1.3019700872973772E-009
   20.671875000000000        2.0000000004549188        4.4199999988554746        2.0000000004549188        2.2099999989250514        29.392148728479853        1.2995717437211342E-030   1.1993934734277900E-009
   20.703125000000000        2.0000000004390950        4.4199999988905470        2.0000000004390950        2.2099999989600732        29.392148728401633        7.7075804449151939E-031   1.0974445796563259E-009
   20.734375000000000        2.0000000004233178        4.4199999989255208        2.0000000004233183        2.2099999989949937        29.392148728323669        4.5573035724217966E-031   9.9649266616097520E-010
   20.765625000000000        2.0000000004076490        4.4199999989602583        2.0000000004076490        2.2099999990296766        29.392148728246248        2.6863239869879616E-031   8.9691187810103656E-010
   20.796875000000000        2.0000000003921414        4.4199999989946397        2.0000000003921414        2.2099999990640029        29.392148728169630        1.5785429135591441E-031   7.9907569450199389E-010
   20.828125000000000        2.0000000003768492        4.4199999990285495        2.0000000003768492        2.2099999990978558        29.392148728094107        9.2467146156705432E-032   7.0335604007709662E-010
   20.859375000000000        2.0000000003618204        4.4199999990618766        2.0000000003618204        2.2099999991311265        29.392148728019897        5.3992739621489640E-032   6.1011018459566912E-010
   20.890625000000000        2.0000000003470952        4.4199999990945225        2.0000000003470952        2.2099999991637205        29.392148727947138        3.1425489117624895E-032   5.1967075087588910E-010
   20.921875000000000        2.0000000003327090        4.4199999991264063        2.0000000003327094        2.2099999991955586        29.392148727876023        1.8230868151733148E-032   4.3234082980347921E-010
   20.953125000000000        2.0000000003186953        4.4199999991574641        2.0000000003186953        2.2099999992265733        29.392148727806735        1.0541170123371677E-032   3.4839087170723815E-010
   20.984375000000000        2.0000000003050826        4.4199999991876373        2.0000000003050826        2.2099999992567017        29.392148727739443        6.0743725711586079E-033   2.6805890840364555E-010
   21.015625000000000        2.0000000002918843        4.4199999992168886        2.0000000002918843        2.2099999992859112        29.392148727674194        3.4883272228996500E-033   1.9153256758386306E-010
   21.046875000000000        2.0000000002791190        4.4199999992451824        2.0000000002791190        2.2099999993141637        29.392148727611087        1.9962041993306332E-033   1.1897105522962192E-010
   21.078125000000000        2.0000000002668061        4.4199999992724726        2.0000000002668061        2.2099999993414152        29.392148727550229        1.1382291277686911E-033   5.0499604498099870E-011
   21.109375000000000        2.0000000002549503        4.4199999992987511        2.0000000002549503        2.2099999993676551        29.392148727491620        6.4662449632695832E-034  -1.3807177623448297E-011
   21.140625000000000        2.0000000002435558        4.4199999993240029        2.0000000002435558        2.2099999993928723        29.392148727435288        3.6595539639835384E-034  -7.3902661767988320E-011
   21.171875000000000        2.0000000002326264        4.4199999993482217        2.0000000002326264        2.2099999994170583        29.392148727381230        2.0630407807460679E-034  -1.2977530161606410E-010
   21.203125000000000        2.0000000002221618        4.4199999993714068        2.0000000002221618        2.2099999994402140        29.392148727329467        1.1583360767330307E-034  -1.8143975211160068E-010
   21.234375000000000        2.0000000002121596        4.4199999993935668        2.0000000002121596        2.2099999994623465        29.392148727279977        6.4765558659462797E-035  -2.2894441897847173E-010
   21.265625000000000        2.0000000002026157        4.4199999994147072        2.0000000002026157        2.2099999994834634        29.392148727232748        3.6054778544544432E-035  -2.7235591559815475E-010
   21.296875000000000        2.0000000001935208        4.4199999994348547        2.0000000001935208        2.2099999995035859        29.392148727187728        1.9980490737275890E-035  -3.1176661252629856E-010
   21.328125000000000        2.0000000001848663        4.4199999994540224        2.0000000001848663        2.2099999995227333        29.392148727144892        1.1019864810975364E-035  -3.4728175890563762E-010
   21.359375000000000        2.0000000001766369        4.4199999994722416        2.0000000001766369        2.2099999995409370        29.392148727104132        6.0472696394650669E-036  -3.7902836425018904E-010
   21.390625000000000        2.0000000001688267        4.4199999994895451        2.0000000001688267        2.2099999995582187        29.392148727065489        3.3008199860374463E-036  -4.0713432625238966E-010
   21.421875000000000        2.0000000001614215        4.4199999995059507        2.0000000001614215        2.2099999995746042        29.392148727028840        1.7914549825718910E-036  -4.3174486208386043E-010
   21.453125000000000        2.0000000001544040        4.4199999995214885        2.0000000001544040        2.2099999995901278        29.392148726994094        9.6632457732921035E-037  -4.5301273843278977E-010
   21.484375000000000        2.0000000001477556        4.4199999995362047        2.0000000001477556        2.2099999996048316        29.392148726961128        5.1778061106156897E-037  -4.7109560696867447E-010
   21.515625000000000        2.0000000001414682        4.4199999995501260        2.0000000001414682        2.2099999996187396        29.392148726929982        2.7542056714507349E-037  -4.8614934300417190E-010
   21.546875000000000        2.0000000001355236        4.4199999995632853        2.0000000001355236        2.2099999996318886        29.392148726900526        1.4532176090195508E-037  -4.9833692727929702E-010
   21.578125000000000        2.0000000001298996        4.4199999995757251        2.0000000001298996        2.2099999996443227        29.392148726872609        7.5982811859994854E-038  -5.0782533733695345E-010
   21.609375000000000        2.0000000001245821        4.4199999995874855        2.0000000001245821        2.2099999996560791        29.392148726846216        3.9318278217666824E-038  -5.1477933027399558E-010
   21.640625000000000        2.0000000001195559        4.4199999995986019        2.0000000001195559        2.2099999996671911        29.392148726821265        2.0101951547046136E-038  -5.1936277500885808E-010
   21.671875000000000        2.0000000001148077        4.4199999996091037        2.0000000001148077        2.2099999996776889        29.392148726797700        1.0131228742324470E-038  -5.2173154685419831E-010
   21.703125000000000        2.0000000001103175        4.4199999996190229        2.0000000001103175        2.2099999996876103        29.392148726775353        5.0175664322822741E-039  -5.2205306744212976E-010
   21.734375000000000        2.0000000001060751        4.4199999996283958        2.0000000001060751        2.2099999996969841        29.392148726754243        2.4307136471931544E-039  -5.2048276799609994E-010
   21.765625000000000        2.0000000001020588        4.4199999996372670        2.0000000001020588        2.2099999997058584        29.392148726734263        1.1437079904118799E-039  -5.1718140881007457E-010
   21.796875000000000        2.0000000000982507        4.4199999996456842        2.0000000000982507        2.2099999997142747        29.392148726715337        5.1660685143280809E-040  -5.1230486519671103E-010
   21.828125000000000        2.0000000000946372        4.4199999996536841        2.0000000000946367        2.2099999997222679        29.392148726697421        2.1924490730813434E-040  -5.0599746614921060E-010
   21.859375000000000        2.0000000000912048        4.4199999996612700        2.0000000000912048        2.2099999997298534        29.392148726680368        8.3429032162278805E-041  -4.9841375471260108E-010
   21.890625000000000        2.0000000000879465        4.4199999996684625        2.0000000000879465        2.2099999997370499        29.392148726664132        2.4769398719253104E-041  -4.8968162857931929E-010
   21.921875000000000        2.0000000000848508        4.4199999996752890        2.0000000000848508        2.2099999997438839        29.392148726648671        1.7082988550692020E-042  -4.7993564677994982E-010
   21.953125000000000        2.0000000000818963        4.4199999996817958        2.0000000000818963        2.2099999997504018        29.392148726633884       -5.7363617244388873E-042  -4.6931702968322497E-010
   21.984375000000000        2.0000000000790714        4.4199999996880175        2.0000000000790714        2.2099999997566342        29.392148726619745       -6.8698992925905577E-042  -4.5794834591106337E-010
   22.015625000000000        2.0000000000763718        4.4199999996939727        2.0000000000763718        2.2099999997625952        29.392148726606273       -5.8316145338309223E-042  -4.4594417047960633E-010
   22.046875000000000        2.0000000000737841        4.4199999996996713        2.0000000000737841        2.2099999997683035        29.392148726593323       -4.3344454504015027E-042  -4.3341907840499516E-010
   22.078125000000000        2.0000000000712967        4.4199999997051451        2.0000000000712967        2.2099999997737894        29.392148726580853       -2.9983925456979963E-042  -4.2048320381127269E-010
   22.109375000000000        2.0000000000689044        4.4199999997104182        2.0000000000689040        2.2099999997790696        29.392148726568884       -1.9817654454036813E-042  -4.0723380223539607E-010
   22.140625000000000        2.0000000000665983        4.4199999997154915        2.0000000000665983        2.2099999997841540        29.392148726557323       -1.2687708707174560E-042  -3.9376590876827322E-010
   22.171875000000000        2.0000000000643716        4.4199999997203996        2.0000000000643716        2.2099999997890687        29.392148726546200       -7.9321451206277099E-043  -3.8016212400293625E-010
   22.203125000000000        2.0000000000622200        4.4199999997251354        2.0000000000622200        2.2099999997938142        29.392148726535417       -4.8676192255758135E-043  -3.6650105172952863E-010
   22.234375000000000        2.0000000000601328        4.4199999997297255        2.0000000000601328        2.2099999997984154        29.392148726524940       -2.9422582105864213E-043  -3.5285907529214455E-010
   22.265625000000000        2.0000000000581073        4.4199999997341859        2.0000000000581073        2.2099999998028839        29.392148726514801       -1.7561474351182029E-043  -3.3930147580463199E-010
   22.296875000000000        2.0000000000561418        4.4199999997385175        2.0000000000561418        2.2099999998072217        29.392148726504971       -1.0369294492212724E-043  -3.2588243215059265E-010
   22.328125000000000        2.0000000000542304        4.4199999997427266        2.0000000000542304        2.2099999998114388        29.392148726495414       -6.0651922372059769E-044  -3.1265612321362823E-010
   22.359375000000000        2.0000000000523652        4.4199999997468380        2.0000000000523652        2.2099999998155551        29.392148726486084       -3.5181236811698616E-044  -2.9967095471761240E-010
   22.390625000000000        2.0000000000505445        4.4199999997508446        2.0000000000505445        2.2099999998195701        29.392148726476957       -2.0254219125052930E-044  -2.8696911513748091E-010
   22.421875000000000        2.0000000000487677        4.4199999997547552        2.0000000000487677        2.2099999998234883        29.392148726468047       -1.1581171974532126E-044  -2.7458302298555282E-010
   22.453125000000000        2.0000000000470339        4.4199999997585664        2.0000000000470344        2.2099999998273101        29.392148726459347       -6.5805547975636317E-045  -2.6253976770362897E-010
   22.484375000000000        2.0000000000453375        4.4199999997622941        2.0000000000453375        2.2099999998310484        29.392148726450809       -3.7174408370287946E-045  -2.5086999144718902E-010
   22.515625000000000        2.0000000000436744        4.4199999997659543        2.0000000000436744        2.2099999998347162        29.392148726442471       -2.0886372815269070E-045  -2.3959501049830578E-010
   22.546875000000000        2.0000000000420481        4.4199999997695416        2.0000000000420481        2.2099999998383071        29.392148726434357       -1.1675064149352235E-045  -2.2872592708722550E-010
   22.578125000000000        2.0000000000404570        4.4199999997730499        2.0000000000404570        2.2099999998418194        29.392148726426409       -6.4945912917382910E-046  -2.1827650797945353E-010
   22.609375000000000        2.0000000000388996        4.4199999997764836        2.0000000000388996        2.2099999998452575        29.392148726418640       -3.5961906779352178E-046  -2.0825385860234746E-010
   22.640625000000000        2.0000000000373741        4.4199999997798436        2.0000000000373741        2.2099999998486228        29.392148726410994       -1.9825311089938068E-046  -1.9866153166958611E-010
   22.671875000000000        2.0000000000358789        4.4199999997831281        2.0000000000358789        2.2099999998519175        29.392148726403480       -1.0883290619234166E-046  -1.8950174762721872E-010
   22.703125000000000        2.0000000000344182        4.4199999997863531        2.0000000000344182        2.2099999998551438        29.392148726396208       -5.9501808407798068E-047  -1.8076873331551724E-010
   22.734375000000000        2.0000000000329896        4.4199999997895061        2.0000000000329896        2.2099999998582991        29.392148726389077       -3.2403241242674487E-047  -1.7246604144816047E-010
   22.765625000000000        2.0000000000315952        4.4199999997925863        2.0000000000315952        2.2099999998613797        29.392148726382146       -1.7578700390346103E-047  -1.6457679663517411E-010
   22.796875000000000        2.0000000000302283        4.4199999997955963        2.0000000000302283        2.2099999998643955        29.392148726375304       -9.5010326367960845E-048  -1.5710055478734830E-010
   22.828125000000000        2.0000000000288933        4.4199999997985389        2.0000000000288933        2.2099999998673416        29.392148726368628       -5.1165965343856500E-048  -1.5002665776364665E-010
   22.859375000000000        2.0000000000275926        4.4199999998014041        2.0000000000275926        2.2099999998702122        29.392148726362120       -2.7457056619171209E-048  -1.4333823017409486E-010
   22.890625000000000        2.0000000000263234        4.4199999998042001        2.0000000000263234        2.2099999998730122        29.392148726355771       -1.4683225665200549E-048  -1.3702372569923682E-010
   22.921875000000000        2.0000000000250906        4.4199999998069268        2.0000000000250906        2.2099999998757380        29.392148726349657       -7.8255070743687311E-049  -1.3106671303830808E-010
   22.953125000000000        2.0000000000238947        4.4199999998095718        2.0000000000238947        2.2099999998783817        29.392148726343713       -4.1567398904844016E-049  -1.2545164906896389E-010
   22.984375000000000        2.0000000000227320        4.4199999998121431        2.0000000000227320        2.2099999998809521        29.392148726337943       -2.2007246731284874E-049  -1.2016476702569889E-010
   23.015625000000000        2.0000000000216009        4.4199999998146522        2.0000000000216005        2.2099999998834572        29.392148726332358       -1.1613733465881374E-049  -1.1519052378616834E-010
   23.046875000000000        2.0000000000205009        4.4199999998170760        2.0000000000205009        2.2099999998858841        29.392148726326859       -6.1092784352497924E-050  -1.1051382031723733E-010
   23.078125000000000        2.0000000000194404        4.4199999998194119        2.0000000000194404        2.2099999998882236        29.392148726321558       -3.2035877533154372E-050  -1.0610756717710501E-010
   23.109375000000000        2.0000000000184159        4.4199999998216724        2.0000000000184159        2.2099999998904862        29.392148726316442       -1.6746611689148894E-050  -1.0196199440315468E-010
   23.140625000000000        2.0000000000174309        4.4199999998238528        2.0000000000174309        2.2099999998926649        29.392148726311561       -8.7271870950398572E-051  -9.8054897534893826E-011
   23.171875000000000        2.0000000000164802        4.4199999998259480        2.0000000000164802        2.2099999998947633        29.392148726306811       -4.5340945446139877E-051  -9.4378282966545157E-011
   23.203125000000000        2.0000000000155627        4.4199999998279704        2.0000000000155627        2.2099999998967879        29.392148726302217       -2.3484775120315655E-051  -9.0914387129714669E-011
   23.234375000000000        2.0000000000146807        4.4199999998299226        2.0000000000146807        2.2099999998987387        29.392148726297847       -1.2127496270148655E-051  -8.7647222812847758E-011
   23.265625000000000        2.0000000000138343        4.4199999998318003        2.0000000000138347        2.2099999999006128        29.392148726293691       -6.2438578771458022E-052  -8.4559914625970123E-011
   23.296875000000000        2.0000000000130251        4.4199999998336033        2.0000000000130247        2.2099999999024083        29.392148726289705       -3.2050817207604551E-052  -8.1636031268317311E-011
   23.328125000000000        2.0000000000122475        4.4199999998353272        2.0000000000122475        2.2099999999041300        29.392148726285882       -1.6403463110334755E-052  -7.8867579134112020E-011
   23.359375000000000        2.0000000000115064        4.4199999998369712        2.0000000000115064        2.2099999999057705        29.392148726282215       -8.3704240013611497E-053  -7.6234574208910999E-011
   23.390625000000000        2.0000000000108042        4.4199999998385238        2.0000000000108042        2.2099999999073225        29.392148726278723       -4.2587195857308738E-053  -7.3722805637999045E-011
   23.421875000000000        2.0000000000101430        4.4199999998399875        2.0000000000101430        2.2099999999087854        29.392148726275455       -2.1603972626776120E-053  -7.1315842120611705E-011
   23.453125000000000        2.0000000000095164        4.4199999998413810        2.0000000000095164        2.2099999999101745        29.392148726272374       -1.0927318963721934E-053  -6.9009242764650480E-011
   23.484375000000000        2.0000000000089098        4.4199999998427320        2.0000000000089098        2.2099999999115205        29.392148726269415       -5.5108760743489423E-054  -6.6807448462213870E-011
   23.515625000000000        2.0000000000083169        4.4199999998440607        2.0000000000083173        2.2099999999128386        29.392148726266541       -2.7711207604010065E-054  -6.4704686053573823E-011
   23.546875000000000        2.0000000000077356        4.4199999998453610        2.0000000000077356        2.2099999999141322        29.392148726263720       -1.3893701718359040E-054  -6.2693406022162890E-011
   23.578125000000000        2.0000000000071596        4.4199999998466488        2.0000000000071601        2.2099999999154121        29.392148726260928       -6.9455605423215566E-055  -6.0771832011141669E-011
   23.609375000000000        2.0000000000065916        4.4199999998479162        2.0000000000065916        2.2099999999166737        29.392148726258153       -3.4619572913878117E-055  -5.8930194057893459E-011
   23.640625000000000        2.0000000000060441        4.4199999998491402        2.0000000000060441        2.2099999999178905        29.392148726255488       -1.7205155276361703E-055  -5.7147619969555308E-011
   23.671875000000000        2.0000000000055302        4.4199999998502992        2.0000000000055302        2.2099999999190381        29.392148726253041       -8.5253950722201616E-056  -5.5405457999313512E-011
   23.703125000000000        2.0000000000050489        4.4199999998513784        2.0000000000050489        2.2099999999201101        29.392148726250717       -4.2119683464591791E-056  -5.3695270452180921E-011
   23.734375000000000        2.0000000000046003        4.4199999998523882        2.0000000000046003        2.2099999999211097        29.392148726248564       -2.0747465868693877E-056  -5.2013948703688584E-011
   23.765625000000000        2.0000000000041811        4.4199999998533359        2.0000000000041811        2.2099999999220472        29.392148726246578       -1.0189388528294371E-056  -5.0359272307787251E-011
   23.796875000000000        2.0000000000037836        4.4199999998542223        2.0000000000037836        2.2099999999229296        29.392148726244638       -4.9891548947432374E-057  -4.8736126245785272E-011
   23.828125000000000        2.0000000000034079        4.4199999998550590        2.0000000000034079        2.2099999999237632        29.392148726242805       -2.4355287301863112E-057  -4.7140069625584147E-011
   23.859375000000000        2.0000000000030611        4.4199999998558415        2.0000000000030607        2.2099999999245381        29.392148726241139       -1.1853247881934305E-057  -4.5558667949308074E-011
   23.890625000000000        2.0000000000027454        4.4199999998565591        2.0000000000027454        2.2099999999252455        29.392148726239654       -5.7510679223927634E-058  -4.3987036235648702E-011
   23.921875000000000        2.0000000000024549        4.4199999998572190        2.0000000000024549        2.2099999999258961        29.392148726238297       -2.7817267779934464E-058  -4.2428727198284832E-011
   23.953125000000000        2.0000000000021765        4.4199999998578505        2.0000000000021769        2.2099999999265192        29.392148726236989       -1.3412867657752697E-058  -4.0897507602721817E-011
   23.984375000000000        2.0000000000019176        4.4199999998584474        2.0000000000019176        2.2099999999271045        29.392148726235803       -6.4469564993844317E-059  -3.9378278415824752E-011
   24.015625000000000        2.0000000000016809        4.4199999998589874        2.0000000000016809        2.2099999999276356        29.392148726234701       -3.0888494367681781E-059  -3.7869707369964090E-011
   24.046875000000000        2.0000000000014659        4.4199999998594830        2.0000000000014659        2.2099999999281210        29.392148726233732       -1.4751244092809400E-059  -3.6370018108300428E-011
   24.078125000000000        2.0000000000012710        4.4199999998599431        2.0000000000012710        2.2099999999285664        29.392148726232886       -7.0214904217502100E-060  -3.4880986987673168E-011
   24.109375000000000        2.0000000000010889        4.4199999998603747        2.0000000000010889        2.2099999999289834        29.392148726232111       -3.3310037890491405E-060  -3.3408387167810361E-011
   24.140625000000000        2.0000000000009255        4.4199999998607611        2.0000000000009255        2.2099999999293578        29.392148726231408       -1.5748521809337069E-060  -3.1946445488983954E-011
   24.171875000000000        2.0000000000007807        4.4199999998610959        2.0000000000007807        2.2099999999296847        29.392148726230754       -7.4198296499240063E-061  -3.0497382397243200E-011
   24.203125000000000        2.0000000000006559        4.4199999998614015        2.0000000000006559        2.2099999999299755        29.392148726230261       -3.4834106525264426E-061  -2.9056312911279747E-011
   24.234375000000000        2.0000000000005387        4.4199999998616946        2.0000000000005387        2.2099999999302518        29.392148726229831       -1.6294280148317223E-061  -2.7639668331858047E-011
   24.265625000000000        2.0000000000004285        4.4199999998619708        2.0000000000004285        2.2099999999305115        29.392148726229429       -7.5935357869878622E-062  -2.6243451856089450E-011
   24.296875000000000        2.0000000000003353        4.4199999998622115        2.0000000000003353        2.2099999999307349        29.392148726229124       -3.5252068727670598E-062  -2.4860113967406505E-011
   24.328125000000000        2.0000000000002527        4.4199999998624282        2.0000000000002527        2.2099999999309339        29.392148726228857       -1.6300618981337038E-062  -2.3492319201068312E-011
   24.359375000000000        2.0000000000001794        4.4199999998626200        2.0000000000001794        2.2099999999311111        29.392148726228626       -7.5065881091556820E-063  -2.2148061162852173E-011
   24.390625000000000        2.0000000000001208        4.4199999998627808        2.0000000000001208        2.2099999999312563        29.392148726228477       -3.4421654648296494E-063  -2.0817125800931535E-011
   24.421875000000000        2.0000000000000671        4.4199999998629460        2.0000000000000671        2.2099999999313984        29.392148726228413       -1.5714235050081663E-063  -1.9512391702392051E-011
   24.453125000000000        2.0000000000000173        4.4199999998630961        2.0000000000000173        2.2099999999315285        29.392148726228342       -7.1406348915687391E-064  -1.8235635224073121E-011
   24.484375000000000        1.9999999999999791        4.4199999998632169        1.9999999999999791        2.2099999999316315        29.392148726228321       -3.2289239093082285E-064  -1.6977974581777744E-011
   24.515625000000000        1.9999999999999494        4.4199999998633137        1.9999999999999494        2.2099999999317128        29.392148726228307       -1.4525595455676378E-064  -1.5745182935233970E-011
   24.546875000000000        1.9999999999999267        4.4199999998634034        1.9999999999999267        2.2099999999317821        29.392148726228363       -6.4986229104565054E-065  -1.4536816195231950E-011
   24.578125000000000        1.9999999999999056        4.4199999998634851        1.9999999999999059        2.2099999999318460        29.392148726228420       -2.8903412447655137E-065  -1.3359313655314509E-011
   24.609375000000000        1.9999999999998921        4.4199999998635500        1.9999999999998921        2.2099999999318936        29.392148726228505       -1.2773571827998602E-065  -1.2205791932728971E-011
   24.640625000000000        1.9999999999998899        4.4199999998635935        1.9999999999998899        2.2099999999319184        29.392148726228665       -5.6061205129285216E-066  -1.1075140804450712E-011
   24.671875000000000        1.9999999999998870        4.4199999998636432        1.9999999999998870        2.2099999999319460        29.392148726228836       -2.4417084892097011E-066  -9.9757979654668816E-012
   24.703125000000000        1.9999999999998836        4.4199999998636876        1.9999999999998836        2.2099999999319717        29.392148726228985       -1.0544484437628488E-066  -8.9084295495922561E-012
   24.734375000000000        1.9999999999998848        4.4199999998637205        1.9999999999998848        2.2099999999319868        29.392148726229141       -4.5099650209938203E-067  -7.8699269323578847E-012
   24.765625000000000        1.9999999999998908        4.4199999998637418        1.9999999999998908        2.2099999999319913        29.392148726229330       -1.9077008349812858E-067  -6.8571814892948169E-012
   24.796875000000000        1.9999999999999023        4.4199999998637525        1.9999999999999023        2.2099999999319837        29.392148726229546       -7.9653329886769991E-068  -5.8726357110572280E-012
   24.828125000000000        1.9999999999999118        4.4199999998637711        1.9999999999999118        2.2099999999319824        29.392148726229770       -3.2742725145197760E-068  -4.9198423113239187E-012
   24.859375000000000        1.9999999999999234        4.4199999998637880        1.9999999999999234        2.2099999999319784        29.392148726230015       -1.3201559303109730E-068  -3.9979131116751887E-012
   24.890625000000000        1.9999999999999387        4.4199999998638022        1.9999999999999387        2.2099999999319682        29.392148726230303       -5.1919122163021368E-069  -3.1037394876420876E-012
   24.921875000000000        1.9999999999999540        4.4199999998638164        1.9999999999999543        2.2099999999319584        29.392148726230594       -1.9742720542196310E-069  -2.2366553054098404E-012
   24.953125000000000        1.9999999999999711        4.4199999998638209        1.9999999999999711        2.2099999999319420        29.392148726230857       -7.1495331107712384E-070  -1.4139800441625994E-012
   24.984375000000000        1.9999999999999869        4.4199999998638226        1.9999999999999869        2.2099999999319251        29.392148726231103       -2.3933477867951368E-070  -6.0418337000101019E-013


==> PERTSUBweno5GF_N800_2.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
   1.5625000000000000E-002   1.9999999916200975        4.4200000000244559        1.9999999916200975        2.2100000092720200        29.392199876589167        2.3933477867951368E-070  -9.4452770049713308E-009
   4.6875000000000000E-002   1.9999999916091473        4.4200000000884367        1.9999999916091473        2.2100000093161101        29.392199876710560        7.1495331107712384E-070  -9.4451804155681884E-009
   7.8125000000000000E-002   1.9999999916655324        4.4200000000153139        1.9999999916655324        2.2100000092172429        29.392199877218466        1.9742720542196310E-069  -9.3798220301977153E-009
  0.10937500000000000        1.9999999917253379        4.4199999999467137        1.9999999917253379        2.2100000091168579        29.392199877796774        5.1919122163021368E-069  -9.3090675168383541E-009
  0.14062500000000000        1.9999999918338289        4.4199999997823181        1.9999999918338289        2.2100000089147778        29.392199878669295        1.3201559303109730E-068  -9.1891385611830856E-009
  0.17187500000000000        1.9999999919536786        4.4199999996051575        1.9999999919536788        2.2100000086937630        29.392199879652829        3.2742725145197760E-068  -9.0571994348920271E-009
  0.20312500000000000        1.9999999921063361        4.4199999993677777        1.9999999921063361        2.2100000084063871        29.392199880853759        7.9653329886769991E-068  -8.8921554564080907E-009
  0.23437500000000000        1.9999999922725338        4.4199999991130943        1.9999999922725338        2.2100000080953968        29.392199882177792        1.9077008349812858E-067  -8.7135241244595818E-009
  0.26562500000000000        1.9999999924605065        4.4199999988229477        1.9999999924605065        2.2100000077426141        29.392199883666052        4.5099650209938203E-067  -8.5133797789183063E-009
  0.29687500000000000        1.9999999926603225        4.4199999985194918        1.9999999926603225        2.2100000073700889        29.392199885270035        1.0544484437628491E-066  -8.3019811025764056E-009
  0.32812500000000000        1.9999999928740593        4.4199999981982021        1.9999999928740593        2.2100000069732650        29.392199887000402        2.4417084892097011E-066  -8.0776083599687354E-009
  0.35937500000000000        1.9999999930962225        4.4199999978713631        1.9999999930962225        2.2100000065643552        29.392199888830429        5.6061205129285216E-066  -7.8461352970293774E-009
  0.39062500000000000        1.9999999933263846        4.4199999975399820        1.9999999933263846        2.2100000061443357        29.392199890758292        1.2773571827998602E-065  -7.6083934708037759E-009
  0.42187500000000000        1.9999999935611552        4.4199999972116171        1.9999999935611552        2.2100000057207319        29.392199892767422        2.8903412447655141E-065  -7.3682036028088760E-009
  0.45312500000000000        1.9999999937992927        4.4199999968890618        1.9999999937992927        2.2100000052963118        29.392199894851842        6.4986229104565046E-065  -7.1272523438636881E-009
  0.48437500000000000        1.9999999940385031        4.4199999965774079        1.9999999940385031        2.2100000048761577        29.392199897000275        1.4525595455676378E-064  -6.8882994863628255E-009
  0.51562500000000000        1.9999999942774493        4.4199999962796124        1.9999999942774493        2.2100000044632240        29.392199899206062        3.2289239093082285E-064  -6.6531653519774636E-009
  0.54687500000000000        1.9999999945145035        4.4199999959992562        1.9999999945145035        2.2100000040611012        29.392199901461041        7.1406348915687405E-064  -6.4239706887292414E-009
  0.57812500000000000        1.9999999947485181        4.4199999957388361        1.9999999947485181        2.2100000036723051        29.392199903759337        1.5714235050081660E-063  -6.2023697289248503E-009
  0.60937500000000000        1.9999999949783451        4.4199999955008407        1.9999999949783451        2.2100000032993483        29.392199906095026        3.4421654648296494E-063  -5.9900238102983394E-009
  0.64062500000000000        1.9999999952031084        4.4199999952871227        1.9999999952031082        2.2100000029441262        29.392199908463375        7.5065881091556809E-063  -5.7883313697715266E-009
  0.67187500000000000        1.9999999954220298        4.4199999950993005        1.9999999954220298        2.2100000026083069        29.392199910860086        1.6300618981337038E-062  -5.5985920344170381E-009
  0.70312500000000000        1.9999999956345116        4.4199999949385660        1.9999999956345116        2.2100000022931474        29.392199913281601        3.5252068727670594E-062  -5.4219300160696093E-009
  0.73437500000000000        1.9999999958400736        4.4199999948058490        1.9999999958400736        2.2100000019996431        29.392199915724955        7.5935357869878613E-062  -5.2593385202470699E-009
  0.76562500000000000        1.9999999960383725        4.4199999947017412        1.9999999960383725        2.2100000017284684        29.392199918187696        1.6294280148317223E-061  -5.1116639809833941E-009
  0.79687500000000000        1.9999999962291655        4.4199999946266075        1.9999999962291655        2.2100000014800756        29.392199920667874        3.4834106525264426E-061  -4.9796342604935262E-009
  0.82812500000000000        1.9999999964123107        4.4199999945805493        1.9999999964123107        2.2100000012546701        29.392199923163837        7.4198296499240063E-061  -4.8638599814410099E-009
  0.85937500000000000        1.9999999965877531        4.4199999945634580        1.9999999965877531        2.2100000010522614        29.392199925674305        1.5748521809337072E-060  -4.7648325285365445E-009
  0.89062500000000000        1.9999999967555109        4.4199999945750506        1.9999999967555109        2.2100000008726854        29.392199928198281        3.3310037890491405E-060  -4.6829344846344156E-009
  0.92187500000000000        1.9999999969156670        4.4199999946148809        1.9999999969156670        2.2100000007156280        29.392199930735014        7.0214904217502100E-060  -4.6184454038922240E-009
  0.95312500000000000        1.9999999970683617        4.4199999946823603        1.9999999970683617        2.2100000005806399        29.392199933283973        1.4751244092809400E-059  -4.5715353724773422E-009
  0.98437500000000000        1.9999999972137799        4.4199999947767701        1.9999999972137799        2.2100000004671578        29.392199935844719        3.0888494367681781E-059  -4.5422683392359886E-009
   1.0156250000000000        1.9999999973521461        4.4199999948972986        1.9999999973521461        2.2100000003745275        29.392199938416951        6.4469564993844309E-059  -4.5305994511579684E-009
   1.0468750000000000        1.9999999974837193        4.4199999950430380        1.9999999974837193        2.2100000003020090        29.392199941000499        1.3412867657752697E-058  -4.5363666156816862E-009
   1.0781250000000000        1.9999999976087814        4.4199999952130069        1.9999999976087814        2.2100000002487996        29.392199943595166        2.7817267779934464E-058  -4.5592989383891336E-009
   1.1093750000000000        1.9999999977276344        4.4199999954061573        1.9999999977276344        2.2100000002140421        29.392199946200769        5.7510679223927634E-058  -4.5989969610360504E-009
   1.1406250000000000        1.9999999978405987        4.4199999956214020        1.9999999978405987        2.2100000001968390        29.392199948817240        1.1853247881934303E-057  -4.6549215593216786E-009
   1.1718750000000000        1.9999999979480063        4.4199999958575935        1.9999999979480061        2.2100000001962496        29.392199951444375        2.4355287301863115E-057  -4.7263934987995526E-009
   1.2031250000000000        1.9999999980501986        4.4199999961135630        1.9999999980501986        2.2100000002113114        29.392199954082074        4.9891548947432374E-057  -4.8125812224242281E-009
   1.2343750000000000        1.9999999981475218        4.4199999963881043        1.9999999981475218        2.2100000002410400        29.392199956730074        1.0189388528294371E-056  -4.9124948553469494E-009
   1.2656250000000000        1.9999999982403267        4.4199999966799988        1.9999999982403267        2.2100000002844378        29.392199959388186        2.0747465868693877E-056  -5.0249657768119960E-009
   1.2968750000000000        1.9999999983289620        4.4199999969880102        1.9999999983289620        2.2100000003405023        29.392199962056083        4.2119683464591791E-056  -5.1486526153610157E-009
   1.3281250000000000        1.9999999984137751        4.4199999973108985        1.9999999984137751        2.2100000004082268        29.392199964733368        8.5253950722201616E-056  -5.2820268159337047E-009
   1.3593750000000000        1.9999999984951093        4.4199999976474196        1.9999999984951093        2.2100000004866134        29.392199967419653        1.7205155276361703E-055  -5.4233677548864989E-009
   1.3906250000000000        1.9999999985733028        4.4199999979963307        1.9999999985733030        2.2100000005746647        29.392199970114405        3.4619572913878117E-055  -5.5707622959033642E-009
   1.4218750000000000        1.9999999986486898        4.4199999983563876        1.9999999986486898        2.2100000006713914        29.392199972817064        6.9455605423215566E-055  -5.7220943538993652E-009
   1.4531250000000000        1.9999999987215902        4.4199999987263681        1.9999999987215900        2.2100000007758265        29.392199975526914        1.3893701718359040E-054  -5.8750657672135276E-009
   1.4843750000000000        1.9999999987923189        4.4199999991050536        1.9999999987923189        2.2100000008870140        29.392199978243234        2.7711207604010065E-054  -6.0271894142260862E-009
   1.5156250000000000        1.9999999988611774        4.4199999994912433        1.9999999988611774        2.2100000010040204        29.392199980965167        5.5108760743489423E-054  -6.1758045344362245E-009
   1.5468750000000000        1.9999999989284507        4.4199999998837693        1.9999999989284509        2.2100000011259460        29.392199983691736        1.0927318963721934E-053  -6.3181000431455914E-009
   1.5781250000000000        1.9999999989944155        4.4200000002814814        1.9999999989944157        2.2100000012519110        29.392199986421932        2.1603972626776115E-053  -6.4511298525360417E-009
   1.6093750000000000        1.9999999990593265        4.4200000006832720        1.9999999990593265        2.2100000013810797        29.392199989154626        4.2587195857308729E-053  -6.5718530617431270E-009
   1.6406250000000000        1.9999999991234236        4.4200000010880576        1.9999999991234236        2.2100000015126455        29.392199991888571        8.3704240013611497E-053  -6.6771506102014655E-009
   1.6718750000000000        1.9999999991869370        4.4200000014947767        1.9999999991869370        2.2100000016458230        29.392199994622448        1.6403463110334755E-052  -6.7638659118074429E-009
   1.7031250000000000        1.9999999992500752        4.4200000019024293        1.9999999992500752        2.2100000017798811        29.392199997354922        3.2050817207604551E-052  -6.8288443788588893E-009
   1.7343750000000000        1.9999999993130231        4.4200000023100445        1.9999999993130231        2.2100000019141315        29.392200000084422        6.2438578771458030E-052  -6.8689971488566925E-009
   1.7656250000000000        1.9999999993759465        4.4200000027167015        1.9999999993759465        2.2100000020479293        29.392200002809332        1.2127496270148655E-051  -6.8813388320876356E-009
   1.7968750000000000        1.9999999994389943        4.4200000031215145        1.9999999994389945        2.2100000021806676        29.392200005527926        2.3484775120315652E-051  -6.8630330307684062E-009
   1.8281250000000000        1.9999999995022975        4.4200000035236542        1.9999999995022975        2.2100000023117881        29.392200008238461        4.5340945446139877E-051  -6.8114538454011608E-009
   1.8593750000000000        1.9999999995659601        4.4200000039223433        1.9999999995659601        2.2100000024407853        29.392200010939053        8.7271870950398572E-051  -6.7242456047722499E-009
   1.8906250000000000        1.9999999996300710        4.4200000043168455        1.9999999996300710        2.2100000025671940        29.392200013627740        1.6746611689148897E-050  -6.5993686071408320E-009
   1.9218750000000000        1.9999999996947000        4.4200000047064734        1.9999999996947000        2.2100000026905926        29.392200016302517        3.2035877533154372E-050  -6.4351464157397231E-009
   1.9531250000000000        1.9999999997598950        4.4200000050905954        1.9999999997598950        2.2100000028106135        29.392200018961308        6.1092784352497915E-050  -6.2303231462834674E-009
   1.9843750000000000        1.9999999998256741        4.4200000054686388        1.9999999998256741        2.2100000029269489        29.392200021601834        1.1613733465881374E-049  -5.9841034349972233E-009
   2.0156250000000000        1.9999999998920470        4.4200000058400821        1.9999999998920470        2.2100000030393288        29.392200024221943        2.2007246731284874E-049  -5.6961864114413174E-009
   2.0468750000000000        1.9999999999590079        4.4200000062044307        1.9999999999590079        2.2100000031475111        29.392200026819364        4.1567398904844008E-049  -5.3667843502580581E-009
   2.0781250000000000        2.0000000000265312        4.4200000065612572        2.0000000000265312        2.2100000032513112        29.392200029391823        7.8255070743687311E-049  -4.9966573101301037E-009
   2.1093750000000000        2.0000000000945763        4.4200000069101710        2.0000000000945763        2.2100000033505780        29.392200031937001        1.4683225665200549E-048  -4.5871151321819070E-009
   2.1406250000000000        2.0000000001630847        4.4200000072508256        2.0000000001630847        2.2100000034452036        29.392200034452500        2.7457056619171203E-048  -4.1400176620243201E-009
   2.1718750000000000        2.0000000002319833        4.4200000075829218        2.0000000002319833        2.2100000035351188        29.392200036935925        5.1165965343856500E-048  -3.6577652018365825E-009
   2.2031250000000000        2.0000000003012008        4.4200000079061770        2.0000000003012008        2.2100000036202609        29.392200039384967        9.5010326367960845E-048  -3.1432656477647924E-009
   2.2343750000000000        2.0000000003706431        4.4200000082203728        2.0000000003706431        2.2100000037006251        29.392200041797292        1.7578700390346103E-047  -2.5999189467995620E-009
   2.2656250000000000        2.0000000004402114        4.4200000085253190        2.0000000004402110        2.2100000037762260        29.392200044170576        3.2403241242674492E-047  -2.0315633619816253E-009
   2.2968750000000000        2.0000000005097927        4.4200000088208515        2.0000000005097927        2.2100000038471044        29.392200046502460        5.9501808407798068E-047  -1.4424288430348042E-009
   2.3281250000000000        2.0000000005792726        4.4200000091068397        2.0000000005792726        2.2100000039133230        29.392200048790649        1.0883290619234166E-046  -8.3705797848665497E-010
   2.3593750000000000        2.0000000006485372        4.4200000093831697        2.0000000006485372        2.2100000039749506        29.392200051032980        1.9825311089938064E-046  -2.2025181678486661E-010
   2.3906250000000000        2.0000000007174643        4.4200000096497689        2.0000000007174643        2.2100000040320857        29.392200053227331        3.5961906779352178E-046   4.0300118797631512E-010
   2.4218750000000000        2.0000000007859313        4.4200000099065777        2.0000000007859313        2.2100000040848342        29.392200055371621        6.4945912917382910E-046   1.0276166584333168E-009
   2.4531250000000000        2.0000000008538090        4.4200000101535561        2.0000000008538090        2.2100000041333190        29.392200057463782        1.1675064149352235E-045   1.6484786868886658E-009
   2.4843750000000000        2.0000000009209735        4.4200000103906776        2.0000000009209735        2.2100000041776622        29.392200059501846        2.0886372815269070E-045   2.2605364247141324E-009
   2.5156250000000000        2.0000000009872969        4.4200000106179438        2.0000000009872969        2.2100000042180081        29.392200061483969        3.7174408370287952E-045   2.8588758027581207E-009
   2.5468750000000000        2.0000000010526646        4.4200000108353645        2.0000000010526646        2.2100000042544874        29.392200063408485        6.5805547975636317E-045   3.4388079050984288E-009
   2.5781250000000000        2.0000000011169554        4.4200000110429558        2.0000000011169554        2.2100000042872421        29.392200065273677        1.1581171974532129E-044   3.9959224817920358E-009
   2.6093750000000000        2.0000000011800538        4.4200000112407585        2.0000000011800538        2.2100000043164183        29.392200067078015        2.0254219125052932E-044   4.5261627779069613E-009
   2.6406250000000000        2.0000000012418448        4.4200000114288098        2.0000000012418448        2.2100000043421661        29.392200068820014        3.5181236811698621E-044   5.0258759376475837E-009
   2.6718750000000000        2.0000000013022285        4.4200000116071569        2.0000000013022285        2.2100000043646153        29.392200070498355        6.0651922372059779E-044   5.4918702918627105E-009
   2.7031250000000000        2.0000000013611072        4.4200000117758558        2.0000000013611072        2.2100000043839039        29.392200072111869        1.0369294492212724E-043   5.9214462222456632E-009
   2.7343750000000000        2.0000000014183903        4.4200000119349685        2.0000000014183903        2.2100000044001624        29.392200073659488        1.7561474351182031E-043   6.3124188098839795E-009
   2.7656250000000000        2.0000000014739849        4.4200000120845697        2.0000000014739849        2.2100000044135304        29.392200075140185        2.9422582105864213E-043   6.6631320461141286E-009
   2.7968750000000000        2.0000000015278094        4.4200000122247403        2.0000000015278090        2.2100000044241406        29.392200076553102        4.8676192255758135E-043   6.9724699347517571E-009
   2.8281250000000000        2.0000000015797874        4.4200000123555672        2.0000000015797874        2.2100000044321186        29.392200077897517        7.9321451206277099E-043   7.2398451678168385E-009
   2.8593750000000000        2.0000000016298531        4.4200000124771277        2.0000000016298531        2.2100000044375756        29.392200079172781        1.2687708707174562E-042   7.4651891335264509E-009
   2.8906250000000000        2.0000000016779524        4.4200000125895045        2.0000000016779524        2.2100000044406145        29.392200080378458        1.9817654454036809E-042   7.6489270472990256E-009
   2.9218750000000000        2.0000000017240307        4.4200000126927943        2.0000000017240307        2.2100000044413428        29.392200081514190        2.9983925456979969E-042   7.7919319885211280E-009
   2.9531250000000000        2.0000000017680364        4.4200000127870878        2.0000000017680364        2.2100000044398631        29.392200082579606        4.3344454504015027E-042   7.8954911497675084E-009
   2.9843750000000000        2.0000000018099291        4.4200000128724994        2.0000000018099291        2.2100000044362775        29.392200083574622        5.8316145338309223E-042   7.9612587633448584E-009
   3.0156250000000000        2.0000000018496751        4.4200000129491288        2.0000000018496751        2.2100000044306731        29.392200084499173        6.8698992925905577E-042   7.9912148009952944E-009
   3.0468750000000000        2.0000000018872477        4.4200000130170976        2.0000000018872477        2.2100000044231396        29.392200085353409        5.7363617244388873E-042   7.9876079084328921E-009
   3.0781250000000000        2.0000000019226301        4.4200000130765016        2.0000000019226301        2.2100000044137440        29.392200086137514       -1.7082988550692020E-042   7.9529050012183689E-009
   3.1093750000000000        2.0000000019558053        4.4200000131274546        2.0000000019558053        2.2100000044025618        29.392200086851727       -2.4769398719253104E-041   7.8897233191099758E-009
   3.1406250000000000        2.0000000019867636        4.4200000131700907        2.0000000019867636        2.2100000043896713        29.392200087496501       -8.3429032162278815E-041   7.8007913462130318E-009
   3.1718750000000000        2.0000000020154989        4.4200000132045281        2.0000000020154989        2.2100000043751371        29.392200088072265       -2.1924490730813434E-040   7.6888944100517165E-009
   3.2031250000000000        2.0000000020420137        4.4200000132308856        2.0000000020420141        2.2100000043590167        29.392200088579596       -5.1660685143280809E-040   7.5568327151387393E-009
   3.2343750000000000        2.0000000020663244        4.4200000132492923        2.0000000020663244        2.2100000043413570        29.392200089019290       -1.1437079904118798E-039   7.4073875921953913E-009
   3.2656250000000000        2.0000000020884410        4.4200000132598838        2.0000000020884410        2.2100000043222141        29.392200089392098       -2.4307136471931541E-039   7.2432597697513756E-009
   3.2968750000000000        2.0000000021083770        4.4200000132627952        2.0000000021083775        2.2100000043016399        29.392200089698829       -5.0175664322822741E-039   7.0670505003533890E-009
   3.3281250000000000        2.0000000021261557        4.4200000132581669        2.0000000021261557        2.2100000042796810        29.392200089940420       -1.0131228742324470E-038   6.8812386899708144E-009
   3.3593750000000000        2.0000000021418018        4.4200000132461552        2.0000000021418018        2.2100000042563859        29.392200090117949       -2.0101951547046136E-038   6.6881502558402417E-009
   3.3906250000000000        2.0000000021553430        4.4200000132269066        2.0000000021553430        2.2100000042317989        29.392200090232464       -3.9318278217666824E-038   6.4899490226366652E-009
   3.4218750000000000        2.0000000021668223        4.4200000132005712        2.0000000021668223        2.2100000042059467        29.392200090285268       -7.5982811859994854E-038   6.2886298390907314E-009
   3.4531250000000000        2.0000000021762712        4.4200000131672912        2.0000000021762712        2.2100000041788657        29.392200090277445       -1.4532176090195508E-037   6.0859921546807527E-009
   3.4843750000000000        2.0000000021837323        4.4200000131272317        2.0000000021837323        2.2100000041505909        29.392200090210352       -2.7542056714507354E-037   5.8836517879967687E-009
   3.5156250000000000        2.0000000021892497        4.4200000130805517        2.0000000021892497        2.2100000041211545        29.392200090085353       -5.1778061106156897E-037   5.6830395944729162E-009
   3.5468750000000000        2.0000000021928686        4.4200000130274217        2.0000000021928686        2.2100000040905905        29.392200089903866       -9.6632457732921035E-037   5.4854047970565034E-009
   3.5781250000000000        2.0000000021946400        4.4200000129679982        2.0000000021946400        2.2100000040589212        29.392200089667320       -1.7914549825718910E-036   5.2918212034569478E-009
   3.6093750000000000        2.0000000021946143        4.4200000129024426        2.0000000021946143        2.2100000040261722        29.392200089377187       -3.3008199860374456E-036   5.1031976422422076E-009
   3.6406250000000000        2.0000000021928432        4.4200000128309371        2.0000000021928432        2.2100000039923762        29.392200089035033       -6.0472696394650669E-036   4.9202866225783737E-009
   3.6718750000000000        2.0000000021893860        4.4200000127536532        2.0000000021893860        2.2100000039575547        29.392200088642475       -1.1019864810975365E-035   4.7436989891735948E-009
   3.7031250000000000        2.0000000021842954        4.4200000126707755        2.0000000021842954        2.2100000039217407        29.392200088201122       -1.9980490737275892E-035   4.5739065868133366E-009
   3.7343750000000000        2.0000000021776252        4.4200000125824861        2.0000000021776252        2.2100000038849665        29.392200087712567       -3.6054778544544438E-035   4.4112620223302201E-009
   3.7656250000000000        2.0000000021694322        4.4200000124889725        2.0000000021694322        2.2100000038472634        29.392200087178470       -6.4765558659462808E-035   4.2560106550126875E-009
   3.7968750000000000        2.0000000021597844        4.4200000123904086        2.0000000021597844        2.2100000038086423        29.392200086600607       -1.1583360767330309E-034   4.1083123569762847E-009
   3.8281250000000000        2.0000000021487394        4.4200000122869749        2.0000000021487394        2.2100000037691299        29.392200085980633       -2.0630407807460679E-034   3.9682324093348598E-009
   3.8593750000000000        2.0000000021363524        4.4200000121788703        2.0000000021363524        2.2100000037287653        29.392200085320230       -3.6595539639835384E-034   3.8357599319027713E-009
   3.8906250000000000        2.0000000021226856        4.4200000120662821        2.0000000021226856        2.2100000036875729        29.392200084621138       -6.4662449632695832E-034   3.7108254247186778E-009
   3.9218750000000000        2.0000000021078059        4.4200000119494023        2.0000000021078059        2.2100000036455749        29.392200083885207       -1.1382291277686911E-033   3.5933105380081543E-009
   3.9531250000000000        2.0000000020917752        4.4200000118284040        2.0000000020917752        2.2100000036027900        29.392200083114105       -1.9962041993306328E-033   3.4830460737822477E-009
   3.9843750000000000        2.0000000020746511        4.4200000117034772        2.0000000020746511        2.2100000035592484        29.392200082309515       -3.4883272228996500E-033   3.3798148724173416E-009
   4.0156250000000000        2.0000000020564936        4.4200000115748281        2.0000000020564936        2.2100000035149883        29.392200081473248       -6.0743725711586079E-033   3.2833755714278823E-009
   4.0468750000000000        2.0000000020373645        4.4200000114426352        2.0000000020373645        2.2100000034700296        29.392200080606997       -1.0541170123371676E-032   3.1934594968419105E-009
   4.0781250000000000        2.0000000020173210        4.4200000113070885        2.0000000020173210        2.2100000034244043        29.392200079712442       -1.8230868151733148E-032   3.1097735497809254E-009
   4.1093750000000000        2.0000000019964235        4.4200000111683861        2.0000000019964235        2.2100000033781448        29.392200078791348       -3.1425489117624890E-032   3.0320093102886858E-009
   4.1406250000000000        2.0000000019747297        4.4200000110267119        2.0000000019747297        2.2100000033312792        29.392200077845384       -5.3992739621489640E-032   2.9598463680002851E-009
   4.1718750000000000        2.0000000019522988        4.4200000108822559        2.0000000019522988        2.2100000032838372        29.392200076876257       -9.2467146156705432E-032   2.8929496576068914E-009
   4.2031250000000000        2.0000000019291848        4.4200000107352064        2.0000000019291848        2.2100000032358533        29.392200075885601       -1.5785429135591441E-031   2.8309796729075742E-009
   4.2343750000000000        2.0000000019054411        4.4200000105857571        2.0000000019054411        2.2100000031873654        29.392200074875056       -2.6863239869879611E-031   2.7735871377387866E-009
   4.2656250000000000        2.0000000018811241        4.4200000104340891        2.0000000018811241        2.2100000031384019        29.392200073846254       -4.5573035724217957E-031   2.7204289931859194E-009
   4.2968750000000000        2.0000000018562836        4.4200000102803854        2.0000000018562836        2.2100000030889984        29.392200072800740       -7.7075804449151931E-031   2.6711508560595121E-009
   4.3281250000000000        2.0000000018309678        4.4200000101248342        2.0000000018309678        2.2100000030391969        29.392200071740039       -1.2995717437211342E-030   2.6254058926866719E-009
   4.3593750000000000        2.0000000018052284        4.4200000099676151        2.0000000018052284        2.2100000029890299        29.392200070665744       -2.1845640366257050E-030   2.5828537086880488E-009
   4.3906250000000000        2.0000000017791102        4.4200000098089030        2.0000000017791106        2.2100000029385343        29.392200069579271       -3.6611763730919884E-030   2.5431523553720581E-009
   4.4218750000000000        2.0000000017526691        4.4200000096488647        2.0000000017526691        2.2100000028877327        29.392200068482147       -6.1175251865290476E-030   2.5059778696601143E-009
   4.4531250000000000        2.0000000017259452        4.4200000094876835        2.0000000017259452        2.2100000028366718        29.392200067375825       -1.0191472877824266E-029   2.4710031798491627E-009
   4.4843750000000000        2.0000000016989792        4.4200000093255412        2.0000000016989787        2.2100000027853985        29.392200066261672       -1.6928170872815463E-029   2.4379134266894198E-009
   4.5156250000000000        2.0000000016718125        4.4200000091626075        2.0000000016718125        2.2100000027339508        29.392200065141079       -2.8034955699544641E-029   2.4064030768045086E-009
   4.5468750000000000        2.0000000016444863        4.4200000089990317        2.0000000016444863        2.2100000026823579        29.392200064015281       -4.6292477106732204E-029   2.3761841383418414E-009
   4.5781250000000000        2.0000000016170394        4.4200000088349771        2.0000000016170394        2.2100000026306597        29.392200062885593       -7.6215751255950548E-029   2.3469812759913111E-009
   4.6093750000000000        2.0000000015895112        4.4200000086705984        2.0000000015895112        2.2100000025788891        29.392200061753282       -1.2511374325107917E-028   2.3185344755205506E-009
   4.6406250000000000        2.0000000015619381        4.4200000085060598        2.0000000015619381        2.2100000025270878        29.392200060619597       -2.0478239904868787E-028   2.2905988217303275E-009
   4.6718750000000000        2.0000000015343531        4.4200000083415079        2.0000000015343531        2.2100000024752933        29.392200059485674       -3.3420126130912440E-028   2.2629418339192853E-009
   4.7031250000000000        2.0000000015067898        4.4200000081770838        2.0000000015067898        2.2100000024235387        29.392200058352643       -5.4381488058133147E-028   2.2353530138019551E-009
   4.7343750000000000        2.0000000014792816        4.4200000080129174        2.0000000014792816        2.2100000023718520        29.392200057221558       -8.8230857003722027E-028   2.2076436234641506E-009
   4.7656250000000000        2.0000000014518569        4.4200000078491550        2.0000000014518569        2.2100000023202750        29.392200056093486       -1.4272969553669328E-027   2.1796360272219317E-009
   4.7968750000000000        2.0000000014245423        4.4200000076859478        2.0000000014245423        2.2100000022688544        29.392200054969496       -2.3021296579193628E-027   2.1511714631827772E-009
   4.8281250000000000        2.0000000013973636        4.4200000075234165        2.0000000013973636        2.2100000022176212        29.392200053850495       -3.7022275473958644E-027   2.1221133739146580E-009
   4.8593750000000000        2.0000000013703421        4.4200000073617023        2.0000000013703421        2.2100000021666228        29.392200052737429       -5.9362161284271363E-027   2.0923420773755197E-009
   4.8906250000000000        2.0000000013435026        4.4200000072009153        2.0000000013435026        2.2100000021158865        29.392200051631139       -9.4899517477140147E-027   2.0617614282514296E-009
   4.9218750000000000        2.0000000013168711        4.4200000070411818        2.0000000013168711        2.2100000020654478        29.392200050532573       -1.5125838164491734E-026   2.0302970415997379E-009
   4.9531250000000000        2.0000000012904766        4.4200000068825807        2.0000000012904766        2.2100000020153132        29.392200049442501       -2.4036345322248799E-026   1.9978989573843364E-009
   4.9843750000000000        2.0000000012643562        4.4200000067251839        2.0000000012643562        2.2100000019654780        29.392200048361794       -3.8080464821881537E-026   1.9645445270555228E-009
   5.0156250000000000        2.0000000012385062        4.4200000065691443        2.0000000012385062        2.2100000019160220        29.392200047291070       -6.0146582659985917E-026   1.9301888976031023E-009
   5.0468750000000000        2.0000000012128689        4.4200000064147211        2.0000000012128689        2.2100000018671397        29.392200046230627       -9.4707285839984303E-026   1.8947481361664131E-009
   5.0781250000000000        2.0000000011874035        4.4200000062621463        2.0000000011874035        2.2100000018189916        29.392200045180893       -1.4866439246291924E-025   1.8581727267985571E-009
   5.1093750000000000        2.0000000011623014        4.4200000061111293        2.0000000011623014        2.2100000017712214        29.392200044143394       -2.3263099300841075E-025   1.8206616214655469E-009
   5.1406250000000000        2.0000000011380266        4.4200000059607332        2.0000000011380266        2.2100000017228467        29.392200043120841       -3.6286868161887081E-025   1.7826997655845389E-009
   5.1718750000000000        2.0000000011147376        4.4200000058107243        2.0000000011147376        2.2100000016735759        29.392200042114517       -5.6420266166861609E-025   1.7444796718280031E-009
   5.2031250000000000        2.0000000010912116        4.4200000056639146        2.0000000010912116        2.2100000016261685        29.392200041118855       -8.7438948205071228E-025   1.7048238376560221E-009
   5.2343750000000000        2.0000000010649792        4.4200000055258890        2.0000000010649788        2.2100000015861423        29.392200040122113       -1.3506320403808038E-024   1.6613204145699001E-009
   5.2656250000000000        2.0000000010360068        4.4200000053968207        2.0000000010360068        2.2100000015536221        29.392200039124578       -2.0792522190199632E-024   1.6140002667697217E-009
   5.2968750000000000        2.0000000010121437        4.4200000052593618        2.0000000010121441        2.2100000015112609        29.392200038165278       -3.1899814642048065E-024   1.5707861678038171E-009
   5.3281250000000000        2.0000000010064363        4.4200000050846189        2.0000000010064363        2.2100000014301964        29.392200037308779       -4.8769654863225939E-024   1.5448045065369342E-009
   5.3593750000000000        2.0000000010159869        4.4200000048791015        2.0000000010159869        2.2100000013168852        29.392200036541180       -7.4294694850988525E-024   1.5332386471555992E-009
   5.3906250000000000        2.0000000009955690        4.4200000047432724        2.0000000009955690        2.2100000012715322        29.392200035639846       -1.1276503393880079E-023   1.4909513623706516E-009
   5.4218750000000000        2.0000000008779759        4.4200000048263854        2.0000000008779759        2.2100000014430288        29.392200034273895       -1.7051273618425077E-023   1.3508256735406121E-009
   5.4531250000000000        2.0000000006864176        4.4200000050769717        2.0000000006864176        2.2100000017799939        29.392200032557938       -2.5683642034397081E-023   1.1361649399077578E-009
   5.4843750000000000        2.0000000006622396        4.4200000049593120        2.0000000006622396        2.2100000017478809        29.392200031681501       -3.8531784649693982E-023   1.0884062540128525E-009
   5.5156250000000000        2.0000000011523440        4.4200000037033789        2.0000000011523440        2.2100000005783489        29.392200033354371       -5.7568141272261109E-023   1.5545433829089461E-009
   5.5468750000000000        2.0000000020509927        4.4200000015439249        2.0000000020509927        2.2099999985056149        29.392200037055574       -8.5639646822905761E-023   2.4289286137957333E-009
   5.5781250000000000        2.0000000021669417        4.4200000011254232        2.0000000021669417        2.2099999981682399        29.392200036914868       -1.2682813901409965E-022   2.5204092146680068E-009
   5.6093750000000000        1.9999999997004700        4.4200000064430984        1.9999999997004700        2.2100000035525293        29.392200024063456       -1.8694351053536804E-022   2.9349633834385713E-011
   5.6406250000000000        1.9999999948208482        4.4200000171212119        1.9999999948208482        2.2100000142835685        29.392199999335581       -2.7418891160672408E-022  -4.8748962644395988E-009
   5.6718750000000000        1.9999999928655525        4.4200000213111208        1.9999999928655530        2.2100000185391235        29.392199989034115       -4.0004254604508297E-022  -6.8547720832867753E-009
   5.7031250000000000        2.0000000030408067        4.4199999985759595        2.0000000030408067        2.2099999959278875        29.392200038526923       -5.8040126911255485E-022   3.2960236762136219E-009
   5.7343750000000000        2.0000000276481220        4.4199999438066246        2.0000000276481220        2.2099999413521378        29.392200159155834       -8.3702165523579331E-022   2.7879074826486772E-008
   5.7656250000000000        2.0000000462228571        4.4199999024325543        2.0000000462228567        2.2099999001400232        29.392200250072214       -1.1992645716663421E-021   4.6429808664427696E-008
   5.7968750000000000        2.0000000146013184        4.4199999724926631        2.0000000146013175        2.2099999701118773        29.392200093639552       -1.7060827498302212E-021   1.4784594881689372E-008
   5.8281250000000000        1.9999999032626496        4.4200002195202401        1.9999999032626490        2.2100002166549029        29.392199544380748       -2.4080594350246580E-021  -9.6577363883909584E-008
   5.8593750000000000        1.9999997700287400        4.4200005151564916        1.9999997700287415        2.2100005116965411        29.392198887239093       -3.3690643115034847E-021  -2.2983412439891993E-007
   5.8906250000000000        1.9999998016400173        4.4200004448568162        1.9999998016400207        2.2100004416162258        29.392199042461478       -4.6666672616566436E-021  -1.9824520891553732E-007
   5.9218750000000000        2.0000002190799675        4.4199995180601102        2.0000002190799702        2.2099995169467328        29.392201099043707       -6.3897248668132795E-021   2.1917291426198915E-007
   5.9531250000000000        2.0000010046291892        4.4199977741006622        2.0000010046291856        2.2099977769362034        29.392204969674488       -8.6303464796279844E-021   1.0047008833780069E-006
   5.9843750000000000        2.0000016036508432        4.4199964442175697        2.0000016036508304        2.2099964500774725        29.392207921132652       -1.1465472743143294E-020   1.6037018946146731E-006
   6.0156250000000000        2.0000009686951410        4.4199978536370157        2.0000009686951263        2.2099978564114524        29.392204791562392       -1.4920122949498471E-020   9.6872619304022578E-007
   6.0468750000000000        1.9999983102794427        4.4200037549294020        1.9999983102794352        2.2100037446091094        29.392191690532336       -1.8899321234951013E-020  -1.6897088350731337E-006
   6.0781250000000000        1.9999945180588921        4.4200121728911803        1.9999945180588845        2.2100121440238163        29.392173001341405       -2.3067782564858032E-020  -5.4819480237444651E-006
   6.1093750000000000        1.9999935442624941        4.4200143338595721        1.9999935442625338        2.2100143005657604        29.392168199238693       -2.6644101205546952E-020  -6.4557623464800429E-006
   6.1406250000000000        2.0000025988262835        4.4199942346016048        2.0000025988263448        2.2099942456051838        29.392212823653981       -2.8057150092365945E-020   2.5987842438013331E-006
   6.1718750000000000        2.0000303120720928        4.4199327145964293        2.0000303120721168        2.2099328634759705        29.392349410791066       -2.4383263534998853E-020   3.0312013592936893E-005
   6.2031250000000000        2.0000831202428588        4.4198154736761097        2.0000831202428468        2.2098158966211066        29.392609684816062       -1.0438494293216984E-020   8.3120168646644288E-005
   6.2343750000000000        2.0001615875083374        4.4196412536781251        2.0001615875082832        2.2096421015583654        29.392996519119677        2.2666621101516407E-020   1.6158741916472152E-004
   6.2656250000000000        2.0002590831533178        4.4194247630459973        2.0002590831532729        2.2094261689736654        29.393477313384597        8.9802678449104247E-020   2.5908304993826903E-004
   6.2968750000000000        2.0003638992780091        4.4191919752370374        2.0003638992779718        2.2091940255631743        29.393994331796989        2.1536996757378656E-019   3.6389916117629539E-004
   6.3281250000000000        2.0004635819318510        4.4189705464733251        2.0004635819318501        2.2089732531925890        29.394486140679170        4.3878462833210428E-019   4.6358180231420576E-004
   6.3593750000000000        2.0005491443435108        4.4187804580866805        2.0005491443435433        2.2087837584898065        29.394908403463688        8.2289486513284033E-019   5.4914420201424008E-004
   6.3906250000000000        2.0006170866313813        4.4186295008274543        2.0006170866314132        2.2086332913747690        29.395243798355484        1.4668011649576846E-018   6.1708647865810207E-004
   6.4218750000000000        2.0006684278560707        4.4185154187900659        2.0006684278560867        2.2085195913872266        29.395497289858021        2.5252582664681920E-018   6.6842769284303216E-004
   6.4531250000000000        2.0007059018528168        4.4184321446199979        2.0007059018528119        2.2084366025652011        29.395682337941999        4.2378606690232808E-018   7.0590167979656115E-004
   6.4843750000000000        2.0007315017401321        4.4183752543193062        2.0007315017401219        2.2083799102860566        29.395808763555287        6.9726968122041841E-018   7.3150155801160466E-004
   6.5156250000000000        2.0007457299178975        4.4183436342787257        2.0007457299178908        2.2083484014033461        29.395879033899973        1.1291296379761390E-017   7.4572972735120757E-004
   6.5468750000000000        2.0007482718029252        4.4183379851914717        2.0007482718029279        2.2083427722818829        29.395891587895740        1.8044767528143520E-017   7.4827160460921860E-004
   6.5781250000000000        2.0007388819501393        4.4183588528202815        2.0007388819501464        2.2083635664208363        29.395845212035805        2.8515414873850977E-017   7.3888174469249890E-004
   6.6093750000000000        2.0007175716254464        4.4184062110107396        2.0007175716254513        2.2084107590563455        29.395739966914711        4.4624387885577951E-017   7.1757141349060305E-004
   6.6406250000000000        2.0006841254149061        4.4184805358977206        2.0006841254149004        2.2084848276493640        29.395574800023674        6.9234788787276309E-017   6.8412519704397212E-004
   6.6718750000000000        2.0006376354637658        4.4185838406506219        2.0006376354637481        2.2085877833775820        29.395345246827898        1.0659221707328654E-016   6.3763524057414145E-004
   6.7031250000000000        2.0005767192961952        4.4187191908956747        2.0005767192961788        2.2087226889505431        29.395044510032637        1.6296239130451998E-016   5.7671906822820418E-004
   6.7343750000000000        2.0005006042747708        4.4188882941383643        2.0005006042747584        2.2088912568663757        29.394668814294338        2.4755025844196910E-016   5.0060404256058177E-004
   6.7656250000000000        2.0004107048157733        4.4190879956707185        2.0004107048157729        2.2090903558115369        29.394225182700193        3.7381960385871465E-016   4.1070457982694819E-004
   6.7968750000000000        2.0003119210290059        4.4193073996257448        2.0003119210290259        2.2093091348234561        29.393737835511242        5.6138033370737588E-016   3.1192078980701865E-004
   6.8281250000000000        2.0002128050225694        4.4195275104683871        2.0002128050226160        2.2095286558363312        29.393248998707374        8.3867737624269242E-016   2.1280478057894570E-004
   6.8593750000000000        2.0001240639258873        4.4197245600686168        2.0001240639259423        2.2097252064421289        29.392811479739141        1.2468073935360249E-015   1.2406368154271874E-004
   6.8906250000000000        2.0000555153717783        4.4198767572263167        2.0000555153717845        2.2098770375404850        29.392473607220552        1.8449164549002965E-015   5.5515125488181383E-005
   6.9218750000000000        2.0000124980848359        4.4199722553628211        2.0000124980848053        2.2099723174707031        29.392261592533959        2.7178059205723973E-015   1.2497836987090949E-005
   6.9531250000000000        1.9999936344356712        4.4200141307459271        1.9999936344356286        2.2100140993665276        29.392168630613142        3.9866116441219884E-015  -6.3658133744315393E-006
   6.9843750000000000        1.9999916443238552        4.4200185514907382        1.9999916443238108        2.2100185088449469        29.392158836685805        5.8237453865031114E-015  -8.3559260501964161E-006
   7.0156250000000000        1.9999969528525887        4.4200067673306629        1.9999969528525898        2.2100067507734908        29.392184997115269        8.4737264669301371E-015  -3.0473978589462547E-006
   7.0468750000000000        2.0000019098279358        4.4199957625790320        2.0000019098279762        2.2099957709336699        29.392209421340787        1.2282125061151537E-014   1.9095772416655166E-006
   7.0781250000000000        2.0000032531795560        4.4199927803066652        2.0000032531796044        2.2099927954015639        29.392216040654112        1.7735637427699335E-014   3.2529288893634600E-006
   7.1093750000000000        2.0000017364513698        4.4199961472180309        2.0000017364514147        2.2099961548335578        29.392208565874672        2.5517384878958198E-014   1.7362009829824387E-006
   7.1406250000000000        1.9999997516602004        4.4200005532582729        1.9999997516602328        2.2100005510446796        29.392198784902298        3.6582960241063085E-014  -2.4858967617724659E-007
   7.1718750000000000        1.9999989475007343        4.4200023384009075        1.9999989475007736        2.2100023322133944        29.392194822015352        5.2264651920502509E-014  -1.0527484175515411E-006
   7.2031250000000000        1.9999993586588207        4.4200014256650197        1.9999993586588865        2.2100014215149928        29.392196848142639        7.4413804154932930E-014  -6.4158940915604035E-007
   7.2343750000000000        2.0000000757169092        4.4199998338581112        2.0000000757170140        2.2099998332618798        29.392200381715078        1.0559461282411638E-013   7.5469783311632455E-008
   7.2656250000000000        2.0000003639246322        4.4199991940563281        2.0000003639247863        2.2099991948915778        29.392201801946534        1.4934705337394116E-013   3.6367878131216003E-007
   7.2968750000000000        2.0000001810075583        4.4199996001056867        2.0000001810077737        2.2099996000395157        29.392200900505181        2.1054240251753636E-013   1.8076313690329471E-007
   7.3281250000000000        1.9999999072922983        4.4200002077192160        1.9999999072925938        2.2100002063016286        29.392199551622667        2.9586234423867285E-013  -9.2950541707992329E-008
   7.3593750000000000        1.9999998285292531        4.4200003825598975        1.9999998285296641        2.2100003807551629        29.392199163461626        4.1444244357454269E-013  -1.7171185762165919E-007
   7.3906250000000000        1.9999999219609796        4.4200001751474254        1.9999999219615567        2.2100001738068404        29.392199623875722        5.7873345787283968E-013  -7.8278252990671149E-008
   7.4218750000000000        2.0000000144513836        4.4199999698257697        2.0000000144521897        2.2099999689441048        29.392200079657670        8.0565032160075670E-013   1.4214191157435607E-008
   7.4531250000000000        2.0000000131630578        4.4199999726838959        2.0000000131641769        2.2099999717967664        29.392200073306920        1.1180996659212084E-012   1.2928083936714074E-008
   7.4843750000000000        1.9999999594494295        4.4200000919213656        1.9999999594509770        2.2100000907690625        29.392199808611462        1.5470036278867352E-012  -4.0783118215870218E-008
   7.5156250000000000        1.9999999275535170        4.4200001627263870        1.9999999275556508        2.2100001614165641        29.392199651438677        2.1339719523380579E-012  -7.2676356044354407E-008
   7.5468750000000000        1.9999999345958268        4.4200001470929724        1.9999999345987611        2.2100001458181029        29.392199686157621        2.9348178058466452E-012  -6.5631059253945523E-008
   7.5781250000000000        1.9999999486978859        4.4200001157876230        1.9999999487019102        2.2100001145826500        29.392199755672273        4.0241675033103328E-012  -5.1525606892255382E-008
   7.6093750000000000        1.9999999447616641        4.4200001245251546        1.9999999447671657        2.2100001233009405        29.392199736301638        5.5014831352904276E-012  -5.5457912706557977E-008
   7.6406250000000000        1.9999999282688639        4.4200001611364597        1.9999999282763630        2.2100001598311403        29.392199655060615        7.4989030263529969E-012  -7.1946098856301433E-008
   7.6718750000000000        1.9999999152934611        4.4200001899383343        1.9999999153036523        2.2100001885699001        29.392199591161614        1.0191411769955532E-011  -8.4915970033350163E-008
   7.7031250000000000        1.9999999097701036        4.4200002021954257        1.9999999097839132        2.2100002008017579        29.392199563995256        1.3809983619801393E-011  -9.0432577870558362E-008
   7.7343750000000000        1.9999999045956569        4.4200002136750927        1.9999999046143153        2.2100002122593545        29.392199538559712        1.8658505290835252E-011  -9.5598658766959943E-008
   7.7656250000000000        1.9999998948110500        4.4200002353848129        1.9999998948361857        2.2100002339262081        29.392199490419703        2.5135482454275782E-011  -1.0537275674238344E-007
   7.7968750000000000        1.9999998823356693        4.4200002630620245        1.9999998823694309        2.2100002615501126        29.392199429036420        3.3761774811168662E-011  -1.1783479569871247E-007
   7.8281250000000000        1.9999998704806194        4.4200002893542614        1.9999998705258353        2.2100002877960643        29.392199370730676        4.5215894643210999E-011  -1.2967277296382917E-007
   7.8593750000000000        1.9999998593089328        4.4200003141190045        1.9999998593693118        2.2100003125231527        29.392199315818907        6.0378750718587015E-011  -1.4082248789293317E-007
   7.8906250000000000        1.9999998470359854        4.4200003413146174        1.9999998471163756        2.2100003396825700        29.392199255514246        8.0390131200509380E-011  -1.5306704992390507E-007
   7.9218750000000000        1.9999998330463606        4.4200003723028880        1.9999998331530804        2.2100003706352465        29.392199186793498        1.0671970350272548E-010  -1.6701992056056270E-007
   7.9531250000000000        1.9999998180792304        4.4200004054372943        1.9999998182204863        2.2100004037411343        29.392199113311388        1.4125587295550159E-010  -1.8193941686561743E-007
   7.9843750000000000        1.9999998026359107        4.4200004395978159        1.9999998028223271        2.2100004378862694        29.392199037554214        1.8641649135504273E-010  -1.9732100753344639E-007
   8.0156250000000000        1.9999997864293428        4.4200004754125057        1.9999997866746291        2.2100004737018786        29.392198958127310        2.4528614410839544E-010  -2.1344764511432857E-007
   8.0468750000000000        1.9999997691030091        4.4200005136610292        1.9999997694247946        2.2100005119717481        29.392198873298696        3.2178556986990413E-010  -2.3067062637771585E-007
   8.0781250000000000        1.9999997507099856        4.4200005542107945        1.9999997511308654        2.2100005525709316        29.392198783362083        4.2087967238928708E-010  -2.4893026884242886E-007
   8.1093750000000000        1.9999997314376576        4.4200005966273945        1.9999997319864893        2.2100005950751651        29.392198689282338        5.4883155521046241E-010  -2.6803085084736722E-007
   8.1406250000000000        1.9999997112892325        4.4200006408805992        1.9999997120027435        2.2100006394657892        29.392198591127567        7.1351101830106423E-010  -2.8795868378672651E-007
   8.1718750000000000        1.9999996901665915        4.4200006871591366        1.9999996910913582        2.2100006859455905        29.392198488478954        9.2476695772704272E-010  -3.0879877499501163E-007
   8.2031250000000000        1.9999996680571068        4.4200007354546447        1.9999996692519810        2.2100007345243409        29.392198381354312        1.1948740393732790E-009  -3.3054741210847283E-007
   8.2343750000000000        1.9999996450223172        4.4200007855853185        1.9999996465613821        2.2100007850431376        29.392198270156015        1.5390647810834396E-009  -3.5312277391064129E-007
   8.2656250000000000        1.9999996210962432        4.4200008374198836        1.9999996230724018        2.2100008373987512        29.392198155174640        1.9761586430496764E-009  -3.7646578565642130E-007
   8.2968750000000000        1.9999995962759261        4.4200008908964570        1.9999995988052257        2.2100008915635097        29.392198036547221        2.5292997151108571E-009  -4.0054859251625885E-007
   8.3281250000000000        1.9999995705735298        4.4200009459043059        1.9999995738003435        2.2100009474686058        29.392197914519489        3.2268138633501325E-009  -4.2532131572237120E-007
   8.3593750000000000        1.9999995440266924        4.4200010022579725        1.9999995481298869        2.2100010049797199        29.392197789503395        4.1031944438929052E-009  -4.5070039633721137E-007
   8.3906250000000000        1.9999995166707027        4.4200010597556911        1.9999995218709252        2.2100010639569758        29.392197661947201        5.2002225036217839E-009  -4.7659491952956046E-007
   8.4218750000000000        1.9999994885286345        4.4200011181975363        1.9999994950968567        2.2100011242749140        29.392197532294912        6.5682222470462689E-009  -5.0291481046293995E-007
   8.4531250000000000        1.9999994596230741        4.4200011773552887        1.9999994678905189        2.2100011857944675        29.392197401053071        8.2674447999020966E-009  -5.2955726403958181E-007
   8.4843750000000000        1.9999994299796606        4.4200012369601351        1.9999994403492225        2.2100012483528979        29.392197268817945        1.0369562122233312E-008  -5.5640121865430103E-007
   8.5156250000000000        1.9999993996183516        4.4200012967174480        1.9999994125775888        2.2100013117808386        29.392197136242878        1.2959237299048289E-008  -5.8331399754862900E-007
   8.5468750000000000        1.9999993685481765        4.4200013563137786        1.9999993846838926        2.2100013759115882        29.392197004023124        1.6135716115222995E-008  -6.1015444008383213E-007
   8.5781250000000000        1.9999993367685767        4.4200014154094145        1.9999993567829328        2.2100014405759074        29.392196872912688        2.0014356281592117E-008  -6.3676952133384646E-007
   8.6093750000000000        1.9999993042693507        4.4200014736345414        1.9999993289973239        2.2100015056001614        29.392196743732995        2.4727973084857841E-008  -6.6299261813895782E-007
   8.6406250000000000        1.9999992710277250        4.4200015305927440        1.9999993014555564        2.2100015708113081        29.392196617364622        3.0427831387808922E-008  -6.8864511693078612E-007
   8.6718750000000000        1.9999992370072583        4.4200015858621393        1.9999992742913095        2.2100016360386734        29.392196494744155        3.7284051201368813E-008  -7.1353696617926232E-007
   8.7031250000000000        1.9999992021599309        4.4200016389921792        1.9999992476450452        2.2100017011100435        29.392196376871098        4.5485114419207329E-008  -7.3746524953399728E-007
   8.7343750000000000        1.9999991664295254        4.4200016895015057        1.9999992216655857        2.2100017658468629        29.392196264812945        5.5236060171959115E-008  -7.6021320305486029E-007
   8.7656250000000000        1.9999991297562580        4.4200017368785787        1.9999991965110895        2.2100018300594200        29.392196159704348        6.6754831486123604E-008  -7.8155044991312650E-007
   8.7968750000000000        1.9999990920842932        4.4200017805833802        1.9999991723503749        2.2100018935394052        29.392196062744041        8.0266081785186560E-008  -8.0123373069618253E-007
   8.8281250000000000        1.9999990533729730        4.4200018200508877        1.9999991493645342        2.2100019560492337        29.392195975186922        9.5991560872180875E-008  -8.1900847304083868E-007
   8.8593750000000000        1.9999990136122814        4.4200018546984339        1.9999991277482518        2.2100020173086405        29.392195898327039        1.1413597034606546E-007  -8.3461216249247627E-007
   8.8906250000000000        1.9999989728445193        4.4200018839368393        1.9999991077114205        2.2100020769762918        29.392195833472531        1.3486690122008732E-007  -8.4777937336966147E-007
   8.9218750000000000        1.9999989311955080        4.4200019071829617        1.9999990894826425        2.2100021346215848        29.392195781917458        1.5828713446134849E-007  -8.5824744333606873E-007
   8.9531250000000000        1.9999988889192668        4.4200019238712844        1.9999990733164570        2.2100021896810684        29.392195744916666        1.8439719027120799E-007  -8.6576165814200579E-007
   8.9843750000000000        1.9999988464604692        4.4200019334624470        1.9999990595060149        2.2100022413936973        29.392195723667104        2.1304554564546982E-007  -8.7007907323410905E-007
   9.0156250000000000        1.9999988045395223        4.4200019354472548        1.9999990484029153        2.2100022887088229        29.392195719299391        2.4386339313218371E-007  -8.7097029188853980E-007
   9.0468750000000000        1.9999987642651795        4.4200019293462809        1.9999990404453571        2.2100023301615561        29.392195732878356        2.7618017752029061E-007  -8.6821930311842266E-007
   9.0781250000000000        1.9999987272798412        4.4200019147069769        1.9999990361952533        2.2100023637107675        29.392195765409049        3.0891541218086369E-007  -8.6162221002439310E-007
   9.1093750000000000        1.9999986959434968        4.4200018911009025        1.9999990363849307        2.2100023865344429        29.392195817842484        3.4044143393048762E-007  -8.5098601454447476E-007
   9.1406250000000000        1.9999986735637543        4.4200018581232134        1.9999990419745504        2.2100023947752461        29.392195891076703        3.6841079619412706E-007  -8.3612838541746726E-007
   9.1718750000000000        1.9999986646813903        4.4200018153953033        1.9999990542223078        2.2100023832263060        29.392195985951410        3.8954091757601552E-007  -8.1687881392511486E-007
   9.2031250000000000        1.9999986754229448        4.4200017625703891        1.9999990747703358        2.2100023449443924        29.392196103236333        3.9934739096544037E-007  -7.9308108591469306E-007
   9.2343750000000000        1.9999987139340236        4.4200016993408937        1.9999991057500368        2.2100022707748113        29.392196243614588        3.9181601350693219E-007  -7.6459661646488541E-007
   9.2656250000000000        1.9999987909090298        4.4200016254466012        1.9999991499111491        2.2100021487701214        29.392196407664233        3.5900211961275256E-007  -7.3130814781663389E-007
   9.2968750000000000        1.9999989202350186        4.4200015406827884        1.9999992107792095        2.2100019634827590        29.392196595839739        2.9054419094451570E-007  -6.9312345196692604E-007
   9.3281250000000000        1.9999991197695126        4.4200014449080598        1.9999992928464996        2.2100016951094639        29.392196808454770        1.7307698691175231E-007  -6.4997883897355280E-007
   9.3593750000000000        1.9999994122743785        4.4200013380517529        1.9999994018019789        2.2100013184630751        29.392197045666169       -1.0472399574498618E-008  -6.0184247230310461E-007
   9.3906250000000000        1.9999998265304477        4.4200012201207972        1.9999995448063645        2.2100008017443229        29.392197307458652       -2.8172408309139713E-007  -5.4871746413276412E-007
   9.4218750000000000        2.0000003986602533        4.4200010912059353        1.9999997308192217        2.2100001050833669        29.392197593631103       -6.6784103165552289E-007  -4.9064467688708646E-007
   9.4531250000000000        2.0000011736889181        4.4200009514870846        1.9999999709855840        2.2099991788177693        29.392197903784261       -1.2027033340183984E-006  -4.2770516106571677E-007
   9.4843750000000000        2.0000022073759371        4.4200008012376539        2.0000002790903499        2.2099979614706657        29.392198237311202       -1.9282855870191994E-006  -3.6002210501706600E-007
   9.5156250000000000        2.0000035683529882        4.4200006408277863        2.0000006720891892        2.2099963773903046        29.392198593390177       -2.8962637990942559E-006  -2.8776229266114228E-007
   9.5468750000000000        2.0000053406052598        4.4200004707263920        2.0000011707253127        2.2099943340095134        29.392198970980228       -4.1698799470664793E-006  -2.1113702475261675E-007
   9.5781250000000000        2.0000076263357887        4.4200002915018235        2.0000018002419653        2.2099917186814428        29.392199368819767       -5.8260938234560207E-006  -1.3040242130557544E-007
   9.6093750000000000        2.0000105492538145        4.4200001038210992        2.0000025912008419        2.2099883950462953        29.392199785428012       -7.9580529725298786E-006  -4.5859097408396110E-008
   9.6406250000000000        2.0000142583291534        4.4199999084475055        2.0000035804169305        2.2099841988826872        29.392200219110769       -1.0677912222957794E-005   4.2148931456154060E-008
   9.6718750000000000        2.0000189320546755        4.4199997062364638        2.0000048120202183        2.2099789333972319        29.392200667969913       -1.4120034457277665E-005   1.3323611947058112E-007
   9.7031250000000000        2.0000247832581466        4.4199994981294699        2.0000063386544724        2.2099723639069384        29.392201129916696       -1.8444603674244038E-005   2.2697810431182575E-007
   9.7343750000000000        2.0000320645026135        4.4199992851463881        2.0000082228226650        2.2099642118715699        29.392201602688573       -2.3841679948438466E-005   3.2291512797044675E-007
   9.7656250000000000        2.0000410741111856        4.4199990683761419        2.0000105383877744        2.2099541482368705        29.392202083869091       -3.0535723411100810E-005   4.2055618099112735E-007
   9.7968750000000000        2.0000521628471888        4.4199988489658137        2.0000133722364901        2.2099417860550656        29.392202570911831       -3.8790610698417861E-005   5.1938385281502519E-007
   9.8281250000000000        2.0000657412738372        4.4199986281081864        2.0000168261115716        2.2099266723568283        29.392203061168836       -4.8915162265956336E-005   6.1885998992039504E-007
   9.8593750000000000        2.0000822878086444        4.4199984070274718        2.0000210186162661        2.2099082792589329        29.392203551922766       -6.1269192378441261E-005   7.1843213156341790E-007
   9.8906250000000000        2.0001023574764378        4.4199981869635545        2.0000260873911517        2.2098859943049804        29.392204040422531       -7.6270085286262210E-005   8.1754062541961048E-007
   9.9218750000000000        2.0001265913507504        4.4199979691557125        2.0000321914598111        2.2098591100530007        29.392204523919268       -9.4399890939488108E-005   9.1562593595995168E-007
   9.9531250000000000        2.0001557266565597        4.4199977548276372        2.0000395137351283        2.2098268129432403        29.392204999698656       -1.1621292143146084E-004   1.0121352986836030E-006
   9.9843750000000000        2.0001906074878288        4.4199975451762494        2.0000482636727299        2.2097881715021224        29.392205465105253       -1.4234381509905378E-004   1.1065277094601811E-006
   10.015625000000000        2.0002321960710803        4.4199973413664333        2.0000586800523172        2.2097421239635735        29.392205917553699       -1.7351601876324651E-004   1.1982762582185558E-006
   10.046875000000000        2.0002815844816162        4.4199971445324815        2.0000710338616710        2.2096874654164989        29.392206354526152       -2.1055061994503907E-004   1.2868675023369747E-006
   10.078125000000000        2.0003400066919022        4.4199969557841934        2.0000856312518356        2.2096228346169213        29.392206773559472       -2.5437544006647945E-004   1.3717987847883251E-006
   10.109375000000000        2.0004088508015827        4.4199967762131243        2.0001028165248442        2.2095467006367167        29.392207172231483       -3.0603427673864600E-004   1.4525754332694873E-006
   10.140625000000000        2.0004896712653992        4.4199966068933483        2.0001229751069820        2.2094573495585719        29.392207548158609       -3.6669615841703287E-004   1.5287104049299671E-006
   10.171875000000000        2.0005842008985857        4.4199964488726220        2.0001465364503619        2.2093528714699082        29.392207899014654       -4.3766444822385039E-004   1.5997282583057881E-006
   10.203125000000000        2.0006943623997762        4.4199963031535789        2.0001739767938327        2.2092311480559768        29.392208222572137       -5.2038560594337496E-004   1.6651736629569314E-006
   10.234375000000000        2.0008222790905608        4.4199961706685862        2.0002058217020222        2.2090898411415223        29.392208516758032       -6.1645738853805768E-004   1.7246227956846383E-006
   10.265625000000000        2.0009702845301827        4.4199960522545521        2.0002426482896203        2.2089263825786118        29.392208779709939       -7.2763624056253206E-004   1.7776948042502738E-006
   10.296875000000000        2.0011409306251600        4.4199959486335354        2.0002850870279287        2.2087379659226301        29.392209009819364       -8.5584359723120753E-004   1.8240606771691148E-006
   10.328125000000000        2.0013369938174650        4.4199958604022873        2.0003338230220726        2.2085215403785310        29.392209205754394       -1.0031707953922554E-003   1.8634480363211026E-006
   10.359375000000000        2.0015614789023157        4.4199957880302581        2.0003895966401650        2.2082738075346278        29.392209366463604       -1.1718822621506722E-003   1.8956421614646501E-006
   10.390625000000000        2.0018176199975231        4.4199957318631808        2.0004532033691853        2.2079912214323749        29.392209491167634       -1.3644166283370972E-003   1.9204845229658929E-006
   10.421875000000000        2.0021088781624399        4.4199956921286585        2.0005254927669460        2.2076699925457519        29.392209579346307       -1.5833853954939764E-003   1.9378704174677353E-006
   10.453125000000000        2.0024389351473526        4.4199956689414082        2.0006073663756805        2.2073060962611355        29.392209630727113       -1.8315687716722014E-003   1.9477468216066995E-006
   10.484375000000000        2.0028116827459046        4.4199956623073069        2.0006997744616313        2.2068952864541829        29.392209645276154       -2.1119082842728054E-003   1.9501107879627000E-006
   10.515625000000000        2.0032312072261820        4.4199956721266798        2.0008037114475581        2.2064331147511038        29.392209623190478       -2.4274957786240754E-003   1.9450081496508176E-006
   10.546875000000000        2.0037017683323852        4.4199956981975284        2.0009202099122461        2.2059149560346718        29.392209564890663       -2.7815584201390641E-003   1.9325322715424420E-006
   10.578125000000000        2.0042277723797914        4.4199957402192229        2.0010503330429010        2.2053360407090770        29.392209471011984       -3.1774393368903448E-003   1.9128225452469394E-006
   10.609375000000000        2.0048137390128136        4.4199957977968403        2.0011951654434927        2.2046914941700675        29.392209342394903       -3.6185735693206253E-003   1.8860626247452217E-006
   10.640625000000000        2.0054642612600104        4.4199958704461455        2.0013558022245079        2.2039763838369830        29.392209180074566       -4.1084590355026400E-003   1.8524783809148460E-006
   10.671875000000000        2.0061839586022714        4.4199959575991610        2.0015333363276535        2.2031857739898473        29.392208985269377       -4.6506222746175154E-003   1.8123355762789117E-006
   10.703125000000000        2.0069774228715227        4.4199960586103506        2.0017288440728600        2.2023147885173286        29.392208759367882       -5.2485787986627282E-003   1.7659371769340737E-006
   10.734375000000000        2.0078491569174983        4.4199961727632804        2.0019433689544139        2.2013586815201656        29.392208503913679       -5.9057879630840951E-003   1.7136203687151408E-006
   10.765625000000000        2.0088035061187073        4.4199962992776927        2.0021779037577168        2.2003129155313697        29.392208220589691       -6.6256023609907282E-003   1.6557533002448110E-006
   10.796875000000000        2.0098445829695502        4.4199964373169260        2.0024333711171112        2.1991732469116441        29.392207911201822       -7.4112118524391471E-003   1.5927316368014033E-006
   10.828125000000000        2.0109761851468120        4.4199965859956354        2.0027106026876624        2.1979358177595478        29.392207577662688       -8.2655824591495158E-003   1.5249749387713507E-006
   10.859375000000000        2.0122017076428786        4.4199967443879151        2.0030103171581741        2.1965972534461078        29.392207221975681       -9.1913904847046486E-003   1.4529228549164941E-006
   10.890625000000000        2.0135240497467035        4.4199969115355966        2.0033330973876069        2.1951547646483895        29.392206846218002       -1.0190952359096825E-002   1.3770311171334981E-006
   10.921875000000000        2.0149455178528286        4.4199970864566129        2.0036793670005406        2.1936062525237210        29.392206452523538       -1.1266150852287908E-002   1.2977674077596646E-006
   10.953125000000000        2.0164677252787402        4.4199972681530033        2.0040493668270982        2.1919504154434306        29.392206043065467       -1.2418358451641688E-002   1.2156072366487081E-006
   10.984375000000000        2.0180914904661855        4.4199974556186428        2.0044431316165419        2.1901868555015849        29.392205620040141       -1.3648358849643676E-002   1.1310298964062326E-006
   11.015625000000000        2.0198167351272063        4.4199976478466052        2.0048604674893964        2.1883161828383582        29.392205185651793       -1.4956267637809932E-002   1.0445145197657268E-006
   11.046875000000000        2.0216423840645823        4.4199978438363132        2.0053009306182683        2.1863401156784978        29.392204742098436       -1.6341453446314057E-002   9.5653622089741930E-007
   11.078125000000000        2.0235662685432168        4.4199980426003798        2.0057638076406645        2.1842615738907205        29.392204291557974       -1.7802460902552143E-002   8.6756232908768993E-007
   11.109375000000000        2.0255850352077625        4.4199982431710794        2.0062480983064299        2.1820847638310692        29.392203836174989       -1.9336936901332581E-002   7.7804874720754924E-007
   11.140625000000000        2.0276940626271296        4.4199984446062253        2.0067525008469063        2.1798152522474554        29.392203378048194       -2.0941561780223463E-002   6.8843657707873263E-007
   11.171875000000000        2.0298873875933761        4.4199986459944220        2.0072754005219586        2.1774600270977338        29.392202919219745       -2.2611987071417355E-002   5.9914909256164606E-007
   11.203125000000000        2.0321576433069608        4.4199988464596345        2.0078148617549538        2.1750275432701676        29.392202461665569       -2.4342781552007066E-002   5.1058907812873144E-007
   11.234375000000000        2.0344960115394826        4.4199990451652660        2.0083686242056937        2.1725277513917050        29.392202007286965       -2.6127387333789311E-002   4.2313651871239699E-007
   11.265625000000000        2.0368921907769044        4.4199992413177220        2.0089341030589019        2.1699721081614340        29.392201557902677       -2.7958087718002456E-002   3.3714661329398155E-007
   11.296875000000000        2.0393343822102699        4.4199994341695072        2.0095083937235967        2.1673735669473810        29.392201115242017       -2.9825988486672957E-002   2.5294815308996021E-007
   11.328125000000000        2.0418092952574400        4.4199996230216927        2.0100882810493603        2.1647465477251631        29.392200680938558       -3.1721014208079670E-002   1.7084232428743462E-007
   11.359375000000000        2.0443021740703169        4.4199998072258015        2.0106702530726772        2.1621068858060943        29.392200256525268       -3.3631920997639730E-002   9.1101957977457459E-008
   11.390625000000000        2.0467968462102966        4.4199999861849717        2.0112505192137031        2.1594717591873995        29.392199843430447       -3.5546326996593228E-002   1.3971209522622985E-008
   11.421875000000000        2.0492757943642914        4.4200001593548217        2.0118250327547260        2.1568595947457414        29.392199442975087       -3.7450761609565411E-002  -6.0334381490889655E-008
   11.453125000000000        2.0517202516297699        4.4200003262437901        2.0123895173498956        2.1542899538729960        29.392199056370014       -3.9330734279874192E-002  -1.3162755463369535E-007
   11.484375000000000        2.0541103205254521        4.4200004864131630        2.0129394972444996        2.1517833985092398        29.392198684714387       -4.1170823280952458E-002  -1.9974869891470348E-007
   11.515625000000000        2.0564251154909097        4.4200006394767346        2.0134703308236230        2.1493613388502073        29.392198328994752       -4.2954784667286722E-002  -2.6456497748128527E-007
   11.546875000000000        2.0586429282302938        4.4200007850999725        2.0139772470664590        2.1470458642867283        29.392197990084647       -4.4665681163834910E-002  -3.2596927646011409E-007
   11.578125000000000        2.0607414148399066        4.4200009229987698        2.0144553844547897        2.1448595593650195        29.392197668745251       -4.6286030385117097E-002  -3.8387899081726573E-007
   11.609375000000000        2.0626978032436547        4.4200010529379599        2.0148998318723867        2.1428253067353702        29.392197365626163       -4.7797971371267997E-002  -4.3823484441318783E-007
   11.640625000000000        2.0644891190524288        4.4200011747295882        2.0153056710359931        2.1409660791810348        29.392197081266787       -4.9183448016435725E-002  -4.8899977000971262E-007
   11.671875000000000        2.0660924275702830        4.4200012882310347        2.0156680200163595        2.1393047228912883        29.392196816098416       -5.0424407553923328E-002  -5.3615793094152764E-007
   11.703125000000000        2.0674850892994963        4.4200013933430435        2.0159820774375881        2.1378637341663360        29.392196570446636       -5.1503011861908032E-002  -5.7971393152556061E-007
   11.734375000000000        2.0686450259555684        4.4200014900075804        2.0162431669822474        2.1366650317232896        29.392196344534231       -5.2401858973321197E-002  -6.1969209053103214E-007
   11.765625000000000        2.0695509936985421        4.4200015782056337        2.0164467818750071        2.1357297267203581        29.392196138484440       -5.3104211823535169E-002  -6.5613565780608951E-007
   11.796875000000000        2.0701828600256706        4.4200016579549448        2.0165886290659176        2.1350778925394711        29.392195952324588       -5.3594230959753061E-002  -6.8910560546697752E-007
   11.828125000000000        2.0705218805581000        4.4200017293077547        2.0166646728822184        2.1347283362764378        29.392195785989735       -5.3857207675881792E-002  -7.1867855888640975E-007
   11.859375000000000        2.0705509717965023        4.4200017923485104        2.0166711779615603        2.1346983737925171        29.392195639326705       -5.3879793834942000E-002  -7.4494351087750488E-007
   11.890625000000000        2.0702549758218054        4.4200018471915969        2.0166047513163035        2.1350036100925389        29.392195512097818       -5.3650224505501901E-002  -7.6799726578258287E-007
   11.921875000000000        2.0696209128811542        4.4200018939792702        2.0164623834054023        2.1356577267216097        29.392195403985696       -5.3158529475751795E-002  -7.8793913571573171E-007
   11.953125000000000        2.0686382178282861        4.4200019328796181        2.0162414881045772        2.1366722778233589        29.392195314597547       -5.2396729723709019E-002  -8.0486599474127729E-007
   11.984375000000000        2.0672989564831110        4.4200019640846531        2.0159399414650920        2.1380564964846496        29.392195243469839       -5.1359015018018775E-002  -8.1886893799065774E-007
   12.015625000000000        2.0655980181371794        4.4200019878084182        2.0155561191347933        2.1398171130094874        29.392195190072922       -5.0041899002385593E-002  -8.3003236062140218E-007
   12.046875000000000        2.0635332806585920        4.4200020042852657        2.0150889322812535        2.1419581868214834        29.392195153816054       -4.8444348377338603E-002  -8.3843534559591149E-007
   12.078125000000000        2.0611057449388981        4.4200020137681575        2.0145378618056520        2.1444809537897767        29.392195134052358       -4.6567883133246210E-002  -8.4415453649455685E-007
   12.109375000000000        2.0583196357713827        4.4200020165270661        2.0139029905677610        2.1473836909060098        29.392195130083813       -4.4416645203622103E-002  -8.4726737759055482E-007
   12.140625000000000        2.0551824666496086        4.4200020128475437        2.0131850332584600        2.1506616004043186        29.392195141166262       -4.1997433391148253E-002  -8.4785481435645238E-007
   12.171875000000000        2.0517050664206207        4.4200020030293219        2.0123853634587192        2.1543067156043056        29.392195166514480       -3.9319702961901265E-002  -8.4600307426185850E-007
   12.203125000000000        2.0479015662116633        4.4200019873850325        2.0115060373159936        2.1583078309576313        29.392195205307051       -3.6395528895669549E-002  -8.4180453185922488E-007
   12.234375000000000        2.0437893455649672        4.4200019662389209        2.0105498131548463        2.1626504589772648        29.392195256691235       -3.3239532410120939E-002  -8.3535787620547808E-007
   12.265625000000000        2.0393889372543748        4.4200019399256423        2.0095201662235822        2.1673168169070682        29.392195319788311       -2.9868771030792461E-002  -8.2676785506663464E-007
   12.296875000000000        2.0347238908127361        4.4200019087890139        2.0084212976693836        2.1722858461270231        29.392195393699012       -2.6302593143352333E-002  -8.1614478064651053E-007
   12.328125000000000        2.0298205953632271        4.4200018731807944        2.0072581367385598        2.1775332673624068        29.392195477508903       -2.2562458624667308E-002  -8.0360397225476277E-007
   12.359375000000000        2.0247080629151419        4.4200018334594384        2.0060363351251205        2.1830316747470202        29.392195570293694       -1.8671727790021485E-002  -7.8926518254363032E-007
   12.390625000000000        2.0194176738503584        4.4200017899888469        2.0047622523496722        2.1887506716534628        29.392195671124448       -1.4655421500686295E-002  -7.7325202285649652E-007
   12.421875000000000        2.0139828868869127        4.4200017431369973        2.0034429310520911        2.1946570509192136        29.392195779072683       -1.0539955834821410E-002  -7.5569133484165718E-007
   12.453125000000000        2.0084389163583722        4.4200016932745383        2.0020860611361284        2.2007150216391556        29.392195893215536       -6.3528552222436672E-003  -7.3671249056772581E-007
   12.484375000000000        2.0028223801903069        4.4200016407732283        2.0006999318221936        2.2068864840392100        29.392196012641094       -2.1224483681132017E-003  -7.1644658161673647E-007
   12.515625000000000        1.9971709224863190        4.4200015860043615        1.9992933708544325        2.2131313530750836        29.392196136453759        2.1224483681132017E-003  -6.9502552380029670E-007
   12.546875000000000        1.9915228151540187        4.4200015293370454        1.9978756703762623        2.2194079303054397        29.392196263779077        6.3528552222436663E-003  -6.7258109037737768E-007
   12.578125000000000        1.9859165435022550        4.4200014711363877        1.9964564993370764        2.2256733222744156        29.392196393768359        1.0539955834821408E-002  -6.4924392439991152E-007
   12.609375000000000        1.9803903812186825        4.4200014117615360        1.9950458027193687        2.2318839021231649        29.392196525603115        1.4655421500686296E-002  -6.2514250642742297E-007
   12.640625000000000        1.9749819605815710        4.4200013515635987        1.9936536883715925        2.2379958094716192        29.392196658499394        1.8671727790021485E-002  -6.0040220484225415E-007
   12.671875000000000        1.9697278441575468        4.4200012908835786        1.9922903027822141        2.2439654818272694        29.392196791711996        2.2562458624667305E-002  -5.7514447338036234E-007
   12.703125000000000        1.9646631045684886        4.4200012300502829        1.9909656977118408        2.2497502089657631        29.392196924538275        2.6302593143352333E-002  -5.4948632843832002E-007
   12.734375000000000        1.9598209191523754        4.4200011693782750        1.9896896901831680        2.2553086999856746        29.392197056321862        2.9868771030792458E-002  -5.2354016055744523E-007
   12.765625000000000        1.9552321864664783        4.4200011091658178        1.9884717188765992        2.2606016511797002        29.392197186455601        3.3239532410120932E-002  -4.9741402174952043E-007
   12.796875000000000        1.9509251715574349        4.4200010496928615        1.9873207004531044        2.2655923016075228        29.392197314383910        3.6395528895669549E-002  -4.7121246837811270E-007
   12.828125000000000        1.9469251867219102        4.4200009912192346        1.9862448896838114        2.2702469624224788        29.392197439604125        3.9319702961901265E-002  -4.4503813456664432E-007
   12.859375000000000        1.9432543140789074        4.4200009339830437        1.9852517474700555        2.2745355057030201        29.392197561667217        4.1997433391148253E-002  -4.1899405944789692E-007
   12.890625000000000        1.9399311756524662        4.4200008781992786        1.9843478208560883        2.2784317988563063        29.392197680178089        4.4416645203622103E-002  -3.9318675248978252E-007
   12.921875000000000        1.9369707558156839        4.4200008240585946        1.9835386389489300        2.2819140716439330        29.392197794795756        4.6567883133246203E-002  -3.6772971823140210E-007
   12.953125000000000        1.9343842798820141        4.4200007717264791        1.9828286282593528        2.2849652045332336        29.392197905233214        4.8444348377338603E-002  -3.4274686244728514E-007
   12.984375000000000        1.9321791513727975        4.4200007213429258        1.9822210503751831        2.2875729293541700        29.392198011256632        5.0041899002385599E-002  -3.1837437042270267E-007
   13.015625000000000        1.9303589490823063        4.4200006730225585        1.9817179641003251        2.2897299360431531        29.392198112683381        5.1359015018018782E-002  -2.9475876073270513E-007
   13.046875000000000        1.9289234835594415        4.4200006268551491        1.9813202132831507        2.2914338824362916        29.392198209379611        5.2396729723709019E-002  -2.7204839891936672E-007
   13.078125000000000        1.9278689110958083        4.4200005829062485        1.9810274405715600        2.2926873074548948        29.392198301257235        5.3158529475751802E-002  -2.5037750117640201E-007
   13.109375000000000        1.9271879018262374        4.4200005412180801        1.9808381263317392        2.2934974514055475        29.392198388271009        5.3650224505501901E-002  -2.2984620251520482E-007
   13.140625000000000        1.9268698571827803        4.4200005018106898        1.9807496510177223        2.2938759902929000        29.392198470414943        5.3879793834942000E-002  -2.1050522636123503E-007
   13.171875000000000        1.9269011707627350        4.4200004646835858        1.9807583784386167        2.2938386938308799        29.392198547718792        5.3857207675881799E-002  -1.9235391301997140E-007
   13.203125000000000        1.9272655257287614        4.4200004298176570        1.9808597566885147        2.2934050190859456        29.392198620244226        5.3594230959753061E-002  -1.7535322505146667E-007
   13.234375000000000        1.9279442211913647        4.4200003971772102        1.9810484330148999        2.2925976532899326        29.392198688080931        5.3104211823535176E-002  -1.5944633457998236E-007
   13.265625000000000        1.9289165196488032        4.4200003667119931        1.9813183786221245        2.2914420202678025        29.392198751342956        5.2401858973321190E-002  -1.4457645236554129E-007
   13.296875000000000        1.9301600074755414        4.4200003383592641        1.9816630193374494        2.2899657651389154        29.392198810165304        5.1503011861908032E-002  -1.3069614501759474E-007
   13.328125000000000        1.9316509606391670        4.4200003120457625        1.9820753681930903        2.2881982315186078        29.392198864700227        5.0424407553923328E-002  -1.1776851560618695E-007
   13.359375000000000        1.9333647082543104        4.4200002876897448        1.9825481562707461        2.2861699444595152        29.392198915113930        4.9183448016435725E-002  -1.0576380948812414E-007
   13.390625000000000        1.9352759872077097        4.4200002652029466        1.9830739585789776        2.2839121109440783        29.392198961582999        4.7797971371267997E-002  -9.4654891036327626E-008
   13.421875000000000        1.9373592818630108        4.4200002444923427        1.9836453122481279        2.2814561480005735        29.392199004291090        4.6286030385117097E-002  -8.4413523504522914E-008
   13.453125000000000        1.9395891437275732        4.4200002254617488        1.9842548248914080        2.2788332465953234        29.392199043426576        4.4665681163834910E-002  -7.5008100619555762E-008
   13.484375000000000        1.9419404868896857        4.4200002080131542        1.9848952715569723        2.2760739774741801        29.392199079180127        4.2954784667286722E-002  -6.6402725318326361E-008
   13.515625000000000        1.9443888559714799        4.4200001920479952        1.9855596792524324        2.2732079431918049        29.392199111743004        4.1170823280952458E-002  -5.8557330984143618E-008
   13.546875000000000        1.9469106642555234        4.4200001774683955        1.9862413985353975        2.2702634787603633        29.392199141305017        3.9330734279874185E-002  -5.1428493463845371E-008
   13.578125000000000        1.9494834005044195        4.4200001641782540        1.9869341621139849        2.2672674017304275        29.392199168053072        3.7450761609565411E-002  -4.4970534629484860E-008
   13.609375000000000        1.9520858037827171        4.4200001520839942        1.9876321307793103        2.2642448111240783        29.392199192169642        3.5546326996593228E-002  -3.9136653029459012E-008
   13.640625000000000        1.9546980062962993        4.4200001410950707        1.9883299272939390        2.2612189334913926        29.392199213832072        3.3631920997639730E-002  -3.3879926419899675E-008
   13.671875000000000        1.9573016448793774        4.4200001311243540        1.9890226590874571        2.2582110134571232        29.392199233211400        3.1721014208079670E-002  -2.9154218372795526E-008
   13.703125000000000        1.9598799422813433        4.4200001220886005        1.9897059307680163        2.2552402454528013        29.392199250471485        2.9825988486672960E-002  -2.4914968088651790E-008
   13.734375000000000        1.9624177598365733        4.4200001139088094        1.9903758475545756        2.2523237428695602        29.392199265768131        2.7958087718002456E-002  -2.1119792581458796E-008
   13.765625000000000        1.9649016234439050        4.4200001065103347        1.9910290107776945        2.2494765405930859        29.392199279249031        2.6127387333789307E-002  -1.7728818857420947E-008
   13.796875000000000        1.9673197250447101        4.4200000998228210        1.9916625065967168        2.2467116267653795        29.392199291054119        2.4342781552007062E-002  -1.4704803819043377E-008
   13.828125000000000        1.9696619019763817        4.4200000937802280        1.9922738890477991        2.2440399996289457        29.392199301315689        2.2611987071417355E-002  -1.2013210426431442E-008
   13.859375000000000        1.9719195966990803        4.4200000883209976        1.9928611584793041        2.2414707454197988        29.392199310158045        2.0941561780223460E-002  -9.6222529943901236E-009
   13.890625000000000        1.9740857994549039        4.4200000833880795        1.9934227363562365        2.2390111334616534        29.392199317697219        1.9336936901332581E-002  -7.5028621093764514E-009
   13.921875000000000        1.9761549764273603        4.4200000789287062        1.9939574373299123        2.2366667248534875        29.392199324041314        1.7802460902552147E-002  -5.6284823468644163E-009
   13.953125000000000        1.9781229859319480        4.4200000748940820        1.9944644393782620        2.2344414914180359        29.392199329290715        1.6341453446314057E-002  -3.9748264679673184E-009
   13.984375000000000        1.9799869850927601        4.4200000712391248        1.9949432527305699        2.2323379418739218        29.392199333538546        1.4956267637809932E-002  -2.5196502662083731E-009
   14.015625000000000        1.9817453293510838        4.4200000679223681        1.9953936882007275        2.2303572524980706        29.392199336870718        1.3648358849643676E-002  -1.2426046858138307E-009
   14.046875000000000        1.9833974670160111        4.4200000649058699        1.9958158254676528        2.2284993998483253        29.392199339366126        1.2418358451641687E-002  -1.2510503744067591E-010
   14.078125000000000        1.9849438309090708        4.4200000621550535        1.9962099817613588        2.2267632934130770        29.392199341097065        1.1266150852287909E-002   8.4981421899499310E-010
   14.109375000000000        1.9863857289801254        4.4200000596384896        1.9965766813392223        2.2251469063402198        29.392199342129782        1.0190952359096821E-002   1.6976491323816845E-009
   14.140625000000000        1.9877252355849047        4.4200000573276528        1.9969166260696094        2.2236474026688251        29.392199342524911        9.1913904847046486E-003   2.4325483849452212E-009
   14.171875000000000        1.9889650849199865        4.4200000551966854        1.9972306673791360        2.2222612597417695        29.392199342337786        8.2655824591495175E-003   3.0674152107224018E-009
   14.203125000000000        1.9901085679127410        4.4200000532222266        1.9975197797651802        2.2209843847152495        29.392199341618831        7.4112118524391471E-003   3.6139740089424777E-009
   14.234375000000000        1.9911594336654255        4.4200000513832869        1.9977850360264162        2.2198122243012604        29.392199340413537        6.6256023609907273E-003   4.0828000980042134E-009
   14.265625000000000        1.9921217963576996        4.4200000496611205        1.9980275843207838        2.2187398670816401        29.392199338762726        5.9057879630840943E-003   4.4833614598616123E-009
   14.296875000000000        1.9930000483230916        4.4200000480389994        1.9982486271217543        2.2177621379176493        29.392199336702912        5.2485787986627282E-003   4.8240980099478747E-009
   14.328125000000000        1.9937987798350607        4.4200000465020031        1.9984494021096781        2.2168736841476306        29.392199334266852        4.6506222746175154E-003   5.1125199629353801E-009
   14.359375000000000        1.9945227059695574        4.4200000450368417        1.9986311650050601        2.2160690534170855        29.392199331484150        4.1084590355026400E-003   5.3552979828452862E-009
   14.390625000000000        1.9951766007550369        4.4200000436317550        1.9987951743243575        2.2153427631213645        29.392199328381245        3.6185735693206257E-003   5.5582980440505025E-009
   14.421875000000000        1.9957652386793545        4.4200000422764827        1.9989426780162449        2.2146893615610326        29.392199324981597        3.1774393368903444E-003   5.7266116293419600E-009
   14.453125000000000        1.9962933434965540        4.4200000409621003        1.9990749019166931        2.2141034810146523        29.392199321305753        2.7815584201390641E-003   5.8646230094439034E-009
   14.484375000000000        1.9967655441659919        4.4200000396808408        1.9991930399446163        2.2135798830237641        29.392199317371709        2.4274957786240754E-003   5.9760976167666513E-009
   14.515625000000000        1.9971863376617973        4.4200000384259353        1.9992982459460700        2.2131134962602652        29.392199313195313        2.1119082842728058E-003   6.0642764143636896E-009
   14.546875000000000        1.9975600583122850        4.4200000371915422        1.9993916270839571        2.2126994474078279        29.392199308790602        1.8315687716722016E-003   6.1319294086814580E-009
   14.578125000000000        1.9978908532662567        4.4200000359727101        1.9994742386617506        2.2123330855370109        29.392199304169992        1.5833853954939760E-003   6.1814000584803352E-009
   14.609375000000000        1.9981826636353381        4.4200000347652981        1.9995470802636752        2.2120100004890908        29.392199299344444        1.3644166283370972E-003   6.2146476853541799E-009
   14.640625000000000        1.9984392108278415        4.4200000335658505        1.9996110930899922        2.2117260358071591        29.392199294323465        1.1718822621506722E-003   6.2332989880786727E-009
   14.671875000000000        1.9986639875689594        4.4200000323714903        1.9996671583643517        2.2114772967654659        29.392199289115435        1.0031707953922554E-003   6.2387071064762267E-009
   14.703125000000000        1.9988602530932249        4.4200000311797725        1.9997160966904561        2.2112601540502128        29.392199283727567        8.5584359723120743E-004   6.2320117955039223E-009
   14.734375000000000        1.9990310319967948        4.4200000299885973        1.9997586682373574        2.2110712436382447        29.392199278166267        7.2763624056253196E-004   6.2141787271485782E-009
   14.765625000000000        1.9991791162477734        4.4200000287962169        1.9997955736363118        2.2109074634053005        29.392199272437281        6.1645738853805757E-004   6.1860272460023680E-009
   14.796875000000000        1.9993070698712423        4.4200000276011924        1.9998274554771858        2.2107659669736699        29.392199266545852        5.2038560594337496E-004   6.1482574587046201E-009
   14.828125000000000        1.9994172358502731        4.4200000264023265        1.9998549002984969        2.2106441552819134        29.392199260496852        4.3766444822385033E-004   6.1014699959116570E-009
   14.859375000000000        1.9995117448138200        4.4200000251985871        1.9998784409722370        2.2105396663274637        29.392199254294802        3.6669615841703287E-004   6.0462028717012117E-009
   14.890625000000000        1.9995925251156421        4.4200000239890800        1.9998985593923808        2.2104503634976620        29.392199247944149        3.0603427673864600E-004   5.9829576848358101E-009
   14.921875000000000        1.9996613139441266        4.4200000227730447        1.9999156893841932        2.2103743228672292        29.392199241449067        2.5437544006647945E-004   5.9121845197296352E-009
   14.953125000000000        1.9997196691401116        4.4200000215498685        1.9999302197600566        2.2103098198011364        29.392199234813646        2.1055061994503907E-004   5.8342950470802180E-009
   14.984375000000000        1.9997689814373405        4.4200000203189944        1.9999424974561038        2.2102553151625064        29.392199228042028        1.7351601876324651E-004   5.7497000494066697E-009
   15.015625000000000        1.9998104868773166        4.4200000190798105        1.9999528306924157        2.2102094413864162        29.392199221138664        1.4234381509905381E-004   5.6588511654354079E-009
   15.046875000000000        1.9998452791863897        4.4200000178316792        1.9999614921078210        2.2101709886426293        29.392199214107976        1.1621292143146085E-004   5.5622195738180835E-009
   15.078125000000000        1.9998743219373998        4.4200000165740647        1.9999687218283393        2.2101388912739979        29.392199206954164        9.4399890939488108E-005   5.4602369292666708E-009
   15.109375000000000        1.9998984603505483        4.4200000153066412        1.9999747304358346        2.2101122146630829        29.392199199681087        7.6270085286262210E-005   5.3532556165691858E-009
   15.140625000000000        1.9999184326179611        4.4200000140292763        1.9999797018103396        2.2100901426481405        29.392199192292178        6.1269192378441261E-005   5.2415480844558715E-009
   15.171875000000000        1.9999348806635591        4.4200000127419488        1.9999837958258251        2.2100719655809162        29.392199184790805        4.8915162265956336E-005   5.1253576938137257E-009
   15.203125000000000        1.9999483602741344        4.4200000114446700        1.9999871508848330        2.2100570690929322        29.392199177180380        3.8790610698417861E-005   5.0049207001023888E-009
   15.234375000000000        1.9999593505590532        4.4200000101375716        1.9999898862824643        2.2100449236140904        29.392199169464316        3.0535723411100810E-005   4.8804462693396999E-009
   15.265625000000000        1.9999682627146977        4.4200000088210487        1.9999921043946463        2.2100350746673700        29.392199161645571        2.3841679948438473E-005   4.7520298807057770E-009
   15.296875000000000        1.9999754480857797        4.4200000074958918        1.9999938926894538        2.2100271339462543        29.392199153726089        1.8444603674244038E-005   4.6195931524550815E-009
   15.328125000000000        1.9999812055289423        4.4200000061632370        1.9999953255633995        2.2100207711673283        29.392199145707032        1.4120034457277665E-005   4.4828933898344303E-009
   15.359375000000000        1.9999857880948302        4.4200000048244998        1.9999964660070531        2.2100157066790729        29.392199137588893        1.0677912222957796E-005   4.3415644412903021E-009
   15.390625000000000        1.9999894090534702        4.4200000034813769        1.9999973671064428        2.2100117047985859        29.392199129371651        7.9580529725298786E-006   4.1951182527810715E-009
   15.421875000000000        1.9999922472944800        4.4200000021358710        1.9999980733883034        2.2100085678407471        29.392199121054858        5.8260938234560215E-006   4.0429464220892442E-009
   15.453125000000000        1.9999944521384363        4.4200000007903029        1.9999986220183834        2.2100061307991852        29.392199112637559        4.1698799470664793E-006   3.8843106509034442E-009
   15.484375000000000        1.9999961475989745        4.4199999994473407        1.9999990438627735        2.2100042566350022        29.392199104118298        2.8962637990942555E-006   3.7183318646327734E-009
   15.515625000000000        1.9999974361370587        4.4199999981100238        1.9999993644226457        2.2100028321271923        29.392199095494860        1.9282855870191994E-006   3.5439664536340842E-009
   15.546875000000000        1.9999984019496722        4.4199999967817591        1.9999996046530062        2.2100017642379006        29.392199086764244        1.2027033340183984E-006   3.3600038307213254E-009
   15.578125000000000        1.9999991138349975        4.4199999954660871        1.9999997816760291        2.2100009769458042        29.392199077923099        6.6784103165552299E-007   3.1651663512377581E-009
   15.609375000000000        1.9999996276750363        4.4199999941664752        1.9999999093991194        2.2100004085023985        29.392199068968182        2.8172408309139713E-007   2.9582047922360744E-009
   15.640625000000000        1.9999999885750603        4.4199999928862779        1.9999999990474600        2.2100000090676968        29.392199059896402        1.0472399574498617E-008   2.7379114531100868E-009
   15.671875000000000        2.0000002326973951        4.4199999916288766        2.0000000596204082        2.2099997386838468        29.392199050704519       -1.7307698691175234E-007   2.5030546524362762E-009
   15.703125000000000        2.0000003888248341        4.4199999903977414        2.0000000982806432        2.2099995655475131        29.392199041389674       -2.9054419094451570E-007   2.2523982678990251E-009
   15.734375000000000        2.0000004796863045        4.4199999891962385        2.0000001206841849        2.2099994645448806        29.392199031949914       -3.5900211961275262E-007   1.9847918864002168E-009
   15.765625000000000        2.0000005230747271        4.4199999880272252        2.0000001312587137        2.2099994160161915        29.392199022384194       -3.9181601350693213E-007   1.6992984797070676E-009
   15.796875000000000        2.0000005327842652        4.4199999868927815        2.0000001334368740        2.2099994047199365        29.392199012691865       -3.9934739096544031E-007   1.3952345945256184E-009
   15.828125000000000        2.0000005193916603        4.4199999857942940        2.0000001298507426        2.2099994189695127        29.392199002873074       -3.8954091757601552E-007   1.0721712406791539E-009
   15.859375000000000        2.0000004909037856        4.4199999847328257        2.0000001224929895        2.2099994499178641        29.392198992930350       -3.6841079619412701E-007   7.2993255884057362E-010
   15.890625000000000        2.0000004532911135        4.4199999837092179        2.0000001128496798        2.2099994909680434        29.392198982869612       -3.4044143393048767E-007   3.6863045949075968E-010
   15.921875000000000        2.0000004109243918        4.4199999827235015        2.0000001020089795        2.2099995372903924        29.392198972698026       -3.0891541218086369E-007  -1.1299405855424993E-011
   15.953125000000000        2.0000003669297044        4.4199999817742599        2.0000000907495270        2.2099995854298822        29.392198962421201       -2.7618017752029061E-007  -4.0909275966782843E-010
   15.984375000000000        2.0000003234751875        4.4199999808589592        2.0000000796117945        2.2099996329894562        29.392198952044804       -2.4386339313218371E-007  -8.2366158338231799E-010
   16.015625000000000        2.0000002820009057        4.4199999799751559        2.0000000689553601        2.2099996783766214        29.392198941580961       -2.1304554564546982E-007  -1.2535039672911807E-009
   16.046875000000000        2.0000002434015958        4.4199999791208509        2.0000000590044054        2.2099997206016955        29.392198931050221       -1.8439719027120799E-007  -1.6966992255618152E-009
   16.078125000000000        2.0000002081705461        4.4199999782927772        2.0000000498834116        2.2099997591179599        29.392198920471660       -1.5828713446134851E-007  -2.1510442316241551E-009
   16.109375000000000        2.0000001765117590        4.4199999774846397        2.0000000416448578        2.2099997936968441        29.392198909850944       -1.3486690122008732E-007  -2.6143460729599610E-009
   16.140625000000000        2.0000001484268584        4.4199999766885663        2.0000000342908879        2.2099998243326171        29.392198899187427       -1.1413597034606544E-007  -3.0843758658249953E-009
   16.171875000000000        2.0000001237819021        4.4199999758995165        2.0000000277903411        2.2099998511707653        29.392198888501497       -9.5991560872180875E-008  -3.5583291868590550E-009
   16.203125000000000        2.0000001023574598        4.4199999751168120        2.0000000220913781        2.2099998744534188        29.392198877844603       -8.0266081785186547E-008  -4.0326155748005021E-009
   16.234375000000000        2.0000000838845771        4.4199999743383040        2.0000000171297456        2.2099998944766983        29.392198867259903       -6.6754831486123591E-008  -4.5037658047419882E-009
   16.265625000000000        2.0000000680702064        4.4199999735525681        2.0000000128341462        2.2099999115587083        29.392198856729063       -5.5236060171959122E-008  -4.9697144177685004E-009
   16.296875000000000        2.0000000546164483        4.4199999727422901        2.0000000091313339        2.2099999260199712        29.392198846193153       -4.5485114419207329E-008  -5.4293840534569426E-009
   16.328125000000000        2.0000000432358309        4.4199999719010172        2.0000000059517795        2.2099999381749162        29.392198835663216       -3.7284051201368807E-008  -5.8802123170664800E-009
   16.359375000000000        2.0000000336609638        4.4199999710432198        2.0000000032331324        2.2099999483262454        29.392198825285625       -3.0427831387808922E-008  -6.3167369113159566E-009
   16.390625000000000        2.0000000256462998        4.4199999701849322        2.0000000009183267        2.2099999567533049        29.392198815210659       -2.4727973084857841E-008  -6.7337047049420562E-009
   16.421875000000000        2.0000000189651437        4.4199999693081526        1.9999999989507875        2.2099999636975922        29.392198805355736       -2.0014356281592120E-008  -7.1314607552608322E-009
   16.453125000000000        2.0000000134103457        4.4199999683603277        1.9999999972746296        2.2099999693617320        29.392198795403623       -1.6135716115222995E-008  -7.5159101164956610E-009
   16.484375000000000        2.0000000088029717        4.4199999673153174        1.9999999958437340        2.2099999739303753        29.392198785207654       -1.2959237299048287E-008  -7.8893065413865315E-009
   16.515625000000000        2.0000000049999711        4.4199999662341938        1.9999999946304090        2.2099999775921280        29.392198775193030       -1.0369562122233310E-008  -8.2412650037611002E-009
   16.546875000000000        2.0000000018855930        4.4199999652212378        1.9999999936181483        2.2099999805270381        29.392198766062094       -8.2674447999020966E-009  -8.5555549311777668E-009
   16.578125000000000        1.9999999993470718        4.4199999642756946        1.9999999927788499        2.2099999828593324        29.392198757810799       -6.5682222470462689E-009  -8.8323799385392476E-009
   16.609375000000000        1.9999999972611957        4.4199999632156803        1.9999999920609735        2.2099999846342180        29.392198749225550       -5.2002225036217839E-009  -9.0996792323494446E-009
   16.640625000000000        1.9999999955185619        4.4199999618522554        1.9999999914153674        2.2099999858781163        29.392198739041042       -4.1031944438929052E-009  -9.3867924544355219E-009
   16.671875000000000        1.9999999940685600        4.4199999603011877        1.9999999908417456        2.2099999867048341        29.392198728010513       -3.2268138633501329E-009  -9.6774772639918183E-009
   16.703125000000000        1.9999999929227175        4.4199999590178782        1.9999999903934176        2.2099999873293354        29.392198719136704       -2.5292997151108567E-009  -9.9047234858318234E-009
   16.734375000000000        1.9999999920789790        4.4199999583060459        1.9999999901028209        2.2099999879057508        29.392198714408647       -1.9761586430496764E-009  -1.0024809649067379E-008
   16.765625000000000        1.9999999914308484        4.4199999577233546        1.9999999898917840        2.2099999883305910        29.392198710857318       -1.5390647810834396E-009  -1.0106657288844190E-008
   16.796875000000000        1.9999999907926400        4.4199999562562340        1.9999999895977660        2.2099999883022496        29.392198701719888       -1.1948740393732788E-009  -1.0305275521815815E-008
   16.828125000000000        1.9999999900786884        4.4199999535172045        1.9999999891539204        2.2099999877216496        29.392198684390337       -9.2476695772704272E-010  -1.0681395989919906E-008
   16.859375000000000        1.9999999894618423        4.4199999508043275        1.9999999887483302        2.2099999870468250        29.392198667452849       -7.1351101830106413E-010  -1.1042010639172872E-008
   16.890625000000000        1.9999999892526268        4.4199999503034899        1.9999999887037954        2.2099999870275919        29.392198665387060       -5.4883155521046241E-010  -1.1060361515546902E-008
   16.921875000000000        1.9999999894921372        4.4199999523888058        1.9999999890712594        2.2099999878055958        29.392198680645535       -4.2087967238928708E-010  -1.0682335238598739E-008
   16.953125000000000        1.9999999896748153        4.4199999537864993        1.9999999893530325        2.2099999883025827        29.392198691460624       -3.2178556986990413E-010  -1.0403094830024884E-008
   16.984375000000000        1.9999999890969555        4.4199999498930813        1.9999999888516684        2.2099999869944034        29.392198667235217       -2.4528614410839544E-010  -1.0918082660182904E-008
   17.015625000000000        1.9999999877367669        4.4199999406201300        1.9999999875503460        2.2099999838609268        29.392198607354818       -1.8641649135504271E-010  -1.2242521441052645E-008
   17.046875000000000        1.9999999867481135        4.4199999336727327        1.9999999866068527        2.2099999814796898        29.392198562960889       -1.4125587295550159E-010  -1.3217364536188825E-008
   17.078125000000000        1.9999999876127750        4.4199999389236400        1.9999999875060570        2.2099999831497064        29.392198599592941       -1.0671970350272546E-010  -1.2356735634710958E-008
   17.109375000000000        1.9999999902656842        4.4199999559694199        1.9999999901853041        2.2099999887411492        29.392198714555956       -8.0390131200509302E-011  -9.7224712725108020E-009
   17.140625000000000        1.9999999921171845        4.4199999676389119        1.9999999920568157        2.2099999925299887        29.392198793818753       -6.0378750718587054E-011  -7.9016737597470410E-009
   17.171875000000000        1.9999999898760412        4.4199999520955080        1.9999999898308229        2.2099999872347227        29.392198692379694       -4.5215894643210999E-011  -1.0183558218912481E-008
   17.203125000000000        1.9999999835151980        4.4199999091702971        1.9999999834814166        2.2099999728008100        29.392198409116073       -3.3761774811168656E-011  -1.6593570961731530E-008
   17.234375000000000        1.9999999785119209        4.4199998752401735        1.9999999784867626        2.2099999613643613        29.392198185566265       -2.5135482454275753E-011  -2.1653147497247005E-008
   17.265625000000000        1.9999999823828611        4.4199999002218728        1.9999999823642030        2.2099999695778751        29.392198353170784       -1.8658505290835246E-011  -1.7844574262682045E-008
   17.296875000000000        1.9999999963803070        4.4199999924349056        1.9999999963665340        2.2100000002172955        29.392198967170106       -1.3809983619801391E-011  -3.9146774710729915E-009
   17.328125000000000        2.0000000097425894        4.4200000804251713        2.0000000097324495        2.2100000294471389        29.392199553117450       -1.0191411769955524E-011   9.3756260532984470E-009
   17.359375000000000        2.0000000050971467        4.4200000488417057        2.0000000050896629        2.2100000187885387        29.392199345096387       -7.4989030263529920E-012   4.6544363918599174E-009
   17.390625000000000        1.9999999752523978        4.4199998499333280        1.9999999752468365        2.2099999523126290        29.392198026048625       -5.5014831352904276E-012  -2.5269231151980875E-008
   17.421875000000000        1.9999999384282241        4.4199996046782433        1.9999999384240883        2.2099998703756829        29.392196399263291       -4.0241675033103320E-012  -6.2174950743454360E-008
   17.453125000000000        1.9999999334852272        4.4199995711060911        1.9999999334822194        2.2099998590517025        29.392196178038176       -2.9348178058466448E-012  -6.7201598064059453E-008
   17.484375000000000        1.9999999888526319        4.4199999379854154        1.9999999888505637        2.2099999813106947        29.392198615776593       -2.1339719523380575E-012  -1.1919451869957243E-008
   17.515625000000000        2.0000000840945020        4.4200005696223483        2.0000000840931693        2.2100001918872083        29.392202811485582       -1.5470036278867350E-012   8.3236033621147953E-008
   17.546875000000000        2.0000001410217449        4.4200009468486448        2.0000001410208532        2.2100003175957883        29.392205317937009       -1.1180996659212082E-012   1.4007623194700614E-007
   17.578125000000000        2.0000000701586762        4.4200004755538860        2.0000000701579017        2.2100001602516617        29.392202190296754       -8.0565032160075670E-013   6.9125909440970190E-008
   17.609375000000000        1.9999998561820347        4.4199990539850731        1.9999998561811629        2.2099996859107200        29.392192752958852       -5.7873345787283958E-013  -1.4493775579715873E-007
   17.640625000000000        1.9999996197904433        4.4199974836238072        1.9999996197895049        2.2099991619421337        29.392182327568364       -4.1444244357454244E-013  -3.8141572655803202E-007
   17.671875000000000        1.9999995848930108        4.4199972511434478        1.9999995848922976        2.2099990842638264        29.392180785627946       -2.9586234423867260E-013  -4.1639850589803018E-007
   17.703125000000000        1.9999999316501664        4.4199995529312055        1.9999999316500354        2.2099998519923605        29.392196070717294       -2.1054240251753636E-013  -6.9725308415868881E-008
   17.734375000000000        2.0000006064091820        4.4200040327053918        2.0000006064097846        2.2100013462718078        29.392225817235520       -1.4934705337394116E-013   6.0495144937888767E-007
   17.765625000000000        2.0000012280239674        4.4200081588970397        2.0000012280250528        2.2100027224830168        29.392253217578606       -1.0559461282411623E-013   1.2264859559074637E-006
   17.796875000000000        2.0000012128284377        4.4200080571229199        2.0000012128293889        2.2100026883866222        29.392252543749287       -7.4413804154932930E-014   1.2112123499719019E-006
   17.828125000000000        2.0000001304459225        4.4200008659296666        2.0000001304460766        2.2100002888225450        29.392204804412614       -5.2264651920502503E-014   1.2875413135660096E-007
   17.859375000000000        1.9999981470812729        4.4199876846508896        1.9999981470804724        2.2099958897951826        29.392117308589036       -3.6582960241063104E-014  -1.8546837330379873E-006
   17.890625000000000        1.9999963062997743        4.4199754654782373        1.9999963062982704        2.2099918142592996        29.392036167079553       -2.5517384878958160E-014  -3.6955358972967645E-006
   17.921875000000000        1.9999964772349299        4.4199766358416204        1.9999964772327157        2.2099922105577501        29.392043859676374       -1.7735637427699328E-014  -3.5246688498968837E-006
   17.953125000000000        2.0000009790548177        4.4200065329959983        2.0000009790527478        2.2100021846368350        29.392242361354189       -1.2282125061151533E-014   9.7708544544161668E-007
   17.984375000000000        2.0000118885026419        4.4200789449614337        2.0000118885026539        2.2100263355287919        29.392723228660536       -8.4737264669301340E-015   1.1886470113520176E-005
   18.015625000000000        2.0000301621439522        4.4202003031692430        2.0000301621458521        2.2100668214120200        29.393528995287998       -5.8237453865031075E-015   3.0160050591643284E-005
   18.046875000000000        2.0000551668061628        4.4203663690255466        2.0000551668079130        2.2101222218246033        29.394631604433993       -3.9866116441219868E-015   5.5164654164219229E-005
   18.078125000000000        2.0000849636855689        4.4205642303317951        2.0000849636867253        2.2101882222998404        29.395945416145814       -2.7178059205723973E-015   8.4961476995992768E-005
   18.109375000000000        2.0001169550114524        4.4207766419366603        2.0001169550122846        2.2102590705327092        29.397355919473252       -1.8449164549002957E-015   1.1695274825163082E-004
   18.140625000000000        2.0001484848217386        4.4209859845381185        2.0001484848221307        2.2103288921242075        29.398746083014679       -1.2468073935360255E-015   1.4848250577070843E-004
   18.171875000000000        2.0001772844029810        4.4211772071789044        2.0001772844029468        2.2103926695169673        29.400015927827198       -8.3867737624268946E-016   1.7728203607436654E-004
   18.203125000000000        2.0002017489840589        4.4213396582843245        2.0002017489836552        2.2104468514379523        29.401094703358684       -5.6138033370737785E-016   2.0174656808080726E-004
   18.234375000000000        2.0002210426562725        4.4214677808178493        2.0002210426555966        2.2104895841627763        29.401945511546195       -3.7381960385871415E-016   2.2104019321966817E-004
   18.265625000000000        2.0002350407171687        4.4215607369268328        2.0002350407164013        2.2105205872896128        29.402562801344061       -2.4755025844196816E-016   2.3503820927617269E-004
   18.296875000000000        2.0002441372543163        4.4216211413320607        2.0002441372536190        2.2105407329919400        29.402963934918397       -1.6296239130452010E-016   2.4413470417883332E-004
   18.328125000000000        2.0002489703720636        4.4216532352854694        2.0002489703715218        2.2105514367347219        29.403177064907847       -1.0659221707328630E-016   2.4896778276417564E-004
   18.359375000000000        2.0002501295651318        4.4216609342534028        2.0002501295649280        2.2105540046702483        29.403228189260901       -6.9234788787276371E-017   2.5012694039272532E-004
   18.390625000000000        2.0002478967705657        4.4216461063578629        2.0002478967709529        2.2105490591933719        29.403129722468496       -4.4624387885578105E-017   2.4789411488956858E-004
   18.421875000000000        2.0002420710595872        4.4216074141701487        2.0002420710607391        2.2105361536731305        29.402872790658510       -2.8515414873850873E-017   2.4206837839502171E-004
   18.453125000000000        2.0002319604100478        4.4215402698072213        2.0002319604116736        2.2105137590681916        29.402426912194812       -1.8044767528143535E-017   2.3195770981265795E-004
   18.484375000000000        2.0002166409850335        4.4214385423291045        2.0002166409861522        2.2104798309030893        29.401751369008206       -1.1291296379761376E-017   2.1663827339812869E-004
   18.515625000000000        2.0001954840812930        4.4212980359359539        2.0001954840812046        2.2104329657390349        29.400818352040165       -6.9726968122041733E-018   1.9548136716540654E-004
   18.546875000000000        2.0001687180037555        4.4211202618350667        2.0001687180027665        2.2103736659990454        29.399637918000046       -4.2378606690232831E-018   1.6871529737327862E-004
   18.578125000000000        2.0001376956553800        4.4209142311729002        2.0001376956540158        2.2103049408897348        29.398269856469522       -2.5252582664681828E-018   1.3769296835608458E-004
   18.609375000000000        2.0001047559589042        4.4206955013355032        2.0001047559573735        2.2102319831789159        29.396817425286475       -1.4668011649576892E-018   1.0475330421444440E-004
   18.640625000000000        2.0000728003315209        4.4204833425105852        2.0000728003299288        2.2101612210169583        29.395408576848926       -8.2289486513284120E-019   7.2797723473350118E-005
   18.671875000000000        2.0000447300722239        4.4202969902325835        2.0000447300709547        2.2100990661680928        29.394171098027503       -4.3878462833210294E-019   4.4727526361310055E-005
   18.703125000000000        2.0000228252892502        4.4201515372386977        2.0000228252893790        2.2100505460981705        29.393205299387716       -2.1536996757378668E-019   2.2822822223211858E-005
   18.734375000000000        2.0000081419993050        4.4200540266105781        2.0000081420013185        2.2100180163270364        29.392557865400786       -8.9802678449103862E-020   8.1396286919499516E-006
   18.765625000000000        2.0000002001549619        4.4200013188217513        2.0000002001572246        2.2100004382447316        29.392207833945150       -2.2666621101516344E-020   1.9789905669753693E-007
   18.796875000000000        1.9999973211824904        4.4199822179622847        1.9999973211835305        2.2099940690689190        29.392080972356229        1.0438494293217043E-020  -2.6809399584770688E-006
   18.828125000000000        1.9999974215855816        4.4199828798156382        1.9999974215857987        2.2099942890488404        29.392085377579985        2.4383263534998778E-020  -2.5803845051797225E-006
   18.859375000000000        1.9999986898355893        4.4199912960112542        1.9999986898353612        2.2099970957348214        29.392141270929226        2.8057150092365981E-020  -1.3119633863745150E-006
   18.890625000000000        1.9999999244644251        4.4199994930992936        1.9999999244637801        2.2099998300150561        29.392195700316474        2.6644101205546985E-020  -7.7145193122518663E-008
   18.921875000000000        2.0000005930404803        4.4200039324705385        2.0000005930397720        2.2100013109235710        29.392225177082199        2.3067782564858008E-020   5.9163761800817838E-007
   18.953125000000000        2.0000006817876961        4.4200045217890196        2.0000006817872533        2.2100015075176249        29.392229090008339        1.8899321234951055E-020   6.8060778213308026E-007
   18.984375000000000        2.0000004381442205        4.4200029041616391        2.0000004381441063        2.2100009679309816        29.392218348825310        1.4920122949498417E-020   4.3720189824014710E-007
   19.015625000000000        2.0000001345473271        4.4200008884496524        2.0000001345474443        2.2100002955502660        29.392204964398200        1.1465472743143280E-020   1.3385536634658024E-007
   19.046875000000000        1.9999999355354963        4.4199995671604402        1.9999999355356817        2.2099998548139022        29.392196190888171        8.6303464796280160E-021  -6.4895502527306803E-008
   19.078125000000000        1.9999998761744944        4.4199991731432569        1.9999998761746325        2.2099997233990942        29.392193574354994        6.3897248668132720E-021  -1.2398737037067065E-007
   19.109375000000000        1.9999999096097578        4.4199993952857541        1.9999999096098029        2.2099997975241892        29.392195049053161        4.6666672616566542E-021  -9.0277441522346180E-008
   19.140625000000000        1.9999999697278854        4.4199997946017850        1.9999999697278588        2.2099999307515201        29.392197700161908        3.3690643115034810E-021  -2.9881914942464505E-008
   19.171875000000000        2.0000000123481616        4.4200000777354616        2.0000000123481128        2.2100000252229046        29.392199579830375        2.4080594350246516E-021   1.3015595490273313E-008
   19.203125000000000        2.0000000254278749        4.4200001647235032        2.0000000254278394        2.2100000542638689        29.392200157111755        1.7060827498302273E-021   2.6369441297191543E-008
   19.234375000000000        2.0000000183213333        4.4200001176768531        2.0000000183213227        2.2100000385933285        29.392199844416954        1.1992645716663391E-021   1.9531025019503545E-008
   19.265625000000000        2.0000000057719580        4.4200000344897559        2.0000000057719656        2.2100000108668798        29.392199291754238        8.3702165523579218E-022   7.2409522822169947E-009
   19.296875000000000        1.9999999974084428        4.4199999790951967        1.9999999974084546        2.2099999924112952        29.392198923633096        5.8040126911255409E-022  -8.7474338883453129E-010
   19.328125000000000        1.9999999953923746        4.4199999658454265        1.9999999953923824        2.2099999880141561        29.392198835352293        4.0004254604508245E-022  -2.6569251243557801E-009
   19.359375000000000        1.9999999972730380        4.4199999784674935        1.9999999972730393        2.2099999922470421        29.392198918862338        2.7418891160672465E-022  -5.5849280755637665E-010
   19.390625000000000        1.9999999998174247        4.4199999954941518        1.9999999998174225        2.2099999979488154        29.392199031624013        1.8694351053536801E-022   2.1856634280226217E-009
   19.421875000000000        2.0000000012194468        4.4200000049327919        2.0000000012194437        2.2100000011189014        29.392199094008443        1.2682813901409946E-022   3.7679155351355575E-009
   19.453125000000000        2.0000000013251693        4.4200000057610360        2.0000000013251675        2.2100000014162027        29.392199099227678        8.5639646822905937E-023   4.0331575856811241E-009
   19.484375000000000        2.0000000008061471        4.4200000024376651        2.0000000008061471        2.2100000003280398        29.392199076888115        5.7568141272261039E-023   3.6521483615103989E-009
   19.515625000000000        2.0000000003152083        4.4199999992971701        2.0000000003152087        2.2099999993002819        29.392199055770771        3.8531784649693970E-023   3.2773086466875156E-009
   19.546875000000000        2.0000000001186149        4.4199999981073201        2.0000000001186153        2.2099999989225916        29.392199047613854        2.5683642034397052E-023   3.1748630391348343E-009
   19.578125000000000        2.0000000001578564        4.4199999984794660        2.0000000001578568        2.2099999990653005        29.392199049837135        1.7051273618425030E-023   3.2866269705777995E-009
   19.609375000000000        2.0000000002683511        4.4199999993207522        2.0000000002683516        2.2099999993638466        29.392199055184303        1.1276503393880117E-023   3.4486768996089268E-009
   19.640625000000000        2.0000000003383809        4.4199999998892947        2.0000000003383809        2.2099999995707353        29.392199058729481        7.4294694850988496E-024   3.5502469852843888E-009
   19.671875000000000        2.0000000003463105        4.4200000000413926        2.0000000003463105        2.2099999996380224        29.392199059518642        4.8769654863225932E-024   3.5709102341741072E-009
   19.703125000000000        2.0000000003219158        4.4199999999747339        2.0000000003219154        2.2099999996316502        29.392199058864431        3.1899814642048021E-024   3.5418632471362343E-009
   19.734375000000000        2.0000000002982921        4.4199999999090798        2.0000000002982921        2.2099999996249267        29.392199058226030        2.0792522190199573E-024   3.4977793994528383E-009
   19.765625000000000        2.0000000002893406        4.4199999999367678        2.0000000002893406        2.2099999996486628        29.392199058216473        1.3506320403808054E-024   3.4542477767018909E-009
   19.796875000000000        2.0000000002922129        4.4200000000389190        2.0000000002922125        2.2099999996965640        29.392199058710307        8.7438948205071210E-025   3.4101668155983589E-009
   19.828125000000000        2.0000000002988392        4.4200000001620223        2.0000000002988396        2.2099999997507931        29.392199059352112        5.6420266166861398E-025   3.3592237880242237E-009
   19.859375000000000        2.0000000003040124        4.4200000002716138        2.0000000003040124        2.2099999997998729        29.392199059912752        3.6286868161887141E-025   3.2979330377713723E-009
   19.890625000000000        2.0000000003068883        4.4200000003622124        2.0000000003068883        2.2099999998419939        29.392199060355587        2.3263099300841102E-025   3.2270965899527937E-009
   19.921875000000000        2.0000000003087841        4.4200000004426645        2.0000000003087841        2.2099999998801247        29.392199060739120        1.4866439246291924E-025   3.1495637209388860E-009
   19.953125000000000        2.0000000003108673        4.4200000005208695        2.0000000003108678        2.2099999999169255        29.392199061115509        9.4707285839984280E-026   3.0678979356935088E-009
   19.984375000000000        2.0000000003133334        4.4200000005982343        2.0000000003133334        2.2099999999528834        29.392199061493802        6.0146582659985699E-026   2.9835327541860579E-009
   20.015625000000000        2.0000000003157274        4.4200000006718243        2.0000000003157274        2.2099999999870330        29.392199061854360        3.8080464821881526E-026   2.8970768006786329E-009
   20.046875000000000        2.0000000003175185        4.4200000007382698        2.0000000003175185        2.2100000000182765        29.392199062174448        2.4036345322248828E-026   2.8088804615578056E-009
   20.078125000000000        2.0000000003184111        4.4200000007957989        2.0000000003184111        2.2100000000460542        29.392199062441886        1.5125838164491728E-026   2.7193527429858477E-009
   20.109375000000000        2.0000000003183493        4.4200000008441753        2.0000000003183493        2.2100000000703113        29.392199062654797        9.4899517477140118E-027   2.6289688204172990E-009
   20.140625000000000        2.0000000003173759        4.4200000008838449        2.0000000003173759        2.2100000000912212        29.392199062815784        5.9362161284271334E-027   2.5381405865942952E-009
   20.171875000000000        2.0000000003155369        4.4200000009152003        2.0000000003155369        2.2100000001089315        29.392199062927276        3.7022275473958630E-027   2.4471371595780056E-009
   20.203125000000000        2.0000000003128346        4.4200000009384066        2.0000000003128346        2.2100000001235207        29.392199062990013        2.3021296579193624E-027   2.3560606798866957E-009
   20.234375000000000        2.0000000003092122        4.4200000009533147        2.0000000003092122        2.2100000001349773        29.392199063002518        1.4272969553669292E-027   2.2648496411648011E-009
   20.265625000000000        2.0000000003045710        4.4200000009593516        2.0000000003045710        2.2100000001431241        29.392199062960788        8.8230857003722027E-028   2.1733221888808885E-009
   20.296875000000000        2.0000000002987144        4.4200000009553628        2.0000000002987144        2.2100000001476010        29.392199062856822        5.4381488058133129E-028   2.0811399270570519E-009
   20.328125000000000        2.0000000002913261        4.4200000009393836        2.0000000002913261        2.2100000001477764        29.392199062677307        3.3420126130912426E-028   1.9878148016516661E-009
   20.359375000000000        2.0000000002819385        4.4200000009084484        2.0000000002819385        2.2100000001426818        29.392199062402195        2.0478239904868782E-028   1.8926946676600664E-009
   20.390625000000000        2.0000000002699250        4.4200000008584750        2.0000000002699250        2.2100000001309703        29.392199062004234        1.2511374325107915E-028   1.7949732811217700E-009
   20.421875000000000        2.0000000002545013        4.4200000007843272        2.0000000002545013        2.2100000001109392        29.392199061449151        7.6215751255950526E-029   1.6937116154025489E-009
   20.453125000000000        2.0000000002347575        4.4200000006801359        2.0000000002347575        2.2100000000806608        29.392199060697610        4.6292477106732193E-029   1.5878816039816002E-009
   20.484375000000000        2.0000000002097931        4.4200000005400595        2.0000000002097931        2.2100000000382081        29.392199059710492        2.8034955699544630E-029   1.4765133560246113E-009
   20.515625000000000        2.0000000001789275        4.4200000003596909        2.0000000001789275        2.2099999999821298        29.392199058458313        1.6928170872815465E-029   1.3589076530706734E-009
   20.546875000000000        2.0000000001420100        4.4200000001380877        2.0000000001420095        2.2099999999121231        29.392199056934661        1.0191472877824266E-029   1.2349525846389042E-009
   20.578125000000000        2.0000000000997602        4.4199999998801021        2.0000000000997602        2.2099999998298161        29.392199055171616        6.1175251865290476E-030   1.1054617221617491E-009
   20.609375000000000        2.0000000000540732        4.4199999995984358        2.0000000000540732        2.2099999997394661        29.392199053253218        3.6611763730919891E-030   9.7247854213833307E-010
   20.640625000000000        2.0000000000081668        4.4199999993145092        2.0000000000081668        2.2099999996482302        29.392199051321615        2.1845640366257054E-030   8.3941742445858836E-010
   20.671875000000000        1.9999999999664311        4.4199999990575201        1.9999999999664313        2.2099999995658530        29.392199049570543        1.2995717437211342E-030   7.1090577868915261E-010
   20.703125000000000        1.9999999999339555        4.4199999988613232        1.9999999999339557        2.2099999995036401        29.392199048224665        7.7075804449151939E-031   5.9230509386054564E-010
   20.734375000000000        1.9999999999157778        4.4199999987594341        1.9999999999157778        2.2099999994727821        29.392199047506377        4.5573035724217966E-031   4.8895265614135042E-010
   20.765625000000000        1.9999999999160101        4.4199999987792227        1.9999999999160101        2.2099999994824198        29.392199047597270        2.6863239869879616E-031   4.0527292632930312E-010
   20.796875000000000        1.9999999999370361        4.4199999989365484        1.9999999999370361        2.2099999995378488        29.392199048602567        1.5785429135591441E-031   3.4397040771239062E-010
   20.828125000000000        1.9999999999789815        4.4199999992322816        1.9999999999789815        2.2099999996393653        29.392199050527971        9.2467146156705432E-032   3.0548830132204330E-010
   20.859375000000000        2.0000000000396003        4.4199999996515382        2.0000000000396003        2.2099999997820108        29.392199053274613        5.3992739621489640E-032   2.8789015615870994E-010
   20.890625000000000        2.0000000001145977        4.4200000001658282        2.0000000001145977        2.2099999999562834        29.392199056653222        3.1425489117624895E-032   2.8717317412940702E-010
   20.921875000000000        2.0000000001982849        4.4200000007374483        2.0000000001982849        2.2100000001496189        29.392199060413329        1.8230868151733148E-032   2.9791680233870466E-010
   20.953125000000000        2.0000000002844329        4.4200000013250627        2.0000000002844329        2.2100000003482334        29.392199064280401        1.0541170123371677E-032   3.1412850098888612E-010
   20.984375000000000        2.0000000003671072        4.4200000018892229        2.0000000003671072        2.2100000005389573        29.392199067992600        6.0743725711586079E-033   3.3008351607577424E-010
   21.015625000000000        2.0000000004413212        4.4200000023968755        2.0000000004413212        2.2100000007107772        29.392199071330321        3.4883272228996500E-033   3.4096947487682883E-010
   21.046875000000000        2.0000000005034839        4.4200000028241950        2.0000000005034839        2.2100000008557470        29.392199074135348        1.9962041993306332E-033   3.4333602627611981E-010
   21.078125000000000        2.0000000005515717        4.4200000031577611        2.0000000005515717        2.2100000009693930        29.392199076318519        1.1382291277686911E-033   3.3526514897630477E-010
   21.109375000000000        2.0000000005850973        4.4200000033943656        2.0000000005850973        2.2100000010506498        29.392199077858475        6.4662449632695832E-034   3.1633984320933450E-010
   21.140625000000000        2.0000000006049503        4.4200000035398688        2.0000000006049503        2.2100000011014638        29.392199078794235        3.6595539639835384E-034   2.8749180813747444E-010
   21.171875000000000        2.0000000006131353        4.4200000036075915        2.0000000006131353        2.2100000011262808        29.392199079214212        2.0630407807460679E-034   2.5073365605976505E-010
   21.203125000000000        2.0000000006125056        4.4200000036165008        2.0000000006125056        2.2100000011314314        29.392199079244310        1.1583360767330307E-034   2.0890400520556796E-010
   21.234375000000000        2.0000000006064935        4.4200000035893998        2.0000000006064935        2.2100000011245240        29.392199079035908        6.4765558659462797E-035   1.6538947988919972E-010
   21.265625000000000        2.0000000005988410        4.4200000035511406        2.0000000005988410        2.2100000011138512        29.392199078754000        3.6054778544544432E-035   1.2386935921426812E-010
   21.296875000000000        2.0000000005933436        4.4200000035268907        2.0000000005933432        2.2100000011078005        29.392199078565781        1.9980490737275890E-035   8.8056228975119666E-011
   21.328125000000000        2.0000000005935683        4.4200000035403644        2.0000000005935683        2.2100000011142886        29.392199078628650        1.1019864810975364E-035   6.1420202257522760E-011
   21.359375000000000        2.0000000006025904        4.4200000036119516        2.0000000006025904        2.2100000011401129        29.392199079078054        6.0472696394650669E-036   4.6925130448016716E-011
   21.390625000000000        2.0000000006226935        4.4200000037568401        2.0000000006226935        2.2100000011903433        29.392199080014780        3.3008199860374463E-036   4.6732395730941789E-011
   21.421875000000000        2.0000000006551053        4.4200000039831631        2.0000000006551049        2.2100000012676904        29.392199081492866        1.7914549825718910E-036   6.1938898454627633E-011
   21.453125000000000        2.0000000006997731        4.4200000042905785        2.0000000006997736        2.2100000013720389        29.392199083510054        9.6632457732921035E-037   9.2356344794097822E-011
   21.484375000000000        2.0000000007552443        4.4200000046693866        2.0000000007552439        2.2100000015001484        29.392199086002012        5.1778061106156897E-037   1.3639311902124973E-010
   21.515625000000000        2.0000000008186274        4.4200000051004196        2.0000000008186274        2.2100000016456258        29.392199088841448        2.7542056714507349E-037   1.9100987458386953E-010
   21.546875000000000        2.0000000008856609        4.4200000055554183        2.0000000008856609        2.2100000017990533        29.392199091840606        1.4532176090195508E-037   2.5180035834182490E-010
   21.578125000000000        2.0000000009508208        4.4200000059976796        2.0000000009508208        2.2100000019481829        29.392199094755853        7.5982811859994854E-038   3.1309577153137980E-010
   21.609375000000000        2.0000000010074603        4.4200000063830522        2.0000000010074608        2.2100000020782815        29.392199097294068        3.9318278217666824E-038   3.6809888470656915E-010
   21.640625000000000        2.0000000010480967        4.4200000066618381        2.0000000010480967        2.2100000021727717        29.392199099125268        2.0101951547046136E-038   4.0917802479611964E-010
   21.671875000000000        2.0000000010649903        4.4200000067826144        2.0000000010649903        2.2100000022144921        29.392199099908108        1.0131228742324470E-038   4.2845105241440251E-010
   21.703125000000000        2.0000000010511423        4.4200000066989711        2.0000000010511423        2.2100000021879729        29.392199099334292        5.0175664322822741E-039   4.1877168399651055E-010
   21.734375000000000        2.0000000010017609        4.4200000063790883        2.0000000010017609        2.2100000020825981        29.392199097192528        2.4307136471931544E-039   3.7520297979654060E-010
   21.765625000000000        2.0000000009158754        4.4200000058165037        2.0000000009158754        2.2100000018962085        29.392199093439960        1.1437079904118799E-039   2.9663516087907738E-010
   21.796875000000000        2.0000000007976171        4.4200000050386610        2.0000000007976171        2.2100000016379626        29.392199088258778        5.1660685143280809E-040   1.8706147741909263E-010
   21.828125000000000        2.0000000006565735        4.4200000041092284        2.0000000006565735        2.2100000013290999        29.392199082071723        2.1924490730813434E-040   5.5938809140343437E-011
   21.859375000000000        2.0000000005067777        4.4200000031213698        2.0000000005067777        2.2100000010006950        29.392199075497405        8.3429032162278805E-041  -8.2840845294640530E-011
   21.890625000000000        2.0000000003643410        4.4200000021820092        2.0000000003643410        2.2100000006884071        29.392199069245937        2.4769398719253104E-041  -2.1328716570678807E-010
   21.921875000000000        2.0000000002442389        4.4200000013906182        2.0000000002442389        2.2100000004254250        29.392199063977696        1.7082988550692020E-042  -3.2054758847266385E-010
   21.953125000000000        2.0000000001571836        4.4200000008183240        2.0000000001571836        2.2100000002354738        29.392199060164973       -5.7363617244388873E-042  -3.9402969775892416E-010
   21.984375000000000        2.0000000001074882        4.4200000004938191        2.0000000001074882        2.2100000001281344        29.392199057998152       -6.8698992925905577E-042  -4.2953152146196771E-010
   22.015625000000000        2.0000000000926006        4.4200000004002735        2.0000000000926006        2.2100000000978128        29.392199057365236       -5.8316145338309223E-042  -4.2971537439484564E-010
   22.046875000000000        2.0000000001043685        4.4200000004836477        2.0000000001043685        2.2100000001264966        29.392199057907217       -4.3344454504015027E-042  -4.0283465452262135E-010
   22.078125000000000        2.0000000001315437        4.4200000006692655        2.0000000001315437        2.2100000001892766        29.392199059128203       -2.9983925456979963E-042  -3.6023628524617379E-010
   22.109375000000000        2.0000000001626592        4.4200000008809788        2.0000000001626592        2.2100000002607505        29.392199060522611       -1.9817654454036813E-042  -3.1347902051948040E-010
   22.140625000000000        2.0000000001884457        4.4200000010571712        2.0000000001884457        2.2100000003203526        29.392199061681477       -1.2687708707174560E-042  -2.7191848772645244E-010
   22.171875000000000        2.0000000002032139        4.4200000011599556        2.0000000002032139        2.2100000003554259        29.392199062353459       -7.9321451206277099E-043  -2.4131985298936343E-010
   22.203125000000000        2.0000000002050320        4.4200000011764908        2.0000000002050320        2.2100000003616844        29.392199062453344       -4.8676192255758135E-043  -2.2368906726910609E-010
   22.234375000000000        2.0000000001950045        4.4200000011140963        2.0000000001950045        2.2100000003415676        29.392199062029757       -2.9422582105864213E-043  -2.1798740590384114E-010
   22.265625000000000        2.0000000001760712        4.4200000009922844        2.0000000001760712        2.2100000003015832        29.392199061212278       -1.7561474351182029E-043  -2.2133761490295001E-010
   22.296875000000000        2.0000000001517848        4.4200000008346914        2.0000000001517848        2.2100000002496230        29.392199060157733       -1.0369294492212724E-043  -2.3023938311439451E-010
   22.328125000000000        2.0000000001254228        4.4200000006630882        2.0000000001254228        2.2100000001929518        29.392199059010675       -6.0651922372059769E-044  -2.4146373789335485E-010
   22.359375000000000        2.0000000000994875        4.4200000004941096        2.0000000000994875        2.2100000001371205        29.392199057881509       -3.5181236811698616E-044  -2.5254864866042226E-010
   22.390625000000000        2.0000000000755960        4.4200000003384607        2.0000000000755960        2.2100000000856963        29.392199056841378       -2.0254219125052930E-044  -2.6191759872062903E-010
   22.421875000000000        2.0000000000545817        4.4200000002016857        2.0000000000545817        2.2100000000405298        29.392199055927083       -1.1581171974532126E-044  -2.6876900705019580E-010
   22.453125000000000        2.0000000000367013        4.4200000000855022        2.0000000000367013        2.2100000000021955        29.392199055149998       -6.5805547975636317E-045  -2.7287239134921037E-010
   22.484375000000000        2.0000000000218368        4.4199999999891730        2.0000000000218368        2.2099999999704560        29.392199054505124       -3.7174408370287946E-045  -2.7437074834324449E-010
   22.515625000000000        2.0000000000096647        4.4199999999105799        2.0000000000096647        2.2099999999446100        29.392199053978324       -2.0886372815269070E-045  -2.7360469445625313E-010
   22.546875000000000        1.9999999999997704        4.4199999998469650        1.9999999999997704        2.2099999999237361        29.392199053551320       -1.1675064149352235E-045  -2.7100366395416131E-010
   22.578125000000000        1.9999999999917237        4.4199999997954356        1.9999999999917237        2.2099999999068625        29.392199053204941       -6.4945912917382910E-046  -2.6700974764537477E-010
   22.609375000000000        1.9999999999851257        4.4199999997533501        1.9999999999851257        2.2099999998931108        29.392199052921665       -3.5961906779352178E-046  -2.6202773284467185E-010
   22.640625000000000        1.9999999999796449        4.4199999997185095        1.9999999999796447        2.2099999998817466        29.392199052686880       -1.9825311089938068E-046  -2.5639068645944008E-010
   22.671875000000000        1.9999999999750335        4.4199999996892778        1.9999999999750335        2.2099999998722266        29.392199052489719       -1.0883290619234166E-046  -2.5034707640259057E-010
   22.703125000000000        1.9999999999711346        4.4199999996646326        1.9999999999711342        2.2099999998642126        29.392199052323303       -5.9501808407798068E-047  -2.4405233389757086E-010
   22.734375000000000        1.9999999999678724        4.4199999996440908        1.9999999999678724        2.2099999998575459        29.392199052184431       -3.2403241242674487E-047  -2.3758328637768500E-010
   22.765625000000000        1.9999999999652340        4.4199999996275858        1.9999999999652340        2.2099999998522084        29.392199052072584       -1.7578700390346103E-047  -2.3093793544148866E-010
   22.796875000000000        1.9999999999632481        4.4199999996153281        1.9999999999632481        2.2099999998482742        29.392199051989135       -9.5010326367960845E-048  -2.2408075395219385E-010
   22.828125000000000        1.9999999999619624        4.4199999996076373        1.9999999999619624        2.2099999998458495        29.392199051936188       -5.1165965343856500E-048  -2.1695756302619884E-010
   22.859375000000000        1.9999999999614249        4.4199999996048076        1.9999999999614249        2.2099999998450288        29.392199051915764       -2.7457056619171209E-048  -2.0950596812951972E-010
   22.890625000000000        1.9999999999616571        4.4199999996070085        1.9999999999616571        2.2099999998458726        29.392199051928912       -1.4683225665200549E-048  -2.0168999803615861E-010
   22.921875000000000        1.9999999999626559        4.4199999996142116        1.9999999999626561        2.2099999998483701        29.392199051975481       -7.8255070743687311E-049  -1.9350143709573331E-010
   22.953125000000000        1.9999999999643794        4.4199999996261798        1.9999999999643796        2.2099999998524500        29.392199052053780       -4.1567398904844016E-049  -1.8496693066083481E-010
   22.984375000000000        1.9999999999667630        4.4199999996424495        1.9999999999667630        2.2099999998579509        29.392199052160823       -2.2007246731284874E-049  -1.7613377423231213E-010
   23.015625000000000        1.9999999999697147        4.4199999996623811        1.9999999999697147        2.2099999998646553        29.392199052292430       -1.1613733465881374E-049  -1.6707679684202503E-010
   23.046875000000000        1.9999999999731155        4.4199999996852188        1.9999999999731155        2.2099999998723172        29.392199052443505       -6.1092784352497924E-050  -1.5789924923126364E-010
   23.078125000000000        1.9999999999768303        4.4199999997101269        1.9999999999768303        2.2099999998806656        29.392199052608348       -3.2035877533154372E-050  -1.4871770481761359E-010
   23.109375000000000        1.9999999999807323        4.4199999997362278        1.9999999999807325        2.2099999998894040        29.392199052781233       -1.6746611689148894E-050  -1.3964562839419159E-010
   23.140625000000000        1.9999999999846958        4.4199999997626742        1.9999999999846956        2.2099999998982480        29.392199052956531       -8.7271870950398572E-051  -1.3079004546057149E-010
   23.171875000000000        1.9999999999886033        4.4199999997887129        1.9999999999886033        2.2099999999069495        29.392199053129225       -4.5340945446139877E-051  -1.2225509493646314E-010
   23.203125000000000        1.9999999999923601        4.4199999998136921        1.9999999999923601        2.2099999999152877        29.392199053295013       -2.3484775120315655E-051  -1.1411693812135582E-010
   23.234375000000000        1.9999999999958826        4.4199999998370743        1.9999999999958826        2.2099999999230859        29.392199053450284       -1.2127496270148655E-051  -1.0644529702119598E-010
   23.265625000000000        1.9999999999991114        4.4199999998584714        1.9999999999991114        2.2099999999302171        29.392199053592453       -6.2438578771458022E-052  -9.9282804200129249E-011
   23.296875000000000        2.0000000000020011        4.4199999998776160        2.0000000000020011        2.2099999999365960        29.392199053719658       -3.2050817207604551E-052  -9.2660101813635265E-011
   23.328125000000000        2.0000000000045239        4.4199999998943467        2.0000000000045239        2.2099999999421738        29.392199053830797       -1.6403463110334755E-052  -8.6591178671824309E-011
   23.359375000000000        2.0000000000066755        4.4199999999085939        2.0000000000066755        2.2099999999469202        29.392199053925488       -8.3704240013611497E-053  -8.1065376633659980E-011
   23.390625000000000        2.0000000000084608        4.4199999999203756        2.0000000000084608        2.2099999999508380        29.392199054003875       -4.2587195857308738E-053  -7.6066264398377825E-011
   23.421875000000000        2.0000000000098916        4.4199999999297850        2.0000000000098916        2.2099999999539617        29.392199054066555       -2.1603972626776120E-053  -7.1567196613386841E-011
   23.453125000000000        2.0000000000109877        4.4199999999369659        2.0000000000109877        2.2099999999563411        29.392199054114453       -1.0927318963721934E-053  -6.7537975212417223E-011
   23.484375000000000        2.0000000000117764        4.4199999999420960        2.0000000000117764        2.2099999999580353        29.392199054148755       -5.5108760743489423E-054  -6.3940852612631716E-011
   23.515625000000000        2.0000000000122848        4.4199999999453770        2.0000000000122848        2.2099999999591131        29.392199054170746       -2.7711207604010065E-054  -6.0736748963563514E-011
   23.546875000000000        2.0000000000125482        4.4199999999470130        2.0000000000125482        2.2099999999596402        29.392199054181862       -1.3893701718359040E-054  -5.7880811255017761E-011
   23.578125000000000        2.0000000000125988        4.4199999999472226        2.0000000000125988        2.2099999999596891        29.392199054183539       -6.9455605423215566E-055  -5.5332627368898102E-011
   23.609375000000000        2.0000000000124705        4.4199999999462243        2.0000000000124700        2.2099999999593316        29.392199054177222       -3.4619572913878117E-055  -5.3051341097898330E-011
   23.640625000000000        2.0000000000121898        4.4199999999442365        2.0000000000121898        2.2099999999586482        29.392199054164308       -1.7205155276361703E-055  -5.1001869394440291E-011
   23.671875000000000        2.0000000000117879        4.4199999999414468        2.0000000000117879        2.2099999999576978        29.392199054146054       -8.5253950722201616E-056  -4.9147796943316280E-011
   23.703125000000000        2.0000000000112879        4.4199999999380264        2.0000000000112883        2.2099999999565392        29.392199054123576       -4.2119683464591791E-056  -4.7456261142997391E-011
   23.734375000000000        2.0000000000107190        4.4199999999341388        2.0000000000107190        2.2099999999552247        29.392199054097997       -2.0747465868693877E-056  -4.5895287570374421E-011
   23.765625000000000        2.0000000000101021        4.4199999999299244        2.0000000000101021        2.2099999999537987        29.392199054070272       -1.0189388528294371E-056  -4.4438230872856366E-011
   23.796875000000000        2.0000000000094538        4.4199999999254977        2.0000000000094538        2.2099999999523021        29.392199054041154       -4.9891548947432374E-057  -4.3065995214419672E-011
   23.828125000000000        2.0000000000087876        4.4199999999209778        2.0000000000087876        2.2099999999507784        29.392199054011364       -2.4355287301863112E-057  -4.1760372937460488E-011
   23.859375000000000        2.0000000000081126        4.4199999999164685        2.0000000000081126        2.2099999999492694        29.392199053981475       -1.1853247881934305E-057  -4.0507153187263611E-011
   23.890625000000000        2.0000000000074403        4.4199999999120445        2.0000000000074403        2.2099999999478008        29.392199053952016       -5.7510679223927634E-058  -3.9292125109113840E-011
   23.921875000000000        2.0000000000067879        4.4199999999077422        2.0000000000067879        2.2099999999463700        29.392199053923374       -2.7817267779934464E-058  -3.8095748777777771E-011
   23.953125000000000        2.0000000000061635        4.4199999999036086        2.0000000000061635        2.2099999999449933        29.392199053895908       -1.3412867657752697E-058  -3.6910474676687954E-011
   23.984375000000000        2.0000000000055747        4.4199999998996793        2.0000000000055747        2.2099999999436792        29.392199053869856       -6.4469564993844317E-059  -3.5721203772709487E-011
   24.015625000000000        2.0000000000050195        4.4199999998959854        2.0000000000050195        2.2099999999424456        29.392199053845349       -3.0888494367681781E-059  -3.4531044690311319E-011
   24.046875000000000        2.0000000000044995        4.4199999998925437        2.0000000000044995        2.2099999999412994        29.392199053822466       -1.4751244092809400E-059  -3.3336444715814650E-011
   24.078125000000000        2.0000000000040195        4.4199999998893702        2.0000000000040195        2.2099999999402433        29.392199053801360       -7.0214904217502100E-060  -3.2132518867911131E-011
   24.109375000000000        2.0000000000035802        4.4199999998864570        2.0000000000035802        2.2099999999392717        29.392199053782019       -3.3310037890491405E-060  -3.0917046700551509E-011
   24.140625000000000        2.0000000000031788        4.4199999998838084        2.0000000000031788        2.2099999999383910        29.392199053764397       -1.5748521809337069E-060  -2.9693136838204737E-011
   24.171875000000000        2.0000000000028115        4.4199999998814059        2.0000000000028115        2.2099999999375961        29.392199053748367       -7.4198296499240063E-061  -2.8466562440598864E-011
   24.203125000000000        2.0000000000024825        4.4199999998792494        2.0000000000024825        2.2099999999368811        29.392199053733975       -3.4834106525264426E-061  -2.7229773991166439E-011
   24.234375000000000        2.0000000000021889        4.4199999998773301        2.0000000000021889        2.2099999999362456        29.392199053721168       -1.6294280148317223E-061  -2.5989432828055214E-011
   24.265625000000000        2.0000000000019265        4.4199999998756274        2.0000000000019265        2.2099999999356843        29.392199053709774       -7.5935357869878622E-062  -2.4745538951265189E-011
   24.296875000000000        2.0000000000016920        4.4199999998741202        2.0000000000016920        2.2099999999351896        29.392199053699652       -3.5252068727670598E-062  -2.3503421431314564E-011
   24.328125000000000        2.0000000000014837        4.4199999998727986        2.0000000000014837        2.2099999999347593        29.392199053690742       -1.6300618981337038E-062  -2.2261303911363939E-011
   24.359375000000000        2.0000000000013007        4.4199999998716457        2.0000000000013007        2.2099999999343849        29.392199053682948       -7.5065881091556820E-063  -2.1026735907980765E-011
   24.390625000000000        2.0000000000011378        4.4199999998706456        2.0000000000011378        2.2099999999340652        29.392199053676130       -3.4421654648296494E-063  -1.9800161510374892E-011
   24.421875000000000        2.0000000000009943        4.4199999998697859        2.0000000000009943        2.2099999999337938        29.392199053670215       -1.5714235050081663E-063  -1.8585133432225120E-011
   24.453125000000000        2.0000000000008686        4.4199999998690513        2.0000000000008686        2.2099999999335651        29.392199053665109       -7.1406348915687391E-064  -1.7384316208790551E-011
   24.484375000000000        2.0000000000007563        4.4199999998684270        2.0000000000007563        2.2099999999333773        29.392199053660701       -3.2289239093082285E-064  -1.6200818464540134E-011
   24.515625000000000        2.0000000000006608        4.4199999998678905        2.0000000000006608        2.2099999999332143        29.392199053656920       -1.4525595455676378E-064  -1.5033752021054170E-011
   24.546875000000000        2.0000000000005760        4.4199999998674349        2.0000000000005760        2.2099999999330806        29.392199053653659       -6.4986229104565054E-065  -1.3887557770431158E-011
   24.578125000000000        2.0000000000005032        4.4199999998670698        2.0000000000005032        2.2099999999329789        29.392199053650977       -2.8903412447655137E-065  -1.2761791623461249E-011
   24.609375000000000        2.0000000000004379        4.4199999998667732        2.0000000000004379        2.2099999999329021        29.392199053648699       -1.2773571827998602E-065  -1.1660006293823244E-011
   24.640625000000000        2.0000000000003810        4.4199999998665280        2.0000000000003810        2.2099999999328421        29.392199053646770       -5.6061205129285216E-066  -1.0583978138356542E-011
   24.671875000000000        2.0000000000003317        4.4199999998663158        2.0000000000003317        2.2099999999327906        29.392199053645111       -2.4417084892097011E-066  -9.5310426218020439E-012
   24.703125000000000        2.0000000000002891        4.4199999998661443        2.0000000000002891        2.2099999999327524        29.392199053643726       -1.0544484437628488E-066  -8.5029761009991489E-012
   24.734375000000000        2.0000000000002478        4.4199999998659996        2.0000000000002478        2.2099999999327258        29.392199053642482       -4.5099650209938203E-067  -7.5068840033054585E-012
   24.765625000000000        2.0000000000002087        4.4199999998658717        2.0000000000002087        2.2099999999327049        29.392199053641338       -1.9077008349812858E-067  -6.5392136150421720E-012
   24.796875000000000        2.0000000000001759        4.4199999998657598        2.0000000000001759        2.2099999999326845        29.392199053640358       -7.9653329886769991E-068  -5.5990767577895895E-012
   24.828125000000000        2.0000000000001457        4.4199999998656798        2.0000000000001457        2.2099999999326778        29.392199053639548       -3.2742725145197760E-068  -4.6860293423378607E-012
   24.859375000000000        2.0000000000001181        4.4199999998656265        2.0000000000001181        2.2099999999326823        29.392199053638912       -1.3201559303109730E-068  -3.8031799931559362E-012
   24.890625000000000        2.0000000000000915        4.4199999998655848        2.0000000000000915        2.2099999999326907        29.392199053638340       -5.1919122163021368E-069  -2.9509727994536661E-012
   24.921875000000000        2.0000000000000679        4.4199999998655537        2.0000000000000679        2.2099999999327014        29.392199053637857       -1.9742720542196310E-069  -2.1227464230832993E-012
   24.953125000000000        2.0000000000000449        4.4199999998655395        2.0000000000000449        2.2099999999327196        29.392199053637444       -7.1495331107712384E-070  -1.3402612353274890E-012
   24.984375000000000        2.0000000000000209        4.4199999998655244        2.0000000000000209        2.2099999999327387        29.392199053637036       -2.3933477867951368E-070  -5.7021054544748040E-013


==> PERTSUBweno5GF_N800_3.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
   1.5625000000000000E-002   1.9999999989270472        4.4199999999927142        1.9999999989270472        2.2100000011819696        29.392199984152576        2.3933477867951368E-070  -2.1383272930108888E-009
   4.6875000000000000E-002   1.9999999989372783        4.4199999999602397        1.9999999989372783        2.2100000011544272        29.392199984159852        7.1495331107712384E-070  -2.1170494246547378E-009
   7.8125000000000000E-002   1.9999999989387620        4.4199999999461674        1.9999999989387620        2.2100000011457510        29.392199984119522        1.9742720542196310E-069  -2.1065924560303984E-009
  0.10937500000000000        1.9999999989433375        4.4199999999243937        1.9999999989433375        2.2100000011298087        29.392199984090716        5.1919122163021368E-069  -2.0910679854324599E-009
  0.14062500000000000        1.9999999989436663        4.4199999999111617        1.9999999989436663        2.2100000011228289        29.392199984037074        1.3201559303109730E-068  -2.0793011756836677E-009
  0.17187500000000000        1.9999999989450015        4.4199999998947650        1.9999999989450015        2.2100000011131553        29.392199983984288        3.2742725145197760E-068  -2.0658765809145052E-009
  0.20312500000000000        1.9999999989444079        4.4199999998816777        1.9999999989444077        2.2100000011072680        29.392199983917688        7.9653329886769991E-068  -2.0540835699023319E-009
  0.23437500000000000        1.9999999989442125        4.4199999998666906        1.9999999989442125        2.2100000010999903        29.392199983848570        1.9077008349812858E-067  -2.0418453594572838E-009
  0.26562500000000000        1.9999999989433226        4.4199999998521839        1.9999999989433226        2.2100000010937202        29.392199983771334        4.5099650209938203E-067  -2.0305637171702529E-009
  0.29687500000000000        1.9999999989428081        4.4199999998357464        1.9999999989428081        2.2100000010860699        29.392199983691100        1.0544484437628491E-066  -2.0194954597485548E-009
  0.32812500000000000        1.9999999989423294        4.4199999998180894        1.9999999989423294        2.2100000010777703        29.392199983605995        2.4417084892097011E-066  -2.0093382513408642E-009
  0.35937500000000000        1.9999999989424053        4.4199999997980068        1.9999999989424051        2.2100000010676455        29.392199983518349        5.6061205129285216E-066  -1.9999524258906831E-009
  0.39062500000000000        1.9999999989429735        4.4199999997756017        1.9999999989429738        2.2100000010558145        29.392199983427702        1.2773571827998602E-065  -1.9918044991129591E-009
  0.42187500000000000        1.9999999989443082        4.4199999997502291        1.9999999989443082        2.2100000010416534        29.392199983335225        2.8903412447655141E-065  -1.9850505683649544E-009
  0.45312500000000000        1.9999999989464363        4.4199999997217816        1.9999999989464365        2.2100000010250778        29.392199983240850        6.4986229104565046E-065  -1.9801087436377429E-009
  0.48437500000000000        1.9999999989495074        4.4199999996898791        1.9999999989495074        2.2100000010057332        29.392199983145108        1.4525595455676378E-064  -1.9772952164487378E-009
  0.51562500000000000        1.9999999989535606        4.4199999996543902        1.9999999989535606        2.2100000009835101        29.392199983047991        3.2289239093082285E-064  -1.9770540760077893E-009
  0.54687500000000000        1.9999999989586714        4.4199999996151158        1.9999999989586714        2.2100000009582255        29.392199982949737        7.1406348915687405E-064  -1.9798027661721562E-009
  0.57812500000000000        1.9999999989648607        4.4199999995719512        1.9999999989648607        2.2100000009298042        29.392199982850169        1.5714235050081660E-063  -1.9860271205374147E-009
  0.60937500000000000        1.9999999989721562        4.4199999995247943        1.9999999989721562        2.2100000008981642        29.392199982749268        3.4421654648296494E-063  -1.9962127506545357E-009
  0.64062500000000000        1.9999999989805526        4.4199999994736077        1.9999999989805526        2.2100000008632930        29.392199982646787        7.5065881091556809E-063  -2.0108872345048212E-009
  0.67187500000000000        1.9999999989900425        4.4199999994183692        1.9999999989900425        2.2100000008251879        29.392199982542525        1.6300618981337038E-062  -2.0305792602925976E-009
  0.70312500000000000        1.9999999990005990        4.4199999993591010        1.9999999990005990        2.2100000007838880        29.392199982436154        3.5252068727670594E-062  -2.0558426072625480E-009
  0.73437500000000000        1.9999999990121817        4.4199999992958352        1.9999999990121817        2.2100000007394565        29.392199982327249        7.5935357869878613E-062  -2.0872303885255405E-009
  0.76562500000000000        1.9999999990247372        4.4199999992286534        1.9999999990247372        2.2100000006919918        29.392199982215370        1.6294280148317223E-061  -2.1252992699061224E-009
  0.79687500000000000        1.9999999990382051        4.4199999991576417        1.9999999990382051        2.2100000006416036        29.392199982100014        3.4834106525264426E-061  -2.1705945929539894E-009
  0.82812500000000000        1.9999999990525146        4.4199999990829211        1.9999999990525146        2.2100000005884315        29.392199981980674        7.4198296499240063E-061  -2.2236561481037143E-009
  0.85937500000000000        1.9999999990675874        4.4199999990046166        1.9999999990675876        2.2100000005326241        29.392199981856741        1.5748521809337072E-060  -2.2849981906603034E-009
  0.89062500000000000        1.9999999990833410        4.4199999989228660        1.9999999990833410        2.2100000004743405        29.392199981727600        3.3310037890491405E-060  -2.3551043337732835E-009
  0.92187500000000000        1.9999999990996853        4.4199999988378229        1.9999999990996853        2.2100000004137588        29.392199981592629        7.0214904217502100E-060  -2.4344271043474919E-009
  0.95312500000000000        1.9999999991165280        4.4199999987496499        1.9999999991165280        2.2100000003510609        29.392199981451164        1.4751244092809400E-059  -2.5233690692516575E-009
  0.98437500000000000        1.9999999991337745        4.4199999986585130        1.9999999991337745        2.2100000002864353        29.392199981302547        3.0888494367681781E-059  -2.6222737314895994E-009
   1.0156250000000000        1.9999999991513271        4.4199999985645926        1.9999999991513271        2.2100000002200795        29.392199981146145        6.4469564993844309E-059  -2.7314184247728690E-009
   1.0468750000000000        1.9999999991690880        4.4199999984680609        1.9999999991690880        2.2100000001521871        29.392199980981264        1.3412867657752697E-058  -2.8509978822199855E-009
   1.0781250000000000        1.9999999991869608        4.4199999983690805        1.9999999991869608        2.2100000000829483        29.392199980807224        2.7817267779934464E-058  -2.9811195734197327E-009
   1.1093750000000000        1.9999999992048521        4.4199999982678282        1.9999999992048521        2.2100000000125521        29.392199980623396        5.7510679223927634E-058  -3.1217792795246169E-009
   1.1406250000000000        1.9999999992226656        4.4199999981644726        1.9999999992226658        2.2099999999411901        29.392199980429137        1.1853247881934303E-057  -3.2728546539573244E-009
   1.1718750000000000        1.9999999992403121        4.4199999980591782        1.9999999992403121        2.2099999998690438        29.392199980223843        2.4355287301863115E-057  -3.4340876808869325E-009
   1.2031250000000000        1.9999999992577018        4.4199999979520905        1.9999999992577016        2.2099999997962851        29.392199980006829        4.9891548947432374E-057  -3.6050780138907612E-009
   1.2343750000000000        1.9999999992747532        4.4199999978433571        1.9999999992747532        2.2099999997230757        29.392199979777573        1.0189388528294371E-056  -3.7852634360291404E-009
   1.2656250000000000        1.9999999992913864        4.4199999977331119        1.9999999992913862        2.2099999996495736        29.392199979535459        2.0747465868693877E-056  -3.9739060930799042E-009
   1.2968750000000000        1.9999999993075246        4.4199999976214901        1.9999999993075246        2.2099999995759299        29.392199979279965        4.2119683464591791E-056  -4.1700900510477368E-009
   1.3281250000000000        1.9999999993230946        4.4199999975086142        1.9999999993230946        2.2099999995022870        29.392199979010556        8.5253950722201616E-056  -4.3727073073540623E-009
   1.3593750000000000        1.9999999993380269        4.4199999973946085        1.9999999993380269        2.2099999994287840        29.392199978726747        1.7205155276361703E-055  -4.5804502413204773E-009
   1.3906250000000000        1.9999999993522610        4.4199999972795725        1.9999999993522610        2.2099999993555373        29.392199978428110        3.4619572913878117E-055  -4.7918040646521831E-009
   1.4218750000000000        1.9999999993657396        4.4199999971635924        1.9999999993657396        2.2099999992826533        29.392199978114142        6.9455605423215566E-055  -5.0050446009919369E-009
   1.4531250000000000        1.9999999993784112        4.4199999970467454        1.9999999993784112        2.2099999992102273        29.392199977784450        1.3893701718359040E-054  -5.2182447252135944E-009
   1.4843750000000000        1.9999999993902275        4.4199999969291159        1.9999999993902275        2.2099999991383559        29.392199977438707        2.7711207604010065E-054  -5.4292808027156525E-009
   1.5156250000000000        1.9999999994011446        4.4199999968107671        1.9999999994011446        2.2099999990671182        29.392199977076523        5.5108760743489423E-054  -5.6358373523579530E-009
   1.5468750000000000        1.9999999994111219        4.4199999966917503        1.9999999994111217        2.2099999989965857        29.392199976697530        1.0927318963721934E-053  -5.8354288068329652E-009
   1.5781250000000000        1.9999999994201263        4.4199999965721144        1.9999999994201263        2.2099999989268171        29.392199976301459        2.1603972626776115E-053  -6.0254190525910190E-009
   1.6093750000000000        1.9999999994281250        4.4199999964519066        1.9999999994281250        2.2099999988578745        29.392199975888037        4.2587195857308729E-053  -6.2030545144864391E-009
   1.6406250000000000        1.9999999994350923        4.4199999963311454        1.9999999994350923        2.2099999987897951        29.392199975456975        8.3704240013611497E-053  -6.3654819193459389E-009
   1.6718750000000000        1.9999999994410103        4.4199999962098602        1.9999999994410103        2.2099999987226133        29.392199975008126        1.6403463110334755E-052  -6.5097927048896054E-009
   1.7031250000000000        1.9999999994458626        4.4199999960880731        1.9999999994458626        2.2099999986563583        29.392199974541363        3.2050817207604551E-052  -6.6330569925554528E-009
   1.7343750000000000        1.9999999994496362        4.4199999959657825        1.9999999994496362        2.2099999985910421        29.392199974056439        6.2438578771458030E-052  -6.7323839836319621E-009
   1.7656250000000000        1.9999999994523190        4.4199999958429874        1.9999999994523190        2.2099999985266807        29.392199973553240        1.2127496270148655E-051  -6.8049663681790662E-009
   1.7968750000000000        1.9999999994539037        4.4199999957196860        1.9999999994539037        2.2099999984632790        29.392199973031605        2.3484775120315652E-051  -6.8481236237261101E-009
   1.8281250000000000        1.9999999994543891        4.4199999955958820        1.9999999994543891        2.2099999984008405        29.392199972491547        4.5340945446139877E-051  -6.8593621893597856E-009
   1.8593750000000000        1.9999999994537752        4.4199999954715556        1.9999999994537752        2.2099999983393555        29.392199971932968        8.7271870950398572E-051  -6.8364305327861530E-009
   1.8906250000000000        1.9999999994520608        4.4199999953467000        1.9999999994520608        2.2099999982788225        29.392199971355840        1.6746611689148897E-050  -6.7773788803293655E-009
   1.9218750000000000        1.9999999994492541        4.4199999952212865        1.9999999994492541        2.2099999982192169        29.392199970760142        3.2035877533154372E-050  -6.6805923015778035E-009
   1.9531250000000000        1.9999999994453661        4.4199999950952806        1.9999999994453661        2.2099999981605105        29.392199970145896        6.1092784352497915E-050  -6.5448519936950333E-009
   1.9843750000000000        1.9999999994404072        4.4199999949686601        1.9999999994404072        2.2099999981026794        29.392199969513136        1.1613733465881374E-049  -6.3693703644673860E-009
   2.0156250000000000        1.9999999994343904        4.4199999948413868        1.9999999994343904        2.2099999980456917        29.392199968861899        2.2007246731284874E-049  -6.1538429907415093E-009
   2.0468750000000000        1.9999999994273348        4.4199999947134359        1.9999999994273345        2.2099999979895122        29.392199968192347        4.1567398904844008E-049  -5.8984575002085649E-009
   2.0781250000000000        1.9999999994192552        4.4199999945847797        1.9999999994192552        2.2099999979341125        29.392199967504602        7.8255070743687311E-049  -5.6039333173885097E-009
   2.1093750000000000        1.9999999994101749        4.4199999944553765        1.9999999994101749        2.2099999978794447        29.392199966798799        1.4683225665200549E-048  -5.2715165566041833E-009
   2.1406250000000000        1.9999999994001108        4.4199999943251980        1.9999999994001110        2.2099999978254758        29.392199966075072        2.7457056619171203E-048  -4.9029915683007630E-009
   2.1718750000000000        1.9999999993890867        4.4199999941941979        1.9999999993890867        2.2099999977721576        29.392199965333550        5.1165965343856500E-048  -4.5006618432097412E-009
   2.2031250000000000        1.9999999993771216        4.4199999940623602        1.9999999993771214        2.2099999977194607        29.392199964574459        9.5010326367960845E-048  -4.0673449053230115E-009
   2.2343750000000000        1.9999999993642470        4.4199999939296468        1.9999999993642472        2.2099999976673299        29.392199963798102        1.7578700390346103E-047  -3.6063150243847986E-009
   2.2656250000000000        1.9999999993504853        4.4199999937960328        1.9999999993504853        2.2099999976157294        29.392199963004678        3.2403241242674492E-047  -3.1212894491261522E-009
   2.2968750000000000        1.9999999993358637        4.4199999936614809        1.9999999993358637        2.2099999975646107        29.392199962194439        5.9501808407798068E-047  -2.6163577970805818E-009
   2.3281250000000000        1.9999999993204105        4.4199999935259733        1.9999999993204105        2.2099999975139326        29.392199961367719        1.0883290619234166E-046  -2.0959201041392816E-009
   2.3593750000000000        1.9999999993041540        4.4199999933894842        1.9999999993041540        2.2099999974636519        29.392199960524820        1.9825311089938064E-046  -1.5646350881581839E-009
   2.3906250000000000        1.9999999992871227        4.4199999932519960        1.9999999992871227        2.2099999974137270        29.392199959666076        3.5961906779352178E-046  -1.0273404349447901E-009
   2.4218750000000000        1.9999999992693478        4.4199999931134943        1.9999999992693478        2.2099999973641173        29.392199958791903        6.4945912917382910E-046  -4.8896686699606562E-010
   2.4531250000000000        1.9999999992508601        4.4199999929739651        1.9999999992508601        2.2099999973147813        29.392199957902669        1.1675064149352235E-045   4.5529802150667820E-011
   2.4843750000000000        1.9999999992316935        4.4199999928333877        1.9999999992316935        2.2099999972656721        29.392199956998816        2.0886372815269070E-045   5.7125637553667730E-010
   2.5156250000000000        1.9999999992118809        4.4199999926917517        1.9999999992118809        2.2099999972167468        29.392199956080745        3.7174408370287952E-045   1.0834597663489376E-009
   2.5468750000000000        1.9999999991914517        4.4199999925490658        1.9999999991914517        2.2099999971679778        29.392199955148946        6.5805547975636317E-045   1.5775949435692382E-009
   2.5781250000000000        1.9999999991704380        4.4199999924053435        1.9999999991704380        2.2099999971193371        29.392199954203960        1.1581171974532129E-044   2.0494050900765615E-009
   2.6093750000000000        1.9999999991488688        4.4199999922605970        1.9999999991488688        2.2099999970707978        29.392199953246248        2.0254219125052932E-044   2.4949777799321282E-009
   2.6406250000000000        1.9999999991267792        4.4199999921148301        1.9999999991267792        2.2099999970223236        29.392199952276357        3.5181236811698621E-044   2.9108102594932461E-009
   2.6718750000000000        1.9999999991042017        4.4199999919680675        1.9999999991042017        2.2099999969738899        29.392199951294877        6.0651922372059779E-044   3.2938434202378630E-009
   2.7031250000000000        1.9999999990811677        4.4199999918203332        1.9999999990811677        2.2099999969254758        29.392199950302373        1.0369294492212724E-043   3.6415066517747618E-009
   2.7343750000000000        1.9999999990577109        4.4199999916716699        1.9999999990577109        2.2099999968770638        29.392199949299531        1.7561474351182031E-043   3.9517393801702383E-009
   2.7656250000000000        1.9999999990338639        4.4199999915221122        1.9999999990338639        2.2099999968286359        29.392199948286986        2.9422582105864213E-043   4.2230110519625441E-009
   2.7968750000000000        1.9999999990096560        4.4199999913717134        1.9999999990096560        2.2099999967801862        29.392199947265404        4.8676192255758135E-043   4.4543164712251837E-009
   2.8281250000000000        1.9999999989851209        4.4199999912205259        1.9999999989851209        2.2099999967317037        29.392199946235507        7.9321451206277099E-043   4.6451786861467781E-009
   2.8593750000000000        1.9999999989602890        4.4199999910686119        1.9999999989602890        2.2099999966831860        29.392199945198030        1.2687708707174562E-042   4.7956250082137331E-009
   2.8906250000000000        1.9999999989351951        4.4199999909160397        1.9999999989351951        2.2099999966346289        29.392199944153781        1.9817654454036809E-042   4.9061696927310550E-009
   2.9218750000000000        1.9999999989098716        4.4199999907628724        1.9999999989098716        2.2099999965860277        29.392199943103506        2.9983925456979969E-042   4.9777728605704397E-009
   2.9531250000000000        1.9999999988843455        4.4199999906091971        1.9999999988843455        2.2099999965373964        29.392199942048013        4.3344454504015027E-042   5.0118003080967810E-009
   2.9843750000000000        1.9999999988586481        4.4199999904551097        1.9999999988586481        2.2099999964887482        29.392199940988171        5.8316145338309223E-042   5.0099777659795564E-009
   3.0156250000000000        1.9999999988328143        4.4199999903007026        1.9999999988328143        2.2099999964400912        29.392199939924904        6.8698992925905577E-042   4.9743540397884090E-009
   3.0468750000000000        1.9999999988068771        4.4199999901460796        1.9999999988068771        2.2099999963914403        29.392199938859157        5.7363617244388873E-042   4.9072372831915345E-009
   3.0781250000000000        1.9999999987808668        4.4199999899913553        1.9999999987808668        2.2099999963428196        29.392199937791887       -1.7082988550692020E-042   4.8111417072504992E-009
   3.1093750000000000        1.9999999987548134        4.4199999898366400        1.9999999987548132        2.2099999962942509        29.392199936724019       -2.4769398719253104E-041   4.6887314031351934E-009
   3.1406250000000000        1.9999999987287502        4.4199999896820517        1.9999999987287504        2.2099999962457559        29.392199935656578       -8.3429032162278815E-041   4.5427779316042916E-009
   3.1718750000000000        1.9999999987027097        4.4199999895277156        1.9999999987027097        2.2099999961973631        29.392199934590568       -2.1924490730813434E-040   4.3761052559432301E-009
   3.2031250000000000        1.9999999986767247        4.4199999893737836        1.9999999986767247        2.2099999961491106        29.392199933527177       -5.1660685143280809E-040   4.1915437787309884E-009
   3.2343750000000000        1.9999999986508292        4.4199999892203969        1.9999999986508292        2.2099999961010317        29.392199932467513       -1.1437079904118798E-039   3.9918923722126465E-009
   3.2656250000000000        1.9999999986250552        4.4199999890676835        1.9999999986250552        2.2099999960531553        29.392199931412609       -2.4307136471931541E-039   3.7798739693784000E-009
   3.2968750000000000        1.9999999985994301        4.4199999889158201        1.9999999985994301        2.2099999960055392        29.392199930363663       -5.0175664322822741E-039   3.5581035895404511E-009
   3.3281250000000000        1.9999999985739814        4.4199999887649906        1.9999999985739814        2.2099999959582455        29.392199929321887       -1.0131228742324470E-038   3.3290643575156764E-009
   3.3593750000000000        1.9999999985487413        4.4199999886153600        1.9999999985487416        2.2099999959113199        29.392199928288488       -2.0101951547046136E-038   3.0950897400572330E-009
   3.3906250000000000        1.9999999985237586        4.4199999884670653        1.9999999985237586        2.2099999958647789        29.392199927264773       -3.9318278217666824E-038   2.8583646560775833E-009
   3.4218750000000000        1.9999999984990933        4.4199999883202317        1.9999999984990933        2.2099999958186172        29.392199926252211       -7.5982811859994854E-038   2.6209008296973479E-009
   3.4531250000000000        1.9999999984747683        4.4199999881750651        1.9999999984747683        2.2099999957729133        29.392199925252022       -1.4532176090195508E-037   2.3844892726998523E-009
   3.4843750000000000        1.9999999984507162        4.4199999880319831        1.9999999984507162        2.2099999957279497        29.392199924265071       -2.7542056714507354E-037   2.1506356695510931E-009
   3.5156250000000000        1.9999999984268397        4.4199999878914715        1.9999999984268395        2.2099999956840777        29.392199923292072       -5.1778061106156897E-037   1.9206296553164748E-009
   3.5468750000000000        1.9999999984032526        4.4199999877535481        1.9999999984032526        2.2099999956411795        29.392199922334786       -9.6632457732921035E-037   1.6957888426816226E-009
   3.5781250000000000        1.9999999983805203        4.4199999876172411        1.9999999983805203        2.2099999955981451        29.392199921397236       -1.7914549825718910E-036   1.4777015167055652E-009
   3.6093750000000000        1.9999999983593386        4.4199999874812939        1.9999999983593386        2.2099999955535772        29.392199920484131       -3.3008199860374456E-036   1.2679219896227778E-009
   3.6406250000000000        1.9999999983392820        4.4199999873469373        1.9999999983392820        2.2099999955085616        29.392199919594646       -6.0472696394650669E-036   1.0667253746987626E-009
   3.6718750000000000        1.9999999983176633        4.4199999872204385        1.9999999983176633        2.2099999954692011        29.392199918716862       -1.1019864810975365E-035   8.7197626896795555E-010
   3.7031250000000000        1.9999999982911698        4.4199999871094482        1.9999999982911696        2.2099999954429812        29.392199917835775       -1.9980490737275892E-035   6.8078098713897361E-010
   3.7343750000000000        1.9999999982619230        4.4199999870095530        1.9999999982619232        2.2099999954253509        29.392199916963147       -3.6054778544544438E-035   4.9555981540549965E-010
   3.7656250000000000        1.9999999982431771        4.4199999868916322        1.9999999982431771        2.2099999953871050        29.392199916165616       -6.4765558659462808E-035   3.2975555619429997E-010
   3.7968750000000000        1.9999999982521328        4.4199999867178024        1.9999999982521328        2.2099999952902940        29.392199915529304       -1.1583360767330309E-034   2.0066082129233109E-010
   3.8281250000000000        1.9999999982817247        4.4199999865040596        1.9999999982817247        2.2099999951507234        29.392199915020736       -2.0630407807460679E-034   1.0121770088744597E-010
   3.8593750000000000        1.9999999982714143        4.4199999863851005        1.9999999982714143        2.2099999951026370        29.392199914342967       -3.6595539639835384E-034  -2.9178215399383589E-011
   3.8906250000000000        1.9999999981332555        4.4199999865564754        1.9999999981332555        2.2099999953409899        29.392199913063990       -6.4662449632695832E-034  -2.7860469486995498E-010
   3.9218750000000000        1.9999999978764356        4.4199999869980884        1.9999999978764356        2.2099999958455823        29.392199911230421       -1.1382291277686911E-033  -6.3805982719600252E-010
   3.9531250000000000        1.9999999977570215        4.4199999871418143        1.9999999977570215        2.2099999960493975        29.392199910105539       -1.9962041993306328E-033  -8.5170759334118884E-010
   3.9843750000000000        1.9999999982134511        4.4199999860146679        1.9999999982134511        2.2099999949814695        29.392199911851275       -3.4883272228996500E-033  -4.8138515396090042E-010
   4.0156250000000000        1.9999999993592574        4.4199999833649262        1.9999999993592574        2.2099999923904834        29.392199917028496       -6.0743725711586079E-033   5.8613935927098737E-010
   4.0468750000000000        2.0000000002420619        4.4199999813070887        2.0000000002420615        2.2099999903860659        29.392199920945295       -1.0541170123371676E-032   1.3981569235710367E-009
   4.0781250000000000        1.9999999988102795        4.4199999843957647        1.9999999988102795        2.2099999935125227        29.392199913492913       -1.8230868151733148E-032  -9.7267971455039515E-011
   4.1093750000000000        1.9999999937316235        4.4199999955887854        1.9999999937316235        2.2100000047209480        29.392199888107189       -3.1425489117624890E-032  -5.2327906452376283E-009
   4.1406250000000000        1.9999999877871535        4.4200000087127824        1.9999999877871537        2.2100000178515855        29.392199858494365       -5.3992739621489640E-032  -1.1227729856955193E-008
   4.1718750000000000        1.9999999895837766        4.4200000046615910        1.9999999895837768        2.2100000138407214        29.392199867070140       -9.2467146156705432E-032  -9.4755725488226972E-009
   4.2031250000000000        2.0000000084120435        4.4199999628114153        2.0000000084120435        2.2099999721103991        29.392199959619141       -1.5785429135591441E-031   9.3138383672197733E-009
   4.2343750000000000        2.0000000405948408        4.4199998913253538        2.0000000405948408        2.2099999008053799        29.392200118021993       -2.6863239869879611E-031   4.1462986821727554E-008
   4.2656250000000000        2.0000000563049114        4.4199998564171645        2.0000000563049105        2.2099998659916600        29.392200195292666       -4.5573035724217957E-031   5.7144216247806412E-008
   4.2968750000000000        2.0000000069151662        4.4199999660343128        2.0000000069151644        2.2099999753758994        29.392199951800499       -7.7075804449151931E-031   7.7300335021845967E-009
   4.3281250000000000        1.9999998693805814        4.4200002713346302        1.9999998693805818        2.2100002800017884        29.392199273982161       -1.2995717437211342E-030  -1.2982498054370240E-007
   4.3593750000000000        1.9999997138086352        4.4200006166868588        1.9999997138086374        2.2100006245849744        29.392198507325052       -2.1845640366257050E-030  -2.8541373953139271E-007
   4.3906250000000000        1.9999997333266020        4.4200005733685455        1.9999997333266053        2.2100005813584449        29.392198603550820       -3.6611763730919884E-030  -2.6590935586767728E-007
   4.4218750000000000        2.0000001533672469        4.4199996409419144        2.0000001533672505        2.2099996510001700        29.392200673582092       -6.1175251865290476E-030   1.5412055565100502E-007
   4.4531250000000000        2.0000009930808531        4.4199977768940757        2.0000009930808518        2.2099977910937953        29.392204811800035       -1.0191472877824266E-029   9.9382591112195939E-007
   4.4843750000000000        2.0000017959642307        4.4199959946173317        2.0000017959642209        2.2099960127717879        29.392208768589764       -1.6928170872815463E-029   1.7967031649135379E-006
   4.5156250000000000        2.0000016027436116        4.4199964236004314        2.0000016027435983        2.2099964407714054        29.392207816633981       -2.8034955699544641E-029   1.6034782022167349E-006
   4.5468750000000000        1.9999994563806898        4.4200011883744690        1.9999994563806813        2.2100011948869218        29.392197239738266       -4.6292477106732204E-029  -5.4288761242027306E-007
   4.5781250000000000        1.9999954859848461        4.4200100022288824        1.9999954859848448        2.2100099891237490        29.392177674032972       -7.6215751255950548E-029  -4.5132852120044475E-006
   4.6093750000000000        1.9999921606856865        4.4200173836538239        1.9999921606856981        2.2100173543372112        29.392161285890893       -1.2511374325107917E-028  -7.8385852901874387E-006
   4.6406250000000000        1.9999949113361939        4.4200112775901195        1.9999949113362274        2.2100112617971361        29.392174840886263       -2.0478239904868787E-028  -5.0879351454202748E-006
   4.6718750000000000        2.0000113440825906        4.4199748001772665        2.0000113440826222        2.2099748650198738        29.392255830021249       -3.3420126130912440E-028   1.1344811179370140E-005
   4.7031250000000000        2.0000488447015323        4.4198915492926663        2.0000488447015492        2.2098918038934698        29.392440652037049       -5.4381488058133147E-028   4.8845430095534326E-005
   4.7343750000000000        2.0001113274396554        4.4197528256713641        2.0001113274396460        2.2097534097410483        29.392748634131415       -8.8230857003722027E-028   1.1132816801739942E-004
   4.7656250000000000        2.0001967840263646        4.4195630807700024        2.0001967840263299        2.2095641369213874        29.393169974811542       -1.4272969553669328E-027   1.9678475414375285E-004
   4.7968750000000000        2.0002972174670290        4.4193400527261257        2.0002972174669735        2.2093416988914285        29.393665302268221       -2.3021296579193628E-027   2.9721819365824409E-004
   4.8281250000000000        2.0004011308172798        4.4191092548419189        2.0004011308172474        2.2091115560589891        29.394177915539103       -3.7022275473958644E-027   4.0113154202958690E-004
   4.8593750000000000        2.0004972922078310        4.4188956373918922        2.0004972922078439        2.2088985846689435        29.394652404527093       -5.9362161284271363E-027   4.9729292983102802E-004
   4.8906250000000000        2.0005780387430478        4.4187162411074157        2.0005780387430705        2.2087197577574003        29.395050943514960       -9.4899517477140147E-027   5.7803946130663419E-004
   4.9218750000000000        2.0006406727224073        4.4185770732983922        2.0006406727224366        2.2085810478328591        29.395360161287236       -1.5125838164491734E-026   6.4067343583329439E-004
   4.9531250000000000        2.0006864790977823        4.4184752870682855        2.0006864790977952        2.2084796059903979        29.395586340668935       -2.4036345322248799E-026   6.8647980520464280E-004
   4.9843750000000000        2.0007183103993298        4.4184045506638867        2.0007183103993311        2.2084091137157613        29.395743533208375       -3.8080464821881537E-026   7.1831109951814298E-004
   5.0156250000000000        2.0007384148870195        4.4183598723662358        2.0007384148870138        2.2083645915379573        29.395842823840848       -6.0146582659985917E-026   7.3841557870224506E-004
   5.0468750000000000        2.0007476007235074        4.4183394583817979        2.0007476007235003        2.2083442493116463        29.395888193038608       -9.4707285839984303E-026   7.4760140538665532E-004
   5.0781250000000000        2.0007456333913129        4.4183438308191842        2.0007456333913129        2.2083486061793778        29.395878477742908       -1.4866439246291924E-025   7.4563406208216776E-004
   5.1093750000000000        2.0007319849316398        4.4183741627673125        2.0007319849316434        2.2083788313696897        29.395811071545388       -2.3263099300841075E-025   7.3198559000009489E-004
   5.1406250000000000        2.0007061516494309        4.4184315719644518        2.0007061516494313        2.2084360406058519        29.395683494092157       -3.6286868161887081E-025   7.0615229410408986E-004
   5.1718750000000000        2.0006674533760940        4.4185175666581733        2.0006674533760855        2.2085217406831132        29.395492400742803       -5.6420266166861609E-025   6.6745400583601011E-004
   5.2031250000000000        2.0006148555911811        4.4186344405261986        2.0006148555911616        2.2086382234828328        29.395232706181467       -8.7438948205071228E-025   6.1485620479340142E-004
   5.2343750000000000        2.0005474204215168        4.4187842699688513        2.0005474204215048        2.2087875672738835        29.394899813392691       -1.3506320403808038E-024   5.4742101785798525E-004
   5.2656250000000000        2.0004654949155118        4.4189662734237896        2.0004654949155194        2.2089690047917769        29.394495476075985       -2.0792522190199632E-024   4.6549549350527464E-004
   5.2968750000000000        2.0003720896790145        4.4191737509218445        2.0003720896790278        2.2091758696907706        29.394034593171398       -3.1899814642048065E-024   3.7209023765694127E-004
   5.3281250000000000        2.0002735763656854        4.4193925428391996        2.0002735763657138        2.2093940524219393        29.393548640993867       -4.8769654863225939E-024   2.7357690405360735E-004
   5.3593750000000000        2.0001790616710475        4.4196024272696075        2.0001790616710839        2.2096033859973931        29.393082561281030       -7.4294694850988525E-024   1.7906218829932818E-004
   5.3906250000000000        2.0000983684583393        4.4197816003445505        2.0000983684583580        2.2097821137423366        29.392684763364660       -1.1276503393880079E-023   9.8368953721728047E-005
   5.4218750000000000        2.0000391533931272        4.4199130688925781        2.0000391533931099        2.2099132716447500        29.392392906885703       -1.7051273618425077E-023   3.9153865976970792E-005
   5.4531250000000000        2.0000042593092973        4.4199905319896269        2.0000042593092675        2.2099905594781557        29.392220934010044       -2.5683642034397081E-023   4.2597590446113998E-006
   5.4843750000000000        1.9999907200223463        4.4200205889038502        1.9999907200223246        2.2100205489226901        29.392154218167256       -3.8531784649693982E-023  -9.2795514869958851E-006
   5.5156250000000000        1.9999912030297509        4.4200195190880986        1.9999912030297200        2.2100194802819431        29.392156609001880       -5.7568141272261109E-023  -8.7965680497514853E-006
   5.5468750000000000        1.9999971957300060        4.4200062163176836        1.9999971957299891        2.2100062068859003        29.392186141618573       -8.5639646822905761E-023  -2.8038920580897297E-006
   5.5781250000000000        2.0000022447425909        4.4199950079697823        2.0000022447426087        2.2099950235498582        29.392211022596658       -1.2682813901409965E-022   2.2450960583952906E-006
   5.6093750000000000        2.0000036833566814        4.4199918147765054        2.0000036833567094        2.2099918372941167        29.392218113822533       -1.8694351053536804E-022   3.6836855610289376E-006
   5.6406250000000000        2.0000022225059220        4.4199950581683609        2.0000022225059366        2.2099950732205595        29.392210916698463       -2.7418891160672408E-022   2.2228101774768305E-006
   5.6718750000000000        2.0000000536550115        4.4199998733081243        2.0000000536550169        2.2099998773652763        29.392200230895938       -4.0004254604508297E-022   5.3934686938816867E-008
   5.7031250000000000        1.9999988823352324        4.4200024740247308        1.9999988823352244        2.2100024720333353        29.392194460941035       -5.8040126911255485E-022  -1.1174095506660819E-006
   5.7343750000000000        1.9999990326233055        4.4200021409101966        1.9999990326232944        2.2100021394074036        29.392195203801403       -8.3702165523579331E-022  -9.6714574171485879E-007
   5.7656250000000000        1.9999997947861579        4.4200004495012548        1.9999997947861543        2.2100004515119753        29.392198961965306       -1.1992645716663421E-021  -2.0500689057456611E-007
   5.7968750000000000        2.0000003387023266        4.4199992425807464        2.0000003387023297        2.2099992470244225        29.392201644647137       -1.7060827498302212E-021   3.3888560313499738E-007
   5.8281250000000000        2.0000003557535098        4.4199992052531822        2.0000003557535155        2.2099992095190903        29.392201730992173       -2.4080594350246580E-021   3.5591349623054214E-007
   5.8593750000000000        2.0000000686183061        4.4199998431934207        2.0000000686183088        2.2099998457734835        29.392200318342113       -3.3690643115034847E-021   6.8755441784418281E-008
   5.8906250000000000        1.9999998383775841        4.4200003548376259        1.9999998383775826        2.2100003560116130        29.392199186084440       -4.6666672616566436E-021  -1.6150764214906133E-007
   5.9218750000000000        1.9999998226905040        4.4200003901982976        1.9999998226905020        2.2100003910261816        29.392199111152703       -6.3897248668132795E-021  -1.7721654921309948E-007
   5.9531250000000000        1.9999999346383581        4.4200001422257804        1.9999999346383570        2.2100001433375116        29.392199665213958       -8.6303464796279844E-021  -6.5289947670521542E-008
   5.9843750000000000        2.0000000183587132        4.4199999569178372        2.0000000183587137        2.2099999581725380        29.392200080182430       -1.1465472743143294E-020   1.8409764601656775E-008
   6.0156250000000000        2.0000000103056750        4.4199999753392545        2.0000000103056759        2.2099999762818547        29.392200042904133       -1.4920122949498471E-020   1.0336727029880421E-008
   6.0468750000000000        1.9999999547402498        4.4200000992350219        1.9999999547402501        2.2100000996295353        29.392199771494624       -1.8899321234951013E-020  -4.5248027991107165E-008
   6.0781250000000000        1.9999999183411656        4.4200001805848643        1.9999999183411652        2.2100001805254523        29.392199594542149       -2.3067782564858032E-020  -8.1665750162329687E-008
   6.1093750000000000        1.9999999204281163        4.4200001765002002        1.9999999204281158        2.2100001761770400        29.392199607249367       -2.6644101205546952E-020  -7.9596724322783530E-008
   6.1406250000000000        1.9999999356418448        4.4200001432750566        1.9999999356418443        2.2100001427532945        29.392199684643035       -2.8057150092365945E-020  -6.4400194954572498E-008
   6.1718750000000000        1.9999999369853247        4.4200001408395346        1.9999999369853247        2.2100001400509868        29.392199693680784       -2.4383263534998853E-020  -6.3073175127215109E-008
   6.2031250000000000        1.9999999221851510        4.4200001742400969        1.9999999221851512        2.2100001731054624        29.392199623158220       -1.0438494293216984E-020  -7.7889061200764331E-008
   6.2343750000000000        1.9999999050780319        4.4200002127602387        1.9999999050780319        2.2100002112689041        29.392199541260073        2.2666621101516407E-020  -9.5011140732736976E-008
   6.2656250000000000        1.9999998949406199        4.4200002358061052        1.9999998949406197        2.2100002339936795        29.392199493698389        8.9802678449104247E-020  -1.0516275961158783E-007
   6.2968750000000000        1.9999998892054829        4.4200002490765486        1.9999998892054829        2.2100002469662288        29.392199467818426        2.1536996757378656E-019  -1.1091134988205908E-007
   6.3281250000000000        1.9999998812363475        4.4200002673029104        1.9999998812363478        2.2100002648853061        29.392199430914715        4.3878462833210428E-019  -1.1889318929370063E-007
   6.3593750000000000        1.9999998689004330        4.4200002952191824        1.9999998689004332        2.2100002924746311        29.392199372474536        8.2289486513284033E-019  -1.3124106357231824E-007
   6.3906250000000000        1.9999998547638922        4.4200003271281139        1.9999998547638922        2.2100003240499793        29.392199305140871        1.4668011649576846E-018  -1.4538883097436894E-007
   6.4218750000000000        1.9999998412754101        4.4200003575932953        1.9999998412754101        2.2100003541873470        29.392199240978155        2.5252582664681920E-018  -1.5888781756956405E-007
   6.4531250000000000        1.9999998281796867        4.4200003871810249        1.9999998281796865        2.2100003834519910        29.392199178726326        4.2378606690232808E-018  -1.7199333357531543E-007
   6.4843750000000000        1.9999998139750619        4.4200004192244666        1.9999998139750619        2.2100004151698287        29.392199110983675        6.9726968122041841E-018  -1.8620705866112530E-007
   6.5156250000000000        1.9999997980909621        4.4200004549898502        1.9999997980909623        2.2100004506044568        29.392199034936716        1.1291296379761390E-017  -2.0209958417893858E-007
   6.5468750000000000        1.9999997810849406        4.4200004932390025        1.9999997810849406        2.2100004885206950        29.392198953331011        1.8044767528143520E-017  -2.1911337544366916E-007
   6.5781250000000000        1.9999997635016269        4.4200005327623808        1.9999997635016269        2.2100005277119545        29.392198868848180        2.8515414873850977E-017  -2.3670381987805911E-007
   6.6093750000000000        1.9999997452578502        4.4200005737440975        1.9999997452578502        2.2100005683621964        29.392198781076065        4.4624387885577951E-017  -2.5495410560516518E-007
   6.6406250000000000        1.9999997260217202        4.4200006169204391        1.9999997260217202        2.2100006112063020        29.392198688377007        6.9234788787276309E-017  -2.7419614201384945E-007
   6.6718750000000000        1.9999997057158843        4.4200006624626562        1.9999997057158843        2.2100006564153722        29.392198590367791        1.0659221707328654E-016  -2.9450730743008080E-007
   6.7031250000000000        1.9999996845086889        4.4200007099965744        1.9999996845086894        2.2100007036162963        29.392198487875966        1.6296239130451998E-016  -3.1571927805451594E-007
   6.7343750000000000        1.9999996625304970        4.4200007592323916        1.9999996625304972        2.2100007525201231        29.392198381542141        2.4755025844196910E-016  -3.3770171325997467E-007
   6.7656250000000000        1.9999996397723583        4.4200008101896380        1.9999996397723587        2.2100008031465066        29.392198271320712        3.7381960385871465E-016  -3.6046358808938805E-007
   6.7968750000000000        1.9999996162074485        4.4200008629276226        1.9999996162074491        2.2100008555547443        29.392198157078461        5.6138033370737588E-016  -3.8403175040002679E-007
   6.8281250000000000        1.9999995918908451        4.4200009173238524        1.9999995918908460        2.2100009096227273        29.392198039085780        8.3867737624269242E-016  -4.0835114534232275E-007
   6.8593750000000000        1.9999995669270150        4.4200009731461023        1.9999995669270163        2.2100009651189083        29.392197917856087        1.2468073935360249E-015  -4.3331732957341274E-007
   6.8906250000000000        1.9999995414045677        4.4200010301972226        1.9999995414045695        2.2100010218467978        29.392197793824067        1.8449164549002965E-015  -4.5884172239496479E-007
   6.9218750000000000        1.9999995153938990        4.4200010883204701        1.9999995153939016        2.2100010796502376        29.392197667334546        2.7178059205723973E-015  -4.8485394987807240E-007
   6.9531250000000000        1.9999994889827324        4.4200011473207672        1.9999994889827364        2.2100011383347549        29.392197538818323        3.9866116441219884E-015  -5.1126631328557437E-007
   6.9843750000000000        1.9999994622882253        4.4200012069378767        1.9999994622882311        2.2100011976407710        29.392197408852027        5.8237453865031114E-015  -5.3796168009156986E-007
   7.0156250000000000        1.9999994354411268        4.4200012668814539        1.9999994354411352        2.2100012572786363        29.392197278079582        8.4737264669301371E-015  -5.6480932086877544E-007
   7.0468750000000000        1.9999994085749113        4.4200013268550720        1.9999994085749235        2.2100013169526473        29.392197147158171        1.2282125061151537E-014  -5.9167578281282829E-007
   7.0781250000000000        1.9999993818315827        4.4200013865432899        1.9999993818316004        2.2100013763481710        29.392197016786696        1.7735637427699335E-014  -6.1841908394200118E-007
   7.1093750000000000        1.9999993553690600        4.4200014455953216        1.9999993553690858        2.2100014351153114        29.392196887742397        2.5517384878958198E-014  -6.4488132678341969E-007
   7.1406250000000000        1.9999993293598779        4.4200015036279572        1.9999993293599145        2.2100014928718132        29.392196760874612        3.6582960241063085E-014  -6.7088999866626864E-007
   7.1718750000000000        1.9999993039870840        4.4200015602346463        1.9999993039871362        2.2100015492121337        29.392196637084552        5.2264651920502509E-014  -6.9626206777861910E-007
   7.2031250000000000        1.9999992794444685        4.4200016149849866        1.9999992794445431        2.2100016037069325        29.392196517326315        7.4413804154932930E-014  -7.2080376134486812E-007
   7.2343750000000000        1.9999992559394535        4.4200016674183846        1.9999992559395592        2.2100016558967117        29.392196402621476        1.0559461282411638E-013  -7.4430767238453654E-007
   7.2656250000000000        1.9999992336941648        4.4200017170417221        1.9999992336943142        2.2100017052894625        29.392196294064654        1.4934705337394116E-013  -7.6655168612660418E-007
   7.2968750000000000        1.9999992129442612        4.4200017633319444        1.9999992129444717        2.2100017513632517        29.392196192817611        2.1054240251753636E-013  -7.8730016017658500E-007
   7.3281250000000000        1.9999991939373469        4.4200018057394690        1.9999991939376425        2.2100017935696887        29.392196100100968        2.9586234423867285E-013  -8.0630549303961629E-007
   7.3593750000000000        1.9999991769309755        4.4200018436924591        1.9999991769313898        2.2100018313382548        29.392196017183721        4.1444244357454269E-013  -8.2331013517844553E-007
   7.3906250000000000        1.9999991621890119        4.4200018766049620        1.9999991621895907        2.2100018640844032        29.392195945365497        5.7873345787283968E-013  -8.3805022077498847E-007
   7.4218750000000000        1.9999991499762813        4.4200019038889344        1.9999991499770868        2.2100018912214798        29.392195885950983        8.0565032160075670E-013  -8.5026091123374670E-007
   7.4531250000000000        1.9999991405528874        4.4200019249669760        1.9999991405540052        2.2100019121733685        29.392195840222410        1.1180996659212084E-012  -8.5968208640707644E-007
   7.4843750000000000        1.9999991341695684        4.4200019392825656        1.9999991341711154        2.2100019263847437        29.392195809416428        1.5470036278867352E-012  -8.6606297933222720E-007
   7.5156250000000000        1.9999991310647112        4.4200019463065825        1.9999991310668450        2.2100019333276251        29.392195794708886        2.1339719523380579E-012  -8.6916516184309955E-007
   7.5468750000000000        1.9999991314631589        4.4200019455398127        1.9999991314660936        2.2100019325039546        29.392195797208547        2.9348178058466452E-012  -8.6876372717981099E-007
   7.5781250000000000        1.9999991355766267        4.4200019365120502        1.9999991355806508        2.2100019234446830        29.392195817959209        4.0241675033103328E-012  -8.6464686610554509E-007
   7.6093750000000000        1.9999991436049513        4.4200019187793984        1.9999991436104527        2.2100019057070437        29.392195857946383        5.5014831352904276E-012  -8.5661462545516542E-007
   7.6406250000000000        1.9999991557370695        4.4200018919221353        1.9999991557445684        2.2100018788723985        29.392195918102384        7.4989030263529969E-012  -8.4447789316932642E-007
   7.6718750000000000        1.9999991721508787        4.4200018555450162        1.9999991721610701        2.2100018425465491        29.392195999305855        1.0191411769955532E-011  -8.2805855239342918E-007
   7.7031250000000000        1.9999991930116465        4.4200018092806985        1.9999991930254566        2.2100017963632044        29.392196102373717        1.3809983619801393E-011  -8.0719103490167754E-007
   7.7343750000000000        1.9999992184692281        4.4200017527958710        1.9999992184878865        2.2100017399901177        29.392196228047535        1.8658505290835252E-011  -7.8172508755081083E-007
   7.7656250000000000        1.9999992486545231        4.4200016857989954        1.9999992486796585        2.2100016731368779        29.392196376975988        2.5135482454275782E-011  -7.5152928369348615E-007
   7.7968750000000000        1.9999992836756630        4.4200016080487021        1.9999992837094249        2.2100015955633134        29.392196549696308        3.3761774811168662E-011  -7.1649480193336501E-007
   7.8281250000000000        1.9999993236142464        4.4200015193620619        1.9999993236594622        2.2100015070877985        29.392196746616055        4.5215894643210999E-011  -6.7653914603837961E-007
   7.8593750000000000        1.9999993685218067        4.4200014196223432        1.9999993685821855        2.2100014075950187        29.392196967996124        6.0378750718587015E-011  -6.3160961394359560E-007
   7.8906250000000000        1.9999994184165073        4.4200013087860848        1.9999994184968977        2.2100012970431786        29.392197213934583        8.0390131200509380E-011  -5.8168652805612453E-007
   7.9218750000000000        1.9999994732800794        4.4200011868896958        1.9999994733867992        2.2100011754706688        29.392197484351897        1.0671970350272548E-010  -5.2678620177104563E-007
   7.9531250000000000        1.9999995330550573        4.4200010540553105        1.9999995331963132        2.2100010430020602        29.392197778977966        1.4125587295550159E-010  -4.6696359001785481E-007
   7.9843750000000000        1.9999995976423650        4.4200009104958893        1.9999995978287815        2.2100008998533118        29.392198097341179        1.8641649135504273E-010  -4.0231455322725651E-007
   8.0156250000000000        1.9999996668993421        4.4200007565192765        1.9999996671446285        2.2100007463359890        29.392198438759976        2.4528614410839544E-010  -3.3297764590045631E-007
   8.0468750000000000        1.9999997406382410        4.4200005925310384        1.9999997409600265        2.2100005828603373        29.392198802336519        3.2178556986990413E-010  -2.5913539447586231E-007
   8.0781250000000000        1.9999998186252510        4.4200004190359552        1.9999998190461308        2.2100004099371118        29.392199186953103        4.2087967238928708E-010  -1.8101500343092880E-007
   8.1093750000000000        1.9999999005800797        4.4200002366381126        1.9999999011289114        2.2100002281780791        29.392199591271204        5.4883155521046241E-010  -9.8888428778920456E-008
   8.1406250000000000        1.9999999861761684        4.4200000460394717        1.9999999868896794        2.2100000382950697        29.392200013734517        7.1351101830106423E-010  -1.3071747906323594E-008
   8.1718750000000000        2.0000000750415809        4.4199998480368512        2.0000000759663479        2.2099998410974839        29.392200452575995        9.2476695772704272E-010   7.6076214439169121E-008
   8.2031250000000000        2.0000001667605884        4.4199996435171247        2.0000001679554624        2.2099996374881417        29.392200905828709        1.1948740393732790E-009   1.6815606951325890E-007
   8.2343750000000000        2.0000002608758995        4.4199994334507267        2.0000002624149644        2.2099994284575684        29.392201371340487        1.5390647810834396E-009   2.6273080844241292E-007
   8.2656250000000000        2.0000003568915061        4.4199992188833992        2.0000003588676649        2.2099992150767243        29.392201846791735        1.9761586430496764E-009   3.5932947728412046E-007
   8.2968750000000000        2.0000004542761189        4.4199990009264214        2.0000004568054188        2.2099989984883268        29.392202329717360        2.5292997151108571E-009   4.5745160037746757E-007
   8.3281250000000000        2.0000005524672151        4.4199987807450958        2.0000005556940290        2.2099987798966119        29.392202817532315        3.2268138633501325E-009   5.5657236952555422E-007
   8.3593750000000000        2.0000006508757582        4.4199985595453954        2.0000006549789524        2.2099985605554529        29.392203307561569        4.1031944438929052E-009   6.5614866939789351E-007
   8.3906250000000000        2.0000007488915155        4.4199983385588775        2.0000007540917379        2.2099983417549347        29.392203797073726        5.2002225036217839E-009   7.5562589318955986E-007
   8.4218750000000000        2.0000008458886906        4.4199981190264319        2.0000008524569131        2.2099981248070053        29.392204283316918        6.5682222470462689E-009   8.5444524566824498E-007
   8.4531250000000000        2.0000009412312432        4.4199979021823133        2.0000009494986881        2.2099979110316150        29.392204763553693        8.2674447999020966E-009   9.5205090500094514E-007
   8.4843750000000000        2.0000010342769152        4.4199976892407644        2.0000010446464773        2.2099977017455790        29.392205235090650        1.0369562122233312E-008   1.0478960359439071E-006
   8.5156250000000000        2.0000011243790099        4.4199974813874761        2.0000011373382471        2.2099974982563380        29.392205695297704        1.2959237299048289E-008   1.1414466607462259E-006
   8.5468750000000000        2.0000012108853422        4.4199972797771929        2.0000012270210585        2.2099973018619270        29.392206141613237        1.6135716115222995E-008   1.2321827256300821E-006
   8.5781250000000000        2.0000012931347522        4.4199970855369708        2.0000013131491086        2.2099971138564500        29.392206571537127        2.0014356281592117E-008   1.3195966541701409E-006
   8.6093750000000000        2.0000013704526292        4.4199968997721610        2.0000013951806022        2.2099969355380251        29.392206982617637        2.4727973084857841E-008   1.4031906603317879E-006
   8.6406250000000000        2.0000014421478243        4.4199967235703017        2.0000014725756556        2.2099967682141348        29.392207372442627        3.0427831387808922E-008   1.4824749823283412E-006
   8.6718750000000000        2.0000015075133315        4.4199965579984219        2.0000015447973829        2.2099966131995319        29.392207738645507        3.7284051201368813E-008   1.5569691069750036E-006
   8.7031250000000000        2.0000015658323549        4.4199964040909938        2.0000016113174692        2.2099964718035063        29.392208078931873        4.5485114419207329E-008   1.6262071744765905E-006
   8.7343750000000000        2.0000016163899437        4.4199962628294438        2.0000016716260038        2.2099963453067875        29.392208391124942        5.5236060171959115E-008   1.6897472152610504E-006
   8.7656250000000000        2.0000016584890106        4.4199961351174251        2.0000017252438420        2.2099962349314772        29.392208673220726        6.6754831486123604E-008   1.7471823026138367E-006
   8.7968750000000000        2.0000016914690333        4.4199960217575835        2.0000017717351146        2.2099961418087726        29.392208923439405        8.0266081785186560E-008   1.7981510094244868E-006
   8.8281250000000000        2.0000017147264093        4.4199959234348007        2.0000018107179702        2.2099960669480900        29.392209140262743        9.5991560872180875E-008   1.8423449632543054E-006
   8.8593750000000000        2.0000017277368904        4.4199958407081930        2.0000018418728609        2.2099960112082777        29.392209322451617        1.1413597034606546E-007   1.8795124465675883E-006
   8.8906250000000000        2.0000017300823743        4.4199957740108253        2.0000018649492755        2.2099959752678702        29.392209469046211        1.3486690122008732E-007   1.9094584815526616E-006
   8.9218750000000000        2.0000017214857131        4.4199957236543765        2.0000018797728476        2.2099959595889529        29.392209579355939        1.5828713446134849E-007   1.9320427617763869E-006
   8.9531250000000000        2.0000017018578182        4.4199956898352681        2.0000018862550086        2.2099959643681779        29.392209652946043        1.8439719027120799E-007   1.9471768932799449E-006
   8.9843750000000000        2.0000016713615065        4.4199956726401393        2.0000018844070522        2.2099959894689554        29.392209689625872        2.1304554564546982E-007   1.9548219640785902E-006
   9.0156250000000000        2.0000016304965578        4.4199956720498541        2.0000018743599504        2.2099960343294640        29.392209689440126        2.4386339313218371E-007   1.9549867436019497E-006
   9.0468750000000000        2.0000015802107498        4.4199956879425697        2.0000018563909272        2.2099960978414890        29.392209652661442        2.7618017752029061E-007   1.9477262671596662E-006
   9.0781250000000000        2.0000015220424925        4.4199957200967930        2.0000018309579048        2.2099961781943502        29.392209579783430        3.0891541218086369E-007   1.9331404412792352E-006
   9.1093750000000000        2.0000014583019192        4.4199957681949096        2.0000017987433529        2.2099962726765510        29.392209471512178        3.4044143393048762E-007   1.9113724079034000E-006
   9.1406250000000000        2.0000013922987394        4.4199958318276051        2.0000017607095355        2.2099963774262172        29.392209328757126        3.6841079619412706E-007   1.8826065997235020E-006
   9.1718750000000000        2.0000013286267149        4.4199959104988835        2.0000017181676326        2.2099964871192550        29.392209152620261        3.8954091757601552E-007   1.8470665106296025E-006
   9.2031250000000000        2.0000012735162640        4.4199960036315673        2.0000016728636552        2.2099965945824800        29.392208944384368        3.9934739096544037E-007   1.8050122332358143E-006
   9.2343750000000000        2.0000012352684222        4.4199961105732388        2.0000016270844356        2.2099966903170563        29.392208705499584        3.9181601350693219E-007   1.7567377821325891E-006
   9.2656250000000000        2.0000012247853935        4.4199962306025329        2.0000015837875131        2.2099967619153889        29.392208437568957        3.5900211961275256E-007   1.7025682159665934E-006
   9.2968750000000000        2.0000012562150715        4.4199963629358203        2.0000015467592624        2.2099967933522700        29.392208142333153        2.9054419094451570E-007   1.6428566009807355E-006
   9.3281250000000000        2.0000013477292078        4.4199965067342415        2.0000015208061948        2.2099967641285261        29.392207821655028        1.7307698691175231E-007   1.5779808562044195E-006
   9.3593750000000000        2.0000015224573229        4.4199966611110675        2.0000015119849235        2.2099966482427429        29.392207477503799       -1.0472399574498618E-008   1.5083404720783733E-006
   9.3906250000000000        2.0000018096010921        4.4199968251391324        2.0000015278770089        2.2099964129636045        29.392207111938792       -2.8172408309139713E-007   1.4343531802296638E-006
   9.4218750000000000        2.0000022457564666        4.4199969978584059        2.0000015779154348        2.2099960173727791        29.392206727092621       -6.6784103165552289E-007   1.3564515364272722E-006
   9.4531250000000000        2.0000028764736220        4.4199971782834124        2.0000016737702886        2.2099954106449538        29.392206325154032       -1.2027033340183984E-006   1.2750795428395634E-006
   9.4843750000000000        2.0000037580873928        4.4199973654105698        2.0000018298018056        2.2099945300289936        29.392205908351698       -1.9282855870191994E-006   1.1906893506719030E-006
   9.5156250000000000        2.0000049598533769        4.4199975582251874        2.0000020635895779        2.2099932984912312        29.392205478938546       -2.8962637990942559E-006   1.1037380960310372E-006
   9.5468750000000000        2.0000065664271456        4.4199977557082812        2.0000023965471985        2.2099916219796514        29.392205039177071       -4.1698799470664793E-006   1.0146848610226300E-006
   9.5781250000000000        2.0000086807259594        4.4199979568431012        2.0000028546321365        2.2099893862654318        29.392204591324880       -5.8260938234560207E-006   9.2398774942381579E-007
   9.6093750000000000        2.0000114272139951        4.4199981606213354        2.0000034691610225        2.2099864533166031        29.392204137620865       -7.9580529725298786E-006   8.3210108314801801E-007
   9.6406250000000000        2.0000149556529352        4.4199983660490716        2.0000042777407123        2.2099826571577288        29.392203680271724       -1.0677912222957794E-005   7.3947271328478337E-007
   9.6718750000000000        2.0000194453600924        4.4199985721523136        2.0000053253256351        2.2099777991691054        29.392203221439807       -1.4120034457277665E-005   6.4654153630883116E-007
   9.7031250000000000        2.0000251100152653        4.4199987779820651        2.0000066654115911        2.2099716427801890        29.392202763231740       -1.8444603674244038E-005   5.5373522300783407E-007
   9.7343750000000000        2.0000322030556164        4.4199989826190240        2.0000083613756678        2.2099639075141995        29.392202307688592       -2.3841679948438466E-005   4.6146813081904270E-007
   9.7656250000000000        2.0000410236943988        4.4199991851778622        2.0000104879709877        2.2099542623447834        29.392201856776161       -3.0535723411100810E-005   3.7013939424568321E-007
   9.7968750000000000        2.0000519235944672        4.4199993848111543        2.0000131329837689        2.2099423183312097        29.392201412376139       -3.8790610698417861E-005   2.8013113118063870E-007
   9.8281250000000000        2.0000653142206701        4.4199995807129664        2.0000163990584041        2.2099276205063472        29.392200976277675       -4.8915162265956336E-005   1.9180682286901174E-007
   9.8593750000000000        2.0000816748863564        4.4199997721221216        2.0000204056939781        2.2099096390017490        29.392200550170116       -6.1269192378441261E-005   1.0550984352875048E-007
   9.8906250000000000        2.0001015614980235        4.4199999583250076        2.0000252914127374        2.2098877594068487        29.392200135636863       -7.6270085286262210E-005   2.1562211127701403E-008
   9.9218750000000000        2.0001256159882899        4.4200001386581080        2.0000312160973506        2.2098612723751971        29.392199734150001       -9.4399890939488108E-005  -5.9736524615772169E-008
   9.9531250000000000        2.0001545764110200        4.4200003125101688        2.0000383634895886        2.2098293625091716        29.392199347065638       -1.1621292143146084E-004  -1.3811024102139413E-007
   9.9843750000000000        2.0001892876530558        4.4200004793240577        2.0000469438379569        2.2097910965768208        29.392198975620047       -1.4234381509905378E-004  -2.1330706356792462E-007
   10.015625000000000        2.0002307126947718        4.4200006385983119        2.0000571966760088        2.2097454111398735        29.392198620926127       -1.7351601876324651E-004  -2.8510005023463236E-007
   10.046875000000000        2.0002799443263766        4.4200007898883094        2.0000693937064313        2.2096910997009513        29.392198283970714       -2.1055061994503907E-004  -3.5328773728693363E-007
   10.078125000000000        2.0003382171986361        4.4200009328070529        2.0000838417585696        2.2096267995104446        29.392197965612887       -2.5437544006647945E-004  -4.1769448122508379E-007
   10.109375000000000        2.0004069200555006        4.4200010670255159        2.0001008857787621        2.2095509782094158        29.392197666582934       -3.0603427673864600E-004  -4.7817064885435911E-007
   10.140625000000000        2.0004876079623362        4.4200011922727276        2.0001209118039194        2.2094619205238999        29.392197387482202       -3.6669615841703287E-004  -5.3459265814126411E-007
   10.171875000000000        2.0005820143074633        4.4200013083355314        2.0001443498592391        2.2093577152674699        29.392197128783966       -4.3766444822385039E-004  -5.8686286408260457E-007
   10.203125000000000        2.0006920623167850        4.4200014150580831        2.0001716767108415        2.2092362429527297        29.392196890834967       -5.2038560594337496E-004  -6.3490932822318769E-007
   10.234375000000000        2.0008198757823417        4.4200015123409528        2.0002034183938036        2.2090951643574033        29.392196673857626       -6.1645738853805768E-004  -6.7868542341642524E-007
   10.265625000000000        2.0009677886660704        4.4200016001398170        2.0002401524255080        2.2089319104363874        29.392196477952545       -7.2763624056253206E-004  -7.1816930802270917E-007
   10.296875000000000        2.0011383532012310        4.4200016784638310        2.0002825096039998        2.2087436740159077        29.392196303101848       -8.5584359723120753E-004  -7.5336325178199104E-007
   10.328125000000000        2.0013343460766078        4.4200017473737185        2.0003311752812154        2.2085274037487221        29.392196149173497       -1.0031707953922554E-003  -7.8429282091008190E-007
   10.359375000000000        2.0015587722542207        4.4200018069795526        2.0003868899920700        2.2082798008482163        29.392196015926199       -1.1718822621506722E-003  -8.1100593352090300E-007
   10.390625000000000        2.0018148659412089        4.4200018574383977        2.0004504493128712        2.2079973191527933        29.392195903015569       -1.3644166283370972E-003  -8.3357179114784685E-007
   10.421875000000000        2.0021060882122854        4.4200018989516225        2.0005227028167916        2.2076761690976707        29.392195810000022       -1.5833853954939764E-003  -8.5207973699041872E-007
   10.453125000000000        2.0024361207625572        4.4200019317619699        2.0006045519908850        2.2073123261873482        29.392195736347784       -1.8315687716722014E-003  -8.6663797382868779E-007
   10.484375000000000        2.0028088552628960        4.4200019561503892        2.0006969469786231        2.2069015445661200        29.392195681443635       -2.1119082842728054E-003  -8.7737222065342735E-007
   10.515625000000000        2.0032283777937865        4.4200019724325692        2.0008008820151626        2.2064393762734356        29.392195644596246       -2.4274957786240754E-003  -8.8442424583945467E-007
   10.546875000000000        2.0036989478497516        4.4200019809553890        2.0009173894296124        2.2059211967439851        29.392195625045595       -2.7815584201390641E-003  -8.8795036212729883E-007
   10.578125000000000        2.0042249714374276        4.4200019820932450        2.0010475321005372        2.2053422370659437        29.392195621971279       -3.1774393368903448E-003  -8.8811981857617184E-007
   10.609375000000000        2.0048109678370389        4.4200019762443166        2.0011923942677181        2.2046976234437659        29.392195634501082       -3.6185735693206253E-003  -8.8511314988437562E-007
   10.640625000000000        2.0054615296610971        4.4200019638268087        2.0013530706255946        2.2039824242221906        29.392195661719160       -4.1084590355026400E-003  -8.7912053237104715E-007
   10.671875000000000        2.0061812759266187        4.4200019452751791        2.0015306536520012        2.2031917047145497        29.392195702674680       -4.6506222746175154E-003  -8.7034007645314659E-007
   10.703125000000000        2.0069747979581996        4.4200019210362642        2.0017262191595369        2.2023205899411211        29.392195756389768       -5.2485787986627282E-003  -8.5897614621188723E-007
   10.734375000000000        2.0078465980595048        4.4200018915655406        2.0019408100964209        2.2013643352222605        29.392195821867919       -5.9057879630840951E-003  -8.4523762478028175E-007
   10.765625000000000        2.0088010210291749        4.4200018573233457        2.0021754186681844        2.2003184043877240        29.392195898101697       -6.6256023609907282E-003  -8.2933623213321539E-007
   10.796875000000000        2.0098421787530811        4.4200018187712962        2.0024309669006422        2.1991785551607301        29.392195984080711       -7.4112118524391471E-003  -8.1148483221937795E-007
   10.828125000000000        2.0109738682760616        4.4200017763688608        2.0027082858169121        2.1979409310564413        29.392196078799046       -8.2655824591495158E-003  -7.9189581159155864E-007
   10.859375000000000        2.0121994839405071        4.4200017305701085        2.0030080934558026        2.1966021589044349        29.392196181262335       -9.1913904847046486E-003  -7.7077951665671662E-007
   10.890625000000000        2.0135219243728133        4.4200016818206054        2.0033309720137167        2.1951594508698387        29.392196290493818       -1.0190952359096825E-002  -7.4834277308255537E-007
   10.921875000000000        2.0149434952979330        4.4200016305546006        2.0036773444456455        2.1936107096149868        29.392196405540552       -1.1266150852287908E-002  -7.2478748780469004E-007
   10.953125000000000        2.0164658093621388        4.4200015771924344        2.0040474509104973        2.1919546350208612        29.392196525478582       -1.2418358451641688E-002  -7.0030936472065264E-007
   10.984375000000000        2.0180896843395542        4.4200015221382110        2.0044413254899105        2.1901908306838767        29.392196649418032       -1.3648358849643676E-002  -6.7509673495891320E-007
   11.015625000000000        2.0198150412831510        4.4200014657778555        2.0048587736453412        2.1883199082277898        29.392196776507454       -1.4956267637809932E-002  -6.4932953547369721E-007
   11.046875000000000        2.0216408043499494        4.4200014084773320        2.0052993509036354        2.1863435873310659        29.392196905937482       -1.6341453446314057E-002  -6.2317841198478163E-007
   11.078125000000000        2.0235648041768997        4.4200013505812237        2.0057623432743474        2.1842647892757219        29.392197036943720       -1.7802460902552143E-002  -5.9680398800665557E-007
   11.109375000000000        2.0255836868027290        4.4200012924115351        2.0062467499013965        2.1820877217807078        29.392197168808696       -1.9336936901332581E-002  -5.7035628620027978E-007
   11.140625000000000        2.0276928302162780        4.4200012342668336        2.0067512684360547        2.1798179528974249        29.392197300863756       -2.0941561780223463E-002  -5.4397427451391422E-007
   11.171875000000000        2.0298862706587371        4.4200011764216276        2.0072742835873192        2.1774624718197888        29.392197432490146       -2.2611987071417355E-002  -5.1778554643888697E-007
   11.203125000000000        2.0321566408117326        4.4200011191261703        2.0078138592597257        2.1750297345979330        29.392197563119907       -2.4342781552007066E-002  -4.9190615003524840E-007
   11.234375000000000        2.0344951219624483        4.4200010626065147        2.0083677346286590        2.1725296929407407        29.392197692236241       -2.6127387333789311E-002  -4.6644051554523003E-007
   11.265625000000000        2.0368914121488011        4.4200010070647497        2.0089333244307985        2.1699738045445960        29.392197819373372       -2.7958087718002456E-002  -4.4148149003220283E-007
   11.296875000000000        2.0393337121516311        4.4200009526794908        2.0095077236649579        2.1673750236865836        29.392197944115601       -2.9825988486672957E-002  -4.1711048570647336E-007
   11.328125000000000        2.0418087310174142        4.4200008996065270        2.0100877168093341        2.1647477711607599        29.392198066095840       -3.1721014208079670E-002  -3.9339770152579945E-007
   11.359375000000000        2.0443017125659608        4.4200008479795923        2.0106697915683212        2.1621078830050515        29.392198184993816       -3.3631920997639730E-002  -3.7040239808661113E-007
   11.390625000000000        2.0467964840658484        4.4200007979113023        2.0112501570692549        2.1594725378515474        29.392198300534258       -3.5546326996593228E-002  -3.4817323868452377E-007
   11.421875000000000        2.0492755279500101        4.4200007494942479        2.0118247663404447        2.1568601631210562        29.392198412485129       -3.7450761609565411E-002  -3.2674866279336356E-007
   11.453125000000000        2.0517200770999655        4.4200007028022172        2.0123893428200912        2.1542903206609609        29.392198520655509       -3.9330734279874192E-002  -3.0615735902017605E-007
   11.484375000000000        2.0541102338553263        4.4200006578915154        2.0129394105743739        2.1517835727811385        29.392198624893105       -4.1170823280952458E-002  -2.8641882465763047E-007
   11.515625000000000        2.0564251125118940        4.4200006148023192        2.0134703278446073        2.1493613299651604        29.392198725081702       -4.2954784667286722E-002  -2.6754399318207334E-007
   11.546875000000000        2.0586430046635571        4.4200005735600501        2.0139773234997227        2.1470456818142720        29.392198821138081       -4.4665681163834910E-002  -2.4953601318600249E-007
   11.578125000000000        2.0607415663278097        4.4200005341766921        2.0144555359426928        2.1448592130128294        29.392198913009558       -4.6286030385117097E-002  -2.3239108770667372E-007
   11.609375000000000        2.0626980253789786        4.4200004966521194        2.0149000540077107        2.1428248062825550        29.392199000671130       -4.7797971371267997E-002  -2.1609952050027914E-007
   11.640625000000000        2.0644894074053068        4.4200004609753814        2.0153059593888711        2.1409654344172822        29.392199084123597       -4.9183448016435725E-002  -2.0064689199017494E-007
   11.671875000000000        2.0660927777127096        4.4200004271259798        2.0156683701587861        2.1393039435621026        29.392199163391158       -5.0424407553923328E-002  -1.8601550433317016E-007
   11.703125000000000        2.0674854968273855        4.4200003950751308        2.0159824849654773        2.1378628299244400        29.392199238519037       -5.1503011861908032E-002  -1.7218604231317158E-007
   11.734375000000000        2.0686454865083448        4.4200003647869277        2.0162436275350237        2.1366640120861988        29.392199309570959       -5.2401858973321197E-002  -1.5913931417088634E-007
   11.765625000000000        2.0695515029763065        4.4200003362193492        2.0164472911527715        2.1357286010339749        29.392199376626291       -5.3104211823535169E-002  -1.4685789340163069E-007
   11.796875000000000        2.0701834138040476        4.4200003093252489        2.0165891828442941        2.1350766699474790        29.392199439777954       -5.3594230959753061E-002  -1.3532722853426549E-007
   11.828125000000000        2.0705224747008861        4.4200002840532520        2.0166652670250045        2.1347270256951822        29.392199499130335       -5.3857207675881792E-002  -1.2453577280524541E-007
   11.859375000000000        2.0705516022662329        4.4200002603486261        2.0166718084312909        2.1346969838911067        29.392199554797539       -5.3879793834942000E-002  -1.1447378023277111E-007
   11.890625000000000        2.0702556386884385        4.4200002381540529        2.0166054141829366        2.1350021492776792        29.392199606902064       -5.3650224505501901E-002  -1.0513063264383504E-007
   11.921875000000000        2.0696216043290012        4.4200002174103581        2.0164630748532493        2.1356562031267448        29.392199655573283       -5.3158529475751795E-002  -9.6491288736899605E-008
   11.953125000000000        2.0686389341613833        4.4200001980571466        2.0162422044376744        2.1366706993016136        29.392199700945902       -5.2396729723709019E-002  -8.8532897457582749E-008
   11.984375000000000        2.0672996941292330        4.4200001800333277        2.0159406791112140        2.1380548706050453        29.392199743158567       -5.1359015018018775E-002  -8.1222816028514444E-008
   12.015625000000000        2.0655987736506844        4.4200001632775416        2.0155568746482988        2.1398154470559398        29.392199782352815       -5.0041899002385593E-002  -7.4518855530669725E-008
   12.046875000000000        2.0635340507222613        4.4200001477285662        2.0150897023449224        2.1419564877940895        29.392199818671703       -4.8444348377338603E-002  -6.8371676320566621E-008
   12.078125000000000        2.0611065263649473        4.4200001333256518        2.0145386432317012        2.1444792284079299        29.392199852258980       -4.6567883133246210E-002  -6.2728487293384205E-008
   12.109375000000000        2.0583204255018335        4.4200001200087744        2.0139037802982114        2.1473819456128389        29.392199883257856       -4.4416645203622103E-002  -5.7536926778567477E-008
   12.140625000000000        2.0551832617561927        4.4200001077189448        2.0131858283650446        2.1506598413719908        29.392199911810490       -4.1997433391148253E-002  -5.2748230228161219E-008
   12.171875000000000        2.0517058641043664        4.4200000963984580        2.0123861611424649        2.1543049487397772        29.392199938057065       -3.9319702961901265E-002  -4.8319328538326545E-008
   12.203125000000000        2.0479023638023608        4.4200000859910302        2.0115068349066911        2.1583060619083279        29.392199962135418       -3.6395528895669549E-002  -4.4213834371475969E-008
   12.234375000000000        2.0437901405206298        4.4200000764419523        2.0105506081105089        2.1626486931363766        29.392199984180557       -3.3239532410120939E-002  -4.0402213574708412E-008
   12.265625000000000        2.0393897271607977        4.4200000676982114        2.0095209561300051        2.1673150594181214        29.392200004324287       -2.9868771030792461E-002  -3.6861432128887373E-008
   12.296875000000000        2.0347246733832369        4.4200000597085589        2.0084220802398844        2.1722841018874588        29.392200022694876       -2.6302593143352333E-002  -3.3574279800774320E-008
   12.328125000000000        2.0298213684386543        4.4200000524235374        2.0072589098139870        2.1775315410259060        29.392200039416593       -2.2562458624667308E-002  -3.0528545025276799E-008
   12.359375000000000        2.0247088244642217        4.4200000457955255        2.0060370966742003        2.1830299707243803        29.392200054609269       -1.8671727790021485E-002  -2.7716102746211391E-008
   12.390625000000000        2.0194184219704350        4.4200000397787509        2.0047630004697488        2.1887489941118607        29.392200068388135       -1.4655421500686295E-002  -2.5131946301826247E-008
   12.421875000000000        2.0139836198050998        4.4200000343293002        2.0034436639702782        2.1946554037798172        29.392200080863592       -1.0539955834821410E-002  -2.2773147811960825E-008
   12.453125000000000        2.0084396324330873        4.4200000294051796        2.0020867772108435        2.2007134085731272        29.392200092141213       -6.3528552222436672E-003  -2.0637775488552279E-008
   12.484375000000000        2.0028230779131255        4.4200000249663605        2.0007006295450123        2.2068849084622348        29.392200102321659       -2.1224483681132017E-003  -1.8723762984507175E-008
   12.515625000000000        1.9971716004840956        4.4200000209747952        1.9992940488522088        2.2131298181405281        29.392200111500710        2.1224483681132017E-003  -1.7027747212239319E-008
   12.546875000000000        1.9915234721912156        4.4200000173943570        1.9978763274134592        2.2194064388963284        29.392200119769107        6.3528552222436663E-003  -1.5543893505665096E-008
   12.578125000000000        1.9859171784833654        4.4200000141907623        1.9964571343181867        2.2256718769945341        29.392200127212412        1.0539955834821408E-002  -1.4262814040932881E-008
   12.609375000000000        1.9803909931905725        4.4200000113315161        1.9950464146912588        2.2318825052877722        29.392200133911025        1.4655421500686296E-002  -1.3170616375290933E-008
   12.640625000000000        1.9749825487355457        4.4200000087859097        1.9936542765255671        2.2379944630982944        29.392200139940091        1.8671727790021485E-002  -1.2248230207845268E-008
   12.671875000000000        1.9697284078309374        4.4200000065250409        1.9922908664556047        2.2439641876274399        29.392200145369497        2.2562458624667305E-002  -1.1471082750347250E-008
   12.703125000000000        1.9646636432456133        4.4200000045218673        1.9909662363889655        2.2497489683374257        29.392200150264351        2.6302593143352333E-002  -1.0809203754291730E-008
   12.734375000000000        1.9598214324646475        4.4200000027511619        1.9896902034954400        2.2553075140078569        29.392200154685025        2.9868771030792458E-002  -1.0227888536107343E-008
   12.765625000000000        1.9552326741915080        4.4200000011894938        1.9884722066016289        2.2606005206092261        29.392200158687569        3.3239532410120932E-002  -9.6889920531140206E-009
   12.796875000000000        1.9509256336169196        4.4199999998151736        1.9873211625125893        2.2655912268786542        29.392200162323693        3.6395528895669549E-002  -9.1529837042969575E-009
   12.828125000000000        1.9469256231782299        4.4199999986081835        1.9862453261401314        2.2702459436497726        29.392200165640556        3.9319702961901265E-002  -8.5818148143346207E-009
   12.859375000000000        1.9432547251303280        4.4199999975501783        1.9852521585214760        2.2745345426877792        29.392200168680937        4.1997433391148253E-002  -7.9426387689096600E-009
   12.890625000000000        1.9399315616269013        4.4199999966244130        1.9843482068305236        2.2784308910968125        29.392200171483221        4.4416645203622103E-002  -7.2123174099658627E-009
   12.921875000000000        1.9369711171629771        4.4199999958156750        1.9835390002962230        2.2819132183496444        29.392200174081747        4.6567883133246203E-002  -6.3824250329247434E-009
   12.953125000000000        1.9343846171648105        4.4199999951102527        1.9828289655421492        2.2849644046428361        29.392200176507423        4.8444348377338603E-002  -5.4640660884786030E-009
   12.984375000000000        1.9321794652561755        4.4199999944958890        1.9822213642585611        2.2875721815570937        29.392200178788041        5.0041899002385599E-002  -4.4909924667990708E-009
   13.015625000000000        1.9303592403224088        4.4199999939617145        1.9817182553404276        2.2897292388040085        29.392200180948244        5.1359015018018782E-002  -3.5186582536539390E-009
   13.046875000000000        1.9289237529913406        4.4199999934981902        1.9813204827150497        2.2914332340216830        29.392200183009621        5.2396729723709019E-002  -2.6164999056277338E-009
   13.078125000000000        1.9278691596208195        4.4199999930969787        1.9810276890965712        2.2926867059620997        29.392200184990859        5.3158529475751802E-002  -1.8524899392247107E-009
   13.109375000000000        1.9271881303989122        4.4199999927508129        1.9808383549044142        2.2934968947924710        29.392200186907914        5.3650224505501901E-002  -1.2735277277187151E-009
   13.140625000000000        1.9268700667978758        4.4199999924533975        1.9807498606328178        2.2938754764085734        29.392200188774346        5.3879793834942000E-002  -8.9013085791123103E-010
   13.171875000000000        1.9269013624424804        4.4199999921993722        1.9807585701183625        2.2938382204456564        29.392200190601780        5.3857207675881799E-002  -6.7416761062588648E-010
   13.203125000000000        1.9272657005107270        4.4199999919842359        1.9808599314704800        2.2934045839205934        29.392200192400214        5.3594230959753061E-002  -5.7125948416114625E-010
   13.234375000000000        1.9279443801171336        4.4199999918042518        1.9810485919406691        2.2925972540430393        29.392200194178152        5.3104211823535176E-002  -5.2056559063373697E-010
   13.265625000000000        1.9289166637536204        4.4199999916562893        1.9813185227269416        2.2914416546410492        29.392200195942873        5.2401858973321190E-002  -4.7163517535864230E-010
   13.296875000000000        1.9301601377790358        4.4199999915377157        1.9816631496409438        2.2899654308598696        29.392200197700703        5.1503011861908032E-002  -3.9265057871773479E-010
   13.328125000000000        1.9316510781372469        4.4199999914462547        1.9820754856911702        2.2881979263608008        29.392200199456912        5.0424407553923328E-002  -2.7043567385476308E-010
   13.359375000000000        1.9333648139122888        4.4199999913799575        1.9825482619287245        2.2861696662596240        29.392200201216124        4.9183448016435725E-002  -1.0583112164397335E-010
   13.390625000000000        1.9352760819546935        4.4199999913371402        1.9830740533259614        2.2839118576160931        29.392200202982252        4.7797971371267997E-002   9.2092777848051810E-011
   13.421875000000000        1.9373593665875095        4.4199999913163577        1.9836453969726264        2.2814559175470910        29.392200204758900        4.6286030385117097E-002   3.1097524555434575E-010
   13.453125000000000        1.9395892192742055        4.4199999913163337        1.9842549004380403        2.2788330371161258        29.392200206549255        4.4665681163834910E-002   5.3853166370743111E-010
   13.484375000000000        1.9419405540568886        4.4199999913359118        1.9848953387241755        2.2760737871723897        29.392200208356353        4.2954784667286722E-002   7.6447759234099522E-010
   13.515625000000000        1.9443889155101362        4.4199999913739640        1.9855597387910886        2.2732077703777267        29.392200210182899        4.1170823280952458E-002   9.8132524328775617E-010
   13.546875000000000        1.9469107168684610        4.4199999914293739        1.9862414511483351        2.2702633218531929        29.392200212031522        3.9330734279874185E-002   1.1844440983566074E-009
   13.578125000000000        1.9494834468466529        4.4199999915010446        1.9869342084562183        2.2672672592580989        29.392200213904712        3.7450761609565411E-002   1.3716987545819848E-009
   13.609375000000000        1.9520858444622482        4.4199999915879395        1.9876321714588414        2.2642446817217405        29.392200215804767        3.5546326996593228E-002   1.5428780475446047E-009
   13.640625000000000        1.9546980418753044        4.4199999916891741        1.9883299628729441        2.2612188158988995        29.392200217733752        3.3631920997639730E-002   1.6990786555481918E-009
   13.671875000000000        1.9573016758757302        4.4199999918040600        1.9890226900838099        2.2582109065157141        29.392200219693439        3.1721014208079670E-002   1.8421344449848220E-009
   13.703125000000000        1.9598799691704865        4.4199999919320723        1.9897059576571594        2.2552401481009179        29.392200221685293        2.9825988486672960E-002   1.9741750456603313E-009
   13.734375000000000        1.9624177830536598        4.4199999920728139        1.9903758707716621        2.2523236541380007        29.392200223710446        2.7958087718002456E-002   2.0972938941099528E-009
   13.765625000000000        1.9649016433860353        4.4199999922260389        1.9910290307198246        2.2494764595998973        29.392200225769759        2.6127387333789307E-002   2.2133115340494669E-009
   13.796875000000000        1.9673197420731126        4.4199999923917259        1.9916625236251195        2.2467115527108161        29.392200227863508        2.4342781552007062E-002   2.3235986468250758E-009
   13.828125000000000        1.9696619164185649        4.4199999925701947        1.9922739034899823        2.2440399317904656        29.392200229991243        2.2611987071417355E-002   2.4289728006721134E-009
   13.859375000000000        1.9719196088510267        4.4199999927621745        1.9928611706312502        2.2414706831469480        29.392200232151662        2.0941561780223460E-002   2.5296933436891322E-009
   13.890625000000000        1.9740858095833016        4.4199999929687355        1.9934227464846341        2.2390110761708613        29.392200234342571        1.9336936901332581E-002   2.6255355667359481E-009
   13.921875000000000        1.9761549847717439        4.4199999931912490        1.9939574456742961        2.2366666720230861        29.392200236561028        1.7802460902552147E-002   2.7159012816468930E-009
   13.953125000000000        1.9781229927067032        4.4199999934313361        1.9944644461530170        2.2344414425835906        29.392200238803223        1.6341453446314057E-002   2.7999287333102529E-009
   13.984375000000000        1.9799869904889740        4.4199999936909293        1.9949432581267839        2.2323378966239438        29.392200241064593        1.4956267637809932E-002   2.8765636539418438E-009
   14.015625000000000        1.9817453335383195        4.4199999939723176        1.9953936923879632        2.2303572104699247        29.392200243339879        1.3648358849643676E-002   2.9446309834924023E-009
   14.046875000000000        1.9833974701440142        4.4199999942781467        1.9958158285956560        2.2284993607243080        29.392200245623219        1.2418358451641687E-002   3.0028981523599896E-009
   14.078125000000000        1.9849438331094027        4.4199999946113584        1.9962099839616907        2.2267632569166724        29.392200247908477        1.1266150852287909E-002   3.0501461356635673E-009
   14.109375000000000        1.9863857303677186        4.4199999949750239        1.9965766827268152        2.2251468722325121        29.392200250189326        1.0190952359096821E-002   3.0852422838734128E-009
   14.140625000000000        1.9877252362595241        4.4199999953722040        1.9969166267442289        2.2236473707451148        29.392200252459293        9.1913904847046486E-003   3.1071678563421301E-009
   14.171875000000000        1.9889650849675902        4.4199999958058749        1.9972306674267397        2.2222612298284248        29.392200254711678        8.2655824591495175E-003   3.1150189094830694E-009
   14.203125000000000        1.9901085674067447        4.4199999962788805        1.9975197792591841        2.2209843566667620        29.392200256939567        7.4112118524391471E-003   3.1079776530162917E-009
   14.234375000000000        1.9911594326679474        4.4199999967939156        1.9977850350289381        2.2198121979974110        29.392200259136224        6.6256023609907273E-003   3.0853219978865809E-009
   14.265625000000000        1.9921217949207852        4.4199999973534005        1.9980275828838694        2.2187398424247231        29.392200261295578        5.9057879630840943E-003   3.0464470945901212E-009
   14.296875000000000        1.9930000464899125        4.4199999979593709        1.9982486252885749        2.2177621148298061        29.392200263412771        5.2485787986627282E-003   2.9909188459242841E-009
   14.328125000000000        1.9937987776410484        4.4199999986133234        1.9984493999156658        2.2168736625683061        29.392200265484405        4.6506222746175154E-003   2.9185076577675773E-009
   14.359375000000000        1.9945227034434594        4.4199999993161265        1.9986311624789621        2.2160690333006401        29.392200267508560        4.1084590355026400E-003   2.8291999853991001E-009
   14.390625000000000        1.9951765979199330        4.4200000000679749        1.9987951714892536        2.2153427444347709        29.392200269484587        3.6185735693206257E-003   2.7231941146510508E-009
   14.421875000000000        1.9957652355536415        4.4200000008683773        1.9989426748905319        2.2146893442816347        29.392200271413088        3.1774393368903444E-003   2.6008986075964913E-009
   14.453125000000000        1.9962933400949010        4.4200000017160903        1.9990748985150402        2.2141034651280100        29.392200273296091        2.7815584201390641E-003   2.4629700501321850E-009
   14.484375000000000        1.9967655405002367        4.4200000026090995        1.9991930362788608        2.2135798685216619        29.392200275137363        2.4274957786240754E-003   2.3103423618664465E-009
   14.515625000000000        1.9971863337417834        4.4200000035445797        1.9992982420260561        2.2131134831388457        29.392200276942535        2.1119082842728058E-003   2.1442625453005348E-009
   14.546875000000000        1.9975600541466338        4.4200000045189691        1.9993916229183060        2.2126994356658831        29.392200278719177        1.8315687716722016E-003   1.9662782513307775E-009
   14.578125000000000        1.9978908488630776        4.4200000055279727        1.9994742342585714        2.2123330751743637        29.392200280476345        1.5833853954939760E-003   1.7782209038585961E-009
   14.609375000000000        1.9981826590028768        4.4200000065666236        1.9995470756312139        2.2120099915051155        29.392200282224451        1.3644166283370972E-003   1.5821863819098780E-009
   14.640625000000000        1.9984392059750495        4.4200000076293708        1.9996110882372002        2.2117260281995055        29.392200283975107        1.1718822621506722E-003   1.3805070420147558E-009
   14.671875000000000        1.9986639825059602        4.4200000087101721        1.9996671533013526        2.2114772905289954        29.392200285740788        1.0031707953922554E-003   1.1757079754204369E-009
   14.703125000000000        1.9988602478316746        4.4200000098026813        1.9997160914289058        2.2112601491762178        29.392200287534795        8.5584359723120743E-004   9.7046148894719408E-010
   14.734375000000000        1.9990310265501301        4.4200000109003614        1.9997586627906925        2.2110712401139012        29.392200289370823        7.2763624056253196E-004   7.6751405231334502E-010
   14.765625000000000        1.9991791106313928        4.4200000119966436        1.9997955680199309        2.2109074612132633        29.392200291262768        6.1645738853805757E-004   5.6964655215097082E-010
   14.796875000000000        1.9993070641026169        4.4200000130849846        1.9998274497085602        2.2107659660918011        29.392200293224363        5.2038560594337496E-004   3.7963210353098020E-010
   14.828125000000000        1.9994172299489656        4.4200000141590516        1.9998548943971894        2.2106441556832386        29.392200295269024        4.3766444822385033E-004   2.0016255319887932E-010
   14.859375000000000        1.9995117388014019        4.4200000152128576        1.9998784349598189        2.2105396679803468        29.392200297409310        3.6669615841703287E-004   3.3784752773158289E-011
   14.890625000000000        1.9995925190155073        4.4200000162409436        1.9998985532922460        2.2104503663662003        29.392200299656679        3.0603427673864600E-004  -1.1717715686643260E-010
   14.921875000000000        1.9996613077812688        4.4200000172384515        1.9999156832213354        2.2103743269117295        29.392200302021038        2.5437544006647945E-004  -2.5067325992722544E-010
   14.953125000000000        1.9997196629408622        4.4200000182011854        1.9999302135608075        2.2103098249786512        29.392200304510524        2.1055061994503907E-004  -3.6495428901162086E-010
   14.984375000000000        1.9997689752290602        4.4200000191256095        1.9999424912478234        2.2102553214274794        29.392200307131475        1.7351601876324651E-004  -4.5858028485668001E-010
   15.015625000000000        1.9998104806880219        4.4200000200089020        1.9999528245031211        2.2102094486914723        29.392200309888352        1.4234381509905381E-004  -5.3044346692843192E-010
   15.046875000000000        1.9998452730443625        4.4200000208491321        1.9999614859657939        2.2101709969394632        29.392200312783903        1.1621292143146085E-004  -5.7980753531694518E-010
   15.078125000000000        1.9998743158708276        4.4200000216453184        1.9999687157617672        2.2101389005141892        29.392200315819014        9.4399890939488108E-005  -6.0633520426733867E-010
   15.109375000000000        1.9998984543872154        4.4200000223974341        1.9999747244725017        2.2101122247988116        29.392200318992984        7.6270085286262210E-005  -6.1007732199414022E-010
   15.140625000000000        1.9999184267849806        4.4200000231062333        1.9999796959773590        2.2100901536327733        29.392200322303310        6.1269192378441261E-005  -5.9143245856319027E-010
   15.171875000000000        1.9999348749871131        4.4200000237731096        1.9999837901493791        2.2100719773695583        29.392200325745922        4.8915162265956336E-005  -5.5108828611594163E-010
   15.203125000000000        1.9999483547792136        4.4200000244000126        1.9999871453899121        2.2100570816429719        29.392200329315216        3.8790610698417861E-005  -4.9000004054278179E-010
   15.234375000000000        1.9999593452692330        4.4200000249894043        1.9999898809926442        2.2100449368856476        29.392200333004105        3.0535723411100810E-005  -4.0937386813766352E-010
   15.265625000000000        1.9999682576520121        4.4200000255442546        1.9999920993319606        2.2100350886235511        29.392200336804134        2.3841679948438473E-005  -3.1065572336785863E-010
   15.296875000000000        1.9999754432707102        4.4200000260679477        1.9999938878743844        2.2100271485531784        29.392200340705884        1.8444603674244038E-005  -1.9547630181193654E-010
   15.328125000000000        1.9999812009804749        4.4200000265640993        1.9999953210149322        2.2100207863940065        29.392200344699397        1.4120034457277665E-005  -6.5573990681855321E-011
   15.359375000000000        1.9999857838305664        4.4200000270364281        1.9999964617427892        2.2100157224971944        29.392200348774924        1.0677912222957796E-005   7.7300610357156074E-011
   15.390625000000000        1.9999894050897618        4.4200000274886024        1.9999973631427344        2.2100117211822066        29.392200352922750        7.9580529725298786E-006   2.3140978022695435E-010
   15.421875000000000        1.9999922436465967        4.4200000279242051        1.9999980697404200        2.2100085847659061        29.392200357133454        5.8260938234560215E-006   3.9506309335024525E-010
   15.453125000000000        1.9999944488207491        4.4200000283466769        1.9999986187006962        2.2100061482434752        29.392200361397755        4.1698799470664793E-006   5.6662341485491652E-010
   15.484375000000000        1.9999961446251788        4.4200000287592474        1.9999990408889778        2.2100042745770412        29.392200365706735        2.8962637990942555E-006   7.4453621046188800E-010
   15.515625000000000        1.9999974335204767        4.4200000291648101        1.9999993618060636        2.2100028505459348        29.392200370051992        1.9282855870191994E-006   9.2738439150252816E-010
   15.546875000000000        1.9999983997035982        4.4200000295658421        1.9999996024069324        2.2100017831118710        29.392200374426039        1.2027033340183984E-006   1.1139298372597750E-009
   15.578125000000000        1.9999991119729474        4.4200000299643953        1.9999997798139790        2.2100009962525329        29.392200378822167        6.6784103165552299E-007   1.3031162815480002E-009
   15.609375000000000        1.9999996262108886        4.4200000303621474        1.9999999079349717        2.2100004282181209        29.392200383234591        2.8172408309139713E-007   1.4940571002597380E-009
   15.640625000000000        1.9999999875231744        4.4200000307604155        1.9999999979955740        2.2100000291670998        29.392200387658292        1.0472399574498617E-008   1.6860255414030689E-009
   15.671875000000000        2.0000002320727837        4.4200000311601810        2.0000000589957967        2.2099997591396918        29.392200392089048       -1.7307698691175234E-007   1.8784431787821632E-009
   15.703125000000000        2.0000003886433331        4.4200000315620445        2.0000000980991421        2.2099995863302189        29.392200396523446       -2.9054419094451570E-007   2.0708972314764651E-009
   15.734375000000000        2.0000004799646516        4.4200000319662243        2.0000001209625320        2.2099994856222951        29.392200400958924       -3.5900211961275262E-007   2.2631390095284587E-009
   15.765625000000000        2.0000005238304914        4.4200000323726334        2.0000001320144780        2.2099994373537708        29.392200405393645       -3.9181601350693213E-007   2.4550628197061997E-009
   15.796875000000000        2.0000005340356779        4.4200000327809530        2.0000001346882867        2.2099994262812048        29.392200409826128       -3.9934739096544031E-007   2.6466473457276152E-009
   15.828125000000000        2.0000005211574048        4.4200000331907203        2.0000001316164870        2.2099994407165728        29.392200414255026       -3.8954091757601552E-007   2.8379156802316174E-009
   15.859375000000000        2.0000004932027724        4.4200000336013918        2.0000001247919763        2.2099994718117624        29.392200418679117       -3.6841079619412701E-007   3.0289193375665491E-009
   15.890625000000000        2.0000004561422307        4.4200000340122871        2.0000001157007969        2.2099995129690897        29.392200423097236       -3.4044143393048767E-007   3.2197475796635899E-009
   15.921875000000000        2.0000004143462071        4.4200000344226922        2.0000001054307948        2.2099995593588782        29.392200427508538       -3.0891541218086369E-007   3.4105158697173010E-009
   15.953125000000000        2.0000003709401244        4.4200000348319239        2.0000000947599474        2.2099996075271964        29.392200431912155       -2.7618017752029061E-007   3.6013272364243676E-009
   15.984375000000000        2.0000003280910823        4.4200000352394060        2.0000000842276893        2.2099996550791134        29.392200436307096       -2.4386339313218371E-007   3.7922331941331322E-009
   16.015625000000000        2.0000002872376421        4.4200000356446774        2.0000000741920960        2.2099997004247873        29.392200440692111       -2.1304554564546982E-007   3.9832324105759653E-009
   16.046875000000000        2.0000002492725519        4.4200000360473508        2.0000000648753615        2.2099997425775371        29.392200445065559       -1.8439719027120799E-007   4.1742569401037599E-009
   16.078125000000000        2.0000002146868030        4.4200000364470986        2.0000000563996685        2.2099997809946550        29.392200449425637       -1.5828713446134851E-007   4.3652126358040277E-009
   16.109375000000000        2.0000001836820571        4.4200000368436507        2.0000000488151559        2.2099998154531688        29.392200453770158       -1.3486690122008732E-007   4.5559520600590986E-009
   16.140625000000000        2.0000001562574967        4.4200000372368757        2.0000000421215263        2.2099998459539152        29.392200458096685       -1.1413597034606544E-007   4.7462624941374543E-009
   16.171875000000000        2.0000001322760879        4.4200000376267843        2.0000000362845269        2.2099998726483236        29.392200462402393       -9.5991560872180875E-008   4.9358566123203218E-009
   16.203125000000000        2.0000001115144626        4.4200000380135256        2.0000000312483808        2.2099998957832869        29.392200466684290       -8.0266081785186547E-008   5.1243871368455984E-009
   16.234375000000000        2.0000000936997973        4.4200000383973554        2.0000000269449658        2.2099999156604051        29.392200470939194       -6.6754831486123591E-008   5.3114543874244191E-009
   16.265625000000000        2.0000000785365439        4.4200000387786131        2.0000000233004838        2.2099999326064270        29.392200475163875       -5.5236060171959122E-008   5.4966231566311308E-009
   16.296875000000000        2.0000000657252555        4.4200000391577010        2.0000000202401411        2.2099999469524443        29.392200479354891       -4.5485114419207329E-008   5.6794231539925022E-009
   16.328125000000000        2.0000000549753971        4.4200000395350383        2.0000000176913457        2.2099999590197061        29.392200483508542       -3.7284051201368807E-008   5.8593538909690324E-009
   16.359375000000000        2.0000000460136205        4.4200000399110131        2.0000000155857891        2.2099999691104566        29.392200487621118       -3.0427831387808922E-008   6.0359197640025286E-009
   16.390625000000000        2.0000000385886394        4.4200000402859558        2.0000000138606664        2.2099999775025312        29.392200491688904       -2.4727973084857841E-008   6.2086349394974150E-009
   16.421875000000000        2.0000000324736225        4.4200000406601712        2.0000000124592661        2.2099999844467324        29.392200495708209       -2.0014356281592120E-008   6.3770180247502140E-009
   16.453125000000000        2.0000000274668435        4.4200000410339513        2.0000000113311271        2.2099999901661134        29.392200499675333       -1.6135716115222995E-008   6.5405876270574481E-009
   16.484375000000000        2.0000000233911481        4.4200000414075822        2.0000000104319109        2.2099999948565721        29.392200503586665       -1.2959237299048287E-008   6.6988699032322074E-009
   16.515625000000000        2.0000000200926586        4.4200000417813037        2.0000000097230966        2.2099999986882635        29.392200507438890       -1.0369562122233310E-008   6.8514225404214812E-009
   16.546875000000000        2.0000000174390000        4.4200000421552463        2.0000000091715551        2.2100000018075274        29.392200511228996       -8.2674447999020966E-009   6.9978520755853424E-009
   16.578125000000000        2.0000000153172577        4.4200000425294315        2.0000000087490353        2.2100000043391455        29.392200514954176       -6.5682222470462689E-009   7.1378059018911699E-009
   16.609375000000000        2.0000000136318410        4.4200000429038315        2.0000000084316185        2.2100000063887308        29.392200518611773       -5.2002225036217839E-009   7.2709660514647112E-009
   16.640625000000000        2.0000000123023605        4.4200000432783977        2.0000000081991662        2.2100000080450899        29.392200522199019       -4.1031944438929052E-009   7.3970061187367264E-009
   16.671875000000000        2.0000000112616605        4.4200000436530376        2.0000000080348466        2.2100000093823837        29.392200525713214       -3.2268138633501329E-009   7.5156232348660978E-009
   16.703125000000000        2.0000000104540074        4.4200000440275158        2.0000000079247076        2.2100000104620792        29.392200529151697       -2.5292997151108567E-009   7.6265664894492602E-009
   16.734375000000000        2.0000000098334376        4.4200000444014584        2.0000000078572788        2.2100000113347802        29.392200532512231       -1.9761586430496764E-009   7.7296489209288666E-009
   16.765625000000000        2.0000000093622443        4.4200000447744046        2.0000000078231794        2.2100000120419216        29.392200535792835       -1.5390647810834396E-009   7.8247386348095915E-009
   16.796875000000000        2.0000000090096335        4.4200000451458630        2.0000000078147595        2.2100000126172858        29.392200538991638       -1.1948740393732788E-009   7.9117179474508248E-009
   16.828125000000000        2.0000000087505634        4.4200000455153523        2.0000000078257965        2.2100000130883029        29.392200542106693       -9.2476695772704272E-010   7.9904789451745728E-009
   16.859375000000000        2.0000000085647569        4.4200000458824160        2.0000000078512459        2.2100000134771509        29.392200545136031       -7.1351101830106413E-010   8.0609039443402253E-009
   16.890625000000000        2.0000000084358898        4.4200000462466100        2.0000000078870581        2.2100000138016460        29.392200548077945       -5.4883155521046241E-010   8.1229014625705531E-009
   16.921875000000000        2.0000000083509062        4.4200000466073996        2.0000000079300269        2.2100000140759475        29.392200550930923       -4.2087967238928708E-010   8.1764337522827191E-009
   16.953125000000000        2.0000000082994234        4.4200000469641738        2.0000000079776377        2.2100000143112237        29.392200553693630       -3.2178556986990413E-010   8.2215132479745989E-009
   16.984375000000000        2.0000000082732208        4.4200000473162895        2.0000000080279348        2.2100000145162353        29.392200556364983       -2.4528614410839544E-010   8.2581825822103383E-009
   17.015625000000000        2.0000000082657974        4.4200000476630708        2.0000000080793807        2.2100000146978287        29.392200558943596       -1.8641649135504271E-010   8.2865090345052295E-009
   17.046875000000000        2.0000000082720244        4.4200000480038488        2.0000000081307685        2.2100000148613366        29.392200561427849       -1.4125587295550159E-010   8.3065463396536643E-009
   17.078125000000000        2.0000000082878606        4.4200000483379691        2.0000000081811411        2.2100000150108983        29.392200563815830       -1.0671970350272546E-010   8.3183500088068740E-009
   17.109375000000000        2.0000000083101508        4.4200000486647735        2.0000000082297609        2.2100000151496690        29.392200566105537       -8.0390131200509302E-011   8.3219953150859283E-009
   17.140625000000000        2.0000000083364640        4.4200000489835949        2.0000000082760852        2.2100000152800039        29.392200568295287       -6.0378750718587054E-011   8.3176057152911653E-009
   17.171875000000000        2.0000000083649501        4.4200000492938036        2.0000000083197342        2.2100000154036312        29.392200570383853       -4.5215894643210999E-011   8.3053506294561430E-009
   17.203125000000000        2.0000000083942120        4.4200000495947807        2.0000000083604501        2.2100000155217856        29.392200572370268       -3.3761774811168656E-011   8.2854429983569844E-009
   17.234375000000000        2.0000000084231964        4.4200000498859300        2.0000000083980609        2.2100000156353325        29.392200574253657       -2.5135482454275753E-011   8.2581279592375267E-009
   17.265625000000000        2.0000000084511149        4.4200000501666770        2.0000000084324565        2.2100000157448561        29.392200576033179       -1.8658505290835246E-011   8.2236795151402475E-009
   17.296875000000000        2.0000000084773766        4.4200000504364452        2.0000000084635667        2.2100000158507207        29.392200577707793       -1.3809983619801391E-011   8.1823920972112774E-009
   17.328125000000000        2.0000000085015395        4.4200000506945916        2.0000000084913485        2.2100000159530930        29.392200579275976       -1.0191411769955524E-011   8.1345761238083014E-009
   17.359375000000000        2.0000000085232879        4.4200000509404456        2.0000000085157890        2.2100000160519890        29.392200580736052       -7.4989030263529920E-012   8.0805775404257929E-009
   17.390625000000000        2.0000000085424015        4.4200000511733410        2.0000000085369001        2.2100000161473163        29.392200582086385       -5.5014831352904276E-012   8.0207724906244948E-009
   17.421875000000000        2.0000000085587191        4.4200000513926847        2.0000000085546947        2.2100000162389573        29.392200583325391       -4.0241675033103320E-012   7.9555442233925078E-009
   17.453125000000000        2.0000000085721243        4.4200000515979596        2.0000000085691894        2.2100000163267817        29.392200584451675       -2.9348178058466448E-012   7.8852990803568446E-009
   17.484375000000000        2.0000000085825551        4.4200000517886666        2.0000000085804213        2.2100000164106093        29.392200585464071       -2.1339719523380575E-012   7.8104713807647386E-009
   17.515625000000000        2.0000000085900207        4.4200000519642941        2.0000000085884735        2.2100000164901736        29.392200586361902       -1.5470036278867350E-012   7.7315522872822839E-009
   17.546875000000000        2.0000000085945500        4.4200000521242941        2.0000000085934317        2.2100000165651688        29.392200587144281       -1.1180996659212082E-012   7.6490369593784635E-009
   17.578125000000000        2.0000000085961660        4.4200000522681684        2.0000000085953604        2.2100000166353202        29.392200587810152       -8.0565032160075670E-013   7.5633992402401873E-009
   17.609375000000000        2.0000000085948684        4.4200000523954524        2.0000000085942897        2.2100000167003961        29.392200588358072       -5.7873345787283958E-013   7.4750778900067871E-009
   17.640625000000000        2.0000000085906540        4.4200000525057117        2.0000000085902396        2.2100000167601825        29.392200588786526       -4.1444244357454244E-013   7.3844841352865842E-009
   17.671875000000000        2.0000000085835508        4.4200000525984526        2.0000000085832546        2.2100000168144027        29.392200589094063       -2.9586234423867260E-013   7.2920340876692080E-009
   17.703125000000000        2.0000000085736169        4.4200000526731538        2.0000000085734064        2.2100000168627294        29.392200589279504       -2.1054240251753636E-013   7.1981420823874487E-009
   17.734375000000000        2.0000000085609009        4.4200000527293861        2.0000000085607517        2.2100000169048970        29.392200589341812       -1.4934705337394116E-013   7.1031682757904946E-009
   17.765625000000000        2.0000000085454142        4.4200000527668459        2.0000000085453085        2.2100000169407399        29.392200589279973       -1.0559461282411623E-013   7.0074026581323778E-009
   17.796875000000000        2.0000000085271648        4.4200000527852534        2.0000000085270901        2.2100000169701093        29.392200589092951       -7.4413804154932930E-014   6.9110770439806402E-009
   17.828125000000000        2.0000000085061869        4.4200000527842720        2.0000000085061345        2.2100000169927991        29.392200588779836       -5.2264651920502503E-014   6.8143957143718126E-009
   17.859375000000000        2.0000000084825347        4.4200000527635073        2.0000000084824983        2.2100000170085523        29.392200588339730       -3.6582960241063104E-014   6.7175287554732677E-009
   17.890625000000000        2.0000000084562366        4.4200000527225871        2.0000000084562113        2.2100000170171517        29.392200587771448       -2.5517384878958160E-014   6.6205649851269754E-009
   17.921875000000000        2.0000000084272744        4.4200000526612291        2.0000000084272567        2.2100000170184759        29.392200587073500       -1.7735637427699328E-014   6.5234946333703192E-009
   17.953125000000000        2.0000000083956158        4.4200000525792316        2.0000000083956029        2.2100000170124603        29.392200586244524       -1.2282125061151533E-014   6.4262435373052540E-009
   17.984375000000000        2.0000000083612455        4.4200000524763654        2.0000000083612370        2.2100000169990062        29.392200585283330       -8.4737264669301340E-015   6.3287171059300817E-009
   18.015625000000000        2.0000000083241982        4.4200000523523624        2.0000000083241924        2.2100000169779412        29.392200584189212       -5.8237453865031075E-015   6.2308376236330787E-009
   18.046875000000000        2.0000000082845082        4.4200000522069702        2.0000000082845042        2.2100000169491030        29.392200582961586       -3.9866116441219868E-015   6.1325096112341271E-009
   18.078125000000000        2.0000000082421936        4.4200000520399998        2.0000000082421909        2.2100000169123750        29.392200581599887       -2.7178059205723973E-015   6.0336207141631348E-009
   18.109375000000000        2.0000000081972313        4.4200000518513525        2.0000000081972296        2.2100000168677352        29.392200580103346       -1.8449164549002957E-015   5.9340306002297893E-009
   18.140625000000000        2.0000000081495761        4.4200000516409537        2.0000000081495748        2.2100000168151945        29.392200578470963       -1.2468073935360255E-015   5.8336082631171848E-009
   18.171875000000000        2.0000000080992018        4.4200000514086462        2.0000000080992009        2.2100000167547051        29.392200576701665       -8.3867737624268946E-016   5.7322950830496211E-009
   18.203125000000000        2.0000000080461051        4.4200000511542363        2.0000000080461047        2.2100000166861715        29.392200574794529       -5.6138033370737785E-016   5.6301270312530960E-009
   18.234375000000000        2.0000000079902991        4.4200000508775066        2.0000000079902986        2.2100000166094724        29.392200572748823       -3.7381960385871415E-016   5.5272462162747615E-009
   18.265625000000000        2.0000000079317704        4.4200000505783335        2.0000000079317704        2.2100000165245599        29.392200570563769       -2.4755025844196816E-016   5.4238777913440117E-009
   18.296875000000000        2.0000000078704794        4.4200000502567169        2.0000000078704789        2.2100000164314788        29.392200568238795       -1.6296239130452010E-016   5.3203419447811484E-009
   18.328125000000000        2.0000000078063724        4.4200000499127325        2.0000000078063724        2.2100000163303242        29.392200565773457       -1.0659221707328630E-016   5.2170729958334050E-009
   18.359375000000000        2.0000000077394238        4.4200000495463749        2.0000000077394238        2.2100000162211235        29.392200563167336       -6.9234788787276371E-017   5.1146846757887943E-009
   18.390625000000000        2.0000000076696529        4.4200000491575659        2.0000000076696529        2.2100000161038160        29.392200560420395       -4.4624387885578105E-017   5.0139767893142562E-009
   18.421875000000000        2.0000000075970807        4.4200000487462097        2.0000000075970807        2.2100000159783297        29.392200557532487       -2.8515414873850873E-017   4.9158885850886236E-009
   18.453125000000000        2.0000000075216890        4.4200000483122661        2.0000000075216890        2.2100000158446660        29.392200554503191       -1.8044767528143535E-017   4.8214539027924275E-009
   18.484375000000000        2.0000000074434383        4.4200000478557486        2.0000000074434383        2.2100000157028745        29.392200551331978       -1.1291296379761376E-017   4.7318029494647362E-009
   18.515625000000000        2.0000000073622921        4.4200000473766980        2.0000000073622921        2.2100000155530157        29.392200548018483       -6.9726968122041733E-018   4.6481645199492050E-009
   18.546875000000000        2.0000000072782398        4.4200000468751215        2.0000000072782393        2.2100000153951056        29.392200544562584       -4.2378606690232831E-018   4.5718575591990884E-009
   18.578125000000000        2.0000000071912782        4.4200000463510438        2.0000000071912782        2.2100000152291592        29.392200540964375       -2.5252582664681828E-018   4.5042543028728232E-009
   18.609375000000000        2.0000000071013844        4.4200000458045716        2.0000000071013844        2.2100000150552552        29.392200537223925       -1.4668011649576892E-018   4.4466945681165271E-009
   18.640625000000000        2.0000000070085209        4.4200000452358212        2.0000000070085209        2.2100000148734948        29.392200533341271       -8.2289486513284120E-019   4.4004733190661227E-009
   18.671875000000000        2.0000000069126784        4.4200000446448771        2.0000000069126789        2.2100000146839283        29.392200529316586       -4.3878462833210294E-019   4.3668157978515865E-009
   18.703125000000000        2.0000000068138677        4.4200000440317799        2.0000000068138677        2.2100000144865657        29.392200525150226       -2.1536996757378668E-019   4.3468406651925307E-009
   18.734375000000000        2.0000000067121158        4.4200000433965689        2.0000000067121158        2.2100000142813960        29.392200520842788       -8.9802678449103862E-020   4.3415027128901329E-009
   18.765625000000000        2.0000000066074235        4.4200000427393391        2.0000000066074235        2.2100000140684664        29.392200516394670       -2.2666621101516344E-020   4.3515182568398814E-009
   18.796875000000000        2.0000000064997567        4.4200000420602610        2.0000000064997567        2.2100000138478988        29.392200511806156        1.0438494293217043E-020   4.3773078495235040E-009
   18.828125000000000        2.0000000063890857        4.4200000413595308        2.0000000063890853        2.2100000136198257        29.392200507077636        2.4383263534998778E-020   4.4189989445442279E-009
   18.859375000000000        2.0000000062754077        4.4200000406372979        2.0000000062754077        2.2100000133843229        29.392200502209771        2.8057150092365981E-020   4.4764321138757168E-009
   18.890625000000000        2.0000000061587362        4.4200000398936883        2.0000000061587366        2.2100000131414395        29.392200497203298        2.6644101205546985E-020   4.5491179712087160E-009
   18.921875000000000        2.0000000060390910        4.4200000391288174        2.0000000060390910        2.2100000128912125        29.392200492059011        2.3067782564858008E-020   4.6362287342560649E-009
   18.953125000000000        2.0000000059164869        4.4200000383428302        2.0000000059164869        2.2100000126336967        29.392200486777767        1.8899321234951055E-020   4.7365729116677358E-009
   18.984375000000000        2.0000000057909455        4.4200000375358801        2.0000000057909455        2.2100000123689449        29.392200481360579        1.4920122949498417E-020   4.8486232806510543E-009
   19.015625000000000        2.0000000056624914        4.4200000367081627        2.0000000056624914        2.2100000120970278        29.392200475808668        1.1465472743143280E-020   4.9705306537362048E-009
   19.046875000000000        2.0000000055311324        4.4200000358599221        2.0000000055311324        2.2100000118180594        29.392200470123232        8.6303464796280160E-021   5.1001336487388471E-009
   19.078125000000000        2.0000000053968701        4.4200000349914399        2.0000000053968701        2.2100000115321778        29.392200464305521        6.3897248668132720E-021   5.2350053181271505E-009
   19.109375000000000        2.0000000052597082        4.4200000341030012        2.0000000052597082        2.2100000112395226        29.392200458356871        4.6666672616566542E-021   5.3725088822176303E-009
   19.140625000000000        2.0000000051196687        4.4200000331948397        2.0000000051196687        2.2100000109401852        29.392200452278622        3.3690643115034810E-021   5.5098683393595138E-009
   19.171875000000000        2.0000000049768016        4.4200000322671231        2.0000000049768016        2.2100000106341953        29.392200446072273        2.4080594350246516E-021   5.6442355234054276E-009
   19.203125000000000        2.0000000048311559        4.4200000313200336        2.0000000048311559        2.2100000103215889        29.392200439739330        1.7060827498302273E-021   5.7727223001791117E-009
   19.234375000000000        2.0000000046827568        4.4200000303538234        2.0000000046827568        2.2100000100024650        29.392200433281300        1.1992645716663391E-021   5.8924485291100837E-009
   19.265625000000000        2.0000000045316155        4.4200000293688051        2.0000000045316155        2.2100000096769663        29.392200426699706        8.3702165523579218E-022   6.0006097868381403E-009
   19.296875000000000        2.0000000043777582        4.4200000283652665        2.0000000043777582        2.2100000093452099        29.392200419996232        5.8040126911255409E-022   6.0945719582150559E-009
   19.328125000000000        2.0000000042212323        4.4200000273434812        2.0000000042212323        2.2100000090072784        29.392200413172759        4.0004254604508245E-022   6.1719325206155418E-009
   19.359375000000000        2.0000000040620831        4.4200000263037440        2.0000000040620831        2.2100000086632696        29.392200406231279        2.7418891160672465E-022   6.2305522963157500E-009
   19.390625000000000        2.0000000039003405        4.4200000252464102        2.0000000039003405        2.2100000083133282        29.392200399173788        1.8694351053536801E-022   6.2685792112660010E-009
   19.421875000000000        2.0000000037360399        4.4200000241718280        2.0000000037360404        2.2100000079575888        29.392200392002376        1.2682813901409946E-022   6.2845086912233228E-009
   19.453125000000000        2.0000000035692489        4.4200000230803136        2.0000000035692485        2.2100000075961366        29.392200384719384        8.5639646822905937E-023   6.2772371745012379E-009
   19.484375000000000        2.0000000034000323        4.4200000219721689        2.0000000034000318        2.2100000072290489        29.392200377327153        5.7568141272261039E-023   6.2460334682157281E-009
   19.515625000000000        2.0000000032284273        4.4200000208477688        2.0000000032284269        2.2100000068564722        29.392200369827865        3.8531784649693970E-023   6.1905276460549885E-009
   19.546875000000000        2.0000000030544656        4.4200000197075129        2.0000000030544656        2.2100000064785714        29.392200362223761        2.5683642034397052E-023   6.1107137128146860E-009
   19.578125000000000        2.0000000028781990        4.4200000185517778        2.0000000028781990        2.2100000060954788        29.392200354517257        1.7051273618425030E-023   6.0069695884124030E-009
   19.609375000000000        2.0000000026997045        4.4200000173809260        2.0000000026997045        2.2100000057072893        29.392200346711100        1.1276503393880117E-023   5.8800302404904414E-009
   19.640625000000000        2.0000000025190463        4.4200000161953392        2.0000000025190463        2.2100000053141229        29.392200338807928        7.4294694850988496E-024   5.7309124112947529E-009
   19.671875000000000        2.0000000023362823        4.4200000149954422        2.0000000023362823        2.2100000049161288        29.392200330810450        4.8769654863225932E-024   5.5608819771180151E-009
   19.703125000000000        2.0000000021514706        4.4200000137816593        2.0000000021514706        2.2100000045134545        29.392200322721433        3.1899814642048021E-024   5.3714179770736337E-009
   19.734375000000000        2.0000000019646795        4.4200000125543939        2.0000000019646795        2.2100000041062255        29.392200314543633        2.0792522190199573E-024   5.1641668719071276E-009
   19.765625000000000        2.0000000017759612        4.4200000113140696        2.0000000017759612        2.2100000036945970        29.392200306279708        1.3506320403808054E-024   4.9408683810980847E-009
   19.796875000000000        2.0000000015853727        4.4200000100611350        2.0000000015853727        2.2100000032787301        29.392200297932483        8.7438948205071210E-025   4.7033266170615207E-009
   19.828125000000000        2.0000000013929813        4.4200000087960376        2.0000000013929813        2.2100000028587745        29.392200289504927        5.6420266166861398E-025   4.4533658982714996E-009
   19.859375000000000        2.0000000011988681        4.4200000075192225        2.0000000011988681        2.2100000024348616        29.392200281000189        3.6286868161887141E-025   4.1927887828308030E-009
   19.890625000000000        2.0000000010031176        4.4200000062311284        2.0000000010031176        2.2100000020071189        29.392200272421469        2.3263099300841102E-025   3.9233258863902165E-009
   19.921875000000000        2.0000000008057932        4.4200000049322448        2.0000000008057932        2.2100000015757204        29.392200263771869        1.4866439246291924E-025   3.6465728214807314E-009
   19.953125000000000        2.0000000006069629        4.4200000036231097        2.0000000006069629        2.2100000011408603        29.392200255054757        9.4707285839984280E-026   3.3639935281826183E-009
   19.984375000000000        2.0000000004067249        4.4200000023042438        2.0000000004067249        2.2100000007026908        29.392200246273877        6.0146582659985699E-026   3.0769242709283162E-009
   20.015625000000000        2.0000000002051688        4.4200000009761569        2.0000000002051688        2.2100000002613664        29.392200237432814        3.8080464821881526E-026   2.7865181273512007E-009
   20.046875000000000        2.0000000000023581        4.4199999996393169        2.0000000000023581        2.2099999998170516        29.392200228534566        2.4036345322248828E-026   2.4937201192898328E-009
   20.078125000000000        1.9999999997983227        4.4199999982942275        1.9999999997983224        2.2099999993699670        29.392200219581820        1.5125838164491728E-026   2.1992643262080946E-009
   20.109375000000000        1.9999999995931168        4.4199999969414350        1.9999999995931168        2.2099999989203227        29.392200210577759        9.4899517477140118E-027   1.9037362797291735E-009
   20.140625000000000        1.9999999993868669        4.4199999955815841        1.9999999993868669        2.2099999984683034        29.392200201527114        5.9362161284271334E-027   1.6076315834112620E-009
   20.171875000000000        1.9999999991797286        4.4199999942153028        1.9999999991797286        2.2099999980140508        29.392200192434956        3.7022275473958630E-027   1.3113288233057574E-009
   20.203125000000000        1.9999999989717852        4.4199999928430458        1.9999999989717852        2.2099999975576998        29.392200183304514        2.3021296579193624E-027   1.0150111862117228E-009
   20.234375000000000        1.9999999987630137        4.4199999914650228        1.9999999987630139        2.2099999970993802        29.392200174136381        1.4272969553669292E-027   7.1865113859814755E-010
   20.265625000000000        1.9999999985534156        4.4199999900815223        1.9999999985534156        2.2099999966392363        29.392200164931854        8.8230857003722027E-028   4.2216674600581428E-010
   20.296875000000000        1.9999999983431664        4.4199999886934194        1.9999999983431664        2.2099999961775105        29.392200155697392        5.4381488058133129E-028   1.2559198125927651E-010
   20.328125000000000        1.9999999981325478        4.4199999873021261        1.9999999981325478        2.2099999957145977        29.392200146443376        3.3420126130912426E-028  -1.7096346560663278E-010
   20.359375000000000        1.9999999979216987        4.4199999859086354        1.9999999979216987        2.2099999952508402        29.392200137176250        2.0478239904868782E-028  -4.6754511373592322E-010
   20.390625000000000        1.9999999977104668        4.4199999845124589        1.9999999977104668        2.2099999947861630        29.392200127891613        1.2511374325107915E-028  -7.6448491981295774E-010
   20.421875000000000        1.9999999974986278        4.4199999831123558        1.9999999974986278        2.2099999943201936        29.392200118580664        7.6215751255950526E-029  -1.0621619139783434E-009
   20.453125000000000        1.9999999972863103        4.4199999817089273        1.9999999972863103        2.2099999938530903        29.392200109247977        4.6292477106732193E-029  -1.3605656601356486E-009
   20.484375000000000        1.9999999970741373        4.4199999803060681        1.9999999970741373        2.2099999933861119        29.392200099919929        2.8034955699544630E-029  -1.6591423790401905E-009
   20.515625000000000        1.9999999968627313        4.4199999789079758        1.9999999968627313        2.2099999929206691        29.392200090624261        1.6928170872815465E-029  -1.9572885534557827E-009
   20.546875000000000        1.9999999966519040        4.4199999775134762        1.9999999966519042        2.2099999924563836        29.392200081353003        1.0191472877824266E-029  -2.2551533973569349E-009
   20.578125000000000        1.9999999964405248        4.4199999761150766        1.9999999964405248        2.2099999919907578        29.392200072056365        6.1175251865290476E-030  -2.5537736370040420E-009
   20.609375000000000        1.9999999962277550        4.4199999747073226        1.9999999962277550        2.2099999915219914        29.392200062697889        3.6611763730919891E-030  -2.8538396090738161E-009
   20.640625000000000        1.9999999960146979        4.4199999732978252        1.9999999960146979        2.2099999910526709        29.392200053327468        2.1845640366257054E-030  -3.1540514644490258E-009
   20.671875000000000        1.9999999958041854        4.4199999719054350        1.9999999958041854        2.2099999905890919        29.392200044070169        1.2995717437211342E-030  -3.4513398805557927E-009
   20.703125000000000        1.9999999955977488        4.4199999705398678        1.9999999955977488        2.2099999901344209        29.392200034991504        7.7075804449151939E-031  -3.7439016331575203E-009
   20.734375000000000        1.9999999953925063        4.4199999691813820        1.9999999953925063        2.2099999896819709        29.392200025961746        4.5573035724217966E-031  -4.0343188789648821E-009
   20.765625000000000        1.9999999951826404        4.4199999677912984        1.9999999951826404        2.2099999892188311        29.392200016724171        2.6863239869879616E-031  -4.3280967698677841E-009
   20.796875000000000        1.9999999949663487        4.4199999663583052        1.9999999949663487        2.2099999887413366        29.392200007202227        1.5785429135591441E-031  -4.6267170095148913E-009
   20.828125000000000        1.9999999947514775        4.4199999649352701        1.9999999947514775        2.2099999882672519        29.392199997745230        9.2467146156705432E-032  -4.9220156839169249E-009
   20.859375000000000        1.9999999945506353        4.4199999636058953        1.9999999945506350        2.2099999878244954        29.392199988908995        5.3992739621489640E-032  -5.2010749040931614E-009
   20.890625000000000        1.9999999943659503        4.4199999623835664        1.9999999943659503        2.2099999874174081        29.392199980784071        3.1425489117624895E-032  -5.4614741618053131E-009
   20.921875000000000        1.9999999941788995        4.4199999611446836        1.9999999941788997        2.2099999870046574        29.392199972551101        1.8230868151733148E-032  -5.7214686322026864E-009
   20.953125000000000        1.9999999939632358        4.4199999597151107        1.9999999939632358        2.2099999865281794        29.392199963053525        1.0541170123371677E-032  -6.0070686203061996E-009
   20.984375000000000        1.9999999937176380        4.4199999580865938        1.9999999937176376        2.2099999859853061        29.392199952235377        6.0743725711586079E-033  -6.3193856814081073E-009
   21.015625000000000        1.9999999934846178        4.4199999565417096        1.9999999934846178        2.2099999854703514        29.392199941972301        3.4883272228996500E-033  -6.6157339606576215E-009
   21.046875000000000        1.9999999933202666        4.4199999554528597        1.9999999933202668        2.2099999851075345        29.392199934737075        1.9962041993306332E-033  -6.8398813279912929E-009
   21.078125000000000        1.9999999932251800        4.4199999548238047        1.9999999932251804        2.2099999848980785        29.392199930555098        1.1382291277686911E-033  -6.9911265665467681E-009
   21.109375000000000        1.9999999931066135        4.4199999540384107        1.9999999931066139        2.2099999846363980        29.392199925335998        6.4662449632695832E-034  -7.1621439889923977E-009
   21.140625000000000        1.9999999928432803        4.4199999522911462        1.9999999928432803        2.2099999840537472        29.392199913731563        3.6595539639835384E-034  -7.4741781652676309E-009
   21.171875000000000        1.9999999924308105        4.4199999495534072        1.9999999924308096        2.2099999831406554        29.392199895550952        2.0630407807460679E-034  -7.9315911616362200E-009
   21.203125000000000        1.9999999920651754        4.4199999471271809        1.9999999920651745        2.2099999823315688        29.392199879437616        1.1583360767330307E-034  -8.3384261717611707E-009
   21.234375000000000        1.9999999920150600        4.4199999467964313        1.9999999920150600        2.2099999822215737        29.392199877237044        6.4765558659462797E-035  -8.4260440846861684E-009
   21.265625000000000        1.9999999923171761        4.4199999488041124        1.9999999923171774        2.2099999828915791        29.392199890564211        3.6054778544544432E-035  -8.1577955501899169E-009
   21.296875000000000        1.9999999925769145        4.4199999505296885        1.9999999925769165        2.2099999834673572        29.392199902019804        1.9980490737275890E-035  -7.9283728471324366E-009
   21.328125000000000        1.9999999921935738        4.4199999479849552        1.9999999921935745        2.2099999826185783        29.392199885121613        1.1019864810975364E-035  -8.3385742755126557E-009
   21.359375000000000        1.9999999909882273        4.4199999399821399        1.9999999909882247        2.2099999799490724        29.392199831982346        6.0472696394650669E-036  -9.5674379529953057E-009
   21.390625000000000        1.9999999897003666        4.4199999314313887        1.9999999897003624        2.2099999770967802        29.392199775205032        3.3008199860374463E-036  -1.0875594425030499E-008
   21.421875000000000        1.9999999896641798        4.4199999311918079        1.9999999896641782        2.2099999770169809        29.392199773612798        1.7914549825718910E-036  -1.0928986604596957E-008
   21.453125000000000        1.9999999915604980        4.4199999437842719        1.9999999915605022        2.2099999812177948        29.392199857223293        9.6632457732921035E-037  -9.0469187696839981E-009
   21.484375000000000        1.9999999941799795        4.4199999611784451        1.9999999941799882        2.2099999870203635        29.392199972716618        5.1778061106156897E-037  -6.4388716580765504E-009
   21.515625000000000        1.9999999946613272        4.4199999643751040        1.9999999946613329        2.2099999880867971        29.392199993940739        2.7542056714507349E-037  -5.9662903506563225E-009
   21.546875000000000        1.9999999908023900        4.4199999387524276        1.9999999908023847        2.2099999795395600        29.392199823807676        1.4532176090195508E-037  -9.8314705265778457E-009
   21.578125000000000        1.9999999840197107        4.4199998937166285        1.9999999840196938        2.2099999645164963        29.392199524772931        7.5982811859994854E-038  -1.6618014297975492E-008
   21.609375000000000        1.9999999799999646        4.4199998670264948        1.9999999799999479        2.2099999556132492        29.392199347551895        3.9318278217666824E-038  -2.0639396858257442E-008
   21.640625000000000        1.9999999849819676        4.4199999001066166        1.9999999849819685        2.2099999666482373        29.392199567201043        2.0101951547046136E-038  -1.5656951068976355E-008
   21.671875000000000        1.9999999992125934        4.4199999945962167        1.9999999992126207        2.2099999981682537        29.392200194604229        1.0131228742324470E-038  -1.4239458501208446E-009
   21.703125000000000        2.0000000129851294        4.4200000860441104        2.0000000129851698        2.2100000286735768        29.392200801810301        5.0175664322822741E-039   1.2352758815836751E-008
   21.734375000000000        2.0000000108978293        4.4200000721847612        2.0000000108978488        2.2100000240503213        29.392200709784451        2.4307136471931544E-039   1.0271271388972991E-008
   21.765625000000000        1.9999999845354608        4.4199998971419889        1.9999999845354290        2.2099999656592364        29.392199547514444        1.1437079904118799E-039  -1.6083779419417965E-008
   21.796875000000000        1.9999999453757893        4.4199996371261765        1.9999999453757089        2.2099998789226620        29.392197821032855        5.1660685143280809E-040  -5.5234766316303308E-008
   21.828125000000000        1.9999999251951659        4.4199995031285919        1.9999999251950860        2.2099998342234568        29.392196931303218        2.1924490730813434E-040  -7.5405468757949734E-008
   21.859375000000000        1.9999999567698050        4.4199997127813297        1.9999999567698012        2.2099999041600156        29.392198323378590        8.3429032162278805E-041  -4.3819813555501241E-008
   21.890625000000000        2.0000000426719242        4.4200002831641507        2.0000000426720383        2.2100000944298515        29.392202110664563        2.4769398719253104E-041   4.2094296048844626E-008
   21.921875000000000        2.0000001349224910        4.4200008956968615        2.0000001349226801        2.2100002987594847        29.392206177826864        1.7082988550692020E-042   1.3435770451764029E-007
   21.953125000000000        2.0000001497294213        4.4200009940123302        2.0000001497295661        2.2100003315554444        29.392206830631899       -5.7363617244388873E-042   1.4917820800874892E-007
   21.984375000000000        2.0000000224334817        4.4200001487744647        2.0000000224334422        2.2100000495981380        29.392201218342688       -6.8698992925905577E-042   2.1896461976922410E-008
   22.015625000000000        1.9999997757568071        4.4199985108580719        1.9999997757565242        2.2099995032170794        29.392190342752830       -5.8316145338309223E-042  -2.2476550887162716E-007
   22.046875000000000        1.9999995507819408        4.4199970170712755        1.9999995507815154        2.2099990049204297        29.392180424104104       -4.3344454504015027E-042  -4.4972526236364274E-007
   22.078125000000000        1.9999995571790088        4.4199970595479279        1.9999995571786957        2.2099990190902470        29.392180706147879       -2.9983925456979963E-042  -4.4331277115894352E-007
   22.109375000000000        1.9999999428291322        4.4199996203257728        1.9999999428292046        2.2099998733368591        29.392197709244776       -1.9817654454036813E-042  -5.7647006057592876E-008
   22.140625000000000        2.0000006438624132        4.4200042752977859        2.0000006438629905        2.2100014261817278        29.392228617409632       -1.2687708707174560E-042   6.4340204897206377E-007
   22.171875000000000        2.0000013160396488        4.4200087381381383        2.0000013160405756        2.2100029148453988        29.392258251023375       -7.9321451206277099E-043   1.3155951150700673E-006
   22.203125000000000        2.0000014315029486        4.4200095046667371        2.0000014315038146        2.2100031705222563        29.392263340999431       -4.8676192255758135E-043   1.4310742275647215E-006
   22.234375000000000        2.0000005505477465        4.4200036539947574        2.0000005505480711        2.2100012186425042        29.392224495791044       -2.9422582105864213E-043   5.5013475463994155E-007
   22.265625000000000        1.9999986761480839        4.4199912010931683        1.9999986761476876        2.2099970634001203        29.392141825500371       -1.7561474351182029E-043  -1.3242493248633025E-006
   22.296875000000000        1.9999965182121500        4.4199768686909433        1.9999965182111583        2.2099922817054578        29.392046668675771       -1.0369294492212724E-043  -3.4821698742248941E-006
   22.328125000000000        1.9999955218048955        4.4199702705029713        1.9999955218033887        2.2099900836314741        29.392002817881785       -6.0651922372059769E-044  -4.4785619910392427E-006
   22.359375000000000        1.9999976415316998        4.4199843662011054        1.9999976415299134        2.2099947891979368        29.392096365248182       -3.5181236811698616E-044  -2.3588203363900107E-006
   22.390625000000000        2.0000048924146450        4.4200324971165887        2.0000048924136928        2.2100108424115343        29.392415981548115       -2.0254219125052930E-044   4.8920771313909484E-006
   22.421875000000000        2.0000186954069124        4.4201241429778957        2.0000186954076637        2.2100414126788661        29.393024516023281       -1.1581171974532126E-044   1.8695083561670600E-005
   22.453125000000000        2.0000392892461538        4.4202609120459870        2.0000392892476251        2.2100870396993821        29.393932604394514       -6.5805547975636317E-045   3.9288936580117451E-005
   22.484375000000000        2.0000656291139522        4.4204358327706625        2.0000656291151127        2.2101453914459626        29.395094042040970       -3.7174408370287946E-045   6.5628817744745049E-005
   22.515625000000000        2.0000957519060711        4.4206358548941997        2.0000957519069469        2.2102121114378424        29.396422218502817       -2.0886372815269070E-045   9.5751622801731884E-005
   22.546875000000000        2.0001272669768206        4.4208451088250609        2.0001272669775023        2.2102819064659815        29.397811753288476       -1.1675064149352235E-045   1.2726670604656931E-004
   22.578125000000000        2.0001577844086018        4.4210477350584609        2.0001577844090739        2.2103494881868517        29.399157312978446       -6.4945912917382910E-046   1.5778414986833411E-004
   22.609375000000000        2.0001852532022468        4.4212301249216219        2.0001852532023969        2.2104103196661495        29.400368501853031       -3.5961906779352178E-046   1.8525295509341788E-004
   22.640625000000000        2.0002082120426898        4.4213825802395323        2.0002082120423479        2.2104611678014652        29.401380898024041       -1.9825311089938068E-046   2.0821180665420158E-004
   22.671875000000000        2.0002259367028281        4.4215002849694143        2.0002259367019781        2.2105004258938759        29.402162525645853       -1.0883290619234166E-046   2.2593647744750811E-004
   22.703125000000000        2.0002384337922150        4.4215832724905333        2.0002384337911572        2.2105281039436231        29.402713621583246       -5.9501808407798068E-047   2.3843357702801882E-004
   22.734375000000000        2.0002462337101683        4.4216350665560924        2.0002462337093450        2.2105453778812869        29.403057576935257       -3.2403241242674487E-047   2.4623350471264516E-004
   22.765625000000000        2.0002500277172270        4.4216602621225265        2.0002500277169029        2.2105537812026999        29.403224892331178       -1.7578700390346103E-047   2.5002752105507398E-004
   22.796875000000000        2.0002502897971732        4.4216620037393533        2.0002502897974712        2.2105543622688155        29.403236455265326       -9.5010326367960845E-048   2.5028960984441184E-004
   22.828125000000000        2.0002470192692008        4.4216402816241613        2.0002470192701618        2.2105471169475956        29.403092212368001       -5.1165965343856500E-048   2.4701909028079783E-004
   22.859375000000000        2.0002396874694850        4.4215915888478925        2.0002396874709030        2.2105308761510694        29.402768867863699       -2.7457056619171209E-048   2.3968729855416981E-004
   22.890625000000000        2.0002274386989831        4.4215102515423323        2.0002274387001604        2.2105037487254289        29.402228727266117       -1.4683225665200549E-048   2.2743853563600425E-004
   22.921875000000000        2.0002095349510869        4.4213913565799228        2.0002095349513058        2.2104640935476265        29.401439197162869       -7.8255070743687311E-049   2.0953479492957783E-004
   22.953125000000000        2.0001858782799897        4.4212342408908114        2.0001858782793511        2.2104116866827201        29.400395911435627       -4.1567398904844016E-049   1.8587813064341319E-004
   22.984375000000000        2.0001573330046702        4.4210446588694374        2.0001573330036315        2.2103484490510645        29.399137060443582       -2.2007246731284874E-049   1.5733286177344041E-004
   23.015625000000000        2.0001257053445856        4.4208346268452869        2.0001257053434123        2.2102783915165536        29.397742398748591       -1.1613733465881374E-049   1.2570520779409122E-004
   23.046875000000000        2.0000934562872552        4.4206204972962588        2.0000934562860362        2.2102069697766664        29.396320494218408       -6.1092784352497924E-050   9.3456156240456778E-005
   23.078125000000000        2.0000632793635607        4.4204201488160910        2.0000632793623265        2.2101401462745094        29.394990079240266       -3.2035877533154372E-050   6.3279238012636796E-005
   23.109375000000000        2.0000376229944017        4.4202498101403931        2.0000376229936663        2.2100833300921185        29.393858971516398       -1.6746611689148894E-050   3.7622874023757191E-005
   23.140625000000000        2.0000181975302187        4.4201208143312076        2.0000181975307485        2.2100402985292762        29.393002464434801       -8.7271870950398572E-051   1.8197414732856743E-005
   23.171875000000000        2.0000055498656772        4.4200368299810586        2.0000055498674305        2.2100122823587043        29.392444823787848       -4.5340945446139877E-051   5.5497548188121471E-006
   23.203125000000000        1.9999989498862358        4.4199930264893865        1.9999989498879154        2.2099976736228850        29.392153928807712       -2.3484775120315655E-051  -1.0502202412165929E-006
   23.234375000000000        1.9999967807351662        4.4199786323626187        1.9999967807359369        2.2099928734592438        29.392058333737577       -1.2127496270148655E-051  -3.2193671617442021E-006
   23.265625000000000        1.9999971861903241        4.4199813206791836        1.9999971861905086        2.2099937695909171        29.392076192366527       -6.2438578771458022E-052  -2.8139080701095054E-006
   23.296875000000000        1.9999985789052919        4.4199905646031272        1.9999985789051089        2.2099968526085720        29.392137578872926       -3.2050817207604551E-052  -1.4211893692994693E-006
   23.328125000000000        1.9999998963574421        4.4199993117158280        1.9999998963569332        2.2099997703817924        29.392195660176238       -1.6403463110334755E-052  -1.0373367298477376E-007
   23.359375000000000        2.0000006484707238        4.4200043056754650        2.0000006484701367        2.2100014362758507        29.392228819553992       -8.3704240013611497E-053   6.4838298285962992E-007
   23.390625000000000        2.0000008023728375        4.4200053275069777        2.0000008023724241        2.2100017771298561        29.392235604561218       -4.2587195857308738E-053   8.0228831045303650E-007
   23.421875000000000        2.0000005764539508        4.4200038274378208        2.0000005764538002        2.2100012767365902        29.392225644241083       -2.1603972626776120E-053   5.7637249195607865E-007
   23.453125000000000        2.0000002386152831        4.4200015842442912        2.0000002386153328        2.2100005284522983        29.392210749622301       -1.0927318963721934E-053   2.3853675745755254E-007
   23.484375000000000        1.9999999769969490        4.4199998471268680        1.9999999769970964        2.2099999489821278        29.392199215338646       -5.5108760743489423E-054  -2.3078768229822799E-008
   23.515625000000000        1.9999998603647222        4.4199990727014331        1.9999998603648630        2.2099996906479893        29.392194073230836       -2.7711207604010065E-054  -1.3970829937370866E-007
   23.546875000000000        1.9999998648334174        4.4199991023737448        1.9999998648334936        2.2099997005460912        29.392194270247682       -1.3893701718359040E-054  -1.3523701158923984E-007
   23.578125000000000        1.9999999270987148        4.4199995158088718        1.9999999270987221        2.2099998384603698        29.392197015412041       -6.9455605423215566E-055  -7.2969216668994363E-008
   23.609375000000000        1.9999999901203802        4.4199999342667162        1.9999999901203460        2.2099999780502619        29.392199793926810       -3.4619572913878117E-055  -9.9451415991325121E-009
   23.640625000000000        2.0000000249661749        4.4200001656399825        2.0000000249661349        2.2100000552322778        29.392201330219923       -1.7205155276361703E-055   2.4902983231100961E-008
   23.671875000000000        2.0000000300100180        4.4200001991317865        2.0000000300099923        2.2100000664047665        29.392201552600085       -8.5253950722201616E-056   2.9949082325231302E-008
   23.703125000000000        2.0000000182309687        4.4200001209220661        2.0000000182309634        2.2100000403158004        29.392201033291990       -4.2119683464591791E-056   1.8172224613977050E-008
   23.734375000000000        2.0000000039342711        4.4200000259965506        2.0000000039342791        2.2100000086509213        29.392200402989886       -2.0747465868693877E-056   3.8776568622722607E-009
   23.765625000000000        1.9999999953231420        4.4199999688242757        1.9999999953231524        2.2099999895800893        29.392200023361379       -1.0189388528294371E-056  -4.7313983841945628E-009
   23.796875000000000        1.9999999936289610        4.4199999575820490        1.9999999936289679        2.2099999858310366        29.392199948698508       -4.9891548947432374E-057  -6.4235587959871054E-009
   23.828125000000000        1.9999999960458883        4.4199999736398370        1.9999999960458901        2.2099999911892154        29.392200055298975       -2.4355287301863112E-057  -4.0046597149512309E-009
   23.859375000000000        1.9999999991804165        4.4199999944654031        1.9999999991804147        2.2099999981383367        29.392200193550455       -1.1853247881934305E-057  -8.6820328704106942E-010
   23.890625000000000        2.0000000010547381        4.4200000069261272        2.0000000010547354        2.2100000022975719        29.392200276254137       -5.7510679223927634E-058   1.0080056789263381E-009
   23.921875000000000        2.0000000013780737        4.4200000090902876        2.0000000013780719        2.2100000030223685        29.392200290585698       -2.7817267779934464E-058   1.3331900028390464E-009
   23.953125000000000        2.0000000008170087        4.4200000053817829        2.0000000008170078        2.2100000017880963        29.392200265924121       -1.3412867657752697E-058   7.7393469410935722E-010
   23.984375000000000        2.0000000001468030        4.4200000009443405        2.0000000001468035        2.2100000003099542        29.392200236431904       -6.4469564993844317E-059   1.0550715856538773E-010
   24.015625000000000        1.9999999997864097        4.4199999985538847        1.9999999997864102        2.2099999995129607        29.392200220553928       -3.0888494367681781E-059  -2.5314084162175732E-010
   24.046875000000000        1.9999999997650613        4.4199999983972216        1.9999999997650617        2.2099999994582182        29.392200219546794       -1.4751244092809400E-059  -2.7277469172304336E-010
   24.078125000000000        1.9999999999148390        4.4199999993525294        1.9999999999148390        2.2099999997703672        29.392200225976946       -7.0214904217502100E-060  -1.2131295967776623E-010
   24.109375000000000        2.0000000000676161        4.4200000003006510        2.0000000000676157        2.2100000000756093        29.392200232419551       -3.3310037890491405E-060   3.3118841002988120E-011
   24.140625000000000        2.0000000001468030        4.4200000007385203        2.0000000001468026        2.2100000002070419        29.392200235522143       -1.5748521809337069E-060   1.1393108678703356E-010
   24.171875000000000        2.0000000001590474        4.4200000007258087        2.0000000001590474        2.2100000001871565        29.392200235646452       -7.4198296499240063E-061   1.2776935065517137E-010
   24.203125000000000        2.0000000001440648        4.4200000005471614        2.0000000001440648        2.2100000001143885        29.392200234635986       -3.4834106525264426E-061   1.1435252744718127E-010
   24.234375000000000        2.0000000001335523        4.4200000004294546        2.0000000001335523        2.2100000000671516        29.392200233960768       -1.6294280148317223E-061   1.0537393180243271E-010
   24.265625000000000        2.0000000001372293        4.4200000004447046        2.0000000001372293        2.2100000000707132        29.392200234082381       -7.5935357869878622E-062   1.1055734105980264E-010
   24.296875000000000        2.0000000001477778        4.4200000005569891        2.0000000001477778        2.2100000001151994        29.392200234734158       -3.5252068727670598E-062   1.2258238868412263E-010
   24.328125000000000        2.0000000001505196        4.4200000007108216        2.0000000001505192        2.2100000001890865        29.392200235454510       -1.6300618981337038E-062   1.2677459082510723E-010
   24.359375000000000        2.0000000001323874        4.4200000008812790        2.0000000001323874        2.2100000002943507        29.392200235940660       -7.5065881091556820E-063   1.1005996114477057E-010
   24.390625000000000        2.0000000000922005        4.4200000010625136        2.0000000000922005        2.2100000004293747        29.392200236149367       -3.4421654648296494E-063   7.1262551415429698E-011
   24.421875000000000        2.0000000000485358        4.4200000012286456        2.0000000000485358        2.2100000005606901        29.392200236240054       -1.5714235050081663E-063   2.8956392839063483E-011
   24.453125000000000        2.0000000000303610        4.4200000013310445        2.0000000000303610        2.2100000006319727        29.392200236424774       -7.1406348915687391E-064   1.2108092306561957E-011
   24.484375000000000        2.0000000000434150        4.4200000013626903        2.0000000000434150        2.2100000006333715        29.392200236757059       -3.2289239093082285E-064   2.6457946944447031E-011
   24.515625000000000        2.0000000000396594        4.4200000014276855        2.0000000000396594        2.2100000006700187        29.392200236988980       -1.4525595455676378E-064   2.3964830120348779E-011
   24.546875000000000        1.9999999999388907        4.4200000016992558        1.9999999999388907        2.2100000009171534        29.392200236703996       -6.4986229104565054E-065  -7.5572881286234406E-011
   24.578125000000000        1.9999999997092162        4.4200000022454020        1.9999999997092162        2.2100000014440169        29.392200235732584       -2.8903412447655137E-065  -3.0404878614831432E-010
   24.609375000000000        1.9999999994306734        4.4200000028877993        1.9999999994306734        2.2100000020730048        29.392200234466291       -1.2773571827998602E-065  -5.8142446413000926E-010
   24.640625000000000        1.9999999992526349        4.4200000032963711        1.9999999992526349        2.2100000024740236        29.392200233647912       -5.6061205129285216E-066  -7.5833006540904080E-010
   24.671875000000000        1.9999999992638136        4.4200000032734863        1.9999999992638136        2.2100000024502289        29.392200233711524       -2.4417084892097011E-066  -7.4604922239984717E-010
   24.703125000000000        1.9999999994110937        4.4200000029388233        1.9999999994110937        2.2100000021201525        29.392200234403212       -1.0544484437628488E-066  -5.9769833526956972E-010
   24.734375000000000        1.9999999995581754        4.4200000025886830        1.9999999995581754        2.2100000017825576        29.392200235023566       -4.5099650209938203E-067  -4.4957926270683402E-010
   24.765625000000000        1.9999999996200741        4.4200000024161774        1.9999999996200741        2.2100000016279062        29.392200235173465       -1.9077008349812858E-067  -3.8667380408696772E-010
   24.796875000000000        1.9999999996215725        4.4200000023485435        1.9999999996215727        2.2100000015924333        29.392200234896613       -7.9653329886769991E-068  -3.8420244763415212E-010
   24.828125000000000        1.9999999996526394        4.4200000022018235        1.9999999996526394        2.2100000014847452        29.392200234706035       -3.2742725145197760E-068  -3.5219227534355468E-010
   24.859375000000000        1.9999999997697684        4.4200000018077397        1.9999999997697684        2.2100000011582752        29.392200234690648       -1.3201559303109730E-068  -2.3415291927619819E-010
   24.890625000000000        1.9999999999621381        4.4200000012370531        1.9999999999621381        2.2100000006603628        29.392200235003724       -5.1919122163021368E-069  -4.0904390985474492E-011
   24.921875000000000        2.0000000001325673        4.4200000006144755        2.0000000001325673        2.2100000001607509        29.392200234764044       -1.9742720542196310E-069   1.3037659840620108E-010
   24.953125000000000        2.0000000001974381        4.4200000002421671        2.0000000001974381        2.2099999999029141        29.392200234074625       -7.1495331107712384E-070   1.9605295165092684E-010
   24.984375000000000        2.0000000001155724        4.4200000000496056        2.0000000001155724        2.2099999998970947        29.392200232016812       -2.3933477867951368E-070   1.1498135776832896E-010


==> PERTSUBweno5noGF_N100_0.dat <==
x                       h                         u                           b                      eta                         DH                       pert
  0.12500000000000000        2.0000791532412081        2.2099097830685284        4.0531030100567339E-068   2.0000791532412081        1.0000791532412081        0.0000000000000000     
  0.37500000000000000        2.0000992632122494        2.2098614464353741        3.2668075129834578E-065   2.0000992632122494        1.0000992632122494        0.0000000000000000     
  0.62500000000000000        2.0001368961486690        2.2097756118309286        1.7624100967059087E-062   2.0001368961486690        1.0001368961486690        0.0000000000000000     
  0.87500000000000000        2.0001687966732993        2.2097041009784446        7.3503872580836741E-060   2.0001687966732993        1.0001687966732993        0.0000000000000000     
   1.1250000000000000        2.0001817690194157        2.2096746817209274        2.4808280075015680E-057   2.0001817690194157        1.0001817690194157        0.0000000000000000     
   1.3750000000000000        2.0001756968165250        2.2096930226717704        6.9004816082457675E-055   2.0001756968165250        1.0001756968165250        0.0000000000000000     
   1.6250000000000000        2.0001544533805218        2.2097440640515771        1.5913446478378707E-052   2.0001544533805218        1.0001544533805218        0.0000000000000000     
   1.8750000000000000        2.0001248343715252        2.2098138070802253        3.0351004380248293E-050   2.0001248343715252        1.0001248343715252        0.0000000000000000     
   2.1250000000000000        2.0000955244072061        2.2098870548428700        4.7282059177797389E-048   2.0000955244072061        1.0000955244072061        0.0000000000000000     
   2.3750000000000000        2.0000745889146914        2.2099467267496502        5.8299927616304982E-046   2.0000745889146914        1.0000745889146914        0.0000000000000000     
   2.6250000000000000        2.0000690161986232        2.2099750144872208        5.2159099425269175E-044   2.0000690161986232        1.0000690161986232        0.0000000000000000     
   2.8750000000000000        2.0000834719600777        2.2099589119400362        2.2489573514977615E-042   2.0000834719600777        1.0000834719600777        0.0000000000000000     
   3.1250000000000000        2.0001121216244506        2.2099073370019044       -2.4705075319425175E-040   2.0001121216244506        1.0001121216244506        0.0000000000000000     
   3.3750000000000000        2.0001476362099884        2.2098410880256449       -7.1709035374559773E-038   2.0001476362099884        1.0001476362099884        0.0000000000000000     
   3.6250000000000000        2.0001815508110674        2.2097796448720888       -9.9592729949588889E-036   2.0001815508110674        1.0001815508110674        0.0000000000000000     
   3.8750000000000000        2.0002049789379566        2.2097409091172597       -1.0027404332644201E-033   2.0002049789379566        1.0002049789379566        0.0000000000000000     
   4.1250000000000000        2.0002087716897359        2.2097433224686780       -7.9900048795315719E-032   2.0002087716897359        1.0002087716897359        0.0000000000000000     
   4.3750000000000000        2.0001917221335130        2.2097880748089089       -5.2010171601418547E-030   2.0001917221335130        1.0001917221335130        0.0000000000000000     
   4.6250000000000000        2.0001619835546665        2.2098590450666857       -2.8009163221299538E-028   2.0001619835546665        1.0001619835546665        0.0000000000000000     
   4.8750000000000000        2.0001285386698608        2.2099366915558414       -1.2512444820880865E-026   2.0001285386698608        1.0001285386698608        0.0000000000000000     
   5.1250000000000000        2.0000998157105787        2.2100017572623729       -4.6102777066325452E-025   2.0000998157105787        1.0000998157105787        0.0000000000000000     
   5.3750000000000000        2.0000835730540061        2.2100372794313179       -1.3764826579810744E-023   2.0000835730540061        1.0000835730540061        0.0000000000000000     
   5.6250000000000000        2.0000876853311893        2.2100259765024459       -3.1857939949152179E-022   2.0000876853311893        1.0000876853311893        0.0000000000000000     
   5.8750000000000000        2.0001119351996270        2.2099696489449761       -4.9793590664481649E-021   2.0001119351996270        1.0001119351996270        0.0000000000000000     
   6.1250000000000000        2.0001475627154659        2.2098862084253987       -1.5468727534247049E-020   2.0001475627154659        1.0001475627154659        0.0000000000000000     
   6.3750000000000000        2.0001841831313025        2.2097970716510504        2.0961667720650964E-018   2.0001841831313025        1.0001841831313025        0.0000000000000000     
   6.6250000000000000        2.0002114791396184        2.2097250982214982        8.6101663339872206E-017   2.0002114791396184        1.0002114791396184        0.0000000000000000     
   6.8750000000000000        2.0002191525549025        2.2096941708545605        2.1742169485074391E-015   2.0002191525549047        1.0002191525549047        0.0000000000000000     
   7.1250000000000000        2.0002009918330375        2.2097191544781070        4.1608076639947359E-014   2.0002009918330792        1.0002009918330792        0.0000000000000000     
   7.3750000000000000        2.0001654903226300        2.2097844767385268        6.3995987780359486E-013   2.0001654903232700        1.0001654903232700        0.0000000000000000     
   7.6250000000000000        2.0001231734789382        2.2098647940200093        8.0941538182367685E-012   2.0001231734870322        1.0001231734870324        0.0000000000000000     
   7.8750000000000000        2.0000841527425952        2.2099377791035759        8.4909256163757441E-011   2.0000841528275046        1.0000841528275046        0.0000000000000000     
   8.1250000000000000        2.0000569860281829        2.2099851145534184        7.3862496130835514E-010   2.0000569867668081        1.0000569867668079        0.0000000000000000     
   8.3750000000000000        2.0000483371940230        2.2099942223511579        5.2801149176022175E-009   2.0000483424741380        1.0000483424741380        0.0000000000000000     
   8.6250000000000000        2.0000604225888146        2.2099579987393905        3.0283793551774287E-008   2.0000604528726083        1.0000604528726083        0.0000000000000000     
   8.8750000000000000        2.0000908823789820        2.2098860431538503        1.3096815678047868E-007   2.0000910133471388        1.0000910133471388        0.0000000000000000     
   9.1250000000000000        2.0002331900469428        2.2096782371468007        3.3981445519485208E-007   2.0002335298613980        1.0002335298613980        1.0215171333705086E-004
   9.3750000000000000        2.0009969947075996        2.2087920288170761       -4.0855037386824495E-007   2.0009965861572256        1.0009965861572256        8.2353426200709734E-004
   9.6250000000000000        2.0010350705642450        2.2087186344581062       -1.0991815124019542E-005   2.0010240787491211        1.0010240787491209        8.2353426200709734E-004
   9.8750000000000000        2.0003847634926055        2.2094733418607855       -7.6092175333595423E-005   2.0003086713172720        1.0003086713172720        1.0215171333705086E-004
   10.125000000000000        2.0005532596362960        2.2094479585839655       -3.6070999485194488E-004   2.0001925496414441        1.0001925496414441        0.0000000000000000     
   10.375000000000000        2.0016427920093571        2.2084997870626641       -1.3312264969214294E-003   2.0003115655124355        1.0003115655124357        0.0000000000000000     
   10.625000000000000        2.0052037278460069        2.2045809026923333       -3.9898143962809668E-003   2.0012139134497260        1.0012139134497260        0.0000000000000000     
   10.875000000000000        2.0132387037200385        2.1954422764339108       -9.8772009573204426E-003   2.0033615027627181        1.0033615027627181        0.0000000000000000     
   11.125000000000000        2.0268019571442237        2.1809469642058601       -2.0307604578160811E-002   2.0064943525660630        1.0064943525660630        0.0000000000000000     
   11.375000000000000        2.0450982333399610        2.1621480043657408       -3.4579457200174836E-002   2.0105187761397860        1.0105187761397862        0.0000000000000000     
   11.625000000000000        2.0631597812671658        2.1433535819165153       -4.8152149252591592E-002   2.0150076320145742        1.0150076320145742        0.0000000000000000     
   11.875000000000000        2.0717976995605034        2.1303338827092930       -5.3124992875841985E-002   2.0186727066846615        1.0186727066846615        0.0000000000000000     
   12.125000000000000        2.0578832804083369        2.1456768998277451       -4.2552871665857583E-002   2.0153304087424795        1.0153304087424793        0.0000000000000000     
   12.375000000000000        2.0224763412874038        2.1844609686869982       -1.6384528935715226E-002   2.0060918123516887        1.0060918123516887        0.0000000000000000     
   12.625000000000000        1.9791692780960901        2.2305088855032436        1.6384528935715226E-002   1.9955538070318053       0.99555380703180529        0.0000000000000000     
   12.875000000000000        1.9440308582321788        2.2739023247350745        4.2552871665857583E-002   1.9865837298980364       0.98658372989803644        0.0000000000000000     
   13.125000000000000        1.9285743346623085        2.2903995158383537        5.3124992875841978E-002   1.9816993275381505       0.98169932753815048        0.0000000000000000     
   13.375000000000000        1.9338097843219477        2.2850780987343353        4.8152149252591592E-002   1.9819619335745393       0.98196193357453931        0.0000000000000000     
   13.625000000000000        1.9521565362417053        2.2655934416972991        3.4579457200174829E-002   1.9867359934418800       0.98673599344188012        0.0000000000000000     
   13.875000000000000        1.9724583732498802        2.2456940984690048        2.0307604578160811E-002   1.9927659778280409       0.99276597782804099        0.0000000000000000     
   14.125000000000000        1.9845059614552287        2.2264392484950934        9.8772009573204426E-003   1.9943831624125492       0.99438316241254920        0.0000000000000000     
   14.375000000000000        1.9929522697363147        2.2161294915076812        3.9898143962809668E-003   1.9969420841325956       0.99694208413259566        0.0000000000000000     
   14.625000000000000        1.9985905680012270        2.2166334656795041        1.3312264969214294E-003   1.9999217944981484       0.99992179449814844        0.0000000000000000     
   14.875000000000000        1.9993250862728758        2.2113890522934936        3.6070999485194488E-004   1.9996857962677277       0.99968579626772769        0.0000000000000000     
   15.125000000000000        1.9992086072366908        2.2089098730724257        7.6092175333595410E-005   1.9992846994120244       0.99928469941202436        0.0000000000000000     
   15.375000000000000        1.9998834707629205        2.2099234282914124        1.0991815124019542E-005   1.9998944625780446       0.99989446257804449        0.0000000000000000     
   15.625000000000000        2.0003023208057957        2.2107196887805154        4.0855037386824500E-007   2.0003027293561697        1.0003027293561697        0.0000000000000000     
   15.875000000000000        2.0000623207137420        2.2101430877046369       -3.3981445519485203E-007   2.0000619808992868        1.0000619808992868        0.0000000000000000     
   16.125000000000000        1.9998560106870389        2.2096743569060724       -1.3096815678047884E-007   1.9998558797188821       0.99985587971888212        0.0000000000000000     
   16.375000000000000        1.9999558736230802        2.2099015545507537       -3.0283793551774353E-008   1.9999558433392868       0.99995584333928678        0.0000000000000000     
   16.625000000000000        2.0000551803820268        2.2101251754917852       -5.2801149176022349E-009   2.0000551751019118        1.0000551751019118        0.0000000000000000     
   16.875000000000000        2.0000112926099760        2.2100386405049455       -7.3862496130835886E-010   2.0000112918713508        1.0000112918713511        0.0000000000000000     
   17.125000000000000        1.9999598635230198        2.2099286447768587       -8.4909256163757932E-011   1.9999598634381106       0.99995986343811061        0.0000000000000000     
   17.375000000000000        1.9999732961876049        2.2099592599912432       -8.0941538182368170E-012   1.9999732961795107       0.99997329617951070        0.0000000000000000     
   17.625000000000000        1.9999934754176432        2.2100021113742661       -6.3995987780359920E-013   1.9999934754170032       0.99999347541700323        0.0000000000000000     
   17.875000000000000        1.9999901109165794        2.2099823766570115       -4.1608076639947725E-014   1.9999901109165379       0.99999011091653789        0.0000000000000000     
   18.125000000000000        1.9999811434489050        2.2099503441152413       -2.1742169485074604E-015   1.9999811434489028       0.99998114344890277        0.0000000000000000     
   18.375000000000000        1.9999844472866923        2.2099437590436875       -8.6101663339873168E-017   1.9999844472866923       0.99998444728669234        0.0000000000000000     
   18.625000000000000        1.9999934477287247        2.2099548613870765       -2.0961667720651280E-018   1.9999934477287247       0.99999344772872467        0.0000000000000000     
   18.875000000000000        1.9999969527415693        2.2099641387358693        1.5468727534246558E-020   1.9999969527415693       0.99999695274156930        0.0000000000000000     
   19.125000000000000        1.9999947224366448        2.2099684442517589        4.9793590664481890E-021   1.9999947224366448       0.99999472243664478        0.0000000000000000     
   19.375000000000000        1.9999904272350271        2.2099751003469734        3.1857939949152504E-022   1.9999904272350271       0.99999042723502707        0.0000000000000000     
   19.625000000000000        1.9999886129766162        2.2099929661053994        1.3764826579810864E-023   1.9999886129766162       0.99998861297661623        0.0000000000000000     
   19.875000000000000        1.9999895591974992        2.2100141096386907        4.6102777066326040E-025   1.9999895591974992       0.99998955919749921        0.0000000000000000     
   20.125000000000000        1.9999916811461820        2.2100271560916354        1.2512444820880991E-026   1.9999916811461820       0.99999168114618198        0.0000000000000000     
   20.375000000000000        1.9999946473262367        2.2100282159687210        2.8009163221299942E-028   1.9999946473262367       0.99999464732623666        0.0000000000000000     
   20.625000000000000        1.9999998180793024        2.2100201174710001        5.2010171601419339E-030   1.9999998180793024       0.99999981807930238        0.0000000000000000     
   20.875000000000000        2.0000095175265429        2.2100127643817418        7.9900048795316989E-032   2.0000095175265429        1.0000095175265429        0.0000000000000000     
   21.125000000000000        2.0000197784804650        2.2100066331859742        1.0027404332644371E-033   2.0000197784804650        1.0000197784804650        0.0000000000000000     
   21.375000000000000        2.0000255832058467        2.2100029102859038        9.9592729949590693E-036   2.0000255832058467        1.0000255832058467        0.0000000000000000     
   21.625000000000000        2.0000256740765123        2.2100025482259267        7.1709035374561871E-038   2.0000256740765123        1.0000256740765123        0.0000000000000000     
   21.875000000000000        2.0000220596041589        2.2100090023526722        2.4705075319425914E-040   2.0000220596041589        1.0000220596041589        0.0000000000000000     
   22.125000000000000        2.0000176573450696        2.2100252522347872       -2.2489573514977698E-042   2.0000176573450696        1.0000176573450696        0.0000000000000000     
   22.375000000000000        2.0000119358027098        2.2100431583394964       -5.2159099425269842E-044   2.0000119358027098        1.0000119358027098        0.0000000000000000     
   22.625000000000000        2.0000049774754269        2.2100549041936182       -5.8299927616306351E-046   2.0000049774754269        1.0000049774754269        0.0000000000000000     
   22.875000000000000        1.9999992477074959        2.2100592340124265       -4.7282059177798568E-048   1.9999992477074959       0.99999924770749593        0.0000000000000000     
   23.125000000000000        1.9999974575505450        2.2100549096069124       -3.0351004380248801E-050   1.9999974575505450       0.99999745755054503        0.0000000000000000     
   23.375000000000000        2.0000008575243835        2.2100435126033373       -1.5913446478378990E-052   2.0000008575243835        1.0000008575243835        0.0000000000000000     
   23.625000000000000        2.0000068771508448        2.2100237141103736       -6.9004816082459602E-055   2.0000068771508448        1.0000068771508448        0.0000000000000000     
   23.875000000000000        2.0000116650817716        2.2099988651459315       -2.4808280075016393E-057   2.0000116650817716        1.0000116650817716        0.0000000000000000     
   24.125000000000000        2.0000137111647565        2.2099772007390071       -7.3503872580838212E-060   2.0000137111647565        1.0000137111647565        0.0000000000000000     
   24.375000000000000        2.0000125249531862        2.2099671923644251       -1.7624100967059811E-062   2.0000125249531862        1.0000125249531862        0.0000000000000000     
   24.625000000000000        2.0000096517767774        2.2099675452025220       -3.2668075129835316E-065   2.0000096517767774        1.0000096517767774        0.0000000000000000     
   24.875000000000000        2.0000036433769557        2.2099691001826307       -4.0531030100569249E-068   2.0000036433769557        1.0000036433769557        0.0000000000000000     


==> PERTSUBweno5noGF_N100_1.dat <==
x                       h                         u                           b                      eta                         DH                       pert
   0.12500000000000000        2.0001888883948813        2.2097992355025724        4.0531030100567339E-068   2.0001888883948813        1.0001888883948813        1.0973515363899011E-004
  0.37500000000000000        2.0001594018049080        2.2098728041282505        3.2668075129834578E-065   2.0001594018049080        1.0001594018049080        6.0138592617331454E-005
  0.62500000000000000        2.0001268702124388        2.2099508543317832        1.7624100967059087E-062   2.0001268702124388        1.0001268702124388       -1.0025936297175519E-005
  0.87500000000000000        2.0001037583896388        2.2100052786846769        7.3503872580836741E-060   2.0001037583896388        1.0001037583896388       -6.5038283715068701E-005
   1.1250000000000000        2.0000946988864907        2.2100256324499123        2.4808280075015680E-057   2.0000946988864907        1.0000946988864907       -8.7070132931632571E-005
   1.3750000000000000        2.0001024426152485        2.2100057493608318        6.9004816082457675E-055   2.0001024426152485        1.0001024426152485       -7.3254201279127074E-005
   1.6250000000000000        2.0001253905684404        2.2099491877035757        1.5913446478378707E-052   2.0001253905684404        1.0001253905684404       -2.9062812062274901E-005
   1.8750000000000000        2.0001564178282294        2.2098718578956857        3.0351004380248293E-050   2.0001564178282294        1.0001564178282294        3.1583456793438103E-005
   2.1250000000000000        2.0001854302923268        2.2097963979698547        4.7282059177797389E-048   2.0001854302923268        1.0001854302923268        8.9905885229502047E-005
   2.3750000000000000        2.0002027992506610        2.2097445578414106        5.8299927616304982E-046   2.0002027992506610        1.0002027992506610        1.2821033599630383E-004
   2.6250000000000000        2.0002021823945513        2.2097309093594104        5.2159099425269175E-044   2.0002021823945513        1.0002021823945513        1.3316619588321643E-004
   2.8750000000000000        2.0001826322057843        2.2097581686034125        2.2489573514977615E-042   2.0001826322057843        1.0001826322057843        9.9160245651042089E-005
   3.1250000000000000        2.0001490582330992        2.2098161785429995       -2.4705075319425175E-040   2.0001490582330992        1.0001490582330992        3.6936608625470768E-005
   3.3750000000000000        2.0001104844029127        2.2098857538483823       -7.1709035374559773E-038   2.0001104844029127        1.0001104844029127       -3.7151806873136906E-005
   3.6250000000000000        2.0000772122577790        2.2099449840393381       -9.9592729949588889E-036   2.0000772122577790        1.0000772122577790       -1.0433855278524362E-004
   3.8750000000000000        2.0000582647592515        2.2099748397059193       -1.0027404332644201E-033   2.0000582647592515        1.0000582647592515       -1.4671417848655111E-004
   4.1250000000000000        2.0000592059068110        2.2099636154901754       -7.9900048795315719E-032   2.0000592059068110        1.0000592059068110       -1.4956578367053552E-004
   4.3750000000000000        2.0000801807928115        2.2099107521571235       -5.2010171601418547E-030   2.0000801807928115        1.0000801807928115       -1.1154134180424435E-004
   4.6250000000000000        2.0001151931623813        2.2098285696492352       -2.8009163221299538E-028   2.0001151931623813        1.0001151931623813       -4.6790392195017461E-005
   4.8750000000000000        2.0001536207616035        2.2097399230537711       -1.2512444820880865E-026   2.0001536207616035        1.0001536207616035        2.5082093173978137E-005
   5.1250000000000000        2.0001833257623094        2.2096719996146899       -4.6102777066325452E-025   2.0001833257623094        1.0001833257623094        8.3510052538482427E-005
   5.3750000000000000        2.0001942810005282        2.2096476140525718       -1.3764826579810744E-023   2.0001942810005282        1.0001942810005282        1.1070794530310124E-004
   5.6250000000000000        2.0001825550012424        2.2096752769886643       -3.1857939949152179E-022   2.0001825550012424        1.0001825550012424        9.4869668264330187E-005
   5.8750000000000000        2.0001532585465598        2.2097428875254792       -4.9793590664481649E-021   2.0001532585465598        1.0001532585465598        4.1323347296895463E-005
   6.1250000000000000        2.0001179886677196        2.2098248549697228       -1.5468727534247049E-020   2.0001179886677196        1.0001179886677196       -2.9574045121716352E-005
   6.3750000000000000        2.0000851748988140        2.2099040111748152        2.0961667720650964E-018   2.0000851748988140        1.0000851748988140       -9.9008230364017180E-005
   6.6250000000000000        2.0000543449160650        2.2099828070944745        8.6101663339872206E-017   2.0000543449160650        1.0000543449160650       -1.5713422532526167E-004
   6.8750000000000000        2.0000305721021761        2.2100494521832177        2.1742169485074391E-015   2.0000305721021783        1.0000305721021783       -1.8858045678094015E-004
   7.1250000000000000        2.0000488504124885        2.2100237375922336        4.1608076639947359E-014   2.0000488504125302        1.0000488504125302       -1.5214142195896230E-004
   7.3750000000000000        2.0001632585222557        2.2097845564578420        6.3995987780359486E-013   2.0001632585228957        1.0001632585228957       -2.2317996974940968E-006
   7.6250000000000000        2.0003746034750378        2.2093284301181915        8.0941538182367685E-012   2.0003746034831318        1.0003746034831320        2.5143000309935104E-004
   7.8750000000000000        2.0005822298196207        2.2088806921639375        8.4909256163757441E-011   2.0005822299045302        1.0005822299045302        4.9807707945870305E-004
   8.1250000000000000        2.0006323351584840        2.2087858536516958        7.3862496130835514E-010   2.0006323358971092        1.0006323358971090        5.7534912253665027E-004
   8.3750000000000000        2.0004615804262627        2.2091770727696756        5.2801149176022175E-009   2.0004615857063777        1.0004615857063777        4.1324322730451613E-004
   8.6250000000000000        2.0001897852497068        2.2097910732452508        3.0283793551774287E-008   2.0001898155335005        1.0001898155335005        1.2936267211927088E-004
   8.8750000000000000        1.9999980424048258        2.2102169019785523        1.3096815678047868E-007   1.9999981733729826       0.99999817337298258       -9.2839978502068377E-005
   9.1250000000000000        1.9999904732792551        2.2102439479927773        3.3981445519485208E-007   1.9999908130937103       0.99999081309371030       -1.4056506393456125E-004
   9.3750000000000000        2.0001051765353490        2.2099880356289985       -4.0855037386824495E-007   2.0001047679849751        1.0001047679849751       -6.8283900388710350E-005
   9.6250000000000000        2.0002408918888945        2.2097082625270117       -1.0991815124019542E-005   2.0002299000737707        1.0002299000737704        2.9355597088276397E-005
   9.8750000000000000        2.0003824891883868        2.2094820390040715       -7.6092175333595423E-005   2.0003063970130532        1.0003063970130532        9.9877397663483691E-005
   10.125000000000000        2.0007192140933365        2.2091535393049209       -3.6070999485194488E-004   2.0003585040984846        1.0003585040984846        1.6595444976008622E-004
   10.375000000000000        2.0017887087033497        2.2082438257071653       -1.3312264969214294E-003   2.0004574822064281        1.0004574822064283        1.4591668818475512E-004
   10.625000000000000        2.0051711630764792        2.2047260268553708       -3.9898143962809668E-003   2.0011813486801984        1.0011813486801984       -3.2564741324403457E-005
   10.875000000000000        2.0131986435498979        2.1956116388987552       -9.8772009573204426E-003   2.0033214425925774        1.0033214425925774       -4.0060177402434505E-005
   11.125000000000000        2.0268382140385546        2.1809370064848008       -2.0307604578160811E-002   2.0065306094603939        1.0065306094603939        3.6256875572071579E-005
   11.375000000000000        2.0451172890065505        2.1621474103486928       -3.4579457200174836E-002   2.0105378318063756        1.0105378318063758        1.9055672015877434E-005
   11.625000000000000        2.0631588509287417        2.1433646247273885       -4.8152149252591592E-002   2.0150067016761501        1.0150067016761501       -9.3030681558303741E-007
   11.875000000000000        2.0717855691001752        2.1303313808126578       -5.3124992875841985E-002   2.0186605762243333        1.0186605762243333       -1.2130607855986852E-005
   12.125000000000000        2.0578783504606064        2.1456895420845807       -4.2552871665857583E-002   2.0153254787947490        1.0153254787947488       -4.9294570789726322E-006
   12.375000000000000        2.0224531614788939        2.1843014459886496       -1.6384528935715226E-002   2.0060686325431787        1.0060686325431787       -2.3179801566630687E-005
   12.625000000000000        1.9791652443318388        2.2307730097348495        1.6384528935715226E-002   1.9955497732675540       0.99554977326755401       -4.0392912321607355E-006
   12.875000000000000        1.9438180367141251        2.2743795240585110        4.2552871665857583E-002   1.9863709083799828       0.98637090837998276       -2.1281151588747882E-004
   13.125000000000000        1.9280267312847275        2.2891540345720784        5.3124992875841978E-002   1.9811517241605694       0.98115172416056939       -5.4760546889309758E-004
   13.375000000000000        1.9342007322399006        2.2860099889700671        4.8152149252591592E-002   1.9823528814924922       0.98235288149249222        3.9093715701432608E-004
   13.625000000000000        1.9526721967462710        2.2676188725702908        3.4579457200174829E-002   1.9872516539464458       0.98725165394644587        5.1566880138964599E-004
   13.875000000000000        1.9716166950696612        2.2428401943887337        2.0307604578160811E-002   1.9919242996478219       0.99192429964782203       -8.4165947312442313E-004
   14.125000000000000        1.9846100631197838        2.2253999229368913        9.8772009573204426E-003   1.9944872640771043       0.99448726407710430        1.0408058637456641E-004
   14.375000000000000        1.9946768676717685        2.2220488891783496        3.9898143962809668E-003   1.9986666820680494       0.99866668206804954        1.7245870957858234E-003
   14.625000000000000        1.9977913177674647        2.2137534370372078        1.3312264969214294E-003   1.9991225442643861       0.99912254426438607       -7.9922449997105183E-004
   14.875000000000000        1.9983480320788838        2.2088869733888781        3.6070999485194488E-004   1.9987087420737357       0.99870874207373572       -9.7705740628328819E-004
   15.125000000000000        1.9998215916413917        2.2100461040967172        7.6092175333595410E-005   1.9998976838167253       0.99989768381672528        6.1296953335943094E-004
   15.375000000000000        2.0004736613768896        2.2111114678886454        1.0991815124019542E-005   2.0004846531920135        1.0004846531920135        5.9019100515489420E-004
   15.625000000000000        2.0001226139155248        2.2103085968897851        4.0855037386824500E-007   2.0001230224658988        1.0001230224658988       -1.7970017985247111E-004
   15.875000000000000        1.9997036349510924        2.2093713064428346       -3.3981445519485203E-007   1.9997032951366371       0.99970329513663714       -3.5868376597480989E-004
   16.125000000000000        1.9998162176146332        2.2095942280166048       -1.3096815678047884E-007   1.9998160866464765       0.99981608664647648       -3.9797615557946031E-005
   16.375000000000000        2.0001503424327147        2.2103296588420918       -3.0283793551774353E-008   2.0001503121489210        1.0001503121489212        1.9446674697154442E-004
   16.625000000000000        2.0001999390167624        2.2104427555226245       -5.2801149176022349E-009   2.0001999337366474        1.0001999337366474        1.4476066389379483E-004
   16.875000000000000        1.9999704823528839        2.2099216814100822       -7.3862496130835886E-010   1.9999704816142589       0.99997048161425894       -4.0807545187426797E-005
   17.125000000000000        1.9998488556229161        2.2096356704136335       -8.4909256163757932E-011   1.9998488555380070       0.99984885553800695       -1.1100851675238665E-004
   17.375000000000000        1.9999877241087265        2.2099383835492459       -8.0941538182368170E-012   1.9999877241006323       0.99998772410063230        1.4425494733849575E-005
   17.625000000000000        2.0001410466439631        2.2102904810905692       -6.3995987780359920E-013   2.0001410466433232        1.0001410466433232        1.4757072671289784E-004
   17.875000000000000        2.0000926256515421        2.2102041272542432       -4.1608076639947725E-014   2.0000926256515004        1.0000926256515006        1.0251664345695133E-004
   18.125000000000000        1.9999444822757648        2.2098948386655723       -2.1742169485074604E-015   1.9999444822757626       0.99994448227576260       -3.6660150757539256E-005
   18.375000000000000        1.9999124751894273        2.2098400568027503       -8.6101663339873168E-017   1.9999124751894273       0.99991247518942727       -7.1973154777138504E-005
   18.625000000000000        2.0000150310248652        2.2100769487043497       -2.0961667720651280E-018   2.0000150310248652        1.0000150310248652        2.1582067293302032E-005
   18.875000000000000        2.0000889842959686        2.2102374386606773        1.5468727534246558E-020   2.0000889842959686        1.0000889842959686        9.2031839323825082E-005
   19.125000000000000        2.0000471791834378        2.2101269263706755        4.9793590664481890E-021   2.0000471791834378        1.0000471791834378        5.2457836400510161E-005
   19.375000000000000        1.9999742067358686        2.2099370416814068        3.1857939949152504E-022   1.9999742067358686       0.99997420673586856       -1.6220287444301817E-005
   19.625000000000000        1.9999700758169856        2.2098997054794260        1.3764826579810864E-023   1.9999700758169856       0.99997007581698560       -1.8537871498303105E-005
   19.875000000000000        2.0000192683082907        2.2099904082368829        4.6102777066326040E-025   2.0000192683082907        1.0000192683082907        2.9708705988173989E-005
   20.125000000000000        2.0000448110682711        2.2100443108767145        1.2512444820880991E-026   2.0000448110682711        1.0000448110682711        5.3130237632759147E-005
   20.375000000000000        2.0000229022390510        2.2100091421740822        2.8009163221299942E-028   2.0000229022390510        1.0000229022390510        2.8255291303125318E-005
   20.625000000000000        1.9999915759220968        2.2099651164910243        5.2010171601419339E-030   1.9999915759220968       0.99999157592209675       -8.2422221454603317E-006
   20.875000000000000        1.9999812738438394        2.2099729354233002        7.9900048795316989E-032   1.9999812738438394       0.99998127384383939       -2.8243928595461654E-005
   21.125000000000000        1.9999841017561151        2.2100071907609937        1.0027404332644371E-033   1.9999841017561151       0.99998410175611507       -3.5676762441427812E-005
   21.375000000000000        1.9999829823844049        2.2100220868108407        9.9592729949590693E-036   1.9999829823844049       0.99998298238440486       -4.2600700391748347E-005
   21.625000000000000        1.9999777345857772        2.2100110534155810        7.1709035374561871E-038   1.9999777345857772       0.99997773458577721       -4.7939439749233870E-005
   21.875000000000000        1.9999770317428271        2.2099916557560286        2.4705075319425914E-040   1.9999770317428271       0.99997703174282715       -4.5027910676953553E-005
   22.125000000000000        1.9999826202349362        2.2099726719235053       -2.2489573514977698E-042   1.9999826202349362       0.99998262023493623       -3.5037143540250781E-005
   22.375000000000000        1.9999896118489529        2.2099537261395605       -5.2159099425269842E-044   1.9999896118489529       0.99998961184895285       -2.2323932406198566E-005
   22.625000000000000        1.9999946586274251        2.2099387185173329       -5.8299927616306351E-046   1.9999946586274251       0.99999465862742509       -1.0318828274069602E-005
   22.875000000000000        1.9999978137507577        2.2099344569360024       -4.7282059177798568E-048   1.9999978137507577       0.99999781375075769       -1.4339689682341117E-006
   23.125000000000000        1.9999991110750341        2.2099412146766952       -3.0351004380248801E-050   1.9999991110750341       0.99999911107503414        1.6535095461733818E-006
   23.375000000000000        1.9999976950352758        2.2099537396738405       -1.5913446478378990E-052   1.9999976950352758       0.99999769503527580       -3.1624825247433819E-006
   23.625000000000000        1.9999936670178631        2.2099689305599939       -6.9004816082459602E-055   1.9999936670178631       0.99999366701786307       -1.3210119766293715E-005
   23.875000000000000        1.9999891020191891        2.2099878179492789       -2.4808280075016393E-057   1.9999891020191891       0.99998910201918911       -2.2563063671432460E-005
   24.125000000000000        1.9999859867782226        2.2100084918441723       -7.3503872580838212E-060   1.9999859867782226       0.99998598677822259       -2.7724398031114816E-005
   24.375000000000000        1.9999858399668140        2.2100259709885353       -1.7624100967059811E-062   1.9999858399668140       0.99998583996681401       -2.6684989422598449E-005
   24.625000000000000        1.9999879327680214        2.2100324123089399       -3.2668075129835316E-065   1.9999879327680214       0.99998793276802145       -2.1719000082187634E-005
   24.875000000000000        1.9999940639549505        2.2100314501407716       -4.0531030100569249E-068   1.9999940639549505       0.99999406395495050       -9.5794179428843051E-006


==> PERTSUBweno5noGF_N100_2.dat <==
x                       h                         u                           b                      eta                         DH                       pert
   0.12500000000000000        2.0000903414877103        2.2098913407804921        4.0531030100567339E-068   2.0000903414877103        1.0000903414877103        1.1188246551885328E-005
  0.37500000000000000        2.0001215380010242        2.2098127605747986        3.2668075129834578E-065   2.0001215380010242        1.0001215380010242        2.2274788833431813E-005
  0.62500000000000000        2.0001535563187329        2.2097345028049675        1.7624100967059087E-062   2.0001535563187329        1.0001535563187329        1.6660170132798413E-005
  0.87500000000000000        2.0001734375460969        2.2096857489674862        7.3503872580836741E-060   2.0001734375460969        1.0001734375460969        4.6408728264779597E-006
   1.1250000000000000        2.0001770091464559        2.2096758981516578        2.4808280075015680E-057   2.0001770091464559        1.0001770091464559       -4.7598729771003434E-006
   1.3750000000000000        2.0001629922365631        2.2097078292611774        6.9004816082457675E-055   2.0001629922365631        1.0001629922365631       -1.2704580003131127E-005
   1.6250000000000000        2.0001350983375241        2.2097732786716291        1.5913446478378707E-052   2.0001350983375241        1.0001350983375241       -1.9355043056723531E-005
   1.8750000000000000        2.0001016915478242        2.2098535813932476        3.0351004380248293E-050   2.0001016915478242        1.0001016915478242       -2.3142823760924358E-005
   2.1250000000000000        2.0000729661303707        2.2099259322889440        4.7282059177797389E-048   2.0000729661303707        1.0000729661303707       -2.2558276886908146E-005
   2.3750000000000000        2.0000579933372529        2.2099699407393700        5.8299927616304982E-046   2.0000579933372529        1.0000579933372529       -1.6595577477129808E-005
   2.6250000000000000        2.0000623901200760        2.2099728022811429        5.2159099425269175E-044   2.0000623901200760        1.0000623901200760       -6.6260785707150660E-006
   2.8750000000000000        2.0000865933489660        2.2099331298024514        2.2489573514977615E-042   2.0000865933489660        1.0000865933489660        3.1213888957992708E-006
   3.1250000000000000        2.0001251433214597        2.2098625575156086       -2.4705075319425175E-040   2.0001251433214597        1.0001251433214597        1.3021697077952865E-005
   3.3750000000000000        2.0001675571162068        2.2097838275393773       -7.1709035374559773E-038   2.0001675571162068        1.0001675571162068        1.9920906340509248E-005
   3.6250000000000000        2.0002012650439718        2.2097242925552276       -9.9592729949588889E-036   2.0002012650439718        1.0002012650439718        1.9714232973200296E-005
   3.8750000000000000        2.0002164057925627        2.2097052959268733       -1.0027404332644201E-033   2.0002164057925627        1.0002164057925627        1.1426854487961435E-005
   4.1250000000000000        2.0002103296896383        2.2097322353650717       -7.9900048795315719E-032   2.0002103296896383        1.0002103296896383        1.5579996595072032E-006
   4.3750000000000000        2.0001878096941348        2.2097940924207462       -5.2010171601418547E-030   2.0001878096941348        1.0001878096941348       -3.9124394035638943E-006
   4.6250000000000000        2.0001554636350449        2.2098757954336392       -2.8009163221299538E-028   2.0001554636350449        1.0001554636350449       -6.5199192955667229E-006
   4.8750000000000000        2.0001163724313038        2.2099701689064961       -1.2512444820880865E-026   2.0001163724313038        1.0001163724313038       -1.2166237984168049E-005
   5.1250000000000000        2.0000747536290135        2.2100675565915373       -4.6102777066325452E-025   2.0000747536290135        1.0000747536290135       -2.5062082112725648E-005
   5.3750000000000000        2.0000501244499569        2.2101245835177346       -1.3764826579810744E-023   2.0000501244499569        1.0000501244499569       -3.3448605107899709E-005
   5.6250000000000000        2.0000814997736760        2.2100542307472151       -3.1857939949152179E-022   2.0000814997736760        1.0000814997736760       -6.1855579804870331E-006
   5.8750000000000000        2.0002008944398852        2.2097863221037652       -4.9793590664481649E-021   2.0002008944398852        1.0002008944398852        8.8959239735508788E-005
   6.1250000000000000        2.0003863141174412        2.2093679759025640       -1.5468727534247049E-020   2.0003863141174412        1.0003863141174412        2.3875140491425029E-004
   6.3750000000000000        2.0005520358618489        2.2089915453918447        2.0961667720650964E-018   2.0005520358618489        1.0005520358618489        3.6785273220019121E-004
   6.6250000000000000        2.0005903487624908        2.2088960621058029        8.6101663339872206E-017   2.0005903487624908        1.0005903487624908        3.7886962095301513E-004
   6.8750000000000000        2.0004584177132703        2.2091742394635885        2.1742169485074391E-015   2.0004584177132725        1.0004584177132725        2.3926515702266116E-004
   7.1250000000000000        2.0002315680898164        2.2096634219411144        4.1608076639947359E-014   2.0002315680898581        1.0002315680898581        3.0576257125325412E-005
   7.3750000000000000        2.0000399372120370        2.2100693404366480        6.3995987780359486E-013   2.0000399372126769        1.0000399372126769       -1.2555311267314906E-004
   7.6250000000000000        1.9999842469369453        2.2101776936827249        8.0941538182367685E-012   1.9999842469450395       0.99998424694503951       -1.3892654204794574E-004
   7.8750000000000000        2.0000570082466180        2.2099989650477316        8.4909256163757441E-011   2.0000570083315274        1.0000570083315274       -2.7144491240971291E-005
   8.1250000000000000        2.0001712682562629        2.2097320282408277        7.3862496130835514E-010   2.0001712689948881        1.0001712689948878        1.1428222940068622E-004
   8.3750000000000000        2.0002387791955045        2.2095722022763216        5.2801149176022175E-009   2.0002387844756195        1.0002387844756195        1.9044199655393612E-004
   8.6250000000000000        2.0002268259323950        2.2095908779658089        3.0283793551774287E-008   2.0002268562161887        1.0002268562161887        1.6640334403295043E-004
   8.8750000000000000        2.0001605188121272        2.2097305927408049        1.3096815678047868E-007   2.0001606497802840        1.0001606497802840        6.9636434636866085E-005
   9.1250000000000000        2.0000865235843155        2.2098908511177409        3.3981445519485208E-007   2.0000868633987707        1.0000868633987707       -4.4514749914625895E-005
   9.3750000000000000        2.0000406491051792        2.2099895064374748       -4.0855037386824495E-007   2.0000402405548052        1.0000402405548052       -1.3281134159726093E-004
   9.6250000000000000        2.0000533096256228        2.2099803798854039       -1.0991815124019542E-005   2.0000423178104989        1.0000423178104987       -1.5822667627674036E-004
   9.8750000000000000        2.0001790720465067        2.2097907866717845       -7.6092175333595423E-005   2.0001029798711731        1.0001029798711731       -1.0353973184873411E-004
   10.125000000000000        2.0005999013140601        2.2092745213273299       -3.6070999485194488E-004   2.0002391913192081        1.0002391913192081        4.6641677994951891E-005
   10.375000000000000        2.0018328930609073        2.2080247973437919       -1.3312264969214294E-003   2.0005016665639856        1.0005016665639859        1.9010105072014838E-004
   10.625000000000000        2.0052822359377149        2.2043701040774244       -3.9898143962809668E-003   2.0012924215414341        1.0012924215414341        7.8508092852924705E-005
   10.875000000000000        2.0131661743267615        2.1956015999638669       -9.8772009573204426E-003   2.0032889733694410        1.0032889733694410       -7.2529392889819633E-005
   11.125000000000000        2.0267490720241521        2.1810556301133643       -2.0307604578160811E-002   2.0064414674459914        1.0064414674459914       -5.2885121410994884E-005
   11.375000000000000        2.0450471375666242        2.1622507171952852       -3.4579457200174836E-002   2.0104676803664492        1.0104676803664494       -5.1095771331777229E-005
   11.625000000000000        2.0630923131545251        2.1434810075572561       -4.8152149252591592E-002   2.0149401639019335        1.0149401639019335       -6.7468114381075139E-005
   11.875000000000000        2.0717211558504118        2.1304952937223018       -5.3124992875841985E-002   2.0185961629745699        1.0185961629745699       -7.6543773966264439E-005
   12.125000000000000        2.0577975419098662        2.1458351514671294       -4.2552871665857583E-002   2.0152446702440088        1.0152446702440086       -8.5738294119064307E-005
   12.375000000000000        2.0224496791996547        2.1844044242268956       -1.6384528935715226E-002   2.0060651502639395        1.0060651502639395       -2.6662541663835526E-005
   12.625000000000000        1.9793537267657453        2.2306649523006215        1.6384528935715226E-002   1.9957382557014605       0.99573825570146046        1.8444924567595500E-004
   12.875000000000000        1.9436120476791869        2.2736493984783244        4.2552871665857583E-002   1.9861649193450446       0.98616491934504458       -4.1880554516726676E-004
   13.125000000000000        1.9283079307158346        2.2899492733849525        5.3124992875841978E-002   1.9814329235916766       0.98143292359167655       -2.6641400194060694E-004
   13.375000000000000        1.9345695227695365        2.2867459834236739        4.8152149252591592E-002   1.9827216720221281       0.98272167202212812        7.5975301079012070E-004
   13.625000000000000        1.9524802577825313        2.2655623518253276        3.4579457200174829E-002   1.9870597149827061       0.98705971498270617        3.2373073537650399E-004
   13.875000000000000        1.9704972068883062        2.2416084734804178        2.0307604578160811E-002   1.9908048114664669       0.99080481146646704       -1.9611828687522426E-003
   14.125000000000000        1.9862806868905392        2.2301797381521329        9.8772009573204426E-003   1.9961578878478596       0.99615788784785964        1.7747114373645179E-003
   14.375000000000000        1.9941054135481446        2.2192348291283914        3.9898143962809668E-003   1.9980952279444255       0.99809522794442562        1.1531775489097562E-003
   14.625000000000000        1.9963528316251606        2.2105271276109906        1.3312264969214294E-003   1.9976840581220821       0.99768405812208205       -2.2377495307726036E-003
   14.875000000000000        1.9994099094422577        2.2112141678219617        3.6070999485194488E-004   1.9997706194371097       0.99977061943710965        8.4803067807115440E-005
   15.125000000000000        2.0005350587569368        2.2117216644088957        7.6092175333595410E-005   2.0006111509322704        1.0006111509322704        1.3264548456992653E-003
   15.375000000000000        2.0000480661979263        2.2101661695855115        1.0991815124019542E-005   2.0000590580130502        1.0000590580130502        1.6461654614619015E-004
   15.625000000000000        1.9996007846760044        2.2090988047636912        4.0855037386824500E-007   1.9996011932263784       0.99960119322637830       -7.0154744577410888E-004
   15.875000000000000        1.9998640489643509        2.2096592041206864       -3.3981445519485203E-007   1.9998637091498956       0.99986370914989564       -1.9827558608387363E-004
   16.125000000000000        2.0002411594296925        2.2105059333507948       -1.3096815678047884E-007   2.0002410284615357        1.0002410284615357        3.8514734656991401E-004
   16.375000000000000        2.0001907380511801        2.2104285108705364       -3.0283793551774353E-008   2.0001907077673864        1.0001907077673866        2.3486767703162492E-004
   16.625000000000000        1.9998921120159627        2.2097826730220067       -5.2801149176022349E-009   1.9998921067358477       0.99989210673584772       -1.6306604662630342E-004
   16.875000000000000        1.9997996623770458        2.2095838013800821       -7.3862496130835886E-010   1.9997996616384208       0.99979966163842082       -2.1163168069326943E-004
   17.125000000000000        1.9999855807391571        2.2100033026613515       -8.4909256163757932E-011   1.9999855806542479       0.99998558065424792        2.5714682486466245E-005
   17.375000000000000        2.0001295522181173        2.2103249776775988       -8.0941538182368170E-012   2.0001295522100233        1.0001295522100231        1.5625625961446232E-004
   17.625000000000000        2.0000607368911361        2.2101600975581732       -6.3995987780359920E-013   2.0000607368904961        1.0000607368904961        6.7263676521767124E-005
   17.875000000000000        1.9999602181121794        2.2099092216914271       -4.1608076639947725E-014   1.9999602181121379       0.99996021811213787       -2.9892215509974562E-005
   18.125000000000000        2.0000221057309595        2.2100163585879673       -2.1742169485074604E-015   2.0000221057309573        1.0000221057309573        4.0960624212660335E-005
   18.375000000000000        2.0001626989182153        2.2103106158266681       -8.6101663339873168E-017   2.0001626989182153        1.0001626989182153        1.7825051512265766E-004
   18.625000000000000        2.0001762849405642        2.2103382040775736       -2.0961667720651280E-018   2.0001762849405642        1.0001762849405642        1.8283817808706360E-004
   18.875000000000000        2.0000446213798946        2.2100576051626857        1.5468727534246558E-020   2.0000446213798946        1.0000446213798946        4.7669960264729028E-005
   19.125000000000000        1.9999426893939041        2.2098546219950870        4.9793590664481890E-021   1.9999426893939041       0.99994268939390407       -5.2033269119400316E-005
   19.375000000000000        1.9999709235289647        2.2099465102434399        3.1857939949152504E-022   1.9999709235289647       0.99997092352896466       -1.9504930009794919E-005
   19.625000000000000        2.0000350206445394        2.2101173757397472        1.3764826579810864E-023   2.0000350206445394        1.0000350206445394        4.6407348426757977E-005
   19.875000000000000        2.0000188375844266        2.2101002097009808        4.6102777066326040E-025   2.0000188375844266        1.0000188375844266        2.9279299055939845E-005
   20.125000000000000        1.9999524362427090        2.2099545365772237        1.2512444820880991E-026   1.9999524362427090       0.99995243624270902       -3.9244286584194654E-005
   20.375000000000000        1.9999435790180846        2.2099183281189068        2.8009163221299942E-028   1.9999435790180846       0.99994357901808462       -5.1068825343225654E-005
   20.625000000000000        2.0000070748992576        2.2100294842076460        5.2010171601419339E-030   2.0000070748992576        1.0000070748992576        7.2560824091461029E-006
   20.875000000000000        2.0000531548882741        2.2100982725124054        7.9900048795316989E-032   2.0000531548882741        1.0000531548882741        4.3637500000137663E-005
   21.125000000000000        2.0000291014557239        2.2100180662453535        1.0027404332644371E-033   2.0000291014557239        1.0000291014557239        9.3236719669320678E-006
   21.375000000000000        1.9999884552962848        2.2099143389376521        9.9592729949590693E-036   1.9999884552962848       0.99998845529628477       -3.7127728260477610E-005
   21.625000000000000        1.9999985643970311        2.2099384091779712        7.1709035374561871E-038   1.9999985643970311       0.99999856439703105       -2.7110204707803121E-005
   21.875000000000000        2.0000418577909347        2.2100494927535590        2.4705075319425914E-040   2.0000418577909347        1.0000418577909347        1.9797797465415101E-005
   22.125000000000000        2.0000513287945210        2.2100950406390711       -2.2489573514977698E-042   2.0000513287945210        1.0000513287945210        3.3671715396366153E-005
   22.375000000000000        2.0000113495589167        2.2100354598706038       -5.2159099425269842E-044   2.0000113495589167        1.0000113495589167       -5.8578576256351766E-007
   22.625000000000000        1.9999747921236430        2.2099817210856587       -5.8299927616306351E-046   1.9999747921236430       0.99997479212364304       -3.0185345951672105E-005
   22.875000000000000        1.9999846066728362        2.2100217811968115       -4.7282059177798568E-048   1.9999846066728362       0.99998460667283617       -1.4641412600990833E-005
   23.125000000000000        2.0000202978397965        2.2101041741036944       -3.0351004380248801E-050   2.0000202978397965        1.0000202978397965        2.2840088803821601E-005
   23.375000000000000        2.0000349683987295        2.2101224678714928       -1.5913446478378990E-052   2.0000349683987295        1.0000349683987295        3.4111066463005102E-005
   23.625000000000000        2.0000179152647366        2.2100556548374497       -6.9004816082459602E-055   2.0000179152647366        1.0000179152647366        1.1038368872728910E-005
   23.875000000000000        1.9999990650525592        2.2099782332617672       -2.4808280075016393E-057   1.9999990650525592       0.99999906505255920       -1.2600031607190587E-005
   24.125000000000000        2.0000020173529172        2.2099557482229630       -7.3503872580838212E-060   2.0000020173529172        1.0000020173529172       -1.1693998053452503E-005
   24.375000000000000        2.0000179714031652        2.2099798807991093       -1.7624100967059811E-062   2.0000179714031652        1.0000179714031652        5.4463503462720553E-006
   24.625000000000000        2.0000257772655696        2.2100029829209853       -3.2668075129835316E-065   2.0000257772655696        1.0000257772655696        1.6125575899916811E-005
   24.875000000000000        2.0000121220118863        2.2099939892356626       -4.0531030100569249E-068   2.0000121220118863        1.0000121220118863        8.4787095930849432E-006


==> PERTSUBweno5noGF_N100_3.dat <==
x                       h                         u                           b                      eta                         DH                       pert
   0.12500000000000000        2.0001696027151041        2.2098230447216576        4.0531030100567339E-068   2.0001696027151041        1.0001696027151041        9.0449473838294381E-005
  0.37500000000000000        2.0001355918566293        2.2099100892497208        3.2668075129834578E-065   2.0001355918566293        1.0001355918566293        3.6328644325234194E-005
  0.62500000000000000        2.0001043856091330        2.2099889920579701        1.7624100967059087E-062   2.0001043856091330        1.0001043856091330       -3.2510539595520527E-005
  0.87500000000000000        2.0000881073730215        2.2100323513522864        7.3503872580836741E-060   2.0000881073730215        1.0000881073730215       -8.0689300320013757E-005
   1.1250000000000000        2.0000895173947826        2.2100337940067041        2.4808280075015680E-057   2.0000895173947826        1.0000895173947826       -9.2251624644656971E-005
   1.3750000000000000        2.0001095481027140        2.2099911115091184        6.9004816082457675E-055   2.0001095481027140        1.0001095481027140       -6.6148713770530776E-005
   1.6250000000000000        2.0001434113611971        2.2099148585613770        1.5913446478378707E-052   2.0001434113611971        1.0001434113611971       -1.1042019221640942E-005
   1.8750000000000000        2.0001807706781785        2.2098279871792568        3.0351004380248293E-050   2.0001807706781785        1.0001807706781785        5.5936306766923849E-005
   2.1250000000000000        2.0002096466048211        2.2097571850889155        4.7282059177797389E-048   2.0002096466048211        1.0002096466048211        1.1412219763684561E-004
   2.3750000000000000        2.0002212856968646        2.2097220784127063        5.8299927616304982E-046   2.0002212856968646        1.0002212856968646        1.4669678206935544E-004
   2.6250000000000000        2.0002132012854270        2.2097285078634865        5.2159099425269175E-044   2.0002132012854270        1.0002132012854270        1.4418508671454333E-004
   2.8750000000000000        2.0001879459387437        2.2097712283862041        2.2489573514977615E-042   2.0001879459387437        1.0001879459387437        1.0447397878277087E-004
   3.1250000000000000        2.0001489307949298        2.2098431499719196       -2.4705075319425175E-040   2.0001489307949298        1.0001489307949298        3.6809170773199895E-005
   3.3750000000000000        2.0000994793612819        2.2099374346564566       -7.1709035374559773E-038   2.0000994793612819        1.0000994793612819       -4.8156848453384526E-005
   3.6250000000000000        2.0000496217155099        2.2100324115888683       -9.9592729949588889E-036   2.0000496217155099        1.0000496217155099       -1.3192909609882619E-004
   3.8750000000000000        2.0000246421027348        2.2100725715731433       -1.0027404332644201E-033   2.0000246421027348        1.0000246421027348       -1.8033683592433292E-004
   4.1250000000000000        2.0000604995133906        2.2099787058335201       -7.9900048795315719E-032   2.0000604995133906        1.0000604995133906       -1.4827217660728920E-004
   4.3750000000000000        2.0001771809911406        2.2097073180986060       -5.2010171601418547E-030   2.0001771809911406        1.0001771809911406       -1.4541142444368660E-005
   4.6250000000000000        2.0003470159827961        2.2093192234183423       -2.8009163221299538E-028   2.0003470159827961        1.0003470159827961        1.8503243007206294E-004
   4.8750000000000000        2.0004950359035960        2.2089825195764226       -1.2512444820880865E-026   2.0004950359035960        1.0004950359035960        3.6649723479831309E-004
   5.1250000000000000        2.0005344678656236        2.2088893648424963       -4.6102777066325452E-025   2.0005344678656236        1.0005344678656236        4.3465215411142566E-004
   5.3750000000000000        2.0004300903810743        2.2091163622530248       -1.3764826579810744E-023   2.0004300903810743        1.0004300903810743        3.4651732659218837E-004
   5.6250000000000000        2.0002368882542099        2.2095446018655553       -3.1857939949152179E-022   2.0002368882542099        1.0002368882542099        1.4920292185838235E-004
   5.8750000000000000        2.0000589183311055        2.2099396097346715       -4.9793590664481649E-021   2.0000589183311055        1.0000589183311055       -5.3016869841826519E-005
   6.1250000000000000        1.9999866153947248        2.2101041677485922       -1.5468727534247049E-020   1.9999866153947248       0.99998661539472478       -1.6094731975702103E-004
   6.3750000000000000        2.0000348123256129        2.2100039683516837        2.0961667720650964E-018   2.0000348123256129        1.0000348123256129       -1.4937080403276681E-004
   6.6250000000000000        2.0001411919520762        2.2097771990696229        8.6101663339872206E-017   2.0001411919520762        1.0001411919520762       -7.0287187050599442E-005
   6.8750000000000000        2.0002235555452446        2.2096068374062030        2.1742169485074391E-015   2.0002235555452468        1.0002235555452468        4.4029894255004365E-006
   7.1250000000000000        2.0002342139961127        2.2095961762418694        4.1608076639947359E-014   2.0002342139961544        1.0002342139961544        3.3222163222657031E-005
   7.3750000000000000        2.0001824892858937        2.2097250497845544        6.3995987780359486E-013   2.0001824892865336        1.0001824892865336        1.6998963022540892E-005
   7.6250000000000000        2.0001118931453368        2.2098964980420894        8.0941538182367685E-012   2.0001118931534307        1.0001118931534310       -1.1280334527352665E-005
   7.8750000000000000        2.0000644652258259        2.2100166439991078        8.4909256163757441E-011   2.0000644653107353        1.0000644653107353       -1.9687516620958689E-005
   8.1250000000000000        2.0000599602632514        2.2100417454912393        7.3862496130835514E-010   2.0000599610018766        1.0000599610018763        2.9742355462936132E-006
   8.3750000000000000        2.0000929943763732        2.2099824692445029        5.2801149176022175E-009   2.0000929996564882        1.0000929996564882        4.4657182633578429E-005
   8.6250000000000000        2.0001428174566245        2.2098856979362829        3.0283793551774287E-008   2.0001428477404182        1.0001428477404182        8.2394867656265802E-005
   8.8750000000000000        2.0001836414010503        2.2098057909765436        1.3096815678047868E-007   2.0001837723692071        1.0001837723692071        9.2759022110477929E-005
   9.1250000000000000        2.0001972413339648        2.2097863711602481        3.3981445519485208E-007   2.0001975811484201        1.0001975811484201        6.6203000588682670E-005
   9.3750000000000000        2.0001785357683404        2.2098338914737936       -4.0855037386824495E-007   2.0001781272179664        1.0001781272179664        5.0753225941946312E-006
   9.6250000000000000        2.0001533548504917        2.2099151420163698       -1.0991815124019542E-005   2.0001423630353679        1.0001423630353676       -5.8181452129879574E-005
   9.8750000000000000        2.0001963659191246        2.2099083961327679       -7.6092175333595423E-005   2.0001202737437911        1.0001202737437911       -8.6245860314804190E-005
   10.125000000000000        2.0005214119130539        2.2096045507953845       -3.6070999485194488E-004   2.0001607019182019        1.0001607019182019       -3.1847723065414613E-005
   10.375000000000000        2.0016902561416825        2.2084818163039848       -1.3312264969214294E-003   2.0003590296447609        1.0003590296447611        4.7464132504781986E-005
   10.625000000000000        2.0052124493261028        2.2046621173239989       -3.9898143962809668E-003   2.0012226349298219        1.0012226349298219        8.7214800670309955E-006
   10.875000000000000        2.0132080352268735        2.1956151095644758       -9.8772009573204426E-003   2.0033308342695531        1.0033308342695531       -3.0668492844831974E-005
   11.125000000000000        2.0267991163076595        2.1810321167283164       -2.0307604578160811E-002   2.0064915117294988        1.0064915117294988       -2.8408381615996348E-006
   11.375000000000000        2.0450998824590982        2.1621929215281921       -3.4579457200174836E-002   2.0105204252589233        1.0105204252589235        1.6491172738497539E-006
   11.625000000000000        2.0631547463947166        2.1433758030545640       -4.8152149252591592E-002   2.0150025971421250        1.0150025971421250       -5.0348652673726235E-006
   11.875000000000000        2.0717823505788302        2.1303663152486672       -5.3124992875841985E-002   2.0186573577029883        1.0186573577029883       -1.5349030577649359E-005
   12.125000000000000        2.0578267473648451        2.1457151879216569       -4.2552871665857583E-002   2.0152738756989876        1.0152738756989874       -5.6533225258892372E-005
   12.375000000000000        2.0224606181876341        2.1844645931121245       -1.6384528935715226E-002   2.0060760892519189        1.0060760892519189       -1.5722590672950787E-005
   12.625000000000000        1.9792575469781792        2.2304466556854599        1.6384528935715226E-002   1.9956420759138944       0.99564207591389442        8.8269261782070174E-005
   12.875000000000000        1.9436845553872388        2.2734326847431876        4.2552871665857583E-002   1.9862374270530965       0.98623742705309647       -3.4631069556789740E-004
   13.125000000000000        1.9287204394659809        2.2908479033137201        5.3124992875841978E-002   1.9818454323418229       0.98184543234182287        1.4611397807851034E-004
   13.375000000000000        1.9341297662575592        2.2857870794912194        4.8152149252591592E-002   1.9822819155101508       0.98228191551015076        3.1997700731056788E-004
   13.625000000000000        1.9515984650965221        2.2650935428104040        3.4579457200174829E-002   1.9861779222966969       0.98617792229669698       -5.5806241055034178E-004
   13.875000000000000        1.9720128938658621        2.2437906090378870        2.0307604578160811E-002   1.9923204984440228       0.99232049844402292       -4.4547468513633781E-004
   14.125000000000000        1.9864154893504644        2.2288720911950755        9.8772009573204426E-003   1.9962926903077849       0.99629269030778489        1.9095437293246142E-003
   14.375000000000000        1.9919524861883604        2.2155245260985352        3.9898143962809668E-003   1.9959423005846413       0.99594230058464139       -9.9978946888001907E-004
   14.625000000000000        1.9976893290619091        2.2133454744437593        1.3312264969214294E-003   1.9990205555588305       0.99902055555883051       -9.0126462158668375E-004
   14.875000000000000        2.0001703584304442        2.2130232602068975        3.6070999485194488E-004   2.0005310684252962        1.0005310684252962        8.4526318091349140E-004
   15.125000000000000        1.9997253943034072        2.2100562173187099        7.6092175333595410E-005   1.9998014864787408       0.99980148647874079        5.1680281363397640E-004
   15.375000000000000        1.9994522475435379        2.2088548152219190        1.0991815124019542E-005   1.9994632393586620       0.99946323935866188       -4.3120938423646393E-004
   15.625000000000000        1.9999330824645709        2.2098517861917131        4.0855037386824500E-007   1.9999334910149449       0.99993349101494478       -3.6926406047244065E-004
   15.875000000000000        2.0003116730703887        2.2107167198911348       -3.3981445519485203E-007   2.0003113332559335        1.0003113332559335        2.4936239150763484E-004
   16.125000000000000        2.0001311475538301        2.2103266349155199       -1.3096815678047884E-007   2.0001310165856734        1.0001310165856734        2.7513747528318255E-004
   16.375000000000000        1.9998186184539657        2.2096043257262989       -3.0283793551774353E-008   1.9998185881701722       0.99981858817017222       -1.3725240374196090E-004
   16.625000000000000        1.9998409829971493        2.2096141914742575       -5.2801149176022349E-009   1.9998409777170343       0.99984097771703428       -2.1420028386542889E-004
   16.875000000000000        2.0000947095503050        2.2101600264737455       -7.3862496130835886E-010   2.0000947088116798        1.0000947088116801        8.3414694763916941E-005
   17.125000000000000        2.0001843509375075        2.2103609000393973       -8.4909256163757932E-011   2.0001843508525980        1.0001843508525983        2.2448855486478791E-004
   17.375000000000000        2.0000213184221107        2.2100097576693938       -8.0941538182368170E-012   2.0000213184140168        1.0000213184140165        4.8024565140192266E-005
   17.625000000000000        1.9998871779676883        2.2097298073768443       -6.3995987780359920E-013   1.9998871779670484       0.99988717796704840       -1.0629739477208133E-004
   17.875000000000000        1.9999632432307122        2.2099234651084321       -4.1608076639947725E-014   1.9999632432306707       0.99996324323067065       -2.6869731947209985E-005
   18.125000000000000        2.0000961359990677        2.2102483627637639       -2.1742169485074604E-015   2.0000961359990654        1.0000961359990654        1.1499178438945101E-004
   18.375000000000000        2.0000806636141033        2.2102357500123682       -8.6101663339873168E-017   2.0000806636141033        1.0000806636141033        9.6217759544048320E-005
   18.625000000000000        1.9999583675802373        2.2099670770485873       -2.0961667720651280E-018   1.9999583675802373       0.99995836758023726       -3.5078999493842744E-005
   18.875000000000000        1.9999197796129895        2.2098657548315588        1.5468727534246558E-020   1.9999197796129895       0.99991977961298950       -7.7173822837783845E-005
   19.125000000000000        2.0000111521892530        2.2100405418588935        4.9793590664481890E-021   2.0000111521892530        1.0000111521892530        1.6428489664654933E-005
   19.375000000000000        2.0000887762167872        2.2101809517469064        3.1857939949152504E-022   2.0000887762167872        1.0000887762167872        9.8349021645516288E-005
   19.625000000000000        2.0000508605756111        2.2100701348108371        1.3764826579810864E-023   2.0000508605756111        1.0000508605756111        6.2248721834023968E-005
   19.875000000000000        1.9999737963621991        2.2098834937482574        4.6102777066326040E-025   1.9999737963621991       0.99997379636219907       -1.5762411654351993E-005
   20.125000000000000        1.9999740880865513        2.2098833467292618        1.2512444820880991E-026   1.9999740880865513       0.99997408808655130       -1.7593845145880138E-005
   20.375000000000000        2.0000369205544786        2.2100366239765497        2.8009163221299942E-028   2.0000369205544786        1.0000369205544786        4.2272553534505874E-005
   20.625000000000000        2.0000568549790065        2.2101052613989269        5.2010171601419339E-030   2.0000568549790065        1.0000568549790065        5.7037263640591362E-005
   20.875000000000000        2.0000010587296799        2.2100107366969777        7.9900048795316989E-032   2.0000010587296799        1.0000010587296799       -8.4580780632670383E-006
   21.125000000000000        1.9999458135892192        2.2099156227116876        1.0027404332644371E-033   1.9999458135892192       0.99994581358921919       -7.3964893889666428E-005
   21.375000000000000        1.9999545341467948        2.2099537052545561        9.9592729949590693E-036   1.9999545341467948       0.99995453414679480       -7.1049657154098611E-005
   21.625000000000000        1.9999971431950716        2.2100524707361346        7.1709035374561871E-038   1.9999971431950716       0.99999714319507160       -2.8531091482930648E-005
   21.875000000000000        2.0000167101580986        2.2100827728510808        2.4705075319425914E-040   2.0000167101580986        1.0000167101580986       -5.3490170137671100E-006
   22.125000000000000        2.0000190725590641        2.2100600392430811       -2.2489573514977698E-042   2.0000190725590641        1.0000190725590641        1.4155421808048629E-006
   22.375000000000000        2.0000484812568806        2.2100909122404029       -5.2159099425269842E-044   2.0000484812568806        1.0000484812568806        3.6545185696290616E-005
   22.625000000000000        2.0001028036470454        2.2101823822395250       -5.8299927616306351E-046   2.0001028036470454        1.0001028036470454        9.7825755382086044E-005
   22.875000000000000        2.0001268487000314        2.2102215910353369       -4.7282059177798568E-048   2.0001268487000314        1.0001268487000314        1.2760105468756500E-004
   23.125000000000000        2.0000899633644380        2.2101446763311912       -3.0351004380248801E-050   2.0000899633644380        1.0000899633644380        9.2506221525123777E-005
   23.375000000000000        2.0000290486365033        2.2100319276545535       -1.5913446478378990E-052   2.0000290486365033        1.0000290486365033        2.8191255309728547E-005
   23.625000000000000        1.9999952354476211        2.2099906805633163       -6.9004816082459602E-055   1.9999952354476211       0.99999523544762114       -1.1641974606346750E-005
   23.875000000000000        1.9999927778652153        2.2100204997456339       -2.4808280075016393E-057   1.9999927778652153       0.99999277786521534       -1.8887462539307620E-005
   24.125000000000000        1.9999913182293632        2.2100418194461136       -7.3503872580838212E-060   1.9999913182293632       0.99999131822936316       -2.2392809102544931E-005
   24.375000000000000        1.9999758943323878        2.2100108483754983       -1.7624100967059811E-062   1.9999758943323878       0.99997589433238776       -3.6630357066247399E-005
   24.625000000000000        1.9999715222622085        2.2099890754743430       -3.2668075129835316E-065   1.9999715222622085       0.99997152226220853       -3.8129581844348337E-005
   24.875000000000000        1.9999910566629682        2.2100201763919918       -4.0531030100569249E-068   1.9999910566629682       0.99999105666296817       -1.2586869220232444E-005


==> PERTSUBweno5noGF_N800_0.dat <==
x                       h                         u                           b                      eta                         DH                       pert
   1.5625000000000000E-002   2.0000000051080384        2.2099999943590132        2.3933477867951368E-070   2.0000000051080384        1.0000000051080384        0.0000000000000000     
   4.6875000000000000E-002   2.0000000050976845        2.2099999943860671        7.1495331107712384E-070   2.0000000050976845        1.0000000050976845        0.0000000000000000     
   7.8125000000000000E-002   2.0000000050873599        2.2099999944129567        1.9742720542196310E-069   2.0000000050873599        1.0000000050873599        0.0000000000000000     
  0.10937500000000000        2.0000000050769153        2.2099999944398894        5.1919122163021368E-069   2.0000000050769153        1.0000000050769153        0.0000000000000000     
  0.14062500000000000        2.0000000050654494        2.2099999944688573        1.3201559303109730E-068   2.0000000050654494        1.0000000050654494        0.0000000000000000     
  0.17187500000000000        2.0000000050536295        2.2099999944983790        3.2742725145197760E-068   2.0000000050536295        1.0000000050536295        0.0000000000000000     
  0.20312500000000000        2.0000000050417825        2.2099999945277271        7.9653329886769991E-068   2.0000000050417825        1.0000000050417825        0.0000000000000000     
  0.23437500000000000        2.0000000050301532        2.2099999945563558        1.9077008349812858E-067   2.0000000050301532        1.0000000050301532        0.0000000000000000     
  0.26562500000000000        2.0000000050190962        2.2099999945834732        4.5099650209938203E-067   2.0000000050190962        1.0000000050190962        0.0000000000000000     
  0.29687500000000000        2.0000000050089874        2.2099999946082440        1.0544484437628491E-066   2.0000000050089874        1.0000000050089874        0.0000000000000000     
  0.32812500000000000        2.0000000050002238        2.2099999946297868        2.4417084892097011E-066   2.0000000050002238        1.0000000050002238        0.0000000000000000     
  0.35937500000000000        2.0000000049932303        2.2099999946471556        5.6061205129285216E-066   2.0000000049932303        1.0000000049932303        0.0000000000000000     
  0.39062500000000000        2.0000000049884581        2.2099999946593458        1.2773571827998602E-065   2.0000000049884581        1.0000000049884581        0.0000000000000000     
  0.42187500000000000        2.0000000049863798        2.2099999946653117        2.8903412447655141E-065   2.0000000049863798        1.0000000049863798        0.0000000000000000     
  0.45312500000000000        2.0000000049874851        2.2099999946639617        6.4986229104565046E-065   2.0000000049874851        1.0000000049874851        0.0000000000000000     
  0.48437500000000000        2.0000000049922804        2.2099999946541762        1.4525595455676378E-064   2.0000000049922804        1.0000000049922804        0.0000000000000000     
  0.51562500000000000        2.0000000050012794        2.2099999946348157        3.2289239093082285E-064   2.0000000050012794        1.0000000050012794        0.0000000000000000     
  0.54687500000000000        2.0000000050150022        2.2099999946047260        7.1406348915687405E-064   2.0000000050150022        1.0000000050150022        0.0000000000000000     
  0.57812500000000000        2.0000000050339675        2.2099999945627600        1.5714235050081660E-063   2.0000000050339675        1.0000000050339675        0.0000000000000000     
  0.60937500000000000        2.0000000050586886        2.2099999945077768        3.4421654648296494E-063   2.0000000050586886        1.0000000050586886        0.0000000000000000     
  0.64062500000000000        2.0000000050896705        2.2099999944386584        7.5065881091556809E-063   2.0000000050896705        1.0000000050896705        0.0000000000000000     
  0.67187500000000000        2.0000000051274047        2.2099999943543187        1.6300618981337038E-062   2.0000000051274047        1.0000000051274047        0.0000000000000000     
  0.70312500000000000        2.0000000051723617        2.2099999942537134        3.5252068727670594E-062   2.0000000051723617        1.0000000051723617        0.0000000000000000     
  0.73437500000000000        2.0000000052249876        2.2099999941358588        7.5935357869878613E-062   2.0000000052249876        1.0000000052249876        0.0000000000000000     
  0.76562500000000000        2.0000000052856985        2.2099999939998307        1.6294280148317223E-061   2.0000000052856985        1.0000000052856985        0.0000000000000000     
  0.79687500000000000        2.0000000053548805        2.2099999938447761        3.4834106525264426E-061   2.0000000053548805        1.0000000053548805        0.0000000000000000     
  0.82812500000000000        2.0000000054328790        2.2099999936699315        7.4198296499240063E-061   2.0000000054328790        1.0000000054328790        0.0000000000000000     
  0.85937500000000000        2.0000000055199973        2.2099999934746224        1.5748521809337072E-060   2.0000000055199973        1.0000000055199973        0.0000000000000000     
  0.89062500000000000        2.0000000056164970        2.2099999932582786        3.3310037890491405E-060   2.0000000056164970        1.0000000056164970        0.0000000000000000     
  0.92187500000000000        2.0000000057225877        2.2099999930204342        7.0214904217502100E-060   2.0000000057225877        1.0000000057225877        0.0000000000000000     
  0.95312500000000000        2.0000000058384244        2.2099999927607517        1.4751244092809400E-059   2.0000000058384244        1.0000000058384244        0.0000000000000000     
  0.98437500000000000        2.0000000059640954        2.2099999924790348        3.0888494367681781E-059   2.0000000059640954        1.0000000059640954        0.0000000000000000     
   1.0156250000000000        2.0000000060996177        2.2099999921752445        6.4469564993844309E-059   2.0000000060996177        1.0000000060996177        0.0000000000000000     
   1.0468750000000000        2.0000000062449335        2.2099999918495166        1.3412867657752697E-058   2.0000000062449335        1.0000000062449335        0.0000000000000000     
   1.0781250000000000        2.0000000063998926        2.2099999915021855        2.7817267779934464E-058   2.0000000063998926        1.0000000063998926        0.0000000000000000     
   1.1093750000000000        2.0000000065642540        2.2099999911337935        5.7510679223927634E-058   2.0000000065642540        1.0000000065642540        0.0000000000000000     
   1.1406250000000000        2.0000000067376793        2.2099999907450867        1.1853247881934303E-057   2.0000000067376793        1.0000000067376793        0.0000000000000000     
   1.1718750000000000        2.0000000069197368        2.2099999903370300        2.4355287301863115E-057   2.0000000069197368        1.0000000069197368        0.0000000000000000     
   1.2031250000000000        2.0000000071098945        2.2099999899108038        4.9891548947432374E-057   2.0000000071098945        1.0000000071098945        0.0000000000000000     
   1.2343750000000000        2.0000000073075292        2.2099999894677862        1.0189388528294371E-056   2.0000000073075292        1.0000000073075292        0.0000000000000000     
   1.2656250000000000        2.0000000075119324        2.2099999890095545        2.0747465868693877E-056   2.0000000075119324        1.0000000075119324        0.0000000000000000     
   1.2968750000000000        2.0000000077223188        2.2099999885378572        4.2119683464591791E-056   2.0000000077223188        1.0000000077223188        0.0000000000000000     
   1.3281250000000000        2.0000000079378353        2.2099999880545860        8.5253950722201616E-056   2.0000000079378353        1.0000000079378353        0.0000000000000000     
   1.3593750000000000        2.0000000081575653        2.2099999875617766        1.7205155276361703E-055   2.0000000081575653        1.0000000081575653        0.0000000000000000     
   1.3906250000000000        2.0000000083805198        2.2099999870616180        3.4619572913878117E-055   2.0000000083805198        1.0000000083805198        0.0000000000000000     
   1.4218750000000000        2.0000000086056398        2.2099999865564630        6.9455605423215566E-055   2.0000000086056398        1.0000000086056398        0.0000000000000000     
   1.4531250000000000        2.0000000088317749        2.2099999860488659        1.3893701718359040E-054   2.0000000088317749        1.0000000088317749        0.0000000000000000     
   1.4843750000000000        2.0000000090576444        2.2099999855416628        2.7711207604010065E-054   2.0000000090576444        1.0000000090576444        0.0000000000000000     
   1.5156250000000000        2.0000000092818091        2.2099999850380523        5.5108760743489423E-054   2.0000000092818091        1.0000000092818091        0.0000000000000000     
   1.5468750000000000        2.0000000095026089        2.2099999845417124        1.0927318963721934E-053   2.0000000095026089        1.0000000095026089        0.0000000000000000     
   1.5781250000000000        2.0000000097181050        2.2099999840569406        2.1603972626776115E-053   2.0000000097181050        1.0000000097181050        0.0000000000000000     
   1.6093750000000000        2.0000000099260160        2.2099999835887996        4.2587195857308729E-053   2.0000000099260160        1.0000000099260160        0.0000000000000000     
   1.6406250000000000        2.0000000101236584        2.2099999831432418        8.3704240013611497E-053   2.0000000101236584        1.0000000101236584        0.0000000000000000     
   1.6718750000000000        2.0000000103078990        2.2099999827272043        1.6403463110334755E-052   2.0000000103078990        1.0000000103078990        0.0000000000000000     
   1.7031250000000000        2.0000000104751234        2.2099999823486991        3.2050817207604551E-052   2.0000000104751234        1.0000000104751234        0.0000000000000000     
   1.7343750000000000        2.0000000106212372        2.2099999820167993        6.2438578771458030E-052   2.0000000106212372        1.0000000106212372        0.0000000000000000     
   1.7656250000000000        2.0000000107416946        2.2099999817415776        1.2127496270148655E-051   2.0000000107416946        1.0000000107416946        0.0000000000000000     
   1.7968750000000000        2.0000000108315645        2.2099999815339610        2.3484775120315652E-051   2.0000000108315645        1.0000000108315645        0.0000000000000000     
   1.8281250000000000        2.0000000108856417        2.2099999814054869        4.5340945446139877E-051   2.0000000108856417        1.0000000108856417        0.0000000000000000     
   1.8593750000000000        2.0000000108985962        2.2099999813679698        8.7271870950398572E-051   2.0000000108985962        1.0000000108985962        0.0000000000000000     
   1.8906250000000000        2.0000000108651594        2.2099999814330791        1.6746611689148897E-050   2.0000000108651594        1.0000000108651594        0.0000000000000000     
   1.9218750000000000        2.0000000107803442        2.2099999816118667        3.2035877533154372E-050   2.0000000107803442        1.0000000107803442        0.0000000000000000     
   1.9531250000000000        2.0000000106396727        2.2099999819142560        6.1092784352497915E-050   2.0000000106396727        1.0000000106396727        0.0000000000000000     
   1.9843750000000000        2.0000000104394218        2.2099999823484975        1.1613733465881374E-049   2.0000000104394218        1.0000000104394218        0.0000000000000000     
   2.0156250000000000        2.0000000101768558        2.2099999829206585        2.2007246731284874E-049   2.0000000101768558        1.0000000101768558        0.0000000000000000     
   2.0468750000000000        2.0000000098504369        2.2099999836341460        4.1567398904844008E-049   2.0000000098504369        1.0000000098504369        0.0000000000000000     
   2.0781250000000000        2.0000000094600092        2.2099999844893108        7.8255070743687311E-049   2.0000000094600092        1.0000000094600092        0.0000000000000000     
   2.1093750000000000        2.0000000090069188        2.2099999854831762        1.4683225665200549E-048   2.0000000090069188        1.0000000090069188        0.0000000000000000     
   2.1406250000000000        2.0000000084940903        2.2099999866092741        2.7457056619171203E-048   2.0000000084940903        1.0000000084940903        0.0000000000000000     
   2.1718750000000000        2.0000000079260167        2.2099999878576586        5.1165965343856500E-048   2.0000000079260167        1.0000000079260167        0.0000000000000000     
   2.2031250000000000        2.0000000073086985        2.2099999892150426        9.5010326367960845E-048   2.0000000073086985        1.0000000073086985        0.0000000000000000     
   2.2343750000000000        2.0000000066495143        2.2099999906650813        1.7578700390346103E-047   2.0000000066495143        1.0000000066495143        0.0000000000000000     
   2.2656250000000000        2.0000000059570264        2.2099999921888154        3.2403241242674492E-047   2.0000000059570264        1.0000000059570264        0.0000000000000000     
   2.2968750000000000        2.0000000052407367        2.2099999937652073        5.9501808407798068E-047   2.0000000052407367        1.0000000052407367        0.0000000000000000     
   2.3281250000000000        2.0000000045107886        2.2099999953717906        1.0883290619234166E-046   2.0000000045107886        1.0000000045107886        0.0000000000000000     
   2.3593750000000000        2.0000000037776688        2.2099999969853497        1.9825311089938064E-046   2.0000000037776688        1.0000000037776688        0.0000000000000000     
   2.3906250000000000        2.0000000030518752        2.2099999985826342        3.5961906779352178E-046   2.0000000030518752        1.0000000030518752        0.0000000000000000     
   2.4218750000000000        2.0000000023436022        2.2100000001410698        6.4945912917382910E-046   2.0000000023436022        1.0000000023436022        0.0000000000000000     
   2.4531250000000000        2.0000000016624297        2.2100000016394388        1.1675064149352235E-045   2.0000000016624297        1.0000000016624297        0.0000000000000000     
   2.4843750000000000        2.0000000010170642        2.2100000030584610        2.0886372815269070E-045   2.0000000010170642        1.0000000010170642        0.0000000000000000     
   2.5156250000000000        2.0000000004151111        2.2100000043812944        3.7174408370287952E-045   2.0000000004151111        1.0000000004151111        0.0000000000000000     
   2.5468750000000000        1.9999999998628974        2.2100000055939297        6.5805547975636317E-045   1.9999999998628974       0.99999999986289745        0.0000000000000000     
   2.5781250000000000        1.9999999993653559        2.2100000066854455        1.1581171974532129E-044   1.9999999993653559       0.99999999936535588        0.0000000000000000     
   2.6093750000000000        1.9999999989259618        2.2100000076481501        2.0254219125052932E-044   1.9999999989259618       0.99999999892596181        0.0000000000000000     
   2.6406250000000000        1.9999999985467369        2.2100000084775706        3.5181236811698621E-044   1.9999999985467369       0.99999999854673693        0.0000000000000000     
   2.6718750000000000        1.9999999982283034        2.2100000091723300        6.0651922372059779E-044   1.9999999982283034       0.99999999822830343        0.0000000000000000     
   2.7031250000000000        1.9999999979699867        2.2100000097339318        1.0369294492212724E-043   1.9999999979699867       0.99999999796998673        0.0000000000000000     
   2.7343750000000000        1.9999999977699592        2.2100000101664290        1.7561474351182031E-043   1.9999999977699592       0.99999999776995918        0.0000000000000000     
   2.7656250000000000        1.9999999976254126        2.2100000104760436        2.9422582105864213E-043   1.9999999976254126       0.99999999762541258        0.0000000000000000     
   2.7968750000000000        1.9999999975327554        2.2100000106707309        4.8676192255758135E-043   1.9999999975327554       0.99999999753275537        0.0000000000000000     
   2.8281250000000000        1.9999999974878115        2.2100000107597424        7.9321451206277099E-043   1.9999999974878115       0.99999999748781154        0.0000000000000000     
   2.8593750000000000        1.9999999974860221        2.2100000107531819        1.2687708707174562E-042   1.9999999974860221       0.99999999748602209        0.0000000000000000     
   2.8906250000000000        1.9999999975226392        2.2100000106615698        1.9817654454036809E-042   1.9999999975226392       0.99999999752263924        0.0000000000000000     
   2.9218750000000000        1.9999999975928942        2.2100000104954720        2.9983925456979969E-042   1.9999999975928942       0.99999999759289415        0.0000000000000000     
   2.9531250000000000        1.9999999976921465        2.2100000102651740        4.3344454504015027E-042   1.9999999976921465       0.99999999769214654        0.0000000000000000     
   2.9843750000000000        1.9999999978159961        2.2100000099804227        5.8316145338309223E-042   1.9999999978159961       0.99999999781599613        0.0000000000000000     
   3.0156250000000000        1.9999999979603718        2.2100000096502410        6.8698992925905577E-042   1.9999999979603718       0.99999999796037176        0.0000000000000000     
   3.0468750000000000        1.9999999981215826        2.2100000092828065        5.7363617244388873E-042   1.9999999981215826       0.99999999812158258        0.0000000000000000     
   3.0781250000000000        1.9999999982963461        2.2100000088853911       -1.7082988550692020E-042   1.9999999982963461       0.99999999829634612        0.0000000000000000     
   3.1093750000000000        1.9999999984817869        2.2100000084643638       -2.4769398719253104E-041   1.9999999984817869       0.99999999848178689        0.0000000000000000     
   3.1406250000000000        1.9999999986754216        2.2100000080252324       -8.3429032162278815E-041   1.9999999986754216       0.99999999867542155        0.0000000000000000     
   3.1718750000000000        1.9999999988751180        2.2100000075727242       -2.1924490730813434E-040   1.9999999988751180       0.99999999887511803        0.0000000000000000     
   3.2031250000000000        1.9999999990790478        2.2100000071108870       -5.1660685143280809E-040   1.9999999990790478       0.99999999907904780        0.0000000000000000     
   3.2343750000000000        1.9999999992856456        2.2100000066431957       -1.1437079904118798E-039   1.9999999992856456       0.99999999928564565        0.0000000000000000     
   3.2656250000000000        1.9999999994935553        2.2100000061726570       -2.4307136471931541E-039   1.9999999994935553       0.99999999949355534        0.0000000000000000     
   3.2968750000000000        1.9999999997015878        2.2100000057019074       -5.0175664322822741E-039   1.9999999997015878       0.99999999970158782        0.0000000000000000     
   3.3281250000000000        1.9999999999086795        2.2100000052333026       -1.0131228742324470E-038   1.9999999999086795       0.99999999990867949        0.0000000000000000     
   3.3593750000000000        2.0000000001138667        2.2100000047689803       -2.0101951547046136E-038   2.0000000001138667        1.0000000001138667        0.0000000000000000     
   3.3906250000000000        2.0000000003162643        2.2100000043109049       -3.9318278217666824E-038   2.0000000003162643        1.0000000003162643        0.0000000000000000     
   3.4218750000000000        2.0000000005150533        2.2100000038608871       -7.5982811859994854E-038   2.0000000005150533        1.0000000005150533        0.0000000000000000     
   3.4531250000000000        2.0000000007094743        2.2100000034206126       -1.4532176090195508E-037   2.0000000007094743        1.0000000007094743        0.0000000000000000     
   3.4843750000000000        2.0000000008988321        2.2100000029916300       -2.7542056714507354E-037   2.0000000008988321        1.0000000008988321        0.0000000000000000     
   3.5156250000000000        2.0000000010824905        2.2100000025753497       -5.1778061106156897E-037   2.0000000010824905        1.0000000010824905        0.0000000000000000     
   3.5468750000000000        2.0000000012598749        2.2100000021730395       -9.6632457732921035E-037   2.0000000012598749        1.0000000012598749        0.0000000000000000     
   3.5781250000000000        2.0000000014304855        2.2100000017858190       -1.7914549825718910E-036   2.0000000014304855        1.0000000014304855        0.0000000000000000     
   3.6093750000000000        2.0000000015938850        2.2100000014146506       -3.3008199860374456E-036   2.0000000015938850        1.0000000015938850        0.0000000000000000     
   3.6406250000000000        2.0000000017497159        2.2100000010603358       -6.0472696394650669E-036   2.0000000017497159        1.0000000017497159        0.0000000000000000     
   3.6718750000000000        2.0000000018976913        2.2100000007235057       -1.1019864810975365E-035   2.0000000018976913        1.0000000018976913        0.0000000000000000     
   3.7031250000000000        2.0000000020375990        2.2100000004046318       -1.9980490737275892E-035   2.0000000020375990        1.0000000020375990        0.0000000000000000     
   3.7343750000000000        2.0000000021692914        2.2100000001040421       -3.6054778544544438E-035   2.0000000021692914        1.0000000021692914        0.0000000000000000     
   3.7656250000000000        2.0000000022926856        2.2099999998219273       -6.4765558659462808E-035   2.0000000022926856        1.0000000022926856        0.0000000000000000     
   3.7968750000000000        2.0000000024077531        2.2099999995583484       -1.1583360767330309E-034   2.0000000024077531        1.0000000024077531        0.0000000000000000     
   3.8281250000000000        2.0000000025145175        2.2099999993132560       -2.0630407807460679E-034   2.0000000025145175        1.0000000025145175        0.0000000000000000     
   3.8593750000000000        2.0000000026130547        2.2099999990864823       -3.6595539639835384E-034   2.0000000026130547        1.0000000026130547        0.0000000000000000     
   3.8906250000000000        2.0000000027034832        2.2099999988777643       -6.4662449632695832E-034   2.0000000027034832        1.0000000027034832        0.0000000000000000     
   3.9218750000000000        2.0000000027859652        2.2099999986867491       -1.1382291277686911E-033   2.0000000027859652        1.0000000027859652        0.0000000000000000     
   3.9531250000000000        2.0000000028606975        2.2099999985130019       -1.9962041993306328E-033   2.0000000028606975        1.0000000028606975        0.0000000000000000     
   3.9843750000000000        2.0000000029279112        2.2099999983560052       -3.4883272228996500E-033   2.0000000029279112        1.0000000029279112        0.0000000000000000     
   4.0156250000000000        2.0000000029878771        2.2099999982151632       -6.0743725711586079E-033   2.0000000029878771        1.0000000029878771        0.0000000000000000     
   4.0468750000000000        2.0000000030408955        2.2099999980898106       -1.0541170123371676E-032   2.0000000030408955        1.0000000030408955        0.0000000000000000     
   4.0781250000000000        2.0000000030873002        2.2099999979792155       -1.8230868151733148E-032   2.0000000030873002        1.0000000030873002        0.0000000000000000     
   4.1093750000000000        2.0000000031274476        2.2099999978825835       -3.1425489117624890E-032   2.0000000031274476        1.0000000031274476        0.0000000000000000     
   4.1406250000000000        2.0000000031617220        2.2099999977990641       -5.3992739621489640E-032   2.0000000031617220        1.0000000031617220        0.0000000000000000     
   4.1718750000000000        2.0000000031905332        2.2099999977277518       -9.2467146156705432E-032   2.0000000031905332        1.0000000031905332        0.0000000000000000     
   4.2031250000000000        2.0000000032143026        2.2099999976677118       -1.5785429135591441E-031   2.0000000032143026        1.0000000032143026        0.0000000000000000     
   4.2343750000000000        2.0000000032334673        2.2099999976179738       -2.6863239869879611E-031   2.0000000032334673        1.0000000032334673        0.0000000000000000     
   4.2656250000000000        2.0000000032484779        2.2099999975775502       -4.5573035724217957E-031   2.0000000032484779        1.0000000032484779        0.0000000000000000     
   4.2968750000000000        2.0000000032597813        2.2099999975454452       -7.7075804449151931E-031   2.0000000032597813        1.0000000032597813        0.0000000000000000     
   4.3281250000000000        2.0000000032678300        2.2099999975206579       -1.2995717437211342E-030   2.0000000032678300        1.0000000032678300        0.0000000000000000     
   4.3593750000000000        2.0000000032730680        2.2099999975022073       -2.1845640366257050E-030   2.0000000032730680        1.0000000032730680        0.0000000000000000     
   4.3906250000000000        2.0000000032759302        2.2099999974891267       -3.6611763730919884E-030   2.0000000032759302        1.0000000032759302        0.0000000000000000     
   4.4218750000000000        2.0000000032768388        2.2099999974804829       -6.1175251865290476E-030   2.0000000032768388        1.0000000032768388        0.0000000000000000     
   4.4531250000000000        2.0000000032762006        2.2099999974753746       -1.0191472877824266E-029   2.0000000032762006        1.0000000032762006        0.0000000000000000     
   4.4843750000000000        2.0000000032744030        2.2099999974729476       -1.6928170872815463E-029   2.0000000032744030        1.0000000032744030        0.0000000000000000     
   4.5156250000000000        2.0000000032718086        2.2099999974723956       -2.8034955699544641E-029   2.0000000032718086        1.0000000032718086        0.0000000000000000     
   4.5468750000000000        2.0000000032687555        2.2099999974729689       -4.6292477106732204E-029   2.0000000032687555        1.0000000032687555        0.0000000000000000     
   4.5781250000000000        2.0000000032655540        2.2099999974739837       -7.6215751255950548E-029   2.0000000032655540        1.0000000032655540        0.0000000000000000     
   4.6093750000000000        2.0000000032624907        2.2099999974748070       -1.2511374325107917E-028   2.0000000032624907        1.0000000032624907        0.0000000000000000     
   4.6406250000000000        2.0000000032598200        2.2099999974748732       -2.0478239904868787E-028   2.0000000032598200        1.0000000032598200        0.0000000000000000     
   4.6718750000000000        2.0000000032577665        2.2099999974736790       -3.3420126130912440E-028   2.0000000032577665        1.0000000032577665        0.0000000000000000     
   4.7031250000000000        2.0000000032565328        2.2099999974707796       -5.4381488058133147E-028   2.0000000032565328        1.0000000032565328        0.0000000000000000     
   4.7343750000000000        2.0000000032562890        2.2099999974657951       -8.8230857003722027E-028   2.0000000032562890        1.0000000032562890        0.0000000000000000     
   4.7656250000000000        2.0000000032571750        2.2099999974584192       -1.4272969553669328E-027   2.0000000032571750        1.0000000032571750        0.0000000000000000     
   4.7968750000000000        2.0000000032593066        2.2099999974483961       -2.3021296579193628E-027   2.0000000032593066        1.0000000032593066        0.0000000000000000     
   4.8281250000000000        2.0000000032627732        2.2099999974355273       -3.7022275473958644E-027   2.0000000032627732        1.0000000032627732        0.0000000000000000     
   4.8593750000000000        2.0000000032676430        2.2099999974196609       -5.9362161284271363E-027   2.0000000032676430        1.0000000032676430        0.0000000000000000     
   4.8906250000000000        2.0000000032739620        2.2099999974006912       -9.4899517477140147E-027   2.0000000032739620        1.0000000032739620        0.0000000000000000     
   4.9218750000000000        2.0000000032817513        2.2099999973785693       -1.5125838164491734E-026   2.0000000032817513        1.0000000032817513        0.0000000000000000     
   4.9531250000000000        2.0000000032910186        2.2099999973532802       -2.4036345322248799E-026   2.0000000032910186        1.0000000032910186        0.0000000000000000     
   4.9843750000000000        2.0000000033017522        2.2099999973248527       -3.8080464821881537E-026   2.0000000033017522        1.0000000033017522        0.0000000000000000     
   5.0156250000000000        2.0000000033139211        2.2099999972933504       -6.0146582659985917E-026   2.0000000033139211        1.0000000033139211        0.0000000000000000     
   5.0468750000000000        2.0000000033274858        2.2099999972588611       -9.4707285839984303E-026   2.0000000033274858        1.0000000033274858        0.0000000000000000     
   5.0781250000000000        2.0000000033423984        2.2099999972214941       -1.4866439246291924E-025   2.0000000033423984        1.0000000033423984        0.0000000000000000     
   5.1093750000000000        2.0000000033585961        2.2099999971813857       -2.3263099300841075E-025   2.0000000033585961        1.0000000033585961        0.0000000000000000     
   5.1406250000000000        2.0000000033760044        2.2099999971386954       -3.6286868161887081E-025   2.0000000033760044        1.0000000033760044        0.0000000000000000     
   5.1718750000000000        2.0000000033945451        2.2099999970935951       -5.6420266166861609E-025   2.0000000033945451        1.0000000033945451        0.0000000000000000     
   5.2031250000000000        2.0000000034141365        2.2099999970462729       -8.7438948205071228E-025   2.0000000034141365        1.0000000034141365        0.0000000000000000     
   5.2343750000000000        2.0000000034346908        2.2099999969969235       -1.3506320403808038E-024   2.0000000034346908        1.0000000034346908        0.0000000000000000     
   5.2656250000000000        2.0000000034561141        2.2099999969457520       -2.0792522190199632E-024   2.0000000034561141        1.0000000034561141        0.0000000000000000     
   5.2968750000000000        2.0000000034783101        2.2099999968929693       -3.1899814642048065E-024   2.0000000034783101        1.0000000034783101        0.0000000000000000     
   5.3281250000000000        2.0000000035011847        2.2099999968387749       -4.8769654863225939E-024   2.0000000035011847        1.0000000035011847        0.0000000000000000     
   5.3593750000000000        2.0000000035246441        2.2099999967833828       -7.4294694850988525E-024   2.0000000035246441        1.0000000035246441        0.0000000000000000     
   5.3906250000000000        2.0000000035485939        2.2099999967269977       -1.1276503393880079E-023   2.0000000035485939        1.0000000035485939        0.0000000000000000     
   5.4218750000000000        2.0000000035729442        2.2099999966698274       -1.7051273618425077E-023   2.0000000035729442        1.0000000035729442        0.0000000000000000     
   5.4531250000000000        2.0000000035975991        2.2099999966120767       -2.5683642034397081E-023   2.0000000035975991        1.0000000035975991        0.0000000000000000     
   5.4843750000000000        2.0000000036224654        2.2099999965539499       -3.8531784649693982E-023   2.0000000036224654        1.0000000036224654        0.0000000000000000     
   5.5156250000000000        2.0000000036474574        2.2099999964956383       -5.7568141272261109E-023   2.0000000036474574        1.0000000036474574        0.0000000000000000     
   5.5468750000000000        2.0000000036724921        2.2099999964373240       -8.5639646822905761E-023   2.0000000036724921        1.0000000036724921        0.0000000000000000     
   5.5781250000000000        2.0000000036974930        2.2099999963791768       -1.2682813901409965E-022   2.0000000036974930        1.0000000036974930        0.0000000000000000     
   5.6093750000000000        2.0000000037223820        2.2099999963213697       -1.8694351053536804E-022   2.0000000037223820        1.0000000037223820        0.0000000000000000     
   5.6406250000000000        2.0000000037470866        2.2099999962640577       -2.7418891160672408E-022   2.0000000037470866        1.0000000037470866        0.0000000000000000     
   5.6718750000000000        2.0000000037715382        2.2099999962073915       -4.0004254604508297E-022   2.0000000037715382        1.0000000037715382        0.0000000000000000     
   5.7031250000000000        2.0000000037956722        2.2099999961515162       -5.8040126911255485E-022   2.0000000037956722        1.0000000037956722        0.0000000000000000     
   5.7343750000000000        2.0000000038194288        2.2099999960965655       -8.3702165523579331E-022   2.0000000038194288        1.0000000038194288        0.0000000000000000     
   5.7656250000000000        2.0000000038427483        2.2099999960426651       -1.1992645716663421E-021   2.0000000038427483        1.0000000038427483        0.0000000000000000     
   5.7968750000000000        2.0000000038655843        2.2099999959899232       -1.7060827498302212E-021   2.0000000038655843        1.0000000038655843        0.0000000000000000     
   5.8281250000000000        2.0000000038878878        2.2099999959384404       -2.4080594350246580E-021   2.0000000038878878        1.0000000038878878        0.0000000000000000     
   5.8593750000000000        2.0000000039096189        2.2099999958883045       -3.3690643115034847E-021   2.0000000039096189        1.0000000039096189        0.0000000000000000     
   5.8906250000000000        2.0000000039307397        2.2099999958395973       -4.6666672616566436E-021   2.0000000039307397        1.0000000039307397        0.0000000000000000     
   5.9218750000000000        2.0000000039512207        2.2099999957923853       -6.3897248668132795E-021   2.0000000039512207        1.0000000039512207        0.0000000000000000     
   5.9531250000000000        2.0000000039710319        2.2099999957467378       -8.6303464796279844E-021   2.0000000039710319        1.0000000039710319        0.0000000000000000     
   5.9843750000000000        2.0000000039901451        2.2099999957027130       -1.1465472743143294E-020   2.0000000039901451        1.0000000039901451        0.0000000000000000     
   6.0156250000000000        2.0000000040085411        2.2099999956603500       -1.4920122949498471E-020   2.0000000040085411        1.0000000040085411        0.0000000000000000     
   6.0468750000000000        2.0000000040262007        2.2099999956196923       -1.8899321234951013E-020   2.0000000040262007        1.0000000040262007        0.0000000000000000     
   6.0781250000000000        2.0000000040431125        2.2099999955807621       -2.3067782564858032E-020   2.0000000040431125        1.0000000040431125        0.0000000000000000     
   6.1093750000000000        2.0000000040592667        2.2099999955435767       -2.6644101205546952E-020   2.0000000040592667        1.0000000040592667        0.0000000000000000     
   6.1406250000000000        2.0000000040746611        2.2099999955081446       -2.8057150092365945E-020   2.0000000040746611        1.0000000040746611        0.0000000000000000     
   6.1718750000000000        2.0000000040892929        2.2099999954744698       -2.4383263534998853E-020   2.0000000040892929        1.0000000040892929        0.0000000000000000     
   6.2031250000000000        2.0000000041031636        2.2099999954425491       -1.0438494293216984E-020   2.0000000041031636        1.0000000041031636        0.0000000000000000     
   6.2343750000000000        2.0000000041162735        2.2099999954123803        2.2666621101516407E-020   2.0000000041162735        1.0000000041162735        0.0000000000000000     
   6.2656250000000000        2.0000000041286250        2.2099999953839524        8.9802678449104247E-020   2.0000000041286250        1.0000000041286250        0.0000000000000000     
   6.2968750000000000        2.0000000041402237        2.2099999953572560        2.1536996757378656E-019   2.0000000041402237        1.0000000041402237        0.0000000000000000     
   6.3281250000000000        2.0000000041510821        2.2099999953322640        4.3878462833210428E-019   2.0000000041510821        1.0000000041510821        0.0000000000000000     
   6.3593750000000000        2.0000000041612154        2.2099999953089435        8.2289486513284033E-019   2.0000000041612154        1.0000000041612154        0.0000000000000000     
   6.3906250000000000        2.0000000041706372        2.2099999952872627        1.4668011649576846E-018   2.0000000041706372        1.0000000041706372        0.0000000000000000     
   6.4218750000000000        2.0000000041793617        2.2099999952671783        2.5252582664681920E-018   2.0000000041793617        1.0000000041793617        0.0000000000000000     
   6.4531250000000000        2.0000000041874078        2.2099999952486487        4.2378606690232808E-018   2.0000000041874078        1.0000000041874078        0.0000000000000000     
   6.4843750000000000        2.0000000041947943        2.2099999952316325        6.9726968122041841E-018   2.0000000041947943        1.0000000041947943        0.0000000000000000     
   6.5156250000000000        2.0000000042015453        2.2099999952160783        1.1291296379761390E-017   2.0000000042015453        1.0000000042015453        0.0000000000000000     
   6.5468750000000000        2.0000000042076835        2.2099999952019429        1.8044767528143520E-017   2.0000000042076835        1.0000000042076835        0.0000000000000000     
   6.5781250000000000        2.0000000042132311        2.2099999951891762        2.8515414873850977E-017   2.0000000042132311        1.0000000042132311        0.0000000000000000     
   6.6093750000000000        2.0000000042182102        2.2099999951777236        4.4624387885577951E-017   2.0000000042182102        1.0000000042182102        0.0000000000000000     
   6.6406250000000000        2.0000000042226418        2.2099999951675318        6.9234788787276309E-017   2.0000000042226418        1.0000000042226418        0.0000000000000000     
   6.6718750000000000        2.0000000042265462        2.2099999951585536        1.0659221707328654E-016   2.0000000042265462        1.0000000042265462        0.0000000000000000     
   6.7031250000000000        2.0000000042299484        2.2099999951507305        1.6296239130451998E-016   2.0000000042299484        1.0000000042299484        0.0000000000000000     
   6.7343750000000000        2.0000000042328754        2.2099999951440026        2.4755025844196910E-016   2.0000000042328758        1.0000000042328756        0.0000000000000000     
   6.7656250000000000        2.0000000042353530        2.2099999951383151        3.7381960385871465E-016   2.0000000042353534        1.0000000042353534        0.0000000000000000     
   6.7968750000000000        2.0000000042374055        2.2099999951336180        5.6138033370737588E-016   2.0000000042374060        1.0000000042374060        0.0000000000000000     
   6.8281250000000000        2.0000000042390629        2.2099999951298450        8.3867737624269242E-016   2.0000000042390638        1.0000000042390638        0.0000000000000000     
   6.8593750000000000        2.0000000042403503        2.2099999951269340        1.2468073935360249E-015   2.0000000042403516        1.0000000042403516        0.0000000000000000     
   6.8906250000000000        2.0000000042412864        2.2099999951248406        1.8449164549002965E-015   2.0000000042412882        1.0000000042412882        0.0000000000000000     
   6.9218750000000000        2.0000000042418900        2.2099999951235185        2.7178059205723973E-015   2.0000000042418926        1.0000000042418926        0.0000000000000000     
   6.9531250000000000        2.0000000042421844        2.2099999951229203        3.9866116441219884E-015   2.0000000042421884        1.0000000042421884        0.0000000000000000     
   6.9843750000000000        2.0000000042421950        2.2099999951229869        5.8237453865031114E-015   2.0000000042422008        1.0000000042422008        0.0000000000000000     
   7.0156250000000000        2.0000000042419450        2.2099999951236633        8.4737264669301371E-015   2.0000000042419535        1.0000000042419535        0.0000000000000000     
   7.0468750000000000        2.0000000042414574        2.2099999951249005        1.2282125061151537E-014   2.0000000042414698        1.0000000042414698        0.0000000000000000     
   7.0781250000000000        2.0000000042407526        2.2099999951266529        1.7735637427699335E-014   2.0000000042407704        1.0000000042407704        0.0000000000000000     
   7.1093750000000000        2.0000000042398494        2.2099999951288756        2.5517384878958198E-014   2.0000000042398747        1.0000000042398749        0.0000000000000000     
   7.1406250000000000        2.0000000042387662        2.2099999951315299        3.6582960241063085E-014   2.0000000042388026        1.0000000042388029        0.0000000000000000     
   7.1718750000000000        2.0000000042375179        2.2099999951345697        5.2264651920502509E-014   2.0000000042375703        1.0000000042375703        0.0000000000000000     
   7.2031250000000000        2.0000000042361190        2.2099999951379612        7.4413804154932930E-014   2.0000000042361936        1.0000000042361934        0.0000000000000000     
   7.2343750000000000        2.0000000042345816        2.2099999951416756        1.0559461282411638E-013   2.0000000042346873        1.0000000042346873        0.0000000000000000     
   7.2656250000000000        2.0000000042329207        2.2099999951456790        1.4934705337394116E-013   2.0000000042330699        1.0000000042330699        0.0000000000000000     
   7.2968750000000000        2.0000000042311399        2.2099999951499480        2.1054240251753636E-013   2.0000000042313504        1.0000000042313504        0.0000000000000000     
   7.3281250000000000        2.0000000042292450        2.2099999951544591        2.9586234423867285E-013   2.0000000042295407        1.0000000042295407        0.0000000000000000     
   7.3593750000000000        2.0000000042272372        2.2099999951591967        4.1444244357454269E-013   2.0000000042276516        1.0000000042276516        0.0000000000000000     
   7.3906250000000000        2.0000000042251131        2.2099999951641518        5.7873345787283968E-013   2.0000000042256918        1.0000000042256918        0.0000000000000000     
   7.4218750000000000        2.0000000042228674        2.2099999951693077        8.0565032160075670E-013   2.0000000042236730        1.0000000042236730        0.0000000000000000     
   7.4531250000000000        2.0000000042204800        2.2099999951746727        1.1180996659212084E-012   2.0000000042215982        1.0000000042215982        0.0000000000000000     
   7.4843750000000000        2.0000000042179198        2.2099999951802718        1.5470036278867352E-012   2.0000000042194670        1.0000000042194668        0.0000000000000000     
   7.5156250000000000        2.0000000042151407        2.2099999951861422        2.1339719523380579E-012   2.0000000042172745        1.0000000042172745        0.0000000000000000     
   7.5468750000000000        2.0000000042120760        2.2099999951923475        2.9348178058466452E-012   2.0000000042150110        1.0000000042150108        0.0000000000000000     
   7.5781250000000000        2.0000000042086294        2.2099999951989928        4.0241675033103328E-012   2.0000000042126538        1.0000000042126536        0.0000000000000000     
   7.6093750000000000        2.0000000042046757        2.2099999952062102        5.5014831352904276E-012   2.0000000042101771        1.0000000042101771        0.0000000000000000     
   7.6406250000000000        2.0000000042000425        2.2099999952141833        7.4989030263529969E-012   2.0000000042075414        1.0000000042075414        0.0000000000000000     
   7.6718750000000000        2.0000000041945034        2.2099999952231522        1.0191411769955532E-011   2.0000000042046948        1.0000000042046948        0.0000000000000000     
   7.7031250000000000        2.0000000041877590        2.2099999952334382        1.3809983619801393E-011   2.0000000042015689        1.0000000042015689        0.0000000000000000     
   7.7343750000000000        2.0000000041794119        2.2099999952454721        1.8658505290835252E-011   2.0000000041980703        1.0000000041980703        0.0000000000000000     
   7.7656250000000000        2.0000000041689372        2.2099999952598237        2.5135482454275782E-011   2.0000000041940726        1.0000000041940726        0.0000000000000000     
   7.7968750000000000        2.0000000041556452        2.2099999952772498        3.3761774811168662E-011   2.0000000041894070        1.0000000041894070        0.0000000000000000     
   7.8281250000000000        2.0000000041386361        2.2099999952987428        4.5215894643210999E-011   2.0000000041838519        1.0000000041838519        0.0000000000000000     
   7.8593750000000000        2.0000000041167350        2.2099999953256035        6.0378750718587015E-011   2.0000000041771138        1.0000000041771138        0.0000000000000000     
   7.8906250000000000        2.0000000040884269        2.2099999953595026        8.0390131200509380E-011   2.0000000041688168        1.0000000041688171        0.0000000000000000     
   7.9218750000000000        2.0000000040517572        2.2099999954026019        1.0671970350272548E-010   2.0000000041584767        1.0000000041584769        0.0000000000000000     
   7.9531250000000000        2.0000000040042116        2.2099999954576739        1.4125587295550159E-010   2.0000000041454675        1.0000000041454675        0.0000000000000000     
   7.9843750000000000        2.0000000039425725        2.2099999955282743        1.8641649135504273E-010   2.0000000041289892        1.0000000041289889        0.0000000000000000     
   8.0156250000000000        2.0000000038627350        2.2099999956189351        2.4528614410839544E-010   2.0000000041080210        1.0000000041080210        0.0000000000000000     
   8.0468750000000000        2.0000000037594816        2.2099999957354179        3.2178556986990413E-010   2.0000000040812673        1.0000000040812673        0.0000000000000000     
   8.0781250000000000        2.0000000036262020        2.2099999958850209        4.2087967238928708E-010   2.0000000040470818        1.0000000040470818        0.0000000000000000     
   8.1093750000000000        2.0000000034545593        2.2099999960769576        5.4883155521046241E-010   2.0000000040033910        1.0000000040033910        0.0000000000000000     
   8.1406250000000000        2.0000000032340735        2.2099999963228099        7.1351101830106423E-010   2.0000000039475845        1.0000000039475845        0.0000000000000000     
   8.1718750000000000        2.0000000029516278        2.2099999966370749        9.2476695772704272E-010   2.0000000038763948        1.0000000038763948        0.0000000000000000     
   8.2031250000000000        2.0000000025908817        2.2099999970378112        1.1948740393732790E-009   2.0000000037857557        1.0000000037857557        0.0000000000000000     
   8.2343750000000000        2.0000000021315549        2.2099999975474307        1.5390647810834396E-009   2.0000000036706198        1.0000000036706198        0.0000000000000000     
   8.2656250000000000        2.0000000015485919        2.2099999981936209        1.9761586430496764E-009   2.0000000035247507        1.0000000035247507        0.0000000000000000     
   8.2968750000000000        2.0000000008111800        2.2099999990104271        2.5292997151108571E-009   2.0000000033404799        1.0000000033404799        0.0000000000000000     
   8.3281250000000000        1.9999999998816043        2.2100000000395212        3.2268138633501325E-009   2.0000000031084180        1.0000000031084180        0.0000000000000000     
   8.3593750000000000        1.9999999987139407        2.2100000013316472        4.1031944438929052E-009   2.0000000028171350        1.0000000028171352        0.0000000000000000     
   8.3906250000000000        1.9999999972525626        2.2100000029482780        5.2002225036217839E-009   2.0000000024527851        1.0000000024527851        0.0000000000000000     
   8.4218750000000000        1.9999999954304684        2.2100000049634576        6.5682222470462689E-009   2.0000000019986905        1.0000000019986905        0.0000000000000000     
   8.4531250000000000        1.9999999931674377        2.2100000074658324        8.2674447999020966E-009   2.0000000014348824        1.0000000014348824        0.0000000000000000     
   8.4843750000000000        1.9999999903680485        2.2100000105608451        1.0369562122233312E-008   2.0000000007376109        1.0000000007376106        0.0000000000000000     
   8.5156250000000000        1.9999999869195795        2.2100000143730583        1.2959237299048289E-008   1.9999999998788167       0.99999999987881683        0.0000000000000000     
   8.5468750000000000        1.9999999826898982        2.2100000190484845        1.6135716115222995E-008   1.9999999988256143       0.99999999882561430        0.0000000000000000     
   8.5781250000000000        1.9999999775254194        2.2100000247568388        2.0014356281592117E-008   1.9999999975397755       0.99999999753977564        0.0000000000000000     
   8.6093750000000000        1.9999999712493155        2.2100000316935184        2.4727973084857841E-008   1.9999999959772885       0.99999999597728861        0.0000000000000000     
   8.6406250000000000        1.9999999636601948        2.2100000400810678        3.0427831387808922E-008   1.9999999940880262       0.99999999408802620        0.0000000000000000     
   8.6718750000000000        1.9999999545315623        2.2100000501697732        3.7284051201368813E-008   1.9999999918156135       0.99999999181561350        0.0000000000000000     
   8.7031250000000000        1.9999999436124722        2.2100000622369418        4.5485114419207329E-008   1.9999999890975866       0.99999998909758669        0.0000000000000000     
   8.7343750000000000        1.9999999306299356        2.2100000765842402        5.5236060171959115E-008   1.9999999858659958       0.99999998586599581        0.0000000000000000     
   8.7656250000000000        1.9999999152937840        2.2100000935323254        6.6754831486123604E-008   1.9999999820486154       0.99999998204861540        0.0000000000000000     
   8.7968750000000000        1.9999998973049102        2.2100001134117311        8.0266081785186560E-008   1.9999999775709920       0.99999997757099202        0.0000000000000000     
   8.8281250000000000        1.9999998763680706        2.2100001365487252        9.5991560872180875E-008   1.9999999723596316       0.99999997235963156        0.0000000000000000     
   8.8593750000000000        1.9999998522107165        2.2100001632445041        1.1413597034606546E-007   1.9999999663466870       0.99999996634668686        0.0000000000000000     
   8.8906250000000000        1.9999998246097037        2.2100001937456768        1.3486690122008732E-007   1.9999999594766049       0.99999995947660492        0.0000000000000000     
   8.9218750000000000        1.9999997934281672        2.2100002282035152        1.5828713446134849E-007   1.9999999517153018       0.99999995171530176        0.0000000000000000     
   8.9531250000000000        1.9999997586653866        2.2100002666188576        1.8439719027120799E-007   1.9999999430625768       0.99999994306257689        0.0000000000000000     
   8.9843750000000000        1.9999997205230620        2.2100003087688771        2.1304554564546982E-007   1.9999999335686076       0.99999993356860761        0.0000000000000000     
   9.0156250000000000        1.9999996794921726        2.2100003541110982        2.4386339313218371E-007   1.9999999233555656       0.99999992335556576        0.0000000000000000     
   9.0468750000000000        1.9999996364671231        2.2100004016572705        2.7618017752029061E-007   1.9999999126473007       0.99999991264730059        1.7006396291208148E-012
   9.0781250000000000        1.9999996707391756        2.2100003637905918        3.0891541218086369E-007   1.9999999796545878       0.99999997965458776        7.7857902791578226E-008
   9.1093750000000000        2.0000045691551742        2.2099949510569057        3.4044143393048762E-007   2.0000049095966079        1.0000049095966081        5.0182485094030227E-006
   9.1406250000000000        2.0000394976021165        2.2099563559785955        3.6841079619412706E-007   2.0000398660129126        1.0000398660129126        3.9983935300913487E-005
   9.1718750000000000        2.0001254465926395        2.2098613901821635        3.8954091757601552E-007   2.0001258361335572        1.0001258361335570        1.2596106070605906E-004
   9.2031250000000000        2.0002502423397450        2.2097235167882836        3.9934739096544037E-007   2.0002506416871362        1.0002506416871360        2.5076986746896957E-004
   9.2343750000000000        2.0003895146869972        2.2095696700684155        3.9181601350693219E-007   2.0003899065030106        1.0003899065030106        3.9003219220168361E-004
   9.2656250000000000        2.0005248978845076        2.2094201400178521        3.5900211961275256E-007   2.0005252568866272        1.0005252568866272        5.2537170794608734E-004
   9.2968750000000000        2.0006465155614901        2.2092858311720107        2.9054419094451570E-007   2.0006468061056810        1.0006468061056810        6.4689824916586147E-004
   9.3281250000000000        2.0007502786829936        2.2091712529693837        1.7307698691175231E-007   2.0007504517599806        1.0007504517599806        7.5050498715900638E-004
   9.3593750000000000        2.0008352080887968        2.2090774803415174       -1.0472399574498618E-008   2.0008351976163974        1.0008351976163972        8.3519003175380746E-004
   9.3906250000000000        2.0009017367136930        2.2090040300293503       -2.8172408309139713E-007   2.0009014549896098        1.0009014549896098        9.0135753388320694E-004
   9.4218750000000000        2.0009507829430455        2.2089498841275068       -6.6784103165552289E-007   2.0009501151020137        1.0009501151020139        9.4988971559173407E-004
   9.4531250000000000        2.0009832822849529        2.2089140070761735       -1.2027033340183984E-006   2.0009820795816191        1.0009820795816189        9.8167697888307259E-004
   9.4843750000000000        2.0009999640855987        2.2088955919727642       -1.9282855870191994E-006   2.0009980358000115        1.0009980358000117        9.9739278730881509E-004
   9.5156250000000000        2.0010012527898327        2.2088941694015469       -2.8962637990942559E-006   2.0009983565260336        1.0009983565260336        9.9739278730881509E-004
   9.5468750000000000        2.0009872325941207        2.2089096463516165       -4.1698799470664793E-006   2.0009830627141736        1.0009830627141736        9.8167697888307259E-004
   9.5781250000000000        2.0009576503111783        2.2089423030376731       -5.8260938234560207E-006   2.0009518242173550        1.0009518242173550        9.4988971559173407E-004
   9.6093750000000000        2.0009119564873297        2.2089927475764974       -7.9580529725298786E-006   2.0009039984343571        1.0009039984343571        9.0135753388320694E-004
   9.6406250000000000        2.0008494100344709        2.2090618006122282       -1.0677912222957794E-005   2.0008387321222481        1.0008387321222481        8.3519003175380746E-004
   9.6718750000000000        2.0007693076090711        2.2091502422316371       -1.4120034457277665E-005   2.0007551875746139        1.0007551875746139        7.5050498715878433E-004
   9.7031250000000000        2.0006714583124814        2.2092582878930669       -1.8444603674244038E-005   2.0006530137088072        1.0006530137088072        6.4689824916586147E-004
   9.7343750000000000        2.0005571170578795        2.2093845574405857       -2.3841679948438466E-005   2.0005332753779310        1.0005332753779310        5.2537170794586530E-004
   9.7656250000000000        2.0004306894883577        2.2095241909715608       -3.0535723411100810E-005   2.0004001537649465        1.0004001537649465        3.9003219220168361E-004
   9.7968750000000000        2.0003024170505102        2.2096658801160305       -3.8790610698417861E-005   2.0002636264398119        1.0002636264398117        2.5076986746874752E-004
   9.8281250000000000        2.0001910871730550        2.2097888693239747       -4.8915162265956336E-005   2.0001421720107890        1.0001421720107890        1.2596106070628110E-004
   9.8593750000000000        2.0001215569898050        2.2098656882113228       -6.1269192378441261E-005   2.0000602877974267        1.0000602877974265        3.9983935300913487E-005
   9.8906250000000000        2.0001065618429945        2.2098822560031790       -7.6270085286262210E-005   2.0000302917577084        1.0000302917577082        5.0182485096250673E-006
   9.9218750000000000        2.0001257572238149        2.2098610476159424       -9.4399890939488108E-005   2.0000313573328756        1.0000313573328754        7.7857902791578226E-008
   9.9531250000000000        2.0001547181487997        2.2098290503268889       -1.1621292143146084E-004   2.0000385052273684        1.0000385052273684        1.7008616737257398E-012
   9.9843750000000000        2.0001895045735791        2.2097906179893894       -1.4234381509905378E-004   2.0000471607584802        1.0000471607584800        0.0000000000000000     
   10.015625000000000        2.0002310013993081        2.2097447736857010       -1.7351601876324651E-004   2.0000574853805451        1.0000574853805448        0.0000000000000000     
   10.046875000000000        2.0002803012134569        2.2096903113688904       -2.1055061994503907E-004   2.0000697505935117        1.0000697505935119        0.0000000000000000     
   10.078125000000000        2.0003386384914288        2.2096258686820467       -2.5437544006647945E-004   2.0000842630513622        1.0000842630513622        0.0000000000000000     
   10.109375000000000        2.0004074018275988        2.2095499136030718       -3.0603427673864600E-004   2.0001013675508603        1.0001013675508601        0.0000000000000000     
   10.140625000000000        2.0004881461635158        2.2094607311393433       -3.6669615841703287E-004   2.0001214500050986        1.0001214500050988        0.0000000000000000     
   10.171875000000000        2.0005826047892628        2.2093564103309888       -4.3766444822385039E-004   2.0001449403410390        1.0001449403410390        0.0000000000000000     
   10.203125000000000        2.0006927008578117        2.2092348318633506       -5.2038560594337496E-004   2.0001723152518682        1.0001723152518682        0.0000000000000000     
   10.234375000000000        2.0008205581131624        2.2090936566343795       -6.1645738853805768E-004   2.0002041007246243        1.0002041007246243        0.0000000000000000     
   10.265625000000000        2.0009685104936441        2.2089303156682289       -7.2763624056253206E-004   2.0002408742530817        1.0002408742530815        0.0000000000000000     
   10.296875000000000        2.0011391102328115        2.2087420018110651       -8.5584359723120753E-004   2.0002832666355803        1.0002832666355803        0.0000000000000000     
   10.328125000000000        2.0013351340430847        2.2085256636879991       -1.0031707953922554E-003   2.0003319632476924        1.0003319632476924        0.0000000000000000     
   10.359375000000000        2.0015595869329084        2.2082780024388176       -1.1718822621506722E-003   2.0003877046707577        1.0003877046707577        0.0000000000000000     
   10.390625000000000        2.0018157031781119        2.2079954717838888       -1.3644166283370972E-003   2.0004512865497746        1.0004512865497748        0.0000000000000000     
   10.421875000000000        2.0021069439438346        2.2076742819973871       -1.5833853954939764E-003   2.0005235585483407        1.0005235585483405        0.0000000000000000     
   10.453125000000000        2.0024369910366819        2.2073104083813555       -1.8315687716722014E-003   2.0006054222650098        1.0006054222650098        0.0000000000000000     
   10.484375000000000        2.0028097362592434        2.2068996048381120       -2.1119082842728054E-003   2.0006978279749705        1.0006978279749705        0.0000000000000000     
   10.515625000000000        2.0032292658426338        2.2064374231283681       -2.4274957786240754E-003   2.0008017700640099        1.0008017700640097        0.0000000000000000     
   10.546875000000000        2.0036998394490753        2.2059192383751234       -2.7815584201390641E-003   2.0009182810289361        1.0009182810289361        0.0000000000000000     
   10.578125000000000        2.0042258632673935        2.2053402813271417       -3.1774393368903448E-003   2.0010484239305031        1.0010484239305031        0.0000000000000000     
   10.609375000000000        2.0048118567712403        2.2046956778284237       -3.6185735693206253E-003   2.0011932832019195        1.0011932832019197        0.0000000000000000     
   10.640625000000000        2.0054624127740679        2.2039804958498843       -4.1084590355026400E-003   2.0013539537385654        1.0013539537385652        0.0000000000000000     
   10.671875000000000        2.0061821504973700        2.2031898003256196       -4.6506222746175154E-003   2.0015315282227526        1.0015315282227526        0.0000000000000000     
   10.703125000000000        2.0069756614700176        2.2023187158985182       -5.2485787986627282E-003   2.0017270826713549        1.0017270826713549        0.0000000000000000     
   10.734375000000000        2.0078474481965456        2.2013624975188226       -5.9057879630840951E-003   2.0019416602334617        1.0019416602334614        0.0000000000000000     
   10.765625000000000        2.0088018556707241        2.2003166086562942       -6.6256023609907282E-003   2.0021762533097336        1.0021762533097334        0.0000000000000000     
   10.796875000000000        2.0098429959663635        2.1991768066840893       -7.4112118524391471E-003   2.0024317841139245        1.0024317841139243        0.0000000000000000     
   10.828125000000000        2.0109746663084969        2.1979392347740765       -8.2655824591495158E-003   2.0027090838493473        1.0027090838493473        0.0000000000000000     
   10.859375000000000        2.0122002612120573        2.1966005194137290       -9.1913904847046486E-003   2.0030088707273528        1.0030088707273526        0.0000000000000000     
   10.890625000000000        2.0135226794688896        2.1951578724199758       -1.0190952359096825E-002   2.0033317271097930        1.0033317271097928        0.0000000000000000     
   10.921875000000000        2.0149442269630642        2.1936091960926181       -1.1266150852287908E-002   2.0036780761107762        1.0036780761107762        0.0000000000000000     
   10.953125000000000        2.0164665164944875        2.1919531899273657       -1.2418358451641688E-002   2.0040481580428460        1.0040481580428458        0.0000000000000000     
   10.984375000000000        2.0180903659862164        2.1901894571047245       -1.3648358849643676E-002   2.0044420071365727        1.0044420071365727        0.0000000000000000     
   11.015625000000000        2.0198156966361678        2.1883186087949924       -1.4956267637809932E-002   2.0048594289983579        1.0048594289983579        0.0000000000000000     
   11.046875000000000        2.0216414327428791        2.1863423641803670       -1.6341453446314057E-002   2.0052999792965651        1.0052999792965651        0.0000000000000000     
   11.078125000000000        2.0235654050818579        2.1842636440004450       -1.7802460902552143E-002   2.0057629441793057        1.0057629441793057        0.0000000000000000     
   11.109375000000000        2.0255842598277503        2.1820866553847393       -1.9336936901332581E-002   2.0062473229264177        1.0062473229264177        0.0000000000000000     
   11.140625000000000        2.0276933751028419        2.1798169657500646       -2.0941561780223463E-002   2.0067518133226185        1.0067518133226183        0.0000000000000000     
   11.171875000000000        2.0298867872793172        2.1774615636156081       -2.2611987071417355E-002   2.0072748002078997        1.0072748002078997        0.0000000000000000     
   11.203125000000000        2.0321571291672642        2.1750289043247522       -2.4342781552007066E-002   2.0078143476152572        1.0078143476152572        0.0000000000000000     
   11.234375000000000        2.0344955821795483        2.1725289388591360       -2.6127387333789311E-002   2.0083681948457590        1.0083681948457590        0.0000000000000000     
   11.265625000000000        2.0368918444766488        2.1699731241821660       -2.7958087718002456E-002   2.0089337567586463        1.0089337567586463        0.0000000000000000     
   11.296875000000000        2.0393341169584329        2.1673744138498958       -2.9825988486672957E-002   2.0095081284717597        1.0095081284717600        0.0000000000000000     
   11.328125000000000        2.0418091087863952        2.1647472279674593       -3.1721014208079670E-002   2.0100880945783155        1.0100880945783155        0.0000000000000000     
   11.359375000000000        2.0443020638909029        2.1621074019379085       -3.3631920997639730E-002   2.0106701428932632        1.0106701428932632        0.0000000000000000     
   11.390625000000000        2.0467968096462430        2.1594721138352431       -3.5546326996593228E-002   2.0112504826496496        1.0112504826496498        0.0000000000000000     
   11.421875000000000        2.0492758285860839        2.1568597906212807       -3.7450761609565411E-002   2.0118250669765185        1.0118250669765185        0.0000000000000000     
   11.453125000000000        2.0517203536879864        2.1542899938038431       -3.9330734279874192E-002   2.0123896194081121        1.0123896194081123        0.0000000000000000     
   11.484375000000000        2.0541104873840155        2.1517832854892638       -4.1170823280952458E-002   2.0129396641030630        1.0129396641030630        0.0000000000000000     
   11.515625000000000        2.0564253440611373        2.1493610761036854       -4.2954784667286722E-002   2.0134705593938507        1.0134705593938507        0.0000000000000000     
   11.546875000000000        2.0586432154078995        2.1470454553375462       -4.4665681163834910E-002   2.0139775342440647        1.0139775342440647        0.0000000000000000     
   11.578125000000000        2.0607417575485121        2.1448590080952243       -4.6286030385117097E-002   2.0144557271633952        1.0144557271633949        0.0000000000000000     
   11.609375000000000        2.0626981984929440        2.1428246174086989       -4.7797971371267997E-002   2.0149002271216760        1.0149002271216760        0.0000000000000000     
   11.640625000000000        2.0644895640250525        2.1409652563850381       -4.9183448016435725E-002   2.0153061160086168        1.0153061160086168        0.0000000000000000     
   11.671875000000000        2.0660929197665445        2.1393037713244061       -5.0424407553923328E-002   2.0156685122126210        1.0156685122126212        0.0000000000000000     
   11.703125000000000        2.0674856267772204        2.1378626581543068       -5.1503011861908032E-002   2.0159826149153122        1.0159826149153124        0.0000000000000000     
   11.734375000000000        2.0686456076781083        2.1366638344294588       -5.2401858973321197E-002   2.0162437487047873        1.0162437487047871        0.0000000000000000     
   11.765625000000000        2.0695516197796766        2.1357284094787894       -5.3104211823535169E-002   2.0164474079561416        1.0164474079561414        0.0000000000000000     
   11.796875000000000        2.0701835311238876        2.1350764561625195       -5.3594230959753061E-002   2.0165893001641346        1.0165893001641346        0.0000000000000000     
   11.828125000000000        2.0705225953007234        2.1347267873298432       -5.3857207675881792E-002   2.0166653876248417        1.0166653876248415        0.0000000000000000     
   11.859375000000000        2.0705517234846700        2.1346967342344665       -5.3879793834942000E-002   2.0166719296497280        1.0166719296497280        0.0000000000000000     
   11.890625000000000        2.0702557537496524        2.1350019161795255       -5.3650224505501901E-002   2.0166055292441505        1.0166055292441505        0.0000000000000000     
   11.921875000000000        2.0696217083113280        2.1356560121611281       -5.3158529475751795E-002   2.0164631788355760        1.0164631788355762        0.0000000000000000     
   11.953125000000000        2.0686390265772823        2.1366705644031985       -5.2396729723709019E-002   2.0162422968535734        1.0162422968535731        0.0000000000000000     
   11.984375000000000        2.0672997767824253        2.1380547988341929       -5.1359015018018775E-002   2.0159407617644063        1.0159407617644065        0.0000000000000000     
   12.015625000000000        2.0655988486803718        2.1398154440725334       -5.0041899002385593E-002   2.0155569496779862        1.0155569496779862        0.0000000000000000     
   12.046875000000000        2.0635341200925255        2.1419565595201724       -4.8444348377338603E-002   2.0150897717151870        1.0150897717151868        0.0000000000000000     
   12.078125000000000        2.0611065917744447        2.1444793811428404       -4.6567883133246210E-002   2.0145387086411985        1.0145387086411985        0.0000000000000000     
   12.109375000000000        2.0583204883774422        2.1473821856968627       -4.4416645203622103E-002   2.0139038431738201        1.0139038431738201        0.0000000000000000     
   12.140625000000000        2.0551833232942696        2.1506601746775020       -4.1997433391148253E-002   2.0131858899031214        1.0131858899031214        0.0000000000000000     
   12.171875000000000        2.0517059253087333        2.1543053801741894       -3.9319702961901265E-002   2.0123862223468318        1.0123862223468321        0.0000000000000000     
   12.203125000000000        2.0479024255093083        2.1583065949762261       -3.6395528895669549E-002   2.0115068966136387        1.0115068966136387        0.0000000000000000     
   12.234375000000000        2.0437902034156745        2.1626493295644797       -3.3239532410120939E-002   2.0105506710055536        1.0105506710055536        0.0000000000000000     
   12.265625000000000        2.0393897917884698        2.1673157988522065       -2.9868771030792461E-002   2.0095210207576772        1.0095210207576772        0.0000000000000000     
   12.296875000000000        2.0347247401515509        2.1722849416694077       -2.6302593143352333E-002   2.0084221470081984        1.0084221470081987        0.0000000000000000     
   12.328125000000000        2.0298214376200403        2.1775324760582517       -2.2562458624667308E-002   2.0072589789953730        1.0072589789953730        0.0000000000000000     
   12.359375000000000        2.0247088961940789        2.1830309934297172       -1.8671727790021485E-002   2.0060371684040574        1.0060371684040574        0.0000000000000000     
   12.390625000000000        2.0194184962442625        2.1887500944928338       -1.4655421500686295E-002   2.0047630747435763        1.0047630747435763        0.0000000000000000     
   12.421875000000000        2.0139836964751185        2.1946565695824058       -1.0539955834821410E-002   2.0034437406402970        1.0034437406402972        0.0000000000000000     
   12.453125000000000        2.0084397112053316        2.2007146255522225       -6.3528552222436672E-003   2.0020868559830878        1.0020868559830880        0.0000000000000000     
   12.484375000000000        2.0028231583459664        2.2068861607441539       -2.1224483681132017E-003   2.0007007099778531        1.0007007099778531        0.0000000000000000     
   12.515625000000000        1.9971716819893304        2.2131310886721054        2.1224483681132017E-003   1.9992941303574436       0.99929413035744352        0.0000000000000000     
   12.546875000000000        1.9915235540388880        2.2194077099651497        6.3528552222436663E-003   1.9978764092611316       0.99787640926113175        0.0000000000000000     
   12.578125000000000        1.9859172598115682        2.2256731307999189        1.0539955834821408E-002   1.9964572156463896       0.99645721564638956        0.0000000000000000     
   12.609375000000000        1.9803910730214576        2.2318837245374725        1.4655421500686296E-002   1.9950464945221438       0.99504649452214389        0.0000000000000000     
   12.640625000000000        1.9749826259987135        2.2379956316025331        1.8671727790021485E-002   1.9936543537887350       0.99365435378873501        0.0000000000000000     
   12.671875000000000        1.9697284813950591        2.2439652908594132        2.2562458624667305E-002   1.9922909400197264       0.99229094001972640        0.0000000000000000     
   12.703125000000000        1.9646637119589658        2.2497499939293730        2.6302593143352333E-002   1.9909663051023181       0.99096630510231820        0.0000000000000000     
   12.734375000000000        1.9598214952045196        2.2553084521522706        2.9868771030792458E-002   1.9896902662353122       0.98969026623531209        0.0000000000000000     
   12.765625000000000        1.9552327299226444        2.2606013643391538        3.3239532410120932E-002   1.9884722623327653       0.98847226233276531        0.0000000000000000     
   12.796875000000000        1.9509256814579574        2.2655919722033429        3.6395528895669549E-002   1.9873212103536271       0.98732121035362697        0.0000000000000000     
   12.828125000000000        1.9469256624769402        2.2702465895312112        3.9319702961901265E-002   1.9862453654388414       0.98624536543884145        0.0000000000000000     
   12.859375000000000        1.9432547555463600        2.2745350908422330        4.1997433391148253E-002   1.9852521889375083       0.98525218893750821        0.0000000000000000     
   12.890625000000000        1.9399315832279211        2.2784313456204632        4.4416645203622103E-002   1.9843482284315432       0.98434822843154324        0.0000000000000000     
   12.921875000000000        1.9369711305350599        2.2819135851476489        4.6567883133246203E-002   1.9835390136683060       0.98353901366830609        0.0000000000000000     
   12.953125000000000        1.9343846235570710        2.2849646906759928        4.8444348377338603E-002   1.9828289719344097       0.98282897193440955        0.0000000000000000     
   12.984375000000000        1.9321794667435070        2.2875723938957147        5.0041899002385599E-002   1.9822213657458927       0.98222136574589269        0.0000000000000000     
   13.015625000000000        1.9303592399360217        2.2897293837835893        5.1359015018018782E-002   1.9817182549540404       0.98171825495404041        0.0000000000000000     
   13.046875000000000        1.9289237544042688        2.2914333173221935        5.2396729723709019E-002   1.9813204841279779       0.98132048412797779        0.0000000000000000     
   13.078125000000000        1.9278691655437643        2.2926867361426444        5.3158529475751802E-002   1.9810276950195160       0.98102769501951614        0.0000000000000000     
   13.109375000000000        1.9271881386181473        2.2934968923702117        5.3650224505501901E-002   1.9808383631236492       0.98083836312364925        0.0000000000000000     
   13.140625000000000        1.9268700666372800        2.2938754827290868        5.3879793834942000E-002   1.9807498604722220       0.98074986047222201        0.0000000000000000     
   13.171875000000000        1.9269013397455483        2.2938382831663660        5.3857207675881799E-002   1.9807585474214302       0.98075854742143009        0.0000000000000000     
   13.203125000000000        1.9272656513754272        2.2934047247107618        5.3594230959753061E-002   1.9808598823351802       0.98085988233518018        0.0000000000000000     
   13.234375000000000        1.9279443123227327        2.2925974647801959        5.3104211823535176E-002   1.9810485241462679       0.98104852414626786        0.0000000000000000     
   13.265625000000000        1.9289165865613971        2.2914419199601856        5.2401858973321190E-002   1.9813184455347184       0.98131844553471825        0.0000000000000000     
   13.296875000000000        1.9301600571802235        2.2899657400183684        5.1503011861908032E-002   1.9816630690421315       0.98166306904213152        0.0000000000000000     
   13.328125000000000        1.9316509978301173        2.2881982719798284        5.0424407553923328E-002   1.9820754053840406       0.98207540538404059        0.0000000000000000     
   13.359375000000000        1.9333647363469482        2.2861700423101818        4.9183448016435725E-002   1.9825481843633839       0.98254818436338387        0.0000000000000000     
   13.390625000000000        1.9352760087285403        2.2839122586493317        4.7797971371267997E-002   1.9830739800998083       0.98307398009980829        0.0000000000000000     
   13.421875000000000        1.9373592987329908        2.2814563381850919        4.6286030385117097E-002   1.9836453291181080       0.98364532911810798        0.0000000000000000     
   13.453125000000000        1.9395891574376742        2.2788334718526553        4.4665681163834910E-002   1.9842548386015091       0.98425483860150920        0.0000000000000000     
   13.484375000000000        1.9419404985880688        2.2760742304191206        4.2954784667286722E-002   1.9848952832553555       0.98489528325535558        0.0000000000000000     
   13.515625000000000        1.9443888665239517        2.2732082165886114        4.1170823280952458E-002   1.9855596898049042       0.98555968980490416        0.0000000000000000     
   13.546875000000000        1.9469106742932514        2.2702637656731941        3.9330734279874185E-002   1.9862414085731255       0.98624140857312559        0.0000000000000000     
   13.578125000000000        1.9494834104620125        2.2672676956735844        3.7450761609565411E-002   1.9869341720715779       0.98693417207157785        0.0000000000000000     
   13.609375000000000        1.9520858139313708        2.2642451061916242        3.5546326996593228E-002   1.9876321409279640       0.98763214092796403        0.0000000000000000     
   13.640625000000000        1.9546980167735577        2.2612192244570331        3.3631920997639730E-002   1.9883299377711974       0.98832993777119738        0.0000000000000000     
   13.671875000000000        1.9573016557158249        2.2582112958415128        3.1721014208079670E-002   1.9890226699239046       0.98902266992390464        0.0000000000000000     
   13.703125000000000        1.9598799534245457        2.2552405155579178        2.9825988486672960E-002   1.9897059419112186       0.98970594191121863        0.0000000000000000     
   13.734375000000000        1.9624177711724091        2.2523239977823062        2.7958087718002456E-002   1.9903758588904115       0.99037585889041158        0.0000000000000000     
   13.765625000000000        1.9649016348152670        2.2494767781619229        2.6127387333789307E-002   1.9910290221490563       0.99102902214905630        0.0000000000000000     
   13.796875000000000        1.9673197362676509        2.2467118455546005        2.4342781552007062E-002   1.9916625178196579       0.99166251781965797        0.0000000000000000     
   13.828125000000000        1.9696619128539297        2.2440401988551804        2.2611987071417355E-002   1.9922738999253471       0.99227389992534698        0.0000000000000000     
   13.859375000000000        1.9719196070329952        2.2414709248754625        2.0941561780223460E-002   1.9928611688132187       0.99286116881321862        0.0000000000000000     
   13.890625000000000        1.9740858090555560        2.2390112934300621        1.9336936901332581E-002   1.9934227459568885       0.99342274595688851        0.0000000000000000     
   13.921875000000000        1.9761549851217999        2.2366668660201623        1.7802460902552147E-002   1.9939574460243521       0.99395744602435199        0.0000000000000000     
   13.953125000000000        1.9781229935703328        2.2344416147820163        1.6341453446314057E-002   1.9944644470166468       0.99446444701664694        0.0000000000000000     
   13.984375000000000        1.9799869915532964        2.2323380486622479        1.4956267637809932E-002   1.9949432591911063       0.99494325919110627        0.0000000000000000     
   14.015625000000000        1.9817453345436695        2.2303573440859230        1.3648358849643676E-002   1.9953936933933132       0.99539369339331318        0.0000000000000000     
   14.046875000000000        1.9833974708846300        2.2284994776869507        1.2418358451641687E-002   1.9958158293362718       0.99581582933627177        0.0000000000000000     
   14.078125000000000        1.9849438334329168        2.2267633589672018        1.1266150852287909E-002   1.9962099842852048       0.99620998428520469        0.0000000000000000     
   14.109375000000000        1.9863857301733978        2.2251469610361916        1.0190952359096821E-002   1.9965766825324947       0.99657668253249465        0.0000000000000000     
   14.140625000000000        1.9877252354951944        2.2236474478542427        9.1913904847046486E-003   1.9969166259798992       0.99691662597989905        0.0000000000000000     
   14.171875000000000        1.9889650836251973        2.2222612966569586        8.2655824591495175E-003   1.9972306660843469       0.99723066608434685        0.0000000000000000     
   14.203125000000000        1.9901085655165476        2.2209844144763822        7.4112118524391471E-003   1.9975197773689868       0.99751977736898667        0.0000000000000000     
   14.234375000000000        1.9911594302913904        2.2198122478943505        6.6256023609907273E-003   1.9977850326523812       0.99778503265238117        0.0000000000000000     
   14.265625000000000        1.9921217921422896        2.2187398853661153        5.9057879630840943E-003   1.9980275801053737       0.99802758010537362        0.0000000000000000     
   14.296875000000000        1.9930000434080088        2.2177621516375270        5.2485787986627282E-003   1.9982486222066715       0.99824862220667154        0.0000000000000000     
   14.328125000000000        1.9937987743594976        2.2168736939476990        4.6506222746175154E-003   1.9984493966341150       0.99844939663411514        0.0000000000000000     
   14.359375000000000        1.9945227000631440        2.2160690598611925        4.1084590355026400E-003   1.9986311590986467       0.99863115909864664        0.0000000000000000     
   14.390625000000000        1.9951765945322630        2.2153427667098695        3.6185735693206257E-003   1.9987951681015836       0.99879516810158364        0.0000000000000000     
   14.421875000000000        1.9957652322360024        2.2146893627451494        3.1774393368903444E-003   1.9989426715728928       0.99894267157289274        0.0000000000000000     
   14.453125000000000        1.9962933369083489        2.2141034802065422        2.7815584201390641E-003   1.9990748953284880       0.99907489532848792        0.0000000000000000     
   14.484375000000000        1.9967655374892932        2.2135798806021683        2.4274957786240754E-003   1.9991930332679173       0.99919303326791731        0.0000000000000000     
   14.515625000000000        1.9971863309359030        2.2131134925723623        2.1119082842728058E-003   1.9992982392201759       0.99929823922017580        0.0000000000000000     
   14.546875000000000        1.9975600515627647        2.2126994427685847        1.8315687716722016E-003   1.9993916203344368       0.99939162033443696        0.0000000000000000     
   14.578125000000000        1.9978908465086573        2.2123330802274062        1.5833853954939760E-003   1.9994742319041514       0.99947423190415130        0.0000000000000000     
   14.609375000000000        1.9981826568787249        2.2120099947544873        1.3644166283370972E-003   1.9995470735070620       0.99954707350706196        0.0000000000000000     
   14.640625000000000        1.9984392040777861        2.2117260298566674        1.1718822621506722E-003   1.9996110863399368       0.99961108633993678        0.0000000000000000     
   14.671875000000000        1.9986639808297888        2.2114772907726525        1.0031707953922554E-003   1.9996671516251812       0.99966715162518105        0.0000000000000000     
   14.703125000000000        1.9988602463695162        2.2112601481551875        8.5584359723120743E-004   1.9997160899667474       0.99971608996674743        0.0000000000000000     
   14.734375000000000        1.9990310252942147        2.2110712379508435        7.2763624056253196E-004   1.9997586615347773       0.99975866153477722        0.0000000000000000     
   14.765625000000000        1.9991791095734044        2.2109074580088781        6.1645738853805757E-004   1.9997955669619425       0.99979556696194249        0.0000000000000000     
   14.796875000000000        1.9993070632335646        2.2107659619292184        5.2038560594337496E-004   1.9998274488395080       0.99982744883950792        0.0000000000000000     
   14.828125000000000        1.9994172292589230        2.2106441506321755        4.3766444822385033E-004   1.9998548937071468       0.99985489370714675        0.0000000000000000     
   14.859375000000000        1.9995117382792191        2.2105396621008135        3.6669615841703287E-004   1.9998784344376361       0.99987843443763613        0.0000000000000000     
   14.890625000000000        1.9995925186485990        2.2104503597116034        3.0603427673864600E-004   1.9998985529253377       0.99989855292533769        0.0000000000000000     
   14.921875000000000        1.9996613075554812        2.2103743195313528        2.5437544006647945E-004   1.9999156829955478       0.99991568299554767        0.0000000000000000     
   14.953125000000000        1.9997196628404410        2.2103098169195565        2.1055061994503907E-004   1.9999302134603860       0.99993021346038602        0.0000000000000000     
   14.984375000000000        1.9997689752366850        2.2102553127358662        1.7351601876324651E-004   1.9999424912554482       0.99994249125544821        0.0000000000000000     
   15.015625000000000        1.9998104807849459        2.2102094394135450        1.4234381509905381E-004   1.9999528246000451       0.99995282460004498        0.0000000000000000     
   15.046875000000000        1.9998452732106560        2.2101709871217761        1.1621292143146085E-004   1.9999614861320874       0.99996148613208746        0.0000000000000000     
   15.078125000000000        1.9998743160857098        2.2101388902035923        9.4399890939488108E-005   1.9999687159766493       0.99996871597664927        0.0000000000000000     
   15.109375000000000        1.9998984546294158        2.2101122140421237        7.6270085286262210E-005   1.9999747247147022       0.99997472471470206        0.0000000000000000     
   15.140625000000000        1.9999184270330910        2.2100901424763908        6.1269192378441261E-005   1.9999796962254694       0.99997969622546945        0.0000000000000000     
   15.171875000000000        1.9999348752199071        2.2100719658590231        4.8915162265956336E-005   1.9999837903821731       0.99998379038217300        0.0000000000000000     
   15.203125000000000        1.9999483549759598        2.2100570698225011        3.8790610698417861E-005   1.9999871455866582       0.99998714558665824        0.0000000000000000     
   15.234375000000000        1.9999593454100049        2.2100449247976037        3.0535723411100810E-005   1.9999898811334160       0.99998988113341591        0.0000000000000000     
   15.265625000000000        1.9999682577179962        2.2100350763078809        2.3841679948438473E-005   1.9999920993979448       0.99999209939794464        0.0000000000000000     
   15.296875000000000        1.9999754432444572        2.2100271360469104        1.8444603674244038E-005   1.9999938878481314       0.99999388784813148        0.0000000000000000     
   15.328125000000000        1.9999812008460649        2.2100207737309177        1.4120034457277665E-005   1.9999953208805221       0.99999532088052223        0.0000000000000000     
   15.359375000000000        1.9999857835736796        2.2100157097076401        1.0677912222957796E-005   1.9999964614859025       0.99999646148590260        0.0000000000000000     
   15.390625000000000        1.9999894046977085        2.2100117082930573        7.9580529725298786E-006   1.9999973627506811       0.99999736275068096        0.0000000000000000     
   15.421875000000000        1.9999922431083181        2.2100085718005351        5.8260938234560215E-006   1.9999980692021415       0.99999806920214163        0.0000000000000000     
   15.453125000000000        1.9999944481268028        2.2100061352217919        4.1698799470664793E-006   1.9999986180067499       0.99999861800674994        0.0000000000000000     
   15.484375000000000        1.9999961437676876        2.2100042615156044        2.8962637990942555E-006   1.9999990400314867       0.99999904003148676        0.0000000000000000     
   15.515625000000000        1.9999974324930201        2.2100028374582039        1.9282855870191994E-006   1.9999993607786071       0.99999936077860707        0.0000000000000000     
   15.546875000000000        1.9999983985010541        2.2100017700085512        1.2027033340183984E-006   1.9999996012043881       0.99999960120438813        0.0000000000000000     
   15.578125000000000        1.9999991105913248        2.2100009831419531        6.6784103165552299E-007   1.9999997784323564       0.99999977843235655        0.0000000000000000     
   15.609375000000000        1.9999996246471696        2.2100004151065682        2.8172408309139713E-007   1.9999999063712528       0.99999990637125269        0.0000000000000000     
   15.640625000000000        1.9999999857751665        2.2100000160591438        1.0472399574498617E-008   1.9999999962475661       0.99999999624756608        0.0000000000000000     
   15.671875000000000        2.0000002301389750        2.2099997460385068       -1.7307698691175234E-007   2.0000000570619880        1.0000000570619880        0.0000000000000000     
   15.703125000000000        2.0000003865227276        2.2099995732379432       -2.9054419094451570E-007   2.0000000959785367        1.0000000959785367        0.0000000000000000     
   15.734375000000000        2.0000004776566001        2.2099994725404031       -3.5900211961275262E-007   2.0000001186544805        1.0000001186544805        0.0000000000000000     
   15.765625000000000        2.0000005213345444        2.2099994242833909       -3.9181601350693213E-007   2.0000001295185310        1.0000001295185310        0.0000000000000000     
   15.796875000000000        2.0000005313515015        2.2099994132233238       -3.9934739096544031E-007   2.0000001320041103        1.0000001320041105        0.0000000000000000     
   15.828125000000000        2.0000005182847289        2.2099994276721713       -3.8954091757601552E-007   2.0000001287438112        1.0000001287438114        0.0000000000000000     
   15.859375000000000        2.0000004901413622        2.2099994587818870       -3.6841079619412701E-007   2.0000001217305661        1.0000001217305661        0.0000000000000000     
   15.890625000000000        2.0000004528918405        2.2099994999549795       -3.4044143393048767E-007   2.0000001124504068        1.0000001124504065        0.0000000000000000     
   15.921875000000000        2.0000004109065488        2.2099995463620163       -3.0891541218086369E-007   2.0000001019911364        1.0000001019911366        0.0000000000000000     
   15.953125000000000        2.0000003673108755        2.2099995945492874       -2.7618017752029061E-007   2.0000000911306981        1.0000000911306979        0.0000000000000000     
   15.984375000000000        2.0000003242719249        2.2099996421219816       -2.4386339313218371E-007   2.0000000804085318        1.0000000804085318        0.0000000000000000     
   16.015625000000000        2.0000002832283204        2.2099996874902654       -2.1304554564546982E-007   2.0000000701827747        1.0000000701827747        0.0000000000000000     
   16.046875000000000        2.0000002450729228        2.2099997296673717       -1.8439719027120799E-007   2.0000000606757324        1.0000000606757327        0.0000000000000000     
   16.078125000000000        2.0000002102968621        2.2099997681104591       -1.5828713446134851E-007   2.0000000520097276        1.0000000520097276        0.0000000000000000     
   16.109375000000000        2.0000001791019866        2.2099998025963359       -1.3486690122008732E-007   2.0000000442350854        1.0000000442350854        0.0000000000000000     
   16.140625000000000        2.0000001514877321        2.2099998331254747       -1.1413597034606544E-007   2.0000000373517617        1.0000000373517617        0.0000000000000000     
   16.171875000000000        2.0000001273173904        2.2099998598487764       -9.5991560872180875E-008   2.0000000313258295        1.0000000313258295        0.0000000000000000     
   16.203125000000000        2.0000001063679638        2.2099998830124994       -8.0266081785186547E-008   2.0000000261018820        1.0000000261018820        0.0000000000000000     
   16.234375000000000        2.0000000883670550        2.2099999029174855       -6.6754831486123591E-008   2.0000000216122236        1.0000000216122236        0.0000000000000000     
   16.265625000000000        2.0000000730195713        2.2099999198896483       -5.5236060171959122E-008   2.0000000177835111        1.0000000177835111        0.0000000000000000     
   16.296875000000000        2.0000000600265628        2.2099999342591707       -4.5485114419207329E-008   2.0000000145414485        1.0000000145414485        0.0000000000000000     
   16.328125000000000        2.0000000490980141        2.2099999463463544       -3.7284051201368807E-008   2.0000000118139627        1.0000000118139629        0.0000000000000000     
   16.359375000000000        2.0000000399610922        2.2099999564525099       -3.0427831387808922E-008   2.0000000095332608        1.0000000095332608        0.0000000000000000     
   16.390625000000000        2.0000000323650111        2.2099999648545818       -2.4727973084857841E-008   2.0000000076370381        1.0000000076370381        0.0000000000000000     
   16.421875000000000        2.0000000260834390        2.2099999718024952       -2.0014356281592120E-008   2.0000000060690826        1.0000000060690828        0.0000000000000000     
   16.453125000000000        2.0000000209151456        2.2099999775184367       -1.6135716115222995E-008   2.0000000047794293        1.0000000047794295        0.0000000000000000     
   16.484375000000000        2.0000000166834639        2.2099999821974459       -1.2959237299048287E-008   2.0000000037242267        1.0000000037242267        0.0000000000000000     
   16.515625000000000        2.0000000132349700        2.2099999860088801       -1.0369562122233310E-008   2.0000000028654079        1.0000000028654079        0.0000000000000000     
   16.546875000000000        2.0000000104376916        2.2099999890983946       -8.2674447999020966E-009   2.0000000021702466        1.0000000021702469        0.0000000000000000     
   16.578125000000000        2.0000000081790721        2.2099999915901845       -6.5682222470462689E-009   2.0000000016108497        1.0000000016108499        0.0000000000000000     
   16.609375000000000        2.0000000063638481        2.2099999935893360       -5.2002225036217839E-009   2.0000000011636256        1.0000000011636256        0.0000000000000000     
   16.640625000000000        2.0000000049119566        2.2099999951841438       -4.1031944438929052E-009   2.0000000008087624        1.0000000008087622        0.0000000000000000     
   16.671875000000000        2.0000000037565493        2.2099999964483099       -3.2268138633501329E-009   2.0000000005297354        1.0000000005297354        0.0000000000000000     
   16.703125000000000        2.0000000028421470        2.2099999974429787       -2.5292997151108567E-009   2.0000000003128471        1.0000000003128473        0.0000000000000000     
   16.734375000000000        2.0000000021229654        2.2099999982185916       -1.9761586430496764E-009   2.0000000001468066        1.0000000001468068        0.0000000000000000     
   16.765625000000000        2.0000000015614257        2.2099999988165222       -1.5390647810834396E-009   2.0000000000223608        1.0000000000223608        0.0000000000000000     
   16.796875000000000        2.0000000011268391        2.2099999992705457       -1.1948740393732788E-009   1.9999999999319651       0.99999999993196509        0.0000000000000000     
   16.828125000000000        2.0000000007942633        2.2099999996080939       -9.2476695772704272E-010   1.9999999998694964       0.99999999986949639        0.0000000000000000     
   16.859375000000000        2.0000000005435203        2.2099999998513460       -7.1351101830106413E-010   1.9999999998300093       0.99999999983000931        0.0000000000000000     
   16.890625000000000        2.0000000003583622        2.2100000000181623       -5.4883155521046241E-010   1.9999999998095306       0.99999999980953058        0.0000000000000000     
   16.921875000000000        2.0000000002257523        2.2100000001228608       -4.2087967238928708E-010   1.9999999998048725       0.99999999980487253        0.0000000000000000     
   16.953125000000000        2.0000000001352762        2.2100000001768798       -3.2178556986990413E-010   1.9999999998134907       0.99999999981349075        0.0000000000000000     
   16.984375000000000        2.0000000000786384        2.2100000001893396       -2.4528614410839544E-010   1.9999999998333522       0.99999999983335219        0.0000000000000000     
   17.015625000000000        2.0000000000492535        2.2100000001674873       -1.8641649135504271E-010   1.9999999998628371       0.99999999986283705        0.0000000000000000     
   17.046875000000000        2.0000000000419020        2.2100000001170859       -1.4125587295550159E-010   1.9999999999006461       0.99999999990064614        0.0000000000000000     
   17.078125000000000        2.0000000000524629        2.2100000000427116       -1.0671970350272546E-010   1.9999999999457432       0.99999999994574318        0.0000000000000000     
   17.109375000000000        2.0000000000776783        2.2099999999480038       -8.0390131200509302E-011   1.9999999999972882       0.99999999999728817        0.0000000000000000     
   17.140625000000000        2.0000000001149751        2.2099999998358739       -6.0378750718587054E-011   2.0000000000545963        1.0000000000545963        0.0000000000000000     
   17.171875000000000        2.0000000001623093        2.2099999997086801       -4.5215894643210999E-011   2.0000000001170934        1.0000000001170934        0.0000000000000000     
   17.203125000000000        2.0000000002180514        2.2099999995683386       -3.3761774811168656E-011   2.0000000001842895        1.0000000001842895        0.0000000000000000     
   17.234375000000000        2.0000000002808975        2.2099999994164410       -2.5135482454275753E-011   2.0000000002557621        1.0000000002557621        0.0000000000000000     
   17.265625000000000        2.0000000003497855        2.2099999992543400       -1.8658505290835246E-011   2.0000000003311271        1.0000000003311271        0.0000000000000000     
   17.296875000000000        2.0000000004238365        2.2099999990832147       -1.3809983619801391E-011   2.0000000004100267        1.0000000004100265        0.0000000000000000     
   17.328125000000000        2.0000000005023151        2.2099999989041010       -1.0191411769955524E-011   2.0000000004921237        1.0000000004921237        0.0000000000000000     
   17.359375000000000        2.0000000005845813        2.2099999987179642       -7.4989030263529920E-012   2.0000000005770824        1.0000000005770824        0.0000000000000000     
   17.390625000000000        2.0000000006700671        2.2099999985257184       -5.5014831352904276E-012   2.0000000006645657        1.0000000006645657        0.0000000000000000     
   17.421875000000000        2.0000000007582552        2.2099999983282559       -4.0241675033103320E-012   2.0000000007542309        1.0000000007542311        0.0000000000000000     
   17.453125000000000        2.0000000008486563        2.2099999981264675       -2.9348178058466448E-012   2.0000000008457213        1.0000000008457215        0.0000000000000000     
   17.484375000000000        2.0000000009407963        2.2099999979212535       -2.1339719523380575E-012   2.0000000009386625        1.0000000009386623        0.0000000000000000     
   17.515625000000000        2.0000000010342038        2.2099999977135463       -1.5470036278867350E-012   2.0000000010326566        1.0000000010326568        0.0000000000000000     
   17.546875000000000        2.0000000011284116        2.2099999975042994       -1.1180996659212082E-012   2.0000000011272934        1.0000000011272936        0.0000000000000000     
   17.578125000000000        2.0000000012229422        2.2099999972945099       -8.0565032160075670E-013   2.0000000012221366        1.0000000012221366        0.0000000000000000     
   17.609375000000000        2.0000000013173143        2.2099999970852000       -5.7873345787283958E-013   2.0000000013167356        1.0000000013167356        0.0000000000000000     
   17.640625000000000        2.0000000014110437        2.2099999968774022       -4.1444244357454244E-013   2.0000000014106294        1.0000000014106294        0.0000000000000000     
   17.671875000000000        2.0000000015036523        2.2099999966721535       -2.9586234423867260E-013   2.0000000015033566        1.0000000015033566        0.0000000000000000     
   17.703125000000000        2.0000000015946688        2.2099999964704806       -2.1054240251753636E-013   2.0000000015944583        1.0000000015944583        0.0000000000000000     
   17.734375000000000        2.0000000016836310        2.2099999962733929       -1.4934705337394116E-013   2.0000000016834818        1.0000000016834816        0.0000000000000000     
   17.765625000000000        2.0000000017700899        2.2099999960818759       -1.0559461282411623E-013   2.0000000017699842        1.0000000017699842        0.0000000000000000     
   17.796875000000000        2.0000000018536070        2.2099999958968937       -7.4413804154932930E-014   2.0000000018535324        1.0000000018535327        0.0000000000000000     
   17.828125000000000        2.0000000019337496        2.2099999957194028       -5.2264651920502503E-014   2.0000000019336972        1.0000000019336974        0.0000000000000000     
   17.859375000000000        2.0000000020100814        2.2099999955503629       -3.6582960241063104E-014   2.0000000020100450        1.0000000020100448        0.0000000000000000     
   17.890625000000000        2.0000000020821549        2.2099999953907643       -2.5517384878958160E-014   2.0000000020821296        1.0000000020821294        0.0000000000000000     
   17.921875000000000        2.0000000021494957        2.2099999952416529       -1.7735637427699328E-014   2.0000000021494779        1.0000000021494779        0.0000000000000000     
   17.953125000000000        2.0000000022115971        2.2099999951041482       -1.2282125061151533E-014   2.0000000022115847        1.0000000022115849        0.0000000000000000     
   17.984375000000000        2.0000000022679147        2.2099999949794600       -8.4737264669301340E-015   2.0000000022679063        1.0000000022679063        0.0000000000000000     
   18.015625000000000        2.0000000023178792        2.2099999948688414       -5.8237453865031075E-015   2.0000000023178734        1.0000000023178734        0.0000000000000000     
   18.046875000000000        2.0000000023609208        2.2099999947735562       -3.9866116441219868E-015   2.0000000023609168        1.0000000023609168        0.0000000000000000     
   18.078125000000000        2.0000000023965181        2.2099999946947615       -2.7178059205723973E-015   2.0000000023965154        1.0000000023965154        0.0000000000000000     
   18.109375000000000        2.0000000024242603        2.2099999946333670       -1.8449164549002957E-015   2.0000000024242586        1.0000000024242586        0.0000000000000000     
   18.140625000000000        2.0000000024439273        2.2099999945898596       -1.2468073935360255E-015   2.0000000024439260        1.0000000024439260        0.0000000000000000     
   18.171875000000000        2.0000000024555917        2.2099999945640789       -8.3867737624268946E-016   2.0000000024555908        1.0000000024555908        0.0000000000000000     
   18.203125000000000        2.0000000024597044        2.2099999945550279       -5.6138033370737785E-016   2.0000000024597040        1.0000000024597038        0.0000000000000000     
   18.234375000000000        2.0000000024571798        2.2099999945606785       -3.7381960385871415E-016   2.0000000024571793        1.0000000024571793        0.0000000000000000     
   18.265625000000000        2.0000000024494549        2.2099999945778466       -2.4755025844196816E-016   2.0000000024494544        1.0000000024494546        0.0000000000000000     
   18.296875000000000        2.0000000024385001        2.2099999946021698       -1.6296239130452010E-016   2.0000000024385001        1.0000000024384998        0.0000000000000000     
   18.328125000000000        2.0000000024267837        2.2099999946281792       -1.0659221707328630E-016   2.0000000024267837        1.0000000024267837        0.0000000000000000     
   18.359375000000000        2.0000000024171536        2.2099999946495710       -6.9234788787276371E-017   2.0000000024171536        1.0000000024171536        0.0000000000000000     
   18.390625000000000        2.0000000024126563        2.2099999946595941       -4.4624387885578105E-017   2.0000000024126563        1.0000000024126563        0.0000000000000000     
   18.421875000000000        2.0000000024162845        2.2099999946516169       -2.8515414873850873E-017   2.0000000024162845        1.0000000024162845        0.0000000000000000     
   18.453125000000000        2.0000000024306637        2.2099999946198219       -1.8044767528143535E-017   2.0000000024306637        1.0000000024306637        0.0000000000000000     
   18.484375000000000        2.0000000024576985        2.2099999945599933       -1.1291296379761376E-017   2.0000000024576985        1.0000000024576985        0.0000000000000000     
   18.515625000000000        2.0000000024982132        2.2099999944703108       -6.9726968122041733E-018   2.0000000024982132        1.0000000024982132        0.0000000000000000     
   18.546875000000000        2.0000000025516220        2.2099999943520778       -4.2378606690232831E-018   2.0000000025516220        1.0000000025516220        0.0000000000000000     
   18.578125000000000        2.0000000026156530        2.2099999942103192       -2.5252582664681828E-018   2.0000000026156530        1.0000000026156530        0.0000000000000000     
   18.609375000000000        2.0000000026862015        2.2099999940541237       -1.4668011649576892E-018   2.0000000026862015        1.0000000026862015        0.0000000000000000     
   18.640625000000000        2.0000000027573086        2.2099999938966888       -8.2289486513284120E-019   2.0000000027573086        1.0000000027573086        0.0000000000000000     
   18.671875000000000        2.0000000028213138        2.2099999937549826       -4.3878462833210294E-019   2.0000000028213138        1.0000000028213138        0.0000000000000000     
   18.703125000000000        2.0000000028691711        2.2099999936490446       -2.1536996757378668E-019   2.0000000028691711        1.0000000028691711        0.0000000000000000     
   18.734375000000000        2.0000000028909408        2.2099999936008841       -8.9802678449103862E-020   2.0000000028909408        1.0000000028909408        0.0000000000000000     
   18.765625000000000        2.0000000028764222        2.2099999936331018       -2.2666621101516344E-020   2.0000000028764222        1.0000000028764222        0.0000000000000000     
   18.796875000000000        2.0000000028158840        2.2099999937672541        1.0438494293217043E-020   2.0000000028158840        1.0000000028158840        0.0000000000000000     
   18.828125000000000        2.0000000027008502        2.2099999940221160        2.4383263534998778E-020   2.0000000027008502        1.0000000027008502        0.0000000000000000     
   18.859375000000000        2.0000000025248577        2.2099999944120010        2.8057150092365981E-020   2.0000000025248577        1.0000000025248577        0.0000000000000000     
   18.890625000000000        2.0000000022841289        2.2099999949452762        2.6644101205546985E-020   2.0000000022841289        1.0000000022841289        0.0000000000000000     
   18.921875000000000        2.0000000019780777        2.2099999956232392        2.3067782564858008E-020   2.0000000019780777        1.0000000019780777        0.0000000000000000     
   18.953125000000000        2.0000000016096231        2.2099999964394264        1.8899321234951055E-020   2.0000000016096231        1.0000000016096231        0.0000000000000000     
   18.984375000000000        2.0000000011852275        2.2099999973795188        1.4920122949498417E-020   2.0000000011852275        1.0000000011852275        0.0000000000000000     
   19.015625000000000        2.0000000007146772        2.2099999984218344        1.1465472743143280E-020   2.0000000007146772        1.0000000007146772        0.0000000000000000     
   19.046875000000000        2.0000000002106173        2.2099999995383666        8.6303464796280160E-021   2.0000000002106173        1.0000000002106173        0.0000000000000000     
   19.078125000000000        1.9999999996878284        2.2100000006963794        6.3897248668132720E-021   1.9999999996878284       0.99999999968782838        0.0000000000000000     
   19.109375000000000        1.9999999991623478        2.2100000018603541        4.6666672616566542E-021   1.9999999991623478       0.99999999916234783        0.0000000000000000     
   19.140625000000000        1.9999999986504811        2.2100000029941786        3.3690643115034810E-021   1.9999999986504811       0.99999999865048106        0.0000000000000000     
   19.171875000000000        1.9999999981677796        2.2100000040634051        2.4080594350246516E-021   1.9999999981677796       0.99999999816777962        0.0000000000000000     
   19.203125000000000        1.9999999977280933        2.2100000050373589        1.7060827498302273E-021   1.9999999977280933       0.99999999772809334        0.0000000000000000     
   19.234375000000000        1.9999999973427525        2.2100000058909473        1.1992645716663391E-021   1.9999999973427525       0.99999999734275247        0.0000000000000000     
   19.265625000000000        1.9999999970199533        2.2100000066060121        8.3702165523579218E-022   1.9999999970199533       0.99999999701995335        0.0000000000000000     
   19.296875000000000        1.9999999967643980        2.2100000071721371        5.8040126911255409E-022   1.9999999967643980       0.99999999676439799        0.0000000000000000     
   19.328125000000000        1.9999999965771955        2.2100000075868613        4.0004254604508245E-022   1.9999999965771955       0.99999999657719552        0.0000000000000000     
   19.359375000000000        1.9999999964560413        2.2100000078552902        2.7418891160672465E-022   1.9999999964560413       0.99999999645604132        0.0000000000000000     
   19.390625000000000        1.9999999963956276        2.2100000079891822        1.8694351053536801E-022   1.9999999963956276       0.99999999639562764        0.0000000000000000     
   19.421875000000000        1.9999999963882411        2.2100000080056224        1.2682813901409946E-022   1.9999999963882411       0.99999999638824111        0.0000000000000000     
   19.453125000000000        1.9999999964244959        2.2100000079253999        8.5639646822905937E-023   1.9999999964244959       0.99999999642449588        0.0000000000000000     
   19.484375000000000        1.9999999964941242        2.2100000077712534        5.7568141272261039E-023   1.9999999964941242       0.99999999649412419        0.0000000000000000     
   19.515625000000000        1.9999999965867552        2.2100000075661534        3.8531784649693970E-023   1.9999999965867552       0.99999999658675520        0.0000000000000000     
   19.546875000000000        1.9999999966926185        2.2100000073317458        2.5683642034397052E-023   1.9999999966926185       0.99999999669261852        0.0000000000000000     
   19.578125000000000        1.9999999968031179        2.2100000070870718        1.7051273618425030E-023   1.9999999968031179       0.99999999680311791        0.0000000000000000     
   19.609375000000000        1.9999999969112454        2.2100000068476549        1.1276503393880117E-023   1.9999999969112454       0.99999999691124541        0.0000000000000000     
   19.640625000000000        1.9999999970118185        2.2100000066249721        7.4294694850988496E-024   1.9999999970118185       0.99999999701181852        0.0000000000000000     
   19.671875000000000        1.9999999971015383        2.2100000064263279        4.8769654863225932E-024   1.9999999971015383       0.99999999710153831        0.0000000000000000     
   19.703125000000000        1.9999999971788898        2.2100000062550786        3.1899814642048021E-024   1.9999999971788898       0.99999999717888977        0.0000000000000000     
   19.734375000000000        1.9999999972439151        2.2100000061111289        2.0792522190199573E-024   1.9999999972439151       0.99999999724391508        0.0000000000000000     
   19.765625000000000        1.9999999972978981        2.2100000059916387        1.3506320403808054E-024   1.9999999972978981       0.99999999729789812        0.0000000000000000     
   19.796875000000000        1.9999999973430000        2.2100000058918221        8.7438948205071210E-025   1.9999999973430000       0.99999999734300005        0.0000000000000000     
   19.828125000000000        1.9999999973818914        2.2100000058057621        5.6420266166861398E-025   1.9999999973818914       0.99999999738189138        0.0000000000000000     
   19.859375000000000        1.9999999974174081        2.2100000057271783        3.6286868161887141E-025   1.9999999974174081       0.99999999741740808        0.0000000000000000     
   19.890625000000000        1.9999999974522691        2.2100000056500466        2.3263099300841102E-025   1.9999999974522691       0.99999999745226908        0.0000000000000000     
   19.921875000000000        1.9999999974888574        2.2100000055690900        1.4866439246291924E-025   1.9999999974888574       0.99999999748885737        0.0000000000000000     
   19.953125000000000        1.9999999975290823        2.2100000054800772        9.4707285839984280E-026   1.9999999975290823       0.99999999752908231        0.0000000000000000     
   19.984375000000000        1.9999999975743212        2.2100000053799596        6.0146582659985699E-026   1.9999999975743212       0.99999999757432123        0.0000000000000000     
   20.015625000000000        1.9999999976254155        2.2100000052668722        3.8080464821881526E-026   1.9999999976254155       0.99999999762541547        0.0000000000000000     
   20.046875000000000        1.9999999976827261        2.2100000051400164        2.4036345322248828E-026   1.9999999976827261       0.99999999768272607        0.0000000000000000     
   20.078125000000000        1.9999999977462193        2.2100000049994684        1.5125838164491728E-026   1.9999999977462193       0.99999999774621928        0.0000000000000000     
   20.109375000000000        1.9999999978155669        2.2100000048459529        9.4899517477140118E-027   1.9999999978155669       0.99999999781556692        0.0000000000000000     
   20.140625000000000        1.9999999978902498        2.2100000046806239        5.9362161284271334E-027   1.9999999978902498       0.99999999789024985        0.0000000000000000     
   20.171875000000000        1.9999999979696450        2.2100000045048582        3.7022275473958630E-027   1.9999999979696450       0.99999999796964500        0.0000000000000000     
   20.203125000000000        1.9999999980531036        2.2100000043200958        2.3021296579193624E-027   1.9999999980531036       0.99999999805310358        0.0000000000000000     
   20.234375000000000        1.9999999981399952        2.2100000041277297        1.4272969553669292E-027   1.9999999981399952       0.99999999813999518        0.0000000000000000     
   20.265625000000000        1.9999999982297447        2.2100000039290379        8.8230857003722027E-028   1.9999999982297447       0.99999999822974472        0.0000000000000000     
   20.296875000000000        1.9999999983218337        2.2100000037251588        5.4381488058133129E-028   1.9999999983218337       0.99999999832183373        0.0000000000000000     
   20.328125000000000        1.9999999984158063        2.2100000035171043        3.3420126130912426E-028   1.9999999984158063       0.99999999841580633        0.0000000000000000     
   20.359375000000000        1.9999999985112518        2.2100000033057836        2.0478239904868782E-028   1.9999999985112518       0.99999999851125176        0.0000000000000000     
   20.390625000000000        1.9999999986077939        2.2100000030920341        1.2511374325107915E-028   1.9999999986077939       0.99999999860779387        0.0000000000000000     
   20.421875000000000        1.9999999987050712        2.2100000028766584        7.6215751255950526E-029   1.9999999987050712       0.99999999870507117        0.0000000000000000     
   20.453125000000000        1.9999999988027242        2.2100000026604549        4.6292477106732193E-029   1.9999999988027242       0.99999999880272417        0.0000000000000000     
   20.484375000000000        1.9999999989003892        2.2100000024442266        2.8034955699544630E-029   1.9999999989003892       0.99999999890038915        0.0000000000000000     
   20.515625000000000        1.9999999989976980        2.2100000022287891        1.6928170872815465E-029   1.9999999989976980       0.99999999899769798        0.0000000000000000     
   20.546875000000000        1.9999999990942801        2.2100000020149646        1.0191472877824266E-029   1.9999999990942801       0.99999999909428006        0.0000000000000000     
   20.578125000000000        1.9999999991897679        2.2100000018035608        6.1175251865290476E-030   1.9999999991897679       0.99999999918976790        0.0000000000000000     
   20.609375000000000        1.9999999992838042        2.2100000015953709        3.6611763730919891E-030   1.9999999992838042       0.99999999928380423        0.0000000000000000     
   20.640625000000000        1.9999999993760482        2.2100000013911494        2.1845640366257054E-030   1.9999999993760482       0.99999999937604822        0.0000000000000000     
   20.671875000000000        1.9999999994661821        2.2100000011916006        1.2995717437211342E-030   1.9999999994661821       0.99999999946618212        0.0000000000000000     
   20.703125000000000        1.9999999995539197        2.2100000009973599        7.7075804449151939E-031   1.9999999995539197       0.99999999955391972        0.0000000000000000     
   20.734375000000000        1.9999999996390032        2.2100000008089982        4.5573035724217966E-031   1.9999999996390032       0.99999999963900321        0.0000000000000000     
   20.765625000000000        1.9999999997212046        2.2100000006270166        2.6863239869879616E-031   1.9999999997212046       0.99999999972120457        0.0000000000000000     
   20.796875000000000        1.9999999998003282        2.2100000004518492        1.5785429135591441E-031   1.9999999998003282       0.99999999980032817        0.0000000000000000     
   20.828125000000000        1.9999999998762077        2.2100000002838751        9.2467146156705432E-032   1.9999999998762077       0.99999999987620769        0.0000000000000000     
   20.859375000000000        1.9999999999486999        2.2100000001234053        5.3992739621489640E-032   1.9999999999486999       0.99999999994869992        0.0000000000000000     
   20.890625000000000        2.0000000000176867        2.2099999999706981        3.1425489117624895E-032   2.0000000000176867        1.0000000000176867        0.0000000000000000     
   20.921875000000000        2.0000000000830731        2.2099999998259645        1.8230868151733148E-032   2.0000000000830731        1.0000000000830731        0.0000000000000000     
   20.953125000000000        2.0000000001447806        2.2099999996893738        1.0541170123371677E-032   2.0000000001447806        1.0000000001447806        0.0000000000000000     
   20.984375000000000        2.0000000002027560        2.2099999995610502        6.0743725711586079E-033   2.0000000002027560        1.0000000002027560        0.0000000000000000     
   21.015625000000000        2.0000000002569589        2.2099999994410782        3.4883272228996500E-033   2.0000000002569589        1.0000000002569589        0.0000000000000000     
   21.046875000000000        2.0000000003073728        2.2099999993294954        1.9962041993306332E-033   2.0000000003073728        1.0000000003073728        0.0000000000000000     
   21.078125000000000        2.0000000003540004        2.2099999992262993        1.1382291277686911E-033   2.0000000003540004        1.0000000003540004        0.0000000000000000     
   21.109375000000000        2.0000000003968625        2.2099999991314476        6.4662449632695832E-034   2.0000000003968625        1.0000000003968625        0.0000000000000000     
   21.140625000000000        2.0000000004360006        2.2099999990448493        3.6595539639835384E-034   2.0000000004360006        1.0000000004360006        0.0000000000000000     
   21.171875000000000        2.0000000004714678        2.2099999989663828        2.0630407807460679E-034   2.0000000004714678        1.0000000004714678        0.0000000000000000     
   21.203125000000000        2.0000000005033383        2.2099999988958832        1.1583360767330307E-034   2.0000000005033383        1.0000000005033383        0.0000000000000000     
   21.234375000000000        2.0000000005316929        2.2099999988331689        6.4765558659462797E-035   2.0000000005316929        1.0000000005316929        0.0000000000000000     
   21.265625000000000        2.0000000005566312        2.2099999987780228        3.6054778544544432E-035   2.0000000005566312        1.0000000005566312        0.0000000000000000     
   21.296875000000000        2.0000000005782628        2.2099999987301953        1.9980490737275890E-035   2.0000000005782628        1.0000000005782628        0.0000000000000000     
   21.328125000000000        2.0000000005967076        2.2099999986894252        1.1019864810975364E-035   2.0000000005967076        1.0000000005967076        0.0000000000000000     
   21.359375000000000        2.0000000006120944        2.2099999986554288        6.0472696394650669E-036   2.0000000006120944        1.0000000006120944        0.0000000000000000     
   21.390625000000000        2.0000000006245564        2.2099999986279082        3.3008199860374463E-036   2.0000000006245564        1.0000000006245564        0.0000000000000000     
   21.421875000000000        2.0000000006342349        2.2099999986065484        1.7914549825718910E-036   2.0000000006342349        1.0000000006342349        0.0000000000000000     
   21.453125000000000        2.0000000006412737        2.2099999985910337        9.6632457732921035E-037   2.0000000006412737        1.0000000006412737        0.0000000000000000     
   21.484375000000000        2.0000000006458234        2.2099999985810328        5.1778061106156897E-037   2.0000000006458234        1.0000000006458234        0.0000000000000000     
   21.515625000000000        2.0000000006480332        2.2099999985762162        2.7542056714507349E-037   2.0000000006480332        1.0000000006480332        0.0000000000000000     
   21.546875000000000        2.0000000006480581        2.2099999985762393        1.4532176090195508E-037   2.0000000006480581        1.0000000006480581        0.0000000000000000     
   21.578125000000000        2.0000000006460512        2.2099999985807646        7.5982811859994854E-038   2.0000000006460512        1.0000000006460512        0.0000000000000000     
   21.609375000000000        2.0000000006421632        2.2099999985894554        3.9318278217666824E-038   2.0000000006421632        1.0000000006421632        0.0000000000000000     
   21.640625000000000        2.0000000006365442        2.2099999986019774        2.0101951547046136E-038   2.0000000006365442        1.0000000006365442        0.0000000000000000     
   21.671875000000000        2.0000000006293446        2.2099999986179970        1.0131228742324470E-038   2.0000000006293446        1.0000000006293446        0.0000000000000000     
   21.703125000000000        2.0000000006207119        2.2099999986371883        5.0175664322822741E-039   2.0000000006207119        1.0000000006207119        0.0000000000000000     
   21.734375000000000        2.0000000006107905        2.2099999986592276        2.4307136471931544E-039   2.0000000006107905        1.0000000006107905        0.0000000000000000     
   21.765625000000000        2.0000000005997207        2.2099999986838088        1.1437079904118799E-039   2.0000000005997207        1.0000000005997207        0.0000000000000000     
   21.796875000000000        2.0000000005876415        2.2099999987106260        5.1660685143280809E-040   2.0000000005876415        1.0000000005876415        0.0000000000000000     
   21.828125000000000        2.0000000005746812        2.2099999987393950        2.1924490730813434E-040   2.0000000005746812        1.0000000005746812        0.0000000000000000     
   21.859375000000000        2.0000000005609633        2.2099999987698409        8.3429032162278805E-041   2.0000000005609633        1.0000000005609633        0.0000000000000000     
   21.890625000000000        2.0000000005466076        2.2099999988017029        2.4769398719253104E-041   2.0000000005466076        1.0000000005466076        0.0000000000000000     
   21.921875000000000        2.0000000005317262        2.2099999988347303        1.7082988550692020E-042   2.0000000005317262        1.0000000005317262        0.0000000000000000     
   21.953125000000000        2.0000000005164202        2.2099999988686925       -5.7363617244388873E-042   2.0000000005164202        1.0000000005164202        0.0000000000000000     
   21.984375000000000        2.0000000005007950        2.2099999989033607       -6.8698992925905577E-042   2.0000000005007950        1.0000000005007950        0.0000000000000000     
   22.015625000000000        2.0000000004849432        2.2099999989385268       -5.8316145338309223E-042   2.0000000004849432        1.0000000004849432        0.0000000000000000     
   22.046875000000000        2.0000000004689515        2.2099999989739962       -4.3344454504015027E-042   2.0000000004689515        1.0000000004689515        0.0000000000000000     
   22.078125000000000        2.0000000004529035        2.2099999990095891       -2.9983925456979963E-042   2.0000000004529035        1.0000000004529035        0.0000000000000000     
   22.109375000000000        2.0000000004368745        2.2099999990451349       -1.9817654454036813E-042   2.0000000004368745        1.0000000004368745        0.0000000000000000     
   22.140625000000000        2.0000000004209331        2.2099999990804884       -1.2687708707174560E-042   2.0000000004209331        1.0000000004209331        0.0000000000000000     
   22.171875000000000        2.0000000004051386        2.2099999991155124       -7.9321451206277099E-043   2.0000000004051386        1.0000000004051386        0.0000000000000000     
   22.203125000000000        2.0000000003895444        2.2099999991500909       -4.8676192255758135E-043   2.0000000003895444        1.0000000003895444        0.0000000000000000     
   22.234375000000000        2.0000000003742020        2.2099999991841068       -2.9422582105864213E-043   2.0000000003742020        1.0000000003742020        0.0000000000000000     
   22.265625000000000        2.0000000003591540        2.2099999992174713       -1.7561474351182029E-043   2.0000000003591540        1.0000000003591540        0.0000000000000000     
   22.296875000000000        2.0000000003444409        2.2099999992500927       -1.0369294492212724E-043   2.0000000003444409        1.0000000003444409        0.0000000000000000     
   22.328125000000000        2.0000000003300937        2.2099999992818971       -6.0651922372059769E-044   2.0000000003300937        1.0000000003300937        0.0000000000000000     
   22.359375000000000        2.0000000003161431        2.2099999993128172       -3.5181236811698616E-044   2.0000000003161431        1.0000000003161431        0.0000000000000000     
   22.390625000000000        2.0000000003026104        2.2099999993428061       -2.0254219125052930E-044   2.0000000003026104        1.0000000003026104        0.0000000000000000     
   22.421875000000000        2.0000000002895151        2.2099999993718242       -1.1581171974532126E-044   2.0000000002895151        1.0000000002895151        0.0000000000000000     
   22.453125000000000        2.0000000002768701        2.2099999993998378       -6.5805547975636317E-045   2.0000000002768701        1.0000000002768701        0.0000000000000000     
   22.484375000000000        2.0000000002646861        2.2099999994268282       -3.7174408370287946E-045   2.0000000002646861        1.0000000002646861        0.0000000000000000     
   22.515625000000000        2.0000000002529705        2.2099999994527773       -2.0886372815269070E-045   2.0000000002529705        1.0000000002529705        0.0000000000000000     
   22.546875000000000        2.0000000002417284        2.2099999994776809       -1.1675064149352235E-045   2.0000000002417284        1.0000000002417284        0.0000000000000000     
   22.578125000000000        2.0000000002309584        2.2099999995015347       -6.4945912917382910E-046   2.0000000002309584        1.0000000002309584        0.0000000000000000     
   22.609375000000000        2.0000000002206595        2.2099999995243418       -3.5961906779352178E-046   2.0000000002206595        1.0000000002206595        0.0000000000000000     
   22.640625000000000        2.0000000002108256        2.2099999995461150       -1.9825311089938068E-046   2.0000000002108256        1.0000000002108256        0.0000000000000000     
   22.671875000000000        2.0000000002014500        2.2099999995668647       -1.0883290619234166E-046   2.0000000002014500        1.0000000002014500        0.0000000000000000     
   22.703125000000000        2.0000000001925247        2.2099999995866142       -5.9501808407798068E-047   2.0000000001925247        1.0000000001925247        0.0000000000000000     
   22.734375000000000        2.0000000001840368        2.2099999996053876       -3.2403241242674487E-047   2.0000000001840368        1.0000000001840368        0.0000000000000000     
   22.765625000000000        2.0000000001759721        2.2099999996232205       -1.7578700390346103E-047   2.0000000001759721        1.0000000001759721        0.0000000000000000     
   22.796875000000000        2.0000000001683160        2.2099999996401425       -9.5010326367960845E-048   2.0000000001683160        1.0000000001683160        0.0000000000000000     
   22.828125000000000        2.0000000001610561        2.2099999996561817       -5.1165965343856500E-048   2.0000000001610561        1.0000000001610561        0.0000000000000000     
   22.859375000000000        2.0000000001541771        2.2099999996713731       -2.7457056619171209E-048   2.0000000001541771        1.0000000001541771        0.0000000000000000     
   22.890625000000000        2.0000000001476659        2.2099999996857447       -1.4683225665200549E-048   2.0000000001476659        1.0000000001476659        0.0000000000000000     
   22.921875000000000        2.0000000001415041        2.2099999996993347       -7.8255070743687311E-049   2.0000000001415041        1.0000000001415041        0.0000000000000000     
   22.953125000000000        2.0000000001356781        2.2099999997121791       -4.1567398904844016E-049   2.0000000001356781        1.0000000001356781        0.0000000000000000     
   22.984375000000000        2.0000000001301679        2.2099999997243200       -2.2007246731284874E-049   2.0000000001301679        1.0000000001301679        0.0000000000000000     
   23.015625000000000        2.0000000001249529        2.2099999997357966       -1.1613733465881374E-049   2.0000000001249529        1.0000000001249529        0.0000000000000000     
   23.046875000000000        2.0000000001200195        2.2099999997466440       -6.1092784352497924E-050   2.0000000001200195        1.0000000001200195        0.0000000000000000     
   23.078125000000000        2.0000000001153517        2.2099999997569006       -3.2035877533154372E-050   2.0000000001153517        1.0000000001153517        0.0000000000000000     
   23.109375000000000        2.0000000001109299        2.2099999997666058       -1.6746611689148894E-050   2.0000000001109299        1.0000000001109299        0.0000000000000000     
   23.140625000000000        2.0000000001067382        2.2099999997757926       -8.7271870950398572E-051   2.0000000001067382        1.0000000001067382        0.0000000000000000     
   23.171875000000000        2.0000000001027618        2.2099999997844986       -4.5340945446139877E-051   2.0000000001027618        1.0000000001027618        0.0000000000000000     
   23.203125000000000        2.0000000000989866        2.2099999997927542       -2.3484775120315655E-051   2.0000000000989866        1.0000000000989866        0.0000000000000000     
   23.234375000000000        2.0000000000953975        2.2099999998005888       -1.2127496270148655E-051   2.0000000000953975        1.0000000000953975        0.0000000000000000     
   23.265625000000000        2.0000000000919820        2.2099999998080340       -6.2438578771458022E-052   2.0000000000919820        1.0000000000919820        0.0000000000000000     
   23.296875000000000        2.0000000000887259        2.2099999998151145       -3.2050817207604551E-052   2.0000000000887259        1.0000000000887259        0.0000000000000000     
   23.328125000000000        2.0000000000856164        2.2099999998218576       -1.6403463110334755E-052   2.0000000000856164        1.0000000000856164        0.0000000000000000     
   23.359375000000000        2.0000000000826410        2.2099999998282942       -8.3704240013611497E-053   2.0000000000826410        1.0000000000826410        0.0000000000000000     
   23.390625000000000        2.0000000000797908        2.2099999998344497       -4.2587195857308738E-053   2.0000000000797908        1.0000000000797908        0.0000000000000000     
   23.421875000000000        2.0000000000770557        2.2099999998403477       -2.1603972626776120E-053   2.0000000000770557        1.0000000000770557        0.0000000000000000     
   23.453125000000000        2.0000000000744227        2.2099999998460116       -1.0927318963721934E-053   2.0000000000744227        1.0000000000744227        0.0000000000000000     
   23.484375000000000        2.0000000000718843        2.2099999998514575       -5.5108760743489423E-054   2.0000000000718843        1.0000000000718843        0.0000000000000000     
   23.515625000000000        2.0000000000694311        2.2099999998567044       -2.7711207604010065E-054   2.0000000000694311        1.0000000000694311        0.0000000000000000     
   23.546875000000000        2.0000000000670575        2.2099999998617688       -1.3893701718359040E-054   2.0000000000670575        1.0000000000670575        0.0000000000000000     
   23.578125000000000        2.0000000000647544        2.2099999998666693       -6.9455605423215566E-055   2.0000000000647544        1.0000000000647544        0.0000000000000000     
   23.609375000000000        2.0000000000625162        2.2099999998714157       -3.4619572913878117E-055   2.0000000000625162        1.0000000000625162        0.0000000000000000     
   23.640625000000000        2.0000000000603375        2.2099999998760222       -1.7205155276361703E-055   2.0000000000603375        1.0000000000603375        0.0000000000000000     
   23.671875000000000        2.0000000000582161        2.2099999998804973       -8.5253950722201616E-056   2.0000000000582161        1.0000000000582161        0.0000000000000000     
   23.703125000000000        2.0000000000561480        2.2099999998848459       -4.2119683464591791E-056   2.0000000000561480        1.0000000000561480        0.0000000000000000     
   23.734375000000000        2.0000000000541274        2.2099999998890723       -2.0747465868693877E-056   2.0000000000541274        1.0000000000541274        0.0000000000000000     
   23.765625000000000        2.0000000000521534        2.2099999998931863       -1.0189388528294371E-056   2.0000000000521534        1.0000000000521534        0.0000000000000000     
   23.796875000000000        2.0000000000502203        2.2099999998972000       -4.9891548947432374E-057   2.0000000000502203        1.0000000000502203        0.0000000000000000     
   23.828125000000000        2.0000000000483240        2.2099999999011226       -2.4355287301863112E-057   2.0000000000483240        1.0000000000483240        0.0000000000000000     
   23.859375000000000        2.0000000000464633        2.2099999999049609       -1.1853247881934305E-057   2.0000000000464633        1.0000000000464633        0.0000000000000000     
   23.890625000000000        2.0000000000446376        2.2099999999087121       -5.7510679223927634E-058   2.0000000000446376        1.0000000000446376        0.0000000000000000     
   23.921875000000000        2.0000000000428435        2.2099999999123838       -2.7817267779934464E-058   2.0000000000428435        1.0000000000428435        0.0000000000000000     
   23.953125000000000        2.0000000000410783        2.2099999999159814       -1.3412867657752697E-058   2.0000000000410783        1.0000000000410783        0.0000000000000000     
   23.984375000000000        2.0000000000393485        2.2099999999194906       -6.4469564993844317E-059   2.0000000000393485        1.0000000000393485        0.0000000000000000     
   24.015625000000000        2.0000000000376494        2.2099999999229167       -3.0888494367681781E-059   2.0000000000376494        1.0000000000376494        0.0000000000000000     
   24.046875000000000        2.0000000000359770        2.2099999999262714       -1.4751244092809400E-059   2.0000000000359770        1.0000000000359770        0.0000000000000000     
   24.078125000000000        2.0000000000343321        2.2099999999295541       -7.0214904217502100E-060   2.0000000000343321        1.0000000000343321        0.0000000000000000     
   24.109375000000000        2.0000000000327192        2.2099999999327533       -3.3310037890491405E-060   2.0000000000327192        1.0000000000327192        0.0000000000000000     
   24.140625000000000        2.0000000000311391        2.2099999999358704       -1.5748521809337069E-060   2.0000000000311391        1.0000000000311391        0.0000000000000000     
   24.171875000000000        2.0000000000295874        2.2099999999389146       -7.4198296499240063E-061   2.0000000000295874        1.0000000000295874        0.0000000000000000     
   24.203125000000000        2.0000000000280664        2.2099999999418811       -3.4834106525264426E-061   2.0000000000280664        1.0000000000280664        0.0000000000000000     
   24.234375000000000        2.0000000000265770        2.2099999999447699       -1.6294280148317223E-061   2.0000000000265770        1.0000000000265770        0.0000000000000000     
   24.265625000000000        2.0000000000251190        2.2099999999475806       -7.5935357869878622E-062   2.0000000000251190        1.0000000000251190        0.0000000000000000     
   24.296875000000000        2.0000000000236886        2.2099999999503188       -3.5252068727670598E-062   2.0000000000236886        1.0000000000236886        0.0000000000000000     
   24.328125000000000        2.0000000000222924        2.2099999999529709       -1.6300618981337038E-062   2.0000000000222924        1.0000000000222924        0.0000000000000000     
   24.359375000000000        2.0000000000209268        2.2099999999555395       -7.5065881091556820E-063   2.0000000000209268        1.0000000000209268        0.0000000000000000     
   24.390625000000000        2.0000000000195914        2.2099999999580260       -3.4421654648296494E-063   2.0000000000195914        1.0000000000195914        0.0000000000000000     
   24.421875000000000        2.0000000000182916        2.2099999999604139       -1.5714235050081663E-063   2.0000000000182916        1.0000000000182916        0.0000000000000000     
   24.453125000000000        2.0000000000170233        2.2099999999627147       -7.1406348915687391E-064   2.0000000000170233        1.0000000000170233        0.0000000000000000     
   24.484375000000000        2.0000000000157865        2.2099999999649307       -3.2289239093082285E-064   2.0000000000157865        1.0000000000157865        0.0000000000000000     
   24.515625000000000        2.0000000000145839        2.2099999999670632       -1.4525595455676378E-064   2.0000000000145839        1.0000000000145839        0.0000000000000000     
   24.546875000000000        2.0000000000134128        2.2099999999691176       -6.4986229104565054E-065   2.0000000000134128        1.0000000000134128        0.0000000000000000     
   24.578125000000000        2.0000000000122768        2.2099999999710831       -2.8903412447655137E-065   2.0000000000122768        1.0000000000122768        0.0000000000000000     
   24.609375000000000        2.0000000000111755        2.2099999999729598       -1.2773571827998602E-065   2.0000000000111755        1.0000000000111755        0.0000000000000000     
   24.640625000000000        2.0000000000101084        2.2099999999747459       -5.6061205129285216E-066   2.0000000000101084        1.0000000000101084        0.0000000000000000     
   24.671875000000000        2.0000000000090723        2.2099999999764455       -2.4417084892097011E-066   2.0000000000090723        1.0000000000090723        0.0000000000000000     
   24.703125000000000        2.0000000000080695        2.2099999999780526       -1.0544484437628488E-066   2.0000000000080695        1.0000000000080695        0.0000000000000000     
   24.734375000000000        2.0000000000071001        2.2099999999795719       -4.5099650209938203E-067   2.0000000000071001        1.0000000000071001        0.0000000000000000     
   24.765625000000000        2.0000000000061640        2.2099999999810080       -1.9077008349812858E-067   2.0000000000061640        1.0000000000061640        0.0000000000000000     
   24.796875000000000        2.0000000000052625        2.2099999999823541       -7.9653329886769991E-068   2.0000000000052625        1.0000000000052625        0.0000000000000000     
   24.828125000000000        2.0000000000043938        2.2099999999836211       -3.2742725145197760E-068   2.0000000000043938        1.0000000000043938        0.0000000000000000     
   24.859375000000000        2.0000000000035545        2.2099999999847966       -1.3201559303109730E-068   2.0000000000035545        1.0000000000035545        0.0000000000000000     
   24.890625000000000        2.0000000000027476        2.2099999999859015       -5.1919122163021368E-069   2.0000000000027476        1.0000000000027476        0.0000000000000000     
   24.921875000000000        2.0000000000019633        2.2099999999869127       -1.9742720542196310E-069   2.0000000000019633        1.0000000000019633        0.0000000000000000     
   24.953125000000000        2.0000000000012235        2.2099999999878635       -7.1495331107712384E-070   2.0000000000012235        1.0000000000012235        0.0000000000000000     
   24.984375000000000        2.0000000000005094        2.2099999999886508       -2.3933477867951368E-070   2.0000000000005094        1.0000000000005094        0.0000000000000000     


==> PERTSUBweno5noGF_N800_1.dat <==
x                       h                         u                           b                      eta                         DH                       pert
   1.5625000000000000E-002   2.0000000104259565        2.2099999883919970        2.3933477867951368E-070   2.0000000104259565        1.0000000104259565        5.3179181058737868E-009
   4.6875000000000000E-002   2.0000000106677809        2.2099999877462531        7.1495331107712384E-070   2.0000000106677809        1.0000000106677809        5.5700963841331941E-009
   7.8125000000000000E-002   2.0000000108697740        2.2099999871859550        1.9742720542196310E-069   2.0000000108697740        1.0000000108697740        5.7824141030948795E-009
  0.10937500000000000        2.0000000110484701        2.2099999866773392        5.1919122163021368E-069   2.0000000110484701        1.0000000110484701        5.9715548061944901E-009
  0.14062500000000000        2.0000000112313625        2.2099999861595627        1.3201559303109730E-068   2.0000000112313625        1.0000000112313625        6.1659131134206291E-009
  0.17187500000000000        2.0000000114018550        2.2099999856693522        3.2742725145197760E-068   2.0000000114018550        1.0000000114018550        6.3482255008295851E-009
  0.20312500000000000        2.0000000115562844        2.2099999852148611        7.9653329886769991E-068   2.0000000115562844        1.0000000115562844        6.5145018268708554E-009
  0.23437500000000000        2.0000000116930248        2.2099999847997562        1.9077008349812858E-067   2.0000000116930248        1.0000000116930248        6.6628715877925515E-009
  0.26562500000000000        2.0000000118071815        2.2099999844349449        4.5099650209938203E-067   2.0000000118071815        1.0000000118071815        6.7880852050450358E-009
  0.29687500000000000        2.0000000118939547        2.2099999841311244        1.0544484437628491E-066   2.0000000118939547        1.0000000118939547        6.8849672629767156E-009
  0.32812500000000000        2.0000000119484445        2.2099999838992033        2.4417084892097011E-066   2.0000000119484445        1.0000000119484445        6.9482206654924994E-009
  0.35937500000000000        2.0000000119653714        2.2099999837509361        5.6061205129285216E-066   2.0000000119653714        1.0000000119653714        6.9721410866918632E-009
  0.39062500000000000        2.0000000119394050        2.2099999836981872        1.2773571827998602E-065   2.0000000119394050        1.0000000119394050        6.9509469291517689E-009
  0.42187500000000000        2.0000000118653722        2.2099999837524726        2.8903412447655141E-065   2.0000000118653722        1.0000000118653722        6.8789924867473928E-009
  0.45312500000000000        2.0000000117384542        2.2099999839245217        6.4986229104565046E-065   2.0000000117384542        1.0000000117384542        6.7509691170641872E-009
  0.48437500000000000        2.0000000115544250        2.2099999842237494        1.4525595455676378E-064   2.0000000115544250        1.0000000115544250        6.5621446054819899E-009
  0.51562500000000000        2.0000000113099046        2.2099999846576912        3.2289239093082285E-064   2.0000000113099046        1.0000000113099046        6.3086251778088354E-009
  0.54687500000000000        2.0000000110025771        2.2099999852315295        7.1406348915687405E-064   2.0000000110025771        1.0000000110025771        5.9875748803506212E-009
  0.57812500000000000        2.0000000106313949        2.2099999859476385        1.5714235050081660E-063   2.0000000106313949        1.0000000106313949        5.5974274104642063E-009
  0.60937500000000000        2.0000000101967386        2.2099999868052236        3.4421654648296494E-063   2.0000000101967386        1.0000000101967386        5.1380499854758455E-009
  0.64062500000000000        2.0000000097005217        2.2099999878000878        7.5065881091556809E-063   2.0000000097005217        1.0000000097005217        4.6108512563591830E-009
  0.67187500000000000        2.0000000091462429        2.2099999889245310        1.6300618981337038E-062   2.0000000091462429        1.0000000091462429        4.0188381511541138E-009
  0.70312500000000000        2.0000000085389549        2.2099999901674114        3.5252068727670594E-062   2.0000000085389549        1.0000000085389549        3.3665932264170806E-009
  0.73437500000000000        2.0000000078851814        2.2099999915143234        7.5935357869878613E-062   2.0000000078851814        1.0000000078851814        2.6601938429848815E-009
  0.76562500000000000        2.0000000071927548        2.2099999929479535        1.6294280148317223E-061   2.0000000071927548        1.0000000071927548        1.9070562906620125E-009
  0.79687500000000000        2.0000000064706094        2.2099999944485558        3.4834106525264426E-061   2.0000000064706094        1.0000000064706094        1.1157288426488776E-009
  0.82812500000000000        2.0000000057285154        2.2099999959945364        7.4198296499240063E-061   2.0000000057285154        1.0000000057285154        2.9563640424612458E-010
  0.85937500000000000        2.0000000049767834        2.2099999975630955        1.5748521809337072E-060   2.0000000049767834        1.0000000049767834       -5.4321391829148524E-010
  0.89062500000000000        2.0000000042259449        2.2099999991309391        3.3310037890491405E-060   2.0000000042259449        1.0000000042259449       -1.3905516738077495E-009
  0.92187500000000000        2.0000000034864329        2.2100000006749920        7.0214904217502100E-060   2.0000000034864329        1.0000000034864329       -2.2361548168703393E-009
  0.95312500000000000        2.0000000027682576        2.2100000021731185        1.4751244092809400E-059   2.0000000027682576        1.0000000027682576       -3.0701667874666327E-009
  0.98437500000000000        2.0000000020807227        2.2100000036047427        3.0888494367681781E-059   2.0000000020807227        1.0000000020807227       -3.8833727344922409E-009
   1.0156250000000000        2.0000000014321708        2.2100000049514175        6.4469564993844309E-059   2.0000000014321708        1.0000000014321708       -4.6674468734408947E-009
   1.0468750000000000        2.0000000008297705        2.2100000061972902        1.3412867657752697E-058   2.0000000008297705        1.0000000008297705       -5.4151629846899141E-009
   1.0781250000000000        2.0000000002793632        2.2100000073294526        2.7817267779934464E-058   2.0000000002793632        1.0000000002793632       -6.1205294166200019E-009
   1.1093750000000000        1.9999999997853692        2.2100000083381368        5.7510679223927634E-058   1.9999999997853692       0.99999999978536924       -6.7788847868399671E-009
   1.1406250000000000        1.9999999993507478        2.2100000092168144        1.1853247881934303E-057   1.9999999993507478       0.99999999935074779       -7.3869315109220679E-009
   1.1718750000000000        1.9999999989770172        2.2100000099621422        2.4355287301863115E-057   1.9999999989770172       0.99999999897701719       -7.9427195931458527E-009
   1.2031250000000000        1.9999999986643251        2.2100000105738098        4.9891548947432374E-057   1.9999999986643251       0.99999999866432510       -8.4455693549756461E-009
   1.2343750000000000        1.9999999984115711        2.2100000110542735        1.0189388528294371E-056   1.9999999984115711       0.99999999841157106       -8.8959581923120368E-009
   1.2656250000000000        1.9999999982165579        2.2100000114084177        2.0747465868693877E-056   1.9999999982165579       0.99999999821655794       -9.2953744701418373E-009
   1.2968750000000000        1.9999999980761813        2.2100000116431380        4.2119683464591791E-056   1.9999999980761813       0.99999999807618134       -9.6461374443634895E-009
   1.3281250000000000        1.9999999979866183        2.2100000117669074        8.5253950722201616E-056   1.9999999979866183       0.99999999798661832       -9.9512169615678658E-009
   1.3593750000000000        1.9999999979435348        2.2100000117893335        1.7205155276361703E-055   1.9999999979435348       0.99999999794353478       -1.0214030510269367E-008
   1.3906250000000000        1.9999999979422869        2.2100000117207124        3.4619572913878117E-055   1.9999999979422869       0.99999999794228689       -1.0438232944665060E-008
   1.4218750000000000        1.9999999979781016        2.2100000115716245        6.9455605423215566E-055   1.9999999979781016       0.99999999797810157       -1.0627537960772315E-008
   1.4531250000000000        1.9999999980462404        2.2100000113525704        1.3893701718359040E-054   1.9999999980462404       0.99999999804624040       -1.0785534243495931E-008
   1.4843750000000000        1.9999999981421352        2.2100000110736735        2.7711207604010065E-054   1.9999999981421352       0.99999999814213525       -1.0915509163211823E-008
   1.5156250000000000        1.9999999982614971        2.2100000107444391        5.5108760743489423E-054   1.9999999982614971       0.99999999826149710       -1.1020311996290388E-008
   1.5468750000000000        1.9999999984003833        2.2100000103735993        1.0927318963721934E-053   1.9999999984003833       0.99999999840038334       -1.1102225583314862E-008
   1.5781250000000000        1.9999999985552461        2.2100000099690087        2.1603972626776115E-053   1.9999999985552461       0.99999999855524613       -1.1162858859492530E-008
   1.6093750000000000        1.9999999987229493        2.2100000095376133        4.2587195857308729E-053   1.9999999987229493       0.99999999872294931       -1.1203066696552355E-008
   1.6406250000000000        1.9999999989007595        2.2100000090854697        8.3704240013611497E-053   1.9999999989007595       0.99999999890075952       -1.1222898832485839E-008
   1.6718750000000000        1.9999999990863182        2.2100000086177918        1.6403463110334755E-052   1.9999999990863182       0.99999999908631820       -1.1221580775711004E-008
   1.7031250000000000        1.9999999992776041        2.2100000081390534        3.2050817207604551E-052   1.9999999992776041       0.99999999927760408       -1.1197519356187513E-008
   1.7343750000000000        1.9999999994728872        2.2100000076530781        6.2438578771458030E-052   1.9999999994728872       0.99999999947288720       -1.1148350020917519E-008
   1.7656250000000000        1.9999999996706788        2.2100000071631567        1.2127496270148655E-051   1.9999999996706788       0.99999999967067876       -1.1071015881825019E-008
   1.7968750000000000        1.9999999998696834        2.2100000066721428        2.3484775120315652E-051   1.9999999998696834       0.99999999986968335       -1.0961881180548971E-008
   1.8281250000000000        2.0000000000687588        2.2100000061825580        4.5340945446139877E-051   2.0000000000687588        1.0000000000687588       -1.0816882944908457E-008
   1.8593750000000000        2.0000000002668790        2.2100000056966702        8.7271870950398572E-051   2.0000000002668790        1.0000000002668790       -1.0631717284326214E-008
   1.8906250000000000        2.0000000004631087        2.2100000052165378        1.6746611689148897E-050   2.0000000004631087        1.0000000004631087       -1.0402051220381736E-008
   1.9218750000000000        2.0000000006565841        2.2100000047440598        3.2035877533154372E-050   2.0000000006565841        1.0000000006565841       -1.0123760052493935E-008
   1.9531250000000000        2.0000000008465064        2.2100000042809897        6.1092784352497915E-050   2.0000000008465064        1.0000000008465064       -9.7931662779160433E-009
   1.9843750000000000        2.0000000010321344        2.2100000038289589        1.1613733465881374E-049   2.0000000010321344        1.0000000010321344       -9.4072873935147072E-009
   2.0156250000000000        2.0000000012127868        2.2100000033894558        2.2007246731284874E-049   2.0000000012127868        1.0000000012127868       -8.9640690426051606E-009
   2.0468750000000000        2.0000000013878472        2.2100000029638309        4.1567398904844008E-049   2.0000000013878472        1.0000000013878472       -8.4625897400769645E-009
   2.0781250000000000        2.0000000015567609        2.2100000025532922        7.8255070743687311E-049   2.0000000015567609        1.0000000015567609       -7.9032482780405644E-009
   2.1093750000000000        2.0000000017190431        2.2100000021588948        1.4683225665200549E-048   2.0000000017190431        1.0000000017190431       -7.2878756363081720E-009
   2.1406250000000000        2.0000000018742861        2.2100000017815309        2.7457056619171203E-048   2.0000000018742861        1.0000000018742861       -6.6198042603105023E-009
   2.1718750000000000        2.0000000020221522        2.2100000014219221        5.1165965343856500E-048   2.0000000020221522        1.0000000020221522       -5.9038645083830943E-009
   2.2031250000000000        2.0000000021623747        2.2100000010806387        9.5010326367960845E-048   2.0000000021623747        1.0000000021623747       -5.1463238115445620E-009
   2.2343750000000000        2.0000000022947608        2.2100000007580900        1.7578700390346103E-047   2.0000000022947608        1.0000000022947608       -4.3547534467336391E-009
   2.2656250000000000        2.0000000024191786        2.2100000004545453        3.2403241242674492E-047   2.0000000024191786        1.0000000024191786       -3.5378477925007701E-009
   2.2968750000000000        2.0000000025355607        2.2100000001701332        5.9501808407798068E-047   2.0000000025355607        1.0000000025355607       -2.7051760831398042E-009
   2.3281250000000000        2.0000000026438949        2.2099999999048570        1.0883290619234166E-046   2.0000000026438949        1.0000000026438949       -1.8668937507015926E-009
   2.3593750000000000        2.0000000027442182        2.2099999996586068        1.9825311089938064E-046   2.0000000027442182        1.0000000027442182       -1.0334506583831171E-009
   2.3906250000000000        2.0000000028366154        2.2099999994311754        3.5961906779352178E-046   2.0000000028366154        1.0000000028366154       -2.1525980997694205E-010
   2.4218750000000000        2.0000000029212117        2.2099999992222599        6.4945912917382910E-046   2.0000000029212117        1.0000000029212117        5.7760951577279229E-010
   2.4531250000000000        2.0000000029981746        2.2099999990314636        1.1675064149352235E-045   2.0000000029981746        1.0000000029981746        1.3357448480633138E-009
   2.4843750000000000        2.0000000030677105        2.2099999988583066        2.0886372815269070E-045   2.0000000030677105        1.0000000030677105        2.0506463194180924E-009
   2.5156250000000000        2.0000000031300615        2.2099999987022216        3.7174408370287952E-045   2.0000000031300615        1.0000000031300615        2.7149509307378139E-009
   2.5468750000000000        2.0000000031855030        2.2099999985625742        6.5805547975636317E-045   2.0000000031855030        1.0000000031855030        3.3226055240476171E-009
   2.5781250000000000        2.0000000032343417        2.2099999984386618        1.1581171974532129E-044   2.0000000032343417        1.0000000032343417        3.8689857984053333E-009
   2.6093750000000000        2.0000000032769121        2.2099999983297156        2.0254219125052932E-044   2.0000000032769121        1.0000000032769121        4.3509502667404831E-009
   2.6406250000000000        2.0000000033135752        2.2099999982349083        3.5181236811698621E-044   2.0000000033135752        1.0000000033135752        4.7668382574528323E-009
   2.6718750000000000        2.0000000033447192        2.2099999981533540        6.0651922372059779E-044   2.0000000033447192        1.0000000033447192        5.1164157355287898E-009
   2.7031250000000000        2.0000000033707481        2.2099999980841250        1.0369294492212724E-043   2.0000000033707481        1.0000000033707481        5.4007613936590815E-009
   2.7343750000000000        2.0000000033920875        2.2099999980262499        1.7561474351182031E-043   2.0000000033920875        1.0000000033920875        5.6221283184498816E-009
   2.7656250000000000        2.0000000034091716        2.2099999979787452        2.9422582105864213E-043   2.0000000034091716        1.0000000034091716        5.7837590272669104E-009
   2.7968750000000000        2.0000000034224388        2.2099999979406055        4.8676192255758135E-043   2.0000000034224388        1.0000000034224388        5.8896834076449522E-009
   2.8281250000000000        2.0000000034323371        2.2099999979108147        7.9321451206277099E-043   2.0000000034323371        1.0000000034323371        5.9445255384815709E-009
   2.8593750000000000        2.0000000034393079        2.2099999978883647        1.2687708707174562E-042   2.0000000034393079        1.0000000034393079        5.9532858642796782E-009
   2.8906250000000000        2.0000000034437884        2.2099999978722602        1.9817654454036809E-042   2.0000000034437884        1.0000000034437884        5.9211491265642735E-009
   2.9218750000000000        2.0000000034462007        2.2099999978615315        2.9983925456979969E-042   2.0000000034462007        1.0000000034462007        5.8533065061538991E-009
   2.9531250000000000        2.0000000034469561        2.2099999978552423        4.3344454504015027E-042   2.0000000034469561        1.0000000034469561        5.7548095178105996E-009
   2.9843750000000000        2.0000000034464471        2.2099999978524991        5.8316145338309223E-042   2.0000000034464471        1.0000000034464471        5.6304509943316816E-009
   3.0156250000000000        2.0000000034450478        2.2099999978524392        6.8698992925905577E-042   2.0000000034450478        1.0000000034450478        5.4846760466631395E-009
   3.0468750000000000        2.0000000034431040        2.2099999978542684        5.7363617244388873E-042   2.0000000034431040        1.0000000034431040        5.3215214457225102E-009
   3.0781250000000000        2.0000000034409395        2.2099999978572384       -1.7082988550692020E-042   2.0000000034409395        1.0000000034409395        5.1445934179383812E-009
   3.1093750000000000        2.0000000034388488        2.2099999978606726       -2.4769398719253104E-041   2.0000000034388488        1.0000000034388488        4.9570618720906623E-009
   3.1406250000000000        2.0000000034371013        2.2099999978639464       -8.3429032162278815E-041   2.0000000034371013        1.0000000034371013        4.7616797171912140E-009
   3.1718750000000000        2.0000000034359342        2.2099999978665044       -2.1924490730813434E-040   2.0000000034359342        1.0000000034359342        4.5608161691745863E-009
   3.2031250000000000        2.0000000034355594        2.2099999978678544       -5.1660685143280809E-040   2.0000000034355594        1.0000000034355594        4.3565115959154355E-009
   3.2343750000000000        2.0000000034361585        2.2099999978675626       -1.1437079904118798E-039   2.0000000034361585        1.0000000034361585        4.1505128223207066E-009
   3.2656250000000000        2.0000000034378851        2.2099999978652645       -2.4307136471931541E-039   2.0000000034378851        1.0000000034378851        3.9443297517038900E-009
   3.2968750000000000        2.0000000034408640        2.2099999978606504       -5.0175664322822741E-039   2.0000000034408640        1.0000000034408640        3.7392762219923270E-009
   3.3281250000000000        2.0000000034452001        2.2099999978534672       -1.0131228742324470E-038   2.0000000034452001        1.0000000034452001        3.5365206318971332E-009
   3.3593750000000000        2.0000000034509662        2.2099999978435259       -2.0101951547046136E-038   2.0000000034509662        1.0000000034509662        3.3370994856340985E-009
   3.3906250000000000        2.0000000034582124        2.2099999978306846       -3.9318278217666824E-038   2.0000000034582124        1.0000000034582124        3.1419480350791673E-009
   3.4218750000000000        2.0000000034669765        2.2099999978148435       -7.5982811859994854E-038   2.0000000034669765        1.0000000034669765        2.9519231503627452E-009
   3.4531250000000000        2.0000000034772660        2.2099999977959541       -1.4532176090195508E-037   2.0000000034772660        1.0000000034772660        2.7677917735502433E-009
   3.4843750000000000        2.0000000034890739        2.2099999977740064       -2.7542056714507354E-037   2.0000000034890739        1.0000000034890739        2.5902417988277193E-009
   3.5156250000000000        2.0000000035023793        2.2099999977490281       -5.1778061106156897E-037   2.0000000035023793        1.0000000035023793        2.4198887338400255E-009
   3.5468750000000000        2.0000000035171430        2.2099999977210794       -9.6632457732921035E-037   2.0000000035171430        1.0000000035171430        2.2572681501742409E-009
   3.5781250000000000        2.0000000035333181        2.2099999976902427       -1.7914549825718910E-036   2.0000000035333181        1.0000000035333181        2.1028325747352028E-009
   3.6093750000000000        2.0000000035508427        2.2099999976566331       -3.3008199860374456E-036   2.0000000035508427        1.0000000035508427        1.9569577069944444E-009
   3.6406250000000000        2.0000000035696455        2.2099999976203821       -6.0472696394650669E-036   2.0000000035696455        1.0000000035696455        1.8199295404031091E-009
   3.6718750000000000        2.0000000035896499        2.2099999975816367       -1.1019864810975365E-035   2.0000000035896499        1.0000000035896499        1.6919585732466658E-009
   3.7031250000000000        2.0000000036107708        2.2099999975405686       -1.9980490737275892E-035   2.0000000036107708        1.0000000036107708        1.5731718150391316E-009
   3.7343750000000000        2.0000000036329149        2.2099999974973628       -3.6054778544544438E-035   2.0000000036329149        1.0000000036329149        1.4636234446641083E-009
   3.7656250000000000        2.0000000036559862        2.2099999974522109       -6.4765558659462808E-035   2.0000000036559862        1.0000000036559862        1.3633005835345102E-009
   3.7968750000000000        2.0000000036798902        2.2099999974053053       -1.1583360767330309E-034   2.0000000036798902        1.0000000036798902        1.2721370623580697E-009
   3.8281250000000000        2.0000000037045291        2.2099999973568423       -2.0630407807460679E-034   2.0000000037045291        1.0000000037045291        1.1900116447804976E-009
   3.8593750000000000        2.0000000037298058        2.2099999973070177       -3.6595539639835384E-034   2.0000000037298058        1.0000000037298058        1.1167511360099525E-009
   3.8906250000000000        2.0000000037556185        2.2099999972560376       -6.4662449632695832E-034   2.0000000037556185        1.0000000037556185        1.0521352677983487E-009
   3.9218750000000000        2.0000000037818699        2.2099999972040996       -1.1382291277686911E-033   2.0000000037818699        1.0000000037818699        9.9590469204713372E-010
   3.9531250000000000        2.0000000038084620        2.2099999971514062       -1.9962041993306328E-033   2.0000000038084620        1.0000000038084620        9.4776453352096723E-010
   3.9843750000000000        2.0000000038352992        2.2099999970981514       -3.4883272228996500E-033   2.0000000038352992        1.0000000038352992        9.0738794256139954E-010
   4.0156250000000000        2.0000000038622918        2.2099999970445188       -6.0743725711586079E-033   2.0000000038622918        1.0000000038622918        8.7441476281924224E-010
   4.0468750000000000        2.0000000038893480        2.2099999969906947       -1.0541170123371676E-032   2.0000000038893480        1.0000000038893480        8.4845241943298788E-010
   4.0781250000000000        2.0000000039163832        2.2099999969368547       -1.8230868151733148E-032   2.0000000039163832        1.0000000039163832        8.2908302445616755E-010
   4.1093750000000000        2.0000000039433168        2.2099999968831638       -3.1425489117624890E-032   2.0000000039433168        1.0000000039433168        8.1586915001707894E-010
   4.1406250000000000        2.0000000039700714        2.2099999968297777       -5.3992739621489640E-032   2.0000000039700714        1.0000000039700714        8.0834938742668783E-010
   4.1718750000000000        2.0000000039965737        2.2099999967768502       -9.2467146156705432E-032   2.0000000039965737        1.0000000039965737        8.0604056762467735E-010
   4.2031250000000000        2.0000000040227532        2.2099999967245210       -1.5785429135591441E-031   2.0000000040227532        1.0000000040227532        8.0845063976653364E-010
   4.2343750000000000        2.0000000040485464        2.2099999966729205       -2.6863239869879611E-031   2.0000000040485464        1.0000000040485464        8.1507911531275568E-010
   4.2656250000000000        2.0000000040738888        2.2099999966221775       -4.5573035724217957E-031   2.0000000040738888        1.0000000040738888        8.2541085077991738E-010
   4.2968750000000000        2.0000000040987249        2.2099999965724084       -7.7075804449151931E-031   2.0000000040987249        1.0000000040987249        8.3894358127167834E-010
   4.3281250000000000        2.0000000041230028        2.2099999965237123       -1.2995717437211342E-030   2.0000000041230028        1.0000000041230028        8.5517282144564888E-010
   4.3593750000000000        2.0000000041466781        2.2099999964761796       -2.1845640366257050E-030   2.0000000041466781        1.0000000041466781        8.7361007317099393E-010
   4.3906250000000000        2.0000000041697086        2.2099999964298953       -3.6611763730919884E-030   2.0000000041697086        1.0000000041697086        8.9377838463633452E-010
   4.4218750000000000        2.0000000041920609        2.2099999963849313       -6.1175251865290476E-030   2.0000000041920609        1.0000000041920609        9.1522212031236450E-010
   4.4531250000000000        2.0000000042136974        2.2099999963413572       -1.0191472877824266E-029   2.0000000042136974        1.0000000042136974        9.3749674690002394E-010
   4.4843750000000000        2.0000000042345882        2.2099999962992305       -1.6928170872815463E-029   2.0000000042345882        1.0000000042345882        9.6018526463126364E-010
   4.5156250000000000        2.0000000042547086        2.2099999962585963       -2.8034955699544641E-029   2.0000000042547086        1.0000000042547086        9.8289998362588449E-010
   4.5468750000000000        2.0000000042740380        2.2099999962194934       -4.6292477106732204E-029   2.0000000042740380        1.0000000042740380        1.0052825238915375E-009
   4.5781250000000000        2.0000000042925610        2.2099999961819514       -7.6215751255950548E-029   2.0000000042925610        1.0000000042925610        1.0270069239481927E-009
   4.6093750000000000        2.0000000043102677        2.2099999961459913       -1.2511374325107917E-028   2.0000000043102677        1.0000000043102677        1.0477769762928801E-009
   4.6406250000000000        2.0000000043271453        2.2099999961116303       -2.0478239904868787E-028   2.0000000043271453        1.0000000043271453        1.0673253392212700E-009
   4.6718750000000000        2.0000000043431925        2.2099999960788725       -3.3420126130912440E-028   2.0000000043431925        1.0000000043431925        1.0854259713255487E-009
   4.7031250000000000        2.0000000043584039        2.2099999960477228       -5.4381488058133147E-028   2.0000000043584039        1.0000000043584039        1.1018710388555064E-009
   4.7343750000000000        2.0000000043727817        2.2099999960181727       -8.8230857003722027E-028   2.0000000043727817        1.0000000043727817        1.1164926760898197E-009
   4.7656250000000000        2.0000000043863295        2.2099999959902115       -1.4272969553669328E-027   2.0000000043863295        1.0000000043863295        1.1291545476410647E-009
   4.7968750000000000        2.0000000043990536        2.2099999959638210       -2.3021296579193628E-027   2.0000000043990536        1.0000000043990536        1.1397469634744084E-009
   4.8281250000000000        2.0000000044109587        2.2099999959389849       -3.7022275473958644E-027   2.0000000044109587        1.0000000044109587        1.1481855466399793E-009
   4.8593750000000000        2.0000000044220516        2.2099999959156844       -5.9362161284271363E-027   2.0000000044220516        1.0000000044220516        1.1544090128268181E-009
   4.8906250000000000        2.0000000044323478        2.2099999958938832       -9.4899517477140147E-027   2.0000000044323478        1.0000000044323478        1.1583858317010254E-009
   4.9218750000000000        2.0000000044418642        2.2099999958735475       -1.5125838164491734E-026   2.0000000044418642        1.0000000044418642        1.1601128946381323E-009
   4.9531250000000000        2.0000000044506163        2.2099999958546412       -2.4036345322248799E-026   2.0000000044506163        1.0000000044506163        1.1595977511547062E-009
   4.9843750000000000        2.0000000044586281        2.2099999958371135       -3.8080464821881537E-026   2.0000000044586281        1.0000000044586281        1.1568759283875352E-009
   5.0156250000000000        2.0000000044659179        2.2099999958209171       -6.0146582659985917E-026   2.0000000044659179        1.0000000044659179        1.1519967202389125E-009
   5.0468750000000000        2.0000000044725064        2.2099999958060033       -9.4707285839984303E-026   2.0000000044725064        1.0000000044725064        1.1450205228413779E-009
   5.0781250000000000        2.0000000044784159        2.2099999957923266       -1.4866439246291924E-025   2.0000000044784159        1.0000000044784159        1.1360175022900876E-009
   5.1093750000000000        2.0000000044836672        2.2099999957798420       -2.3263099300841075E-025   2.0000000044836672        1.0000000044836672        1.1250711473564934E-009
   5.1406250000000000        2.0000000044882857        2.2099999957684897       -3.6286868161887081E-025   2.0000000044882857        1.0000000044882857        1.1122813781128116E-009
   5.1718750000000000        2.0000000044922928        2.2099999957582259       -5.6420266166861609E-025   2.0000000044922928        1.0000000044922928        1.0977476705420486E-009
   5.2031250000000000        2.0000000044957145        2.2099999957489991       -8.7438948205071228E-025   2.0000000044957145        1.0000000044957145        1.0815779383221980E-009
   5.2343750000000000        2.0000000044985748        2.2099999957407537       -1.3506320403808038E-024   2.0000000044985748        1.0000000044985748        1.0638840919341419E-009
   5.2656250000000000        2.0000000045009005        2.2099999957334302       -2.0792522190199632E-024   2.0000000045009005        1.0000000045009005        1.0447864795537498E-009
   5.2968750000000000        2.0000000045027173        2.2099999957269740       -3.1899814642048065E-024   2.0000000045027173        1.0000000045027173        1.0244072257137304E-009
   5.3281250000000000        2.0000000045040487        2.2099999957213319       -4.8769654863225939E-024   2.0000000045040487        1.0000000045040487        1.0028640140546941E-009
   5.3593750000000000        2.0000000045049235        2.2099999957164451       -7.4294694850988525E-024   2.0000000045049235        1.0000000045049235        9.8027941319855927E-010
   5.3906250000000000        2.0000000045053672        2.2099999957122631       -1.1276503393880079E-023   2.0000000045053672        1.0000000045053672        9.5677332723198560E-010
   5.4218750000000000        2.0000000045054014        2.2099999957087348       -1.7051273618425077E-023   2.0000000045054014        1.0000000045054014        9.3245722254664543E-010
   5.4531250000000000        2.0000000045050514        2.2099999957058105       -2.5683642034397081E-023   2.0000000045050514        1.0000000045050514        9.0745233549682780E-010
   5.4843750000000000        2.0000000045043387        2.2099999957034431       -3.8531784649693982E-023   2.0000000045043387        1.0000000045043387        8.8187324109867404E-010
   5.5156250000000000        2.0000000045032871        2.2099999957015810       -5.7568141272261109E-023   2.0000000045032871        1.0000000045032871        8.5582962938701712E-010
   5.5468750000000000        2.0000000045019224        2.2099999957001777       -8.5639646822905761E-023   2.0000000045019224        1.0000000045019224        8.2943030221827030E-010
   5.5781250000000000        2.0000000045002690        2.2099999956991820       -1.2682813901409965E-022   2.0000000045002690        1.0000000045002690        8.0277606784306954E-010
   5.6093750000000000        2.0000000044983475        2.2099999956985457       -1.8694351053536804E-022   2.0000000044983475        1.0000000044983475        7.7596551406600156E-010
   5.6406250000000000        2.0000000044961808        2.2099999956982277       -2.7418891160672408E-022   2.0000000044961808        1.0000000044961808        7.4909412006718412E-010
   5.6718750000000000        2.0000000044937849        2.2099999956981935       -4.0004254604508297E-022   2.0000000044937849        1.0000000044937849        7.2224670688569859E-010
   5.7031250000000000        2.0000000044911812        2.2099999956984036       -5.8040126911255485E-022   2.0000000044911812        1.0000000044911812        6.9550898373904602E-010
   5.7343750000000000        2.0000000044883852        2.2099999956988214       -8.3702165523579331E-022   2.0000000044883852        1.0000000044883852        6.6895644579290092E-010
   5.7656250000000000        2.0000000044854169        2.2099999956994112       -1.1992645716663421E-021   2.0000000044854169        1.0000000044854169        6.4266858501582647E-010
   5.7968750000000000        2.0000000044822892        2.2099999957001493       -1.7060827498302212E-021   2.0000000044822892        1.0000000044822892        6.1670490936194255E-010
   5.8281250000000000        2.0000000044790176        2.2099999957010001       -2.4080594350246580E-021   2.0000000044790176        1.0000000044790176        5.9112981176667745E-010
   5.8593750000000000        2.0000000044756185        2.2099999957019292       -3.3690643115034847E-021   2.0000000044756185        1.0000000044756185        5.6599969155968211E-010
   5.8906250000000000        2.0000000044721085        2.2099999957029168       -4.6666672616566436E-021   2.0000000044721085        1.0000000044721085        5.4136872762455823E-010
   5.9218750000000000        2.0000000044685007        2.2099999957039289       -6.3897248668132795E-021   2.0000000044685007        1.0000000044685007        5.1727999661466129E-010
   5.9531250000000000        2.0000000044648116        2.2099999957049357       -8.6303464796279844E-021   2.0000000044648116        1.0000000044648116        4.9377968380781567E-010
   5.9843750000000000        2.0000000044610520        2.2099999957059224       -1.1465472743143294E-020   2.0000000044610520        1.0000000044610520        4.7090686905448820E-010
   6.0156250000000000        2.0000000044572324        2.2099999957068688       -1.4920122949498471E-020   2.0000000044572324        1.0000000044572324        4.4869130633173882E-010
   6.0468750000000000        2.0000000044533635        2.2099999957077507       -1.8899321234951013E-020   2.0000000044533635        1.0000000044533635        4.2716274961662748E-010
   6.0781250000000000        2.0000000044494546        2.2099999957085599       -2.3067782564858032E-020   2.0000000044494546        1.0000000044494546        4.0634207110201714E-010
   6.1093750000000000        2.0000000044455115        2.2099999957092837       -2.6644101205546952E-020   2.0000000044455115        1.0000000044455115        3.8624481391025256E-010
   6.1406250000000000        2.0000000044415414        2.2099999957099121       -2.8057150092365945E-020   2.0000000044415414        1.0000000044415414        3.6688030391474058E-010
   6.1718750000000000        2.0000000044375468        2.2099999957104424       -2.4383263534998853E-020   2.0000000044375468        1.0000000044375468        3.4825387018599940E-010
   6.2031250000000000        2.0000000044335340        2.2099999957108647       -1.0438494293216984E-020   2.0000000044335340        1.0000000044335340        3.3037039770533738E-010
   6.2343750000000000        2.0000000044295145        2.2099999957111622        2.2666621101516407E-020   2.0000000044295145        1.0000000044295145        3.1324098870300077E-010
   6.2656250000000000        2.0000000044255031        2.2099999957113079        8.9802678449104247E-020   2.0000000044255031        1.0000000044255031        2.9687807767686536E-010
   6.2968750000000000        2.0000000044215134        2.2099999957112741        2.1536996757378656E-019   2.0000000044215134        1.0000000044215134        2.8128965823270846E-010
   6.3281250000000000        2.0000000044175374        2.2099999957110845        4.3878462833210428E-019   2.0000000044175374        1.0000000044175374        2.6645530226687697E-010
   6.3593750000000000        2.0000000044135398        2.2099999957108238        8.2289486513284033E-019   2.0000000044135398        1.0000000044135398        2.5232438360944798E-010
   6.3906250000000000        2.0000000044095110        2.2099999957105103        1.4668011649576846E-018   2.0000000044095110        1.0000000044095110        2.3887380962150928E-010
   6.4218750000000000        2.0000000044055604        2.2099999957099175        2.5252582664681920E-018   2.0000000044055604        1.0000000044055604        2.2619861539396879E-010
   6.4531250000000000        2.0000000044018513        2.2099999957086838        4.2378606690232808E-018   2.0000000044018513        1.0000000044018513        2.1444357400923764E-010
   6.4843750000000000        2.0000000043983035        2.2099999957069936        6.9726968122041841E-018   2.0000000043983035        1.0000000043983035        2.0350920948430939E-010
   6.5156250000000000        2.0000000043943142        2.2099999957061911        1.1291296379761390E-017   2.0000000043943142        1.0000000043943142        1.9276891194408563E-010
   6.5468750000000000        2.0000000043892836        2.2099999957076015        1.8044767528143520E-017   2.0000000043892836        1.0000000043892836        1.8160006831635656E-010
   6.5781250000000000        2.0000000043841393        2.2099999957091798        2.8515414873850977E-017   2.0000000043841393        1.0000000043841393        1.7090817650000645E-010
   6.6093750000000000        2.0000000043819699        2.2099999957040857        4.4624387885577951E-017   2.0000000043819699        1.0000000043819699        1.6376011657825984E-010
   6.6406250000000000        2.0000000043845723        2.2099999956883489        6.9234788787276309E-017   2.0000000043845723        1.0000000043845723        1.6193002494446773E-010
   6.6718750000000000        2.0000000043857096        2.2099999956757843        1.0659221707328654E-016   2.0000000043857096        1.0000000043857096        1.5916334916710184E-010
   6.7031250000000000        2.0000000043710675        2.2099999956980998        1.6296239130451998E-016   2.0000000043710675        1.0000000043710675        1.4111956048168395E-010
   6.7343750000000000        2.0000000043369273        2.2099999957635421        2.4755025844196910E-016   2.0000000043369277        1.0000000043369275        1.0405187822470907E-010
   6.7656250000000000        2.0000000043176893        2.2099999957959251        3.7381960385871465E-016   2.0000000043176898        1.0000000043176898        8.2336359952250859E-011
   6.7968750000000000        2.0000000043757722        2.2099999956569931        5.6138033370737588E-016   2.0000000043757726        1.0000000043757726        1.3836665146982341E-010
   6.8281250000000000        2.0000000045123558        2.2099999953441398        8.3867737624269242E-016   2.0000000045123567        1.0000000045123567        2.7329338792014823E-010
   6.8593750000000000        2.0000000045598227        2.2099999952286344        1.2468073935360249E-015   2.0000000045598241        1.0000000045598241        3.1947244849561685E-010
   6.8906250000000000        2.0000000042539106        2.2099999958958083        1.8449164549002965E-015   2.0000000042539123        1.0000000042539123        1.2624123968407730E-011
   6.9218750000000000        2.0000000036250944        2.2099999972781590        2.7178059205723973E-015   2.0000000036250971        1.0000000036250971       -6.1679550356075197E-010
   6.9531250000000000        2.0000000034176013        2.2099999977272713        3.9866116441219884E-015   2.0000000034176053        1.0000000034176053       -8.2458306849275687E-010
   6.9843750000000000        2.0000000047446078        2.2099999947775175        5.8237453865031114E-015   2.0000000047446136        1.0000000047446136        5.0241277804730089E-010
   7.0156250000000000        2.0000000074887181        2.2099999886889301        8.4737264669301371E-015   2.0000000074887265        1.0000000074887265        3.2467730726182253E-009
   7.0468750000000000        2.0000000086197427        2.2099999861732265        1.2282125061151537E-014   2.0000000086197551        1.0000000086197551        4.3782857339635939E-009
   7.0781250000000000        2.0000000034330587        2.2099999976509106        1.7735637427699335E-014   2.0000000034330765        1.0000000034330765       -8.0769391175294913E-010
   7.1093750000000000        1.9999999916396605        2.2100000237621207        2.5517384878958198E-014   1.9999999916396860       0.99999999163968600       -1.2600189336353651E-008
   7.1406250000000000        1.9999999843455074        2.2100000399077286        3.6582960241063085E-014   1.9999999843455440       0.99999998434554405       -1.9893259262104834E-008
   7.1718750000000000        2.0000000011620247        2.2100000026494184        5.2264651920502509E-014   2.0000000011620771        1.0000000011620771       -3.0754940816279941E-009
   7.2031250000000000        2.0000000491325434        2.2099998963865728        7.4413804154932930E-014   2.0000000491326180        1.0000000491326178        4.4896425244189686E-008
   7.2343750000000000        2.0000000939606584        2.2099997970839880        1.0559461282411638E-013   2.0000000939607641        1.0000000939607641        8.9726078122964736E-008
   7.2656250000000000        2.0000000588637588        2.2099998748112428        1.4934705337394116E-013   2.0000000588639080        1.0000000588639080        5.4630839851910196E-008
   7.2968750000000000        1.9999998866937372        2.2100002561484882        2.1054240251753636E-013   1.9999998866939477       0.99999988669394768       -1.1753740225550757E-007
   7.3281250000000000        1.9999996501169008        2.2100007801436026        2.9586234423867285E-013   1.9999996501171966       0.99999965011719671       -3.5411234766691280E-007
   7.3593750000000000        1.9999996110543579        2.2100008666544833        4.1444244357454269E-013   1.9999996110547722       0.99999961105477231       -3.9317288580420495E-007
   7.3906250000000000        2.0000000939434770        2.2099997970687961        5.7873345787283968E-013   2.0000000939440556        1.0000000939440556        8.9718359852497542E-008
   7.4218750000000000        2.0000011381007439        2.2099974843026788        8.0565032160075670E-013   2.0000011381015494        1.0000011381015494        1.1338778804770300E-006
   7.4531250000000000        2.0000021305432893        2.2099952860804359        1.1180996659212084E-012   2.0000021305444076        1.0000021305444076        2.1263228249246424E-006
   7.4843750000000000        2.0000018318715878        2.2099959476181286        1.5470036278867352E-012   2.0000018318731350        1.0000018318731347        1.8276536897232631E-006
   7.5156250000000000        1.9999991497460854        2.2100018883789079        2.1339719523380579E-012   1.9999991497482195       0.99999914974821935       -8.5446904152242098E-007
   7.5468750000000000        1.9999945699389206        2.2100120325139301        2.9348178058466452E-012   1.9999945699418553       0.99999456994185532       -5.4342731623524543E-006
   7.5781250000000000        1.9999915235069030        2.2100187805914180        4.0241675033103328E-012   1.9999915235109271       0.99999152351092713       -8.4807017584065392E-006
   7.6093750000000000        1.9999966274590757        2.2100074752626240        5.5014831352904276E-012   1.9999966274645771       0.99999662746457718       -3.3767456453226430E-006
   7.6406250000000000        2.0000180971796397        2.2099599197087318        7.4989030263529969E-012   2.0000180971871386        1.0000180971871386        1.8092979563455458E-005
   7.6718750000000000        2.0000626328473263        2.2098612768247041        1.0191411769955532E-011   2.0000626328575177        1.0000626328575177        6.2628652820251318E-005
   7.7031250000000000        2.0001321788142175        2.2097072398101152        1.3809983619801393E-011   2.0001321788280273        1.0001321788280273        1.3217462648862366E-004
   7.7343750000000000        2.0002223726697159        2.2095074695303221        1.8658505290835252E-011   2.0002223726883743        1.0002223726883743        2.2236849035373041E-004
   7.7656250000000000        2.0003236871909125        2.2092830750923200        2.5135482454275782E-011   2.0003236872160479        1.0003236872160479        3.2368302201257748E-004
   7.7968750000000000        2.0004246887158388        2.2090593852988567        3.3761774811168662E-011   2.0004246887496007        1.0004246887496007        4.2468456020783307E-004
   7.8281250000000000        2.0005157104273890        2.2088578043458731        4.5215894643210999E-011   2.0005157104726048        1.0005157104726048        5.1570628874220148E-004
   7.8593750000000000        2.0005911987358975        2.2086906261215442        6.0378750718587015E-011   2.0005911987962763        1.0005911987962763        5.9119461913770266E-004
   7.8906250000000000        2.0006498815698750        2.2085606669127995        8.0390131200509380E-011   2.0006498816502649        1.0006498816502651        6.4987748142630863E-004
   7.9218750000000000        2.0006931901324827        2.2084647567726807        1.0671970350272548E-010   2.0006931902392022        1.0006931902392024        6.9318608071755605E-004
   7.9531250000000000        2.0007232195834876        2.2083982548408909        1.4125587295550159E-010   2.0007232197247435        1.0007232197247435        7.2321557927867985E-004
   7.9843750000000000        2.0007414030957298        2.2083579865954053        1.8641649135504273E-010   2.0007414032821464        1.0007414032821462        7.4139915316306926E-004
   8.0156250000000000        2.0007482609793055        2.2083427994625766        2.4528614410839544E-010   2.0007482612245915        1.0007482612245915        7.4825711657178218E-004
   8.0468750000000000        2.0007437889919957        2.2083527027174723        3.2178556986990413E-010   2.0007437893137814        1.0007437893137814        7.4378523250961948E-004
   8.0781250000000000        2.0007277961759926        2.2083881193224899        4.2087967238928708E-010   2.0007277965968724        1.0007277965968724        7.2779254978661001E-004
   8.1093750000000000        2.0006998294083043        2.2084500530515796        5.4883155521046241E-010   2.0006998299571359        1.0006998299571359        6.9982595374895595E-004
   8.1406250000000000        2.0006588800903229        2.2085407380968927        7.1351101830106423E-010   2.0006588808038339        1.0006588808038339        6.5887685626631054E-004
   8.1718750000000000        2.0006034254553096        2.2086635476346159        9.2476695772704272E-010   2.0006034263800765        1.0006034263800765        6.0342250370393202E-004
   8.2031250000000000        2.0005322565739294        2.2088211603569690        1.1948740393732790E-009   2.0005322577688034        1.0005322577688034        5.3225398306366856E-004
   8.2343750000000000        2.0004460177706567        2.2090121519677441        1.5390647810834396E-009   2.0004460193097215        1.0004460193097215        4.4601563909818509E-004
   8.2656250000000000        2.0003487324438467        2.2092276150020753        1.9761586430496764E-009   2.0003487344200055        1.0003487344200055        3.4873089522635681E-004
   8.2968750000000000        2.0002482744848504        2.2094501098198349        2.5292997151108571E-009   2.0002482770141503        1.0002482770141503        2.4827367362734165E-004
   8.3281250000000000        2.0001550795638074        2.2096565187767379        3.2268138633501325E-009   2.0001550827906214        1.0001550827906214        1.5507968216410539E-004
   8.3593750000000000        2.0000792578211501        2.2098244497607298        4.1031944438929052E-009   2.0000792619243444        1.0000792619243446        7.9259107197415801E-005
   8.3906250000000000        2.0000272218435828        2.2099397029823997        5.2002225036217839E-009   2.0000272270438053        1.0000272270438053        2.7224591039320956E-005
   8.4218750000000000        1.9999994820356068        2.2100011436797091        6.5682222470462689E-009   1.9999994886038290       0.99999948860382915       -5.1339481910162021E-007
   8.4531250000000000        1.9999908786239282        2.2100201961518842        8.2674447999020966E-009   1.9999908868913729       0.99999088689137305       -9.1145434686357163E-006
   8.4843750000000000        1.9999931702044116        2.2100151166134716        1.0369562122233312E-008   1.9999931805739737       0.99999318057397368       -6.8201636171938418E-006
   8.5156250000000000        1.9999985285752409        2.2100032445625204        1.2959237299048289E-008   1.9999985415344781       0.99999854153447820       -1.4583443455062906E-006
   8.5468750000000000        2.0000021196529167        2.2099952859816301        1.6135716115222995E-008   2.0000021357886331        1.0000021357886328        2.1369629972234350E-006
   8.5781250000000000        2.0000026962710153        2.2099940030910052        2.0014356281592117E-008   2.0000027162853717        1.0000027162853717        2.7187455751143119E-006
   8.6093750000000000        2.0000014037369462        2.2099968590235211        2.4727973084857841E-008   2.0000014284649192        1.0000014284649192        1.4324876222993055E-006
   8.6406250000000000        1.9999999436479012        2.2100000846117345        3.0427831387808922E-008   1.9999999740757326       0.99999997407573260       -2.0012290491422391E-008
   8.6718750000000000        1.9999992850847232        2.2100015331556588        3.7284051201368813E-008   1.9999993223687744       0.99999932236877442       -6.6944683152492246E-007
   8.7031250000000000        1.9999994132321710        2.2100012371887430        4.5485114419207329E-008   1.9999994587172853       0.99999945871728546       -5.3038029612650917E-007
   8.7343750000000000        1.9999998131534074        2.2100003369670373        5.5236060171959115E-008   1.9999998683894675       0.99999986838946753       -1.1747652761684435E-007
   8.7656250000000000        2.0000000531723550        2.2099997883086520        6.6754831486123604E-008   2.0000001199271864        1.0000001199271864        1.3787856834035495E-007
   8.7968750000000000        2.0000000354997449        2.2099998074797123        8.0266081785186560E-008   2.0000001157658267        1.0000001157658267        1.3819483246635400E-007
   8.8281250000000000        1.9999998950730289        2.2100000952729668        9.5991560872180875E-008   1.9999999910645898       0.99999999106458981        1.8704957804871469E-008
   8.8593750000000000        1.9999997827649265        2.2100003172105347        1.1413597034606546E-007   1.9999998969008970       0.99999989690089686       -6.9445789341315844E-008
   8.8906250000000000        1.9999997452884872        2.2100003695777426        1.3486690122008732E-007   1.9999998801553884       0.99999988015538843       -7.9321215817884649E-008
   8.9218750000000000        1.9999997440594941        2.2100003376848019        1.5828713446134849E-007   1.9999999023466286       0.99999990234662861       -4.9368672927485591E-008
   8.9531250000000000        1.9999997300094077        2.2100003302152738        1.8439719027120799E-007   1.9999999144065979       0.99999991440659797       -2.8655979367187001E-008
   8.9843750000000000        1.9999996880663280        2.2100003807765742        2.1304554564546982E-007   1.9999999011118736       0.99999990111187365       -3.2456734189167946E-008
   9.0156250000000000        1.9999996313812858        2.2100004607848667        2.4386339313218371E-007   1.9999998752446788       0.99999987524467893       -4.8110887052033036E-008
   9.0468750000000000        1.9999995758953861        2.2100005359223385        2.7618017752029061E-007   1.9999998520755637       0.99999985207556363       -6.0570036097828961E-008
   9.0781250000000000        1.9999995265863002        2.2100005967603886        3.0891541218086369E-007   1.9999998355017123       0.99999983550171234       -6.6294972622671366E-008
   9.1093750000000000        1.9999994809538248        2.2100006512421073        3.4044143393048762E-007   1.9999998213952588       0.99999982139525878       -6.9952839965026214E-008
   9.1406250000000000        1.9999994377950967        2.2100007055007089        3.6841079619412706E-007   1.9999998062058928       0.99999980620589290       -7.5871718907549734E-008
   9.1718750000000000        1.9999994010569977        2.2100007556448658        3.8954091757601552E-007   1.9999997905979152       0.99999979059791522       -8.4474935713174659E-008
   9.2031250000000000        1.9999993783378280        2.2100007914715238        3.9934739096544037E-007   1.9999997776852190       0.99999977768521897       -9.4134448236360413E-008
   9.2343750000000000        1.9999993786673156        2.2100008018677171        3.9181601350693219E-007   1.9999997704833290       0.99999977048332911       -1.0382747994697183E-007
   9.2656250000000000        1.9999994124246878        2.2100007755841276        3.5900211961275256E-007   1.9999997714268074       0.99999977142680740       -1.1375187369822015E-007
   9.2968750000000000        1.9999994928406311        2.2100006986270544        2.9054419094451570E-007   1.9999997833848220       0.99999978338482198       -1.2447169317475471E-007
   9.3281250000000000        1.9999996374877074        2.2100005518244727        1.7307698691175231E-007   1.9999998105646943       0.99999981056469434       -1.3620812722159314E-007
   9.3593750000000000        1.9999998691993226        2.2100003098308174       -1.0472399574498618E-008   1.9999998587269230       0.99999985872692299       -1.4885772037231959E-007
   9.3906250000000000        2.0000002168736550        2.2099999405869473       -2.8172408309139713E-007   1.9999999351495719       0.99999993514957186       -1.6230615429435602E-007
   9.4218750000000000        2.0000007166602871        2.2099994041631232       -6.6784103165552289E-007   2.0000000488192553        1.0000000488192555       -1.7656716666536454E-007
   9.4531250000000000        2.0000014135934108        2.2099986508768485       -1.2027033340183984E-006   2.0000002108900770        1.0000002108900767       -1.9171265908113355E-007
   9.4843750000000000        2.0000023635151001        2.2099976190683686       -1.9282855870191994E-006   2.0000004352295129        1.0000004352295131       -2.0778318976510946E-007
   9.5156250000000000        2.0000036352245547        2.2099962327148894       -2.8962637990942559E-006   2.0000007389607557        1.0000007389607557       -2.2477796912667714E-007
   9.5468750000000000        2.0000053129282938        2.2099943987589863       -4.1698799470664793E-006   2.0000011430483466        1.0000011430483466       -2.4268694387430401E-007
   9.5781250000000000        2.0000074990884156        2.2099920039799414       -5.8260938234560207E-006   2.0000016729945922        1.0000016729945922       -2.6150717102879639E-007
   9.6093750000000000        2.0000103177177491        2.2099889113454321       -7.9580529725298786E-006   2.0000023596647765        1.0000023596647765       -2.8123569739690879E-007
   9.6406250000000000        2.0000139181429808        2.2099849558434728       -1.0677912222957794E-005   2.0000032402307579        1.0000032402307579       -3.0185973631802199E-007
   9.6718750000000000        2.0000184792666365        2.2099799397730440       -1.4120034457277665E-005   2.0000043592321792        1.0000043592321792       -3.2335527588855939E-007
   9.7031250000000000        2.0000242143734308        2.2099736274386692       -1.8444603674244038E-005   2.0000057697697566        1.0000057697697566       -3.4568988471761486E-007
   9.7343750000000000        2.0000313765262856        2.2099657391924592       -2.3841679948438466E-005   2.0000075348463371        1.0000075348463371       -3.6882364806700707E-007
   9.7656250000000000        2.0000402645883186        2.2099559447835522       -3.0535723411100810E-005   2.0000097288649075        1.0000097288649075       -3.9270783736000681E-007
   9.7968750000000000        2.0000512298994901        2.2099438559864226       -3.8790610698417861E-005   2.0000124392887919        1.0000124392887917       -4.1728355126835481E-007
   9.8281250000000000        2.0000646836311131        2.2099290184842078       -4.8915162265956336E-005   2.0000157684688471        1.0000157684688471       -4.4248123565182595E-007
   9.8593750000000000        2.0000811048339973        2.2099109029902166       -6.1269192378441261E-005   2.0000198356416190        1.0000198356416188       -4.6822050681072369E-007
   9.8906250000000000        2.0001010491847371        2.2098888956035223       -7.6270085286262210E-005   2.0000247790994510        1.0000247790994508       -4.9440974780878832E-007
   9.9218750000000000        2.0001251584203015        2.2098622874116503       -9.4399890939488108E-005   2.0000307585293622        1.0000307585293620       -5.2094561064919276E-007
   9.9531250000000000        2.0001541704345005        2.2098302633724027       -1.1621292143146084E-004   2.0000379575130691        1.0000379575130691       -5.4771259838659603E-007
   9.9843750000000000        2.0001889299907463        2.2097918905284972       -1.4234381509905378E-004   2.0000465861756473        1.0000465861756471       -5.7458283286848655E-007
   10.015625000000000        2.0002303999833977        2.2097461056339456       -1.7351601876324651E-004   2.0000568839646347        1.0000568839646344       -6.0141590996209970E-007
   10.046875000000000        2.0002796731545964        2.2096917023002902       -2.1055061994503907E-004   2.0000691225346512        1.0000691225346514       -6.2805886047456738E-007
   10.078125000000000        2.0003379841451836        2.2096273178032226       -2.5437544006647945E-004   2.0000836087051170        1.0000836087051170       -6.5434624518800888E-007
   10.109375000000000        2.0004067217272197        2.2095514197260129       -3.0603427673864600E-004   2.0001006874504812        1.0001006874504810       -6.8010037912458188E-007
   10.140625000000000        2.0004874410317686        2.2094622926550516       -3.6669615841703287E-004   2.0001207448733513        1.0001207448733516       -7.0513174676989365E-007
   10.171875000000000        2.0005818755497167        2.2093580251843385       -4.3766444822385039E-004   2.0001442111014929        1.0001442111014929       -7.2923954608228314E-007
   10.203125000000000        2.0006919486453851        2.2092364975296146       -5.2038560594337496E-004   2.0001715630394417        1.0001715630394417       -7.5221242656908771E-007
   10.234375000000000        2.0008197842837516        2.2090953700977867       -6.1645738853805768E-004   2.0002033268952135        1.0002033268952135       -7.7382941077175360E-007
   10.265625000000000        2.0009677166326347        2.2089320734030107       -7.2763624056253206E-004   2.0002400803920724        1.0002400803920721       -7.9386100937384185E-007
   10.296875000000000        2.0011382981622705        2.2087437997654833       -8.5584359723120753E-004   2.0002824545650393        1.0002824545650393       -8.1207054103415999E-007
   10.328125000000000        2.0013343058274424        2.2085274972717284       -1.0031707953922554E-003   2.0003311350320501        1.0003311350320501       -8.2821564273416470E-007
   10.359375000000000        2.0015587448829213        2.2082798665142316       -1.1718822621506722E-003   2.0003868626207706        1.0003868626207706       -8.4204998662684716E-007
   10.390625000000000        2.0018148498528885        2.2079973606616679       -1.3644166283370972E-003   2.0004504332245512        1.0004504332245514       -8.5332522381520448E-007
   10.421875000000000        2.0021060821507244        2.2076761894369397       -1.5833853954939764E-003   2.0005226967552305        1.0005226967552303       -8.6179311020728733E-007
   10.453125000000000        2.0024361238288426        2.2073123275965107       -1.8315687716722014E-003   2.0006045550571705        1.0006045550571705       -8.6720783976090843E-007
   10.484375000000000        2.0028088669306396        2.2069015285086198       -2.1119082842728054E-003   2.0006969586463668        1.0006969586463668       -8.6932860421384817E-007
   10.515625000000000        2.0032283979203385        2.2064393434175122       -2.4274957786240754E-003   2.0008009021417146        1.0008009021417144       -8.6792229447851810E-007
   10.546875000000000        2.0036989766827698        2.2059211469536790       -2.7815584201390641E-003   2.0009174182626306        1.0009174182626306       -8.6276630550941036E-007
   10.578125000000000        2.0042250096160172        2.2053421694038455       -3.1774393368903448E-003   2.0010475702791268        1.0010475702791268       -8.5365137625359466E-007
   10.609375000000000        2.0048110163866126        2.2046975361872905       -3.6185735693206253E-003   2.0011924428172918        1.0011924428172920       -8.4038462766500288E-007
   10.640625000000000        2.0054615899810861        2.2039823148952431       -4.1084590355026400E-003   2.0013531309455836        1.0013531309455834       -8.2279298174725568E-007
   10.671875000000000        2.0061813497705536        2.2031915701355071       -4.6506222746175154E-003   2.0015307274959362        1.0015307274959362       -8.0072681640785959E-007
   10.703125000000000        2.0069748874067952        2.2023204262853895       -5.2485787986627282E-003   2.0017263086081325        1.0017263086081325       -7.7406322196438282E-007
   10.734375000000000        2.0078467054883604        2.2013641380952751       -5.9057879630840951E-003   2.0019409175252765        1.0019409175252763       -7.4270818517518933E-007
   10.765625000000000        2.0088011490721871        2.2003181689052265       -6.6256023609907282E-003   2.0021755467111966        1.0021755467111964       -7.0659853657062399E-007
   10.796875000000000        2.0098423302600099        2.1991782760387024       -7.4112118524391471E-003   2.0024311184075709        1.0024311184075707       -6.6570635359752828E-007
   10.828125000000000        2.0109740462608214        2.1979406027171318       -8.2655824591495158E-003   2.0027084638016719        1.0027084638016719       -6.2004767542589434E-007
   10.859375000000000        2.0121996915205216        2.1966017755967506       -9.1913904847046486E-003   2.0030083010358171        1.0030083010358168       -5.6969153572339337E-007
   10.890625000000000        2.0135221647104702        2.1951590067788573       -1.0190952359096825E-002   2.0033312123513736        1.0033312123513733       -5.1475841944537137E-007
   10.921875000000000        2.0149437715646443        2.1936101989148504       -1.1266150852287908E-002   2.0036776207123563        1.0036776207123563       -4.5539841986297347E-007
   10.953125000000000        2.0164661247391722        2.1919540518397684       -1.2418358451641688E-002   2.0040477662875307        1.0040477662875305       -3.9175531529878072E-007
   10.984375000000000        2.0180900420418464        2.1901901690120980       -1.3648358849643676E-002   2.0044416831922027        1.0044416831922027       -3.2394436999538812E-007
   11.015625000000000        2.0198154445600762        2.1883191618710338       -1.4956267637809932E-002   2.0048591769222663        1.0048591769222663       -2.5207609199995318E-007
   11.046875000000000        2.0216412564141701        2.1863427500179999       -1.6341453446314057E-002   2.0052998029678561        1.0052998029678561       -1.7632870896733266E-007
   11.078125000000000        2.0235653080577647        2.1842638549286186       -1.7802460902552143E-002   2.0057628471552125        1.0057628471552125       -9.7024093204112205E-008
   11.109375000000000        2.0255842451883810        2.1820866848094691       -1.9336936901332581E-002   2.0062473082870484        1.0062473082870484       -1.4639369272373415E-008
   11.140625000000000        2.0276934453788522        2.1798168083115614       -2.0941561780223463E-002   2.0067518835986289        1.0067518835986287        7.0276010344372253E-008
   11.171875000000000        2.0298869445089722        2.1774612150597634       -2.2611987071417355E-002   2.0072749574375548        1.0072749574375548        1.5722965507336539E-007
   11.203125000000000        2.0321573750306499        2.1750283612047543       -2.4342781552007066E-002   2.0078145934786429        1.0078145934786429        2.4586338565057986E-007
   11.234375000000000        2.0344959180918791        2.1725281983270830       -2.6127387333789311E-002   2.0083685307580899        1.0083685307580899        3.3591233083996030E-007
   11.265625000000000        2.0368922715537110        2.1699721840612516       -2.7958087718002456E-002   2.0089341838357084        1.0089341838357084        4.2707706215949770E-007
   11.296875000000000        2.0393346358731566        2.1673732729445110       -2.9825988486672957E-002   2.0095086473864834        1.0095086473864836        5.1891472363507773E-007
   11.328125000000000        2.0418097196235165        2.1647458863758988       -3.1721014208079670E-002   2.0100887054154368        1.0100887054154368        6.1083712177278926E-007
   11.359375000000000        2.0443027661007918        2.1621058611462485       -3.3631920997639730E-002   2.0106708451031521        1.0106708451031521        7.0220988845903776E-007
   11.390625000000000        2.0467976021128367        2.1594703765606340       -3.5546326996593228E-002   2.0112512751162432        1.0112512751162435        7.9246659367981920E-007
   11.421875000000000        2.0492767097408411        2.1568578605547533       -3.7450761609565411E-002   2.0118259481312757        1.0118259481312757        8.8115475760375261E-007
   11.453125000000000        2.0517213215901196        2.1542878754275199       -3.9330734279874192E-002   2.0123905873102452        1.0123905873102454        9.6790213310882223E-007
   11.484375000000000        2.0541115397393779        2.1517809840282420       -4.1170823280952458E-002   2.0129407164584254        1.0129407164584254        1.0523553624075532E-006
   11.515625000000000        2.0564264782074901        2.1493585975515805       -4.2954784667286722E-002   2.0134716935402035        1.0134716935402035        1.1341463528324880E-006
   11.546875000000000        2.0586444283071281        2.1470428064671201       -4.4665681163834910E-002   2.0139787471432933        1.0139787471432933        1.2128992281645878E-006
   11.578125000000000        2.0607430458025293        2.1448561964180421       -4.6286030385117097E-002   2.0144570154174124        1.0144570154174122        1.2882540167957757E-006
   11.609375000000000        2.0626995583743688        2.1428216511032692       -4.7797971371267997E-002   2.0149015870031008        1.0149015870031008        1.3598814248005908E-006
   11.640625000000000        2.0644909915083871        2.1409621442247118       -4.9183448016435725E-002   2.0153075434919514        1.0153075434919514        1.4274833346483717E-006
   11.671875000000000        2.0660944105548249        2.1393005226163506       -5.0424407553923328E-002   2.0156700030009014        1.0156700030009016        1.4907882803782968E-006
   11.703125000000000        2.0674871763269467        2.1378592826839706       -5.1503011861908032E-002   2.0159841644650385        1.0159841644650387        1.5495497267536962E-006
   11.734375000000000        2.0686472112252718        2.1366603424040358       -5.2401858973321197E-002   2.0162453522519508        1.0162453522519506        1.6035471639419541E-006
   11.765625000000000        2.0695532723664094        2.1357248114698502       -5.3104211823535169E-002   2.0164490605428744        1.0164490605428742        1.6525867323480270E-006
   11.796875000000000        2.0701852276242225        2.1350727630516300       -5.3594230959753061E-002   2.0165909966644695        1.0165909966644695        1.6965003357682917E-006
   11.828125000000000        2.0705243304449468        2.1347230102605006       -5.3857207675881792E-002   2.0166671227690651        1.0166671227690649        1.7351442225255198E-006
   11.859375000000000        2.0705534918816340        2.1346928845704731       -5.3879793834942000E-002   2.0166736980466919        1.0166736980466919        1.7683969639747943E-006
   11.890625000000000        2.0702575499066853        2.1349980054674873       -5.3650224505501901E-002   2.0166073254011834        1.0166073254011834        1.7961570333291377E-006
   11.921875000000000        2.0696235266534231        2.1356520520933606       -5.3158529475751795E-002   2.0164649971776711        1.0164649971776714        1.8183420960049546E-006
   11.953125000000000        2.0686408614662026        2.1366665667849953       -5.2396729723709019E-002   2.0162441317424937        1.0162441317424935        1.8348889203601004E-006
   11.984375000000000        2.0673016225347860        2.1380507755600502       -5.1359015018018775E-002   2.0159426075167670        1.0159426075167672        1.8457523611736804E-006
   12.015625000000000        2.0656006995834253        2.1398114071050762       -5.0041899002385593E-002   2.0155588005810396        1.0155588005810396        1.8509030534907822E-006
   12.046875000000000        2.0635359704162970        2.1419525208651677       -4.8444348377338603E-002   2.0150916220389585        1.0150916220389583        1.8503237715350451E-006
   12.078125000000000        2.0611084357831295        2.1444753528261753       -4.6567883133246210E-002   2.0145405526498834        1.0145405526498834        1.8440086848592330E-006
   12.109375000000000        2.0583223203454661        2.1473781797543592       -4.4416645203622103E-002   2.0139056751418440        1.0139056751418440        1.8319680239464731E-006
   12.140625000000000        2.0551851375246164        2.1506562031507905       -4.1997433391148253E-002   2.0131877041334683        1.0131877041334683        1.8142303468415832E-006
   12.171875000000000        2.0517077161429320        2.1543014550879391       -3.9319702961901265E-002   2.0123880131810306        1.0123880131810308        1.7908341987116216E-006
   12.203125000000000        2.0479041873287001        2.1583027282941516       -3.6395528895669549E-002   2.0115086584330304        1.0115086584330304        1.7618193917101621E-006
   12.234375000000000        2.0437919306536916        2.1626455331656067       -3.3239532410120939E-002   2.0105523982435707        1.0105523982435707        1.7272380175015201E-006
   12.265625000000000        2.0393914789662482        2.1673120845528149       -2.9868771030792461E-002   2.0095227079354556        1.0095227079354556        1.6871777783755704E-006
   12.296875000000000        2.0347263819090555        2.1722813212277710       -2.6302593143352333E-002   2.0084237887657030        1.0084237887657033        1.6417575046112631E-006
   12.328125000000000        2.0298230287048673        2.1775289610771700       -2.2562458624667308E-002   2.0072605700802000        1.0072605700802000        1.5910848270017652E-006
   12.359375000000000        2.0247104314355480        2.1830275952163873       -1.8671727790021485E-002   2.0060387036455265        1.0060387036455265        1.5352414690639193E-006
   12.390625000000000        2.0194199705981304        2.1887468240644044       -1.4655421500686295E-002   2.0047645490974442        1.0047645490974442        1.4743538683248403E-006
   12.421875000000000        2.0139851051452813        2.1946534378313207       -1.0539955834821410E-002   2.0034451493104597        1.0034451493104599        1.4086701631832454E-006
   12.453125000000000        2.0084410496961218        2.2007116432425300       -6.3528552222436672E-003   2.0020881944738780        1.0020881944738782        1.3384907893154718E-006
   12.484375000000000        2.0028244223344527        2.2068833380847321       -2.1224483681132017E-003   2.0007019739663394        1.0007019739663394        1.2639884849896532E-006
   12.515625000000000        1.9971728671973006        2.2131284348687754        2.1224483681132017E-003   1.9992953155654138       0.99929531556541373        1.1852079706553553E-006
   12.546875000000000        1.9915246564278792        2.2194052334999159        6.3528552222436663E-003   1.9978775116501228       0.99787751165012295        1.1023889934236308E-006
   12.578125000000000        1.9859182760261436        2.2256708402988563        1.0539955834821408E-002   1.9964582318609649       0.99645823186096494        1.0162145769321285E-006
   12.609375000000000        1.9803920004604674        2.2318816288011392        1.4655421500686296E-002   1.9950474219611536       0.99504742196115370        9.2743900714786776E-007
   12.640625000000000        1.9749834621608808        2.2379937378803505        1.8671727790021485E-002   1.9936551899509023       0.99365518995090230        8.3616216262072385E-007
   12.671875000000000        1.9697292232948762        2.2439636030818240        2.2562458624667305E-002   1.9922916819195435       0.99229168191954353        7.4189981758010504E-007
   12.703125000000000        1.9646643568894075        2.2497485139678548        2.6302593143352333E-002   1.9909669500327598       0.99096695003275992        6.4493045037750107E-007
   12.734375000000000        1.9598220425395003        2.2553071838629979        2.9868771030792458E-002   1.9896908135702929       0.98969081357029276        5.4733498866532670E-007
   12.765625000000000        1.9552331814563331        2.2606003149792691        3.3239532410120932E-002   1.9884727138664540       0.98847271386645397        4.5153368088968193E-007
   12.796875000000000        1.9509260384897866        2.2655911467075471        3.6395528895669549E-002   1.9873215673854561       0.98732156738545618        3.5703180767399090E-007
   12.828125000000000        1.9469259222778539        2.2702459826673818        3.9319702961901265E-002   1.9862456252397551       0.98624562523975512        2.5980090523347599E-007
   12.859375000000000        1.9432549128634342        2.2745346896179903        4.1997433391148253E-002   1.9852523462545824       0.98525234625458247        1.5731710201194460E-007
   12.890625000000000        1.9399316380139140        2.2784311453317101        4.4416645203622103E-002   1.9843482832175361       0.98434828321753609        5.4786037706477941E-008
   12.921875000000000        1.9369710937103051        2.2819136016625285        4.6567883133246203E-002   1.9835389768435512       0.98353897684355129       -3.6824753246733621E-008
   12.953125000000000        1.9343845100379382        2.2849649449692677        4.8444348377338603E-002   1.9828288584152769       0.98282885841527678       -1.1351920647939551E-007
   12.984375000000000        1.9321792779650302        2.2875728734350522        5.0041899002385599E-002   1.9822211769674158       0.98222117696741584       -1.8877856522436787E-007
   13.015625000000000        1.9303589558388305        2.2897300255569535        5.1359015018018782E-002   1.9817179708568493       0.98171797085684931       -2.8409717289790137E-007
   13.046875000000000        1.9289233537083490        2.2914340548062113        5.2396729723709019E-002   1.9813200834320581       0.98132008343205801       -4.0069574969159305E-007
   13.078125000000000        1.9278686638325291        2.2926875857701359        5.3158529475751802E-002   1.9810271933082808       0.98102719330828092       -5.0171105225871315E-007
   13.109375000000000        1.9271875999752803        2.2934979788799303        5.3650224505501901E-002   1.9808378244807823       0.98083782448078227       -5.3864291249539065E-007
   13.140625000000000        1.9268695547572763        2.2938769273513775        5.3879793834942000E-002   1.9807493485922183       0.98074934859221830       -5.1188036431781825E-007
   13.171875000000000        1.9269008330924704        2.2938400122603997        5.3857207675881799E-002   1.9807580407683523       0.98075804076835216       -5.0665349116130187E-007
   13.203125000000000        1.9272650115595309        2.2934064001572936        5.3594230959753061E-002   1.9808592425192839       0.98085924251928391       -6.3981588116490684E-007
   13.234375000000000        1.9279433891261026        2.2925987218361903        5.3104211823535176E-002   1.9810476009496378       0.98104760094963783       -9.2319595079715100E-007
   13.265625000000000        1.9289154158707102        2.2914428139120533        5.2401858973321190E-002   1.9813172748440315       0.98131727484403142       -1.1706897264929239E-006
   13.296875000000000        1.9301589675881736        2.2899669863305432        5.1503011861908032E-002   1.9816619794500816       0.98166197945008160       -1.0895916824349428E-006
   13.328125000000000        1.9316504424915346        2.2882008663810400        5.0424407553923328E-002   1.9820748500454579       0.98207485004545791       -5.5533951859310093E-007
   13.359375000000000        1.9333648644658834        2.2861742947318531        4.9183448016435725E-002   1.9825483124823191       0.98254831248231911        1.2811687355451795E-007
   13.390625000000000        1.9352762739864817        2.2839169130436754        4.7797971371267997E-002   1.9830742453577497       0.98307424535774968        2.6525595764326226E-007
   13.421875000000000        1.9373585351708906        2.2814587475775001        4.6286030385117097E-002   1.9836445655560078       0.98364456555600777       -7.6356250477971344E-007
   13.453125000000000        1.9395863611491466        2.2788313604627608        4.4665681163834910E-002   1.9842520423129815       0.98425204231298158       -2.7962866566699773E-006
   13.484375000000000        1.9419361006732558        2.2760685536147482        4.2954784667286722E-002   1.9848908853405425       0.98489088534054259       -4.3979113772962819E-006
   13.515625000000000        1.9443858678150634        2.2732057000883463        4.1170823280952458E-002   1.9855566910960158       0.98555669109601585       -2.9987056227032127E-006
   13.546875000000000        1.9469149478809917        2.2702775672443036        3.9330734279874185E-002   1.9862456821608658       0.98624568216086594        4.2735891483403066E-006
   13.578125000000000        1.9495028439206792        2.2673154605127803        3.7450761609565411E-002   1.9869536055302446       0.98695360553024458        1.9433457566941925E-005
   13.609375000000000        1.9521285461809148        2.2643449992733227        3.5546326996593228E-002   1.9876748731775080       0.98767487317750802        4.2732246618326641E-005
   13.640625000000000        1.9547704757432460        2.2613855329598818        3.3631920997639730E-002   1.9884023967408857       0.98840239674088570        7.2458966444477468E-005
   13.671875000000000        1.9574071718708423        2.2584513400682167        3.1721014208079670E-002   1.9891281860789221       0.98912818607892206        1.0551615289555727E-004
   13.703125000000000        1.9600184030322940        2.2555538764920948        2.9825988486672960E-002   1.9898443915189670       0.98984439151896697        1.3844960740083678E-004
   13.734375000000000        1.9625862031448158        2.2527039452325104        2.7958087718002456E-002   1.9905442908628181       0.99054429086281826        1.6843197351601447E-004
   13.765625000000000        1.9650954349780947        2.2499128919911491        2.6127387333789307E-002   1.9912228223118840       0.99122282231188397        1.9380016445347259E-004
   13.796875000000000        1.9675337650585414        2.2471925662801384        2.4342781552007062E-002   1.9918765466105484       0.99187654661054847        2.1402879207421677E-004
   13.828125000000000        1.9698912229920780        2.2445544309977241        2.2611987071417355E-002   1.9925032100634954       0.99250321006349529        2.2931013844673664E-004
   13.859375000000000        1.9721596649729884        2.2420085276237574        2.0941561780223460E-002   1.9931012267532120       0.99310122675321189        2.4005793966774824E-004
   13.890625000000000        1.9743324116371452        2.2395628899906397        1.9336936901332581E-002   1.9936693485384778       0.99366934853847777        2.4660258132591650E-004
   13.921875000000000        1.9764041360211588        2.2372235639287976        1.7802460902552147E-002   1.9942065969237111       0.99420659692371094        2.4915089967669779E-004
   13.953125000000000        1.9783708695184901        2.2349949269534495        1.6341453446314057E-002   1.9947123229648041       0.99471232296480416        2.4787594890085529E-004
   13.984375000000000        1.9802299169758590        2.2328798334503359        1.4956267637809932E-002   1.9951861846136689       0.99518618461366892        2.4292542292259078E-004
   14.015625000000000        1.9819795894043828        2.2308793744690827        1.3648358849643676E-002   1.9956279482540265       0.99562794825402645        2.3425485986083849E-004
   14.046875000000000        1.9836188903973964        2.2289925487376459        1.2418358451641687E-002   1.9960372488490381       0.99603724884903810        2.2141951066334542E-004
   14.078125000000000        1.9851474378187388        2.2272164643640537        1.1266150852287909E-002   1.9964135886710268       0.99641358867102670        2.0360438352717836E-004
   14.109375000000000        1.9865658082101154        2.2255474796692543        1.0190952359096821E-002   1.9967567605692123       0.99675676056921225        1.8007803580721848E-004
   14.140625000000000        1.9878761818087132        2.2239830034107171        9.1913904847046486E-003   1.9970675722934179       0.99706757229341780        1.5094631497780675E-004
   14.171875000000000        1.9890828617538745        2.2225230025131140        8.2655824591495175E-003   1.9973484442130240       0.99734844421302404        1.1777813209756793E-004
   14.203125000000000        1.9901922000139989        2.2211701790495684        7.4112118524391471E-003   1.9976034118664381       0.99760341186643797        8.3634501181428789E-005
   14.234375000000000        1.9912117627410324        2.2199284446392347        6.6256023609907273E-003   1.9978373651020231       0.99783736510202314        5.2332451790260137E-005
   14.265625000000000        1.9921490243575335        2.2188003313413835        5.9057879630840943E-003   1.9980548123206177       0.99805481232061755        2.7232214824701728E-005
   14.296875000000000        1.9930101818066397        2.2177846496040128        5.2485787986627282E-003   1.9982587606053024       0.99825876060530239        1.0138396093983815E-005
   14.328125000000000        1.9937996266437756        2.2168755862256901        4.6506222746175154E-003   1.9984502489183931       0.99845024891839318        8.5228111523782957E-007
   14.359375000000000        1.9945202457694893        2.2160636181827820        4.1084590355026400E-003   1.9986287048049920       0.99862870480499188       -2.4542958976248030E-006
   14.390625000000000        1.9951742830501158        2.2153376427195717        3.6185735693206257E-003   1.9987928566194364       0.99879285661943640       -2.3114827325532161E-006
   14.421875000000000        1.9957642545640562        2.2146871968345083        3.1774393368903444E-003   1.9989416939009466       0.99894169390094645       -9.7767114670688215E-007
   14.453125000000000        1.9962934863787991        2.2141038133259068        2.7815584201390641E-003   1.9990750447989383       0.99907504479893816        1.4947177606750017E-007
   14.484375000000000        1.9967661342415934        2.2135812050908918        2.4274957786240754E-003   1.9991936300202175       0.99919363002021755        5.9675334385111967E-007
   14.515625000000000        1.9971868347201995        2.2131146108025908        2.1119082842728058E-003   1.9992987430044724       0.99929874300447230        5.0378470439760292E-007
   14.546875000000000        1.9975602648421322        2.2126999170561925        1.8315687716722016E-003   1.9993918336138043       0.99939183361380446        2.1327925092684552E-007
   14.578125000000000        1.9978908308880459        2.2123330472634581        1.5833853954939760E-003   1.9994742162835399       0.99947421628353983       -1.5620925220005688E-008
   14.609375000000000        1.9981825583493891        2.2120097781429466        1.3644166283370972E-003   1.9995469749777262       0.99954697497772615       -9.8529572278849287E-008
   14.640625000000000        1.9984391278933948        2.2117258628378935        1.1718822621506722E-003   1.9996110101555455       0.99961101015554554       -7.6184457187267185E-008
   14.671875000000000        1.9986639572915399        2.2114772404684513        1.0031707953922554E-003   1.9996671280869323       0.99966712808693214       -2.3538196947114898E-008
   14.703125000000000        1.9988602573134793        2.2112601743032472        8.5584359723120743E-004   1.9997161009107105       0.99971610091071050        1.0944039674498640E-008
   14.734375000000000        1.9990310430352916        2.2110712792048841        7.2763624056253196E-004   1.9997586792758542       0.99975867927585405        1.7741118352176954E-008
   14.765625000000000        1.9991791189416428        2.2109074807574731        6.1645738853805757E-004   1.9997955763301809       0.99979557633018090        9.3682386292925912E-009
   14.796875000000000        1.9993070633173902        2.2107659641507040        5.2038560594337496E-004   1.9998274489233336       0.99982744892333353        8.3808071593693967E-011
   14.828125000000000        1.9994172254484091        2.2106441442635636        4.3766444822385033E-004   1.9998548898966328       0.99985488989663285       -3.8105278932221154E-009
   14.859375000000000        1.9995117351110461        2.2105396571866125        3.6669615841703287E-004   1.9998784312694631       0.99987843126946307       -3.1681770540359366E-009
   14.890625000000000        1.9995925174505027        2.2104503591865075        3.0603427673864600E-004   1.9998985517272414       0.99989855172724140       -1.1980931802213490E-009
   14.921875000000000        1.9996613075532372        2.2103743216731213        2.5437544006647945E-004   1.9999156829933038       0.99991568299330369       -2.2397639298787908E-012
   14.953125000000000        1.9997196629555634        2.2103098193313948        2.1055061994503907E-004   1.9999302135755084       0.99993021357550838        1.1512391040469083E-010
   14.984375000000000        1.9997689749880476        2.2102553143435579        1.7351601876324651E-004   1.9999424910068109       0.99994249100681087       -2.4863799907848261E-010
   15.015625000000000        1.9998104802402146        2.2102094403577444        1.4234381509905381E-004   1.9999528240553137       0.99995282405531360       -5.4473203725535768E-010
   15.046875000000000        1.9998452725987266        2.2101709878994802        1.1621292143146085E-004   1.9999614855201580       0.99996148552015807       -6.1192984013302976E-010
   15.078125000000000        1.9998743155404537        2.2101388911005233        9.4399890939488108E-005   1.9999687154313932       0.99996871543139321       -5.4525606252298076E-010
   15.109375000000000        1.9998984541590983        2.2101122150650045        7.6270085286262210E-005   1.9999747242443846       0.99997472424438449       -4.7031734062841224E-010
   15.140625000000000        1.9999184265963952        2.2100901435213509        6.1269192378441261E-005   1.9999796957887737       0.99997969578877366       -4.3669556859526892E-010
   15.171875000000000        1.9999348747887933        2.2100719668508360        4.8915162265956336E-005   1.9999837899510593       0.99998378995105919       -4.3111381131666349E-010
   15.203125000000000        1.9999483545492835        2.2100570707447651        3.8790610698417861E-005   1.9999871451599820       0.99998714515998199       -4.2667624988723674E-010
   15.234375000000000        1.9999593449993334        2.2100449256613608        3.0535723411100810E-005   1.9999898807227445       0.99998988072274442       -4.1067149680884540E-010
   15.265625000000000        1.9999682573334809        2.2100350771203567        2.3841679948438473E-005   1.9999920990134294       0.99999209901342934       -3.8451553052709642E-010
   15.296875000000000        1.9999754428909569        2.2100271368029740        1.8444603674244038E-005   1.9999938874946310       0.99999388749463114       -3.5350034011116804E-010
   15.328125000000000        1.9999812005257536        2.2100207744189015        1.4120034457277665E-005   1.9999953205602108       0.99999532056021090       -3.2031133301302361E-010
   15.359375000000000        1.9999857832890313        2.2100157103159872        1.0677912222957796E-005   1.9999964612012542       0.99999646120125429       -2.8464808288219956E-010
   15.390625000000000        1.9999894044523938        2.2100117088123512        7.9580529725298786E-006   1.9999973625053664       0.99999736250536631       -2.4531487952117459E-010
   15.421875000000000        1.9999922429066874        2.2100085722224319        5.8260938234560215E-006   1.9999980690005108       0.99999806900051091       -2.0163071212664363E-010
   15.453125000000000        1.9999944479732643        2.2100061355377050        4.1698799470664793E-006   1.9999986178532114       0.99999861785321142       -1.5353851523514095E-010
   15.484375000000000        1.9999961436665004        2.2100042617163385        2.8962637990942555E-006   1.9999990399302994       0.99999903993029948       -1.0118728077657124E-010
   15.515625000000000        1.9999974324483756        2.2100028375342164        1.9282855870191994E-006   1.9999993607339626       0.99999936073396256       -4.4644510310831720E-011
   15.546875000000000        1.9999983985171701        2.2100017699502765        1.2027033340183984E-006   1.9999996012205041       0.99999960122050413        1.6115997425458772E-011
   15.578125000000000        1.9999991106724577        2.2100009829399223        6.6784103165552299E-007   1.9999997785134893       0.99999977851348942        8.1132878193557190E-011
   15.609375000000000        1.9999996247975680        2.2100004147514154        2.8172408309139713E-007   1.9999999065216512       0.99999990652165105        1.5039836043229116E-010
   15.640625000000000        1.9999999859990230        2.2100000155416204        1.0472399574498617E-008   1.9999999964714226       0.99999999647142257        2.2385648890121956E-010
   15.671875000000000        2.0000002304403921        2.2099997453495219       -1.7307698691175234E-007   2.0000000573634051        1.0000000573634051        3.0141711349074285E-010
   15.703125000000000        2.0000003869056959        2.2099995723686332       -2.9054419094451570E-007   2.0000000963615050        1.0000000963615050        3.8296832371997880E-010
   15.734375000000000        2.0000004781249716        2.2099994714822171       -3.5900211961275262E-007   2.0000001191228520        1.0000001191228520        4.6837156375545419E-010
   15.765625000000000        2.0000005218920140        2.2099994230281399       -3.9181601350693213E-007   2.0000001300760006        1.0000001300760006        5.5746962601688210E-010
   15.796875000000000        2.0000005320015668        2.2099994117632602       -3.9934739096544031E-007   2.0000001326541756        1.0000001326541759        6.5006533489508911E-010
   15.828125000000000        2.0000005190306620        2.2099994260000488       -3.8954091757601552E-007   2.0000001294897443        1.0000001294897445        7.4593309307147138E-010
   15.859375000000000        2.0000004909861766        2.2099994568910288       -3.6841079619412701E-007   2.0000001225753805        1.0000001225753805        8.4481444062589617E-010
   15.890625000000000        2.0000004538382607        2.2099994978393434       -3.4044143393048767E-007   2.0000001133968270        1.0000001133968268        9.4642027548275109E-010
   15.921875000000000        2.0000004119569796        2.2099995440162665       -3.0891541218086369E-007   2.0000001030415673        1.0000001030415675        1.0504312975001540E-009
   15.953125000000000        2.0000003684673699        2.2099995919688689       -2.7618017752029061E-007   2.0000000922871926        1.0000000922871923        1.1564944557562740E-009
   15.984375000000000        2.0000003255361474        2.2099996393032040       -2.4386339313218371E-007   2.0000000816727543        1.0000000816727543        1.2642225044601219E-009
   16.015625000000000        2.0000002846015144        2.2099996844303704       -2.1304554564546982E-007   2.0000000715559687        1.0000000715559687        1.3731940029515499E-009
   16.046875000000000        2.0000002465558748        2.2099997263646207       -1.8439719027120799E-007   2.0000000621586844        1.0000000621586846        1.4829519834336224E-009
   16.078125000000000        2.0000002118898665        2.2099997645641927       -1.5828713446134851E-007   2.0000000536027320        1.0000000536027320        1.5930043950618256E-009
   16.109375000000000        2.0000001808048231        2.2099997988070399       -1.3486690122008732E-007   2.0000000459379219        1.0000000459379219        1.7028365384419430E-009
   16.140625000000000        2.0000001532996330        2.2099998290948397       -1.1413597034606544E-007   2.0000000391636625        1.0000000391636625        1.8119008515782298E-009
   16.171875000000000        2.0000001292370229        2.2099998555797415       -9.5991560872180875E-008   2.0000000332454619        1.0000000332454619        1.9196324529957565E-009
   16.203125000000000        2.0000001083934338        2.2099998785092541       -8.0266081785186547E-008   2.0000000281273520        1.0000000281273520        2.0254700139332726E-009
   16.234375000000000        2.0000000904958966        2.2099998981854907       -6.6754831486123591E-008   2.0000000237410651        1.0000000237410651        2.1288415474884914E-009
   16.265625000000000        2.0000000752487552        2.2099999149356235       -5.5236060171959122E-008   2.0000000200126951        1.0000000200126951        2.2291839485433229E-009
   16.296875000000000        2.0000000623524921        2.2099999290910808       -4.5485114419207329E-008   2.0000000168673777        1.0000000168673777        2.3259292269983689E-009
   16.328125000000000        2.0000000515165302        2.2099999409734106       -3.7284051201368807E-008   2.0000000142324788        1.0000000142324790        2.4185160540923789E-009
   16.359375000000000        2.0000000424674629        2.2099999508851869       -3.0427831387808922E-008   2.0000000120396315        1.0000000120396315        2.5063706665662266E-009
   16.390625000000000        2.0000000349539224        2.2099999591046475       -2.4727973084857841E-008   2.0000000102259494        1.0000000102259494        2.5889113075550085E-009
   16.421875000000000        2.0000000287489677        2.2099999658830578       -2.0014356281592120E-008   2.0000000087346113        1.0000000087346115        2.6655286866628103E-009
   16.453125000000000        2.0000000236507338        2.2099999714440091       -1.6135716115222995E-008   2.0000000075150175        1.0000000075150177        2.7355882004087562E-009
   16.484375000000000        2.0000000194818806        2.2099999759840454       -1.2959237299048287E-008   2.0000000065226433        1.0000000065226433        2.7984166095507135E-009
   16.515625000000000        2.0000000160882747        2.2099999796740923       -1.0369562122233310E-008   2.0000000057187126        1.0000000057187126        2.8533047036205517E-009
   16.546875000000000        2.0000000133372073        2.2099999826614285       -8.2674447999020966E-009   2.0000000050697624        1.0000000050697626        2.8995157386191295E-009
   16.578125000000000        2.0000000111154050        2.2099999850718373       -6.5682222470462689E-009   2.0000000045471826        1.0000000045471829        2.9363329545617489E-009
   16.609375000000000        2.0000000093269565        2.2099999870118467       -5.2002225036217839E-009   2.0000000041267341        1.0000000041267341        2.9631084252912387E-009
   16.640625000000000        2.0000000078912974        2.2099999885708690       -4.1031944438929052E-009   2.0000000037881032        1.0000000037881029        2.9793407740896782E-009
   16.671875000000000        2.0000000067413035        2.2099999898232148       -3.2268138633501329E-009   2.0000000035144896        1.0000000035144896        2.9847542215577505E-009
   16.703125000000000        2.0000000058215486        2.2099999908299086       -2.5292997151108567E-009   2.0000000032922487        1.0000000032922489        2.9794016143114277E-009
   16.734375000000000        2.0000000050867253        2.2099999916403323       -1.9761586430496764E-009   2.0000000031105665        1.0000000031105667        2.9637599041620888E-009
   16.765625000000000        2.0000000045002211        2.2099999922937208       -1.5390647810834396E-009   2.0000000029611562        1.0000000029611562        2.9387954292303675E-009
   16.796875000000000        2.0000000040328549        2.2099999928205047       -1.1948740393732788E-009   2.0000000028379810        1.0000000028379810        2.9060158723837048E-009
   16.828125000000000        2.0000000036617367        2.2099999932435743       -9.2476695772704272E-010   2.0000000027369698        1.0000000027369698        2.8674733698608179E-009
   16.859375000000000        2.0000000033692102        2.2099999935795278       -7.1351101830106413E-010   2.0000000026556992        1.0000000026556992        2.8256899042844452E-009
   16.890625000000000        2.0000000031418814        2.2099999938398942       -5.4883155521046241E-010   2.0000000025930498        1.0000000025930498        2.7835191929170833E-009
   16.921875000000000        2.0000000029696987        2.2099999940323816       -4.2087967238928708E-010   2.0000000025488189        1.0000000025488189        2.7439464034273442E-009
   16.953125000000000        2.0000000028450811        2.2099999941621529       -3.2178556986990413E-010   2.0000000025232954        1.0000000025232956        2.7098048249740714E-009
   16.984375000000000        2.0000000027620928        2.2099999942331077       -2.4528614410839544E-010   2.0000000025168068        1.0000000025168065        2.6834543476184081E-009
   17.015625000000000        2.0000000027156726        2.2099999942491180       -1.8641649135504271E-010   2.0000000025292559        1.0000000025292561        2.6664190855285597E-009
   17.046875000000000        2.0000000027009399        2.2099999942151993       -1.4125587295550159E-010   2.0000000025596840        1.0000000025596840        2.6590378787716418E-009
   17.078125000000000        2.0000000027126146        2.2099999941384882       -1.0671970350272546E-010   2.0000000026058951        1.0000000026058948        2.6601516545099457E-009
   17.109375000000000        2.0000000027445544        2.2099999940290092       -8.0390131200509302E-011   2.0000000026641644        1.0000000026641642        2.6668760533254954E-009
   17.140625000000000        2.0000000027894655        2.2099999939001362       -6.0378750718587054E-011   2.0000000027290867        1.0000000027290867        2.6744904069175846E-009
   17.171875000000000        2.0000000028387919        2.2099999937686472       -4.5215894643210999E-011   2.0000000027935760        1.0000000027935760        2.6764825911129719E-009
   17.203125000000000        2.0000000028828122        2.2099999936543888       -3.3761774811168656E-011   2.0000000028490503        1.0000000028490503        2.6647608564189795E-009
   17.234375000000000        2.0000000029109288        2.2099999935795349       -2.5135482454275753E-011   2.0000000028857934        1.0000000028857934        2.6300313038518652E-009
   17.265625000000000        2.0000000029121336        2.2099999935674615       -1.8658505290835246E-011   2.0000000028934752        1.0000000028934752        2.5623481114678270E-009
   17.296875000000000        2.0000000028756224        2.2099999936413264       -1.3809983619801391E-011   2.0000000028618126        1.0000000028618123        2.4517854413375062E-009
   17.328125000000000        2.0000000027915092        2.2099999938224362       -1.0191411769955524E-011   2.0000000027813178        1.0000000027813178        2.2891941675595717E-009
   17.359375000000000        2.0000000026515656        2.2099999941285704       -7.4989030263529920E-012   2.0000000026440667        1.0000000026440667        2.0669843614484762E-009
   17.390625000000000        2.0000000024499296        2.2099999945723772       -5.5014831352904276E-012   2.0000000024444282        1.0000000024444282        1.7798620355335970E-009
   17.421875000000000        2.0000000021836981        2.2099999951600338       -4.0241675033103320E-012   2.0000000021796738        1.0000000021796740        1.4254428748472492E-009
   17.453125000000000        2.0000000018533508        2.2099999958902767       -2.9348178058466448E-012   2.0000000018504158        1.0000000018504160        1.0046945497776960E-009
   17.484375000000000        2.0000000014629489        2.2099999967539592       -2.1339719523380575E-012   2.0000000014608150        1.0000000014608148        5.2215254342513617E-010
   17.515625000000000        2.0000000010200853        2.2099999977341604       -1.5470036278867350E-012   2.0000000010185381        1.0000000010185384       -1.4118484159553191E-011
   17.546875000000000        2.0000000005355556        2.2099999988068788       -1.1180996659212082E-012   2.0000000005344374        1.0000000005344376       -5.9285598652536464E-010
   17.578125000000000        2.0000000000227942        2.2099999999423017       -8.0565032160075670E-013   2.0000000000219886        1.0000000000219886       -1.2001479809953253E-009
   17.609375000000000        1.9999999994970803        2.2100000011065424       -5.7873345787283958E-013   1.9999999994965016       0.99999999949650165       -1.8202339635564613E-009
   17.640625000000000        1.9999999989746102        2.2100000022636879       -4.1444244357454244E-013   1.9999999989741959       0.99999999897419589       -2.4364334993975945E-009
   17.671875000000000        1.9999999984714920        2.2100000033780320       -2.9586234423867260E-013   1.9999999984711962       0.99999999847119625       -3.0321603006200348E-009
   17.703125000000000        1.9999999980027392        2.2100000044163051       -2.1054240251753636E-013   1.9999999980025287       0.99999999800252870       -3.5919296426101255E-009
   17.734375000000000        1.9999999975813592        2.2100000053496767       -1.4934705337394116E-013   1.9999999975812097       0.99999999758120972       -4.1022718555439042E-009
   17.765625000000000        1.9999999972176055        2.2100000061554295       -1.0559461282411623E-013   1.9999999972174998       0.99999999721749977       -4.5524843894639844E-009
   17.796875000000000        1.9999999969184452        2.2100000068181256       -7.4413804154932930E-014   1.9999999969183708       0.99999999691837083       -4.9351618347515114E-009
   17.828125000000000        1.9999999966872930        2.2100000073302000       -5.2264651920502503E-014   1.9999999966872408       0.99999999668724082       -5.2464566024923442E-009
   17.859375000000000        1.9999999965240132        2.2100000076919524       -3.6582960241063104E-014   1.9999999965239765       0.99999999652397653       -5.4860682663360194E-009
   17.890625000000000        1.9999999964251824        2.2100000079109692       -2.5517384878958160E-014   1.9999999964251569       0.99999999642515691       -5.6569724460331372E-009
   17.921875000000000        1.9999999963845665        2.2100000080010478       -1.7735637427699328E-014   1.9999999963845487       0.99999999638454873       -5.7649292006800579E-009
   17.953125000000000        1.9999999963937791        2.2100000079807574       -1.2282125061151533E-014   1.9999999963937669       0.99999999639376691       -5.8178180051271511E-009
   17.984375000000000        1.9999999964430419        2.2100000078717521       -8.4737264669301340E-015   1.9999999964430335       0.99999999644303350       -5.8248725842702243E-009
   18.015625000000000        1.9999999965219781        2.2100000076970243       -5.8237453865031075E-015   1.9999999965219724       0.99999999652197236       -5.7959010923980259E-009
   18.046875000000000        1.9999999966203630        2.2100000074792185       -3.9866116441219868E-015   1.9999999966203590       0.99999999662035899       -5.7405578068880914E-009
   18.078125000000000        1.9999999967287880        2.2100000072391754       -2.7178059205723973E-015   1.9999999967287854       0.99999999672878537       -5.6677300630525451E-009
   18.109375000000000        1.9999999968391833        2.2100000069947670       -1.8449164549002957E-015   1.9999999968391815       0.99999999683918150       -5.5850770674936712E-009
   18.140625000000000        1.9999999969451689        2.2100000067601226       -1.2468073935360255E-015   1.9999999969451676       0.99999999694516761       -5.4987583375520899E-009
   18.171875000000000        1.9999999970422306        2.2100000065452461       -8.3867737624268946E-016   1.9999999970422297       0.99999999704222975       -5.4133610927209475E-009
   18.203125000000000        1.9999999971277143        2.2100000063560121       -5.6138033370737785E-016   1.9999999971277136       0.99999999712771359       -5.3319901827109106E-009
   18.234375000000000        1.9999999972006828        2.2100000061944964       -3.7381960385871415E-016   1.9999999972006823       0.99999999720068233       -5.2564970154378443E-009
   18.265625000000000        1.9999999972616525        2.2100000060595599       -2.4755025844196816E-016   1.9999999972616522       0.99999999726165223       -5.1878024098783726E-009
   18.296875000000000        1.9999999973122546        2.2100000059475833       -1.6296239130452010E-016   1.9999999973122544       0.99999999731225442       -5.1262454281442160E-009
   18.328125000000000        1.9999999973548674        2.2100000058533000       -1.0659221707328630E-016   1.9999999973548674       0.99999999735486744       -5.0719164423895791E-009
   18.359375000000000        1.9999999973922553        2.2100000057705862       -6.9234788787276371E-017   1.9999999973922553       0.99999999739225531       -5.0248982752520988E-009
   18.390625000000000        1.9999999974272442        2.2100000056931806       -4.4624387885578105E-017   1.9999999974272442       0.99999999742724421       -4.9854120831582804E-009
   18.421875000000000        1.9999999974624574        2.2100000056152775       -2.8515414873850873E-017   1.9999999974624574       0.99999999746245738       -4.9538271262861144E-009
   18.453125000000000        1.9999999975001270        2.2100000055319331       -1.8044767528143535E-017   1.9999999975001270       0.99999999750012702       -4.9305366456309230E-009
   18.484375000000000        1.9999999975419811        2.2100000054393223       -1.1291296379761376E-017   1.9999999975419811       0.99999999754198110       -4.9157173886982264E-009
   18.515625000000000        1.9999999975892078        2.2100000053348148       -6.9726968122041733E-018   1.9999999975892078       0.99999999758920777       -4.9090054243805525E-009
   18.546875000000000        1.9999999976424720        2.2100000052169357       -4.2378606690232831E-018   1.9999999976424720       0.99999999764247205       -4.9091499754183587E-009
   18.578125000000000        1.9999999977019898        2.2100000050852109       -2.5252582664681828E-018   1.9999999977019898       0.99999999770198977       -4.9136632540580649E-009
   18.609375000000000        1.9999999977676095        2.2100000049399720       -1.4668011649576892E-018   1.9999999977676095       0.99999999776760951       -4.9185919781535858E-009
   18.640625000000000        1.9999999978389225        2.2100000047821160       -8.2289486513284120E-019   1.9999999978389225       0.99999999783892246       -4.9183861428048203E-009
   18.671875000000000        1.9999999979153611        2.2100000046128967       -4.3878462833210294E-019   1.9999999979153611       0.99999999791536109       -4.9059527551520432E-009
   18.703125000000000        1.9999999979962859        2.2100000044337338       -2.1536996757378668E-019   1.9999999979962859       0.99999999799628592       -4.8728852064527928E-009
   18.734375000000000        1.9999999980810494        2.2100000042460679       -8.9802678449103862E-020   1.9999999980810494       0.99999999808104945       -4.8098913740801663E-009
   18.765625000000000        1.9999999981690357        2.2100000040512673       -2.2666621101516344E-020   1.9999999981690357       0.99999999816903573       -4.7073864806179699E-009
   18.796875000000000        1.9999999982596881        2.2100000038505678        1.0438494293217043E-020   1.9999999982596881       0.99999999825968811       -4.5561960870799112E-009
   18.828125000000000        1.9999999983525110        2.2100000036450638        2.4383263534998778E-020   1.9999999983525110       0.99999999835251097       -4.3483390221865648E-009
   18.859375000000000        1.9999999984470642        2.2100000034357232        2.8057150092365981E-020   1.9999999984470642       0.99999999844706422       -4.0777932142077589E-009
   18.890625000000000        1.9999999985429509        2.2100000032234215        2.6644101205546985E-020   1.9999999985429509       0.99999999854295085       -3.7411780340335099E-009
   18.921875000000000        1.9999999986397998        2.2100000030089864        2.3067782564858008E-020   1.9999999986397998       0.99999999863979983       -3.3382778763524357E-009
   18.953125000000000        1.9999999987372505        2.2100000027932150        1.8899321234951055E-020   1.9999999987372505       0.99999999873725054       -2.8723725620238838E-009
   18.984375000000000        1.9999999988349433        2.2100000025769084        1.4920122949498417E-020   1.9999999988349433       0.99999999883494328       -2.3502841894895710E-009
   19.015625000000000        1.9999999989325157        2.2100000023608719        1.1465472743143280E-020   1.9999999989325157       0.99999999893251568       -1.7821615294622006E-009
   19.046875000000000        1.9999999990295989        2.2100000021459221        8.6303464796280160E-021   1.9999999990295989       0.99999999902959891       -1.1810183941918240E-009
   19.078125000000000        1.9999999991258246        2.2100000019328720        6.3897248668132720E-021   1.9999999991258246       0.99999999912582460       -5.6200377684945124E-010
   19.109375000000000        1.9999999992208266        2.2100000017225256        4.6666672616566542E-021   1.9999999992208266       0.99999999922082661        5.8478777376080870E-011
   19.140625000000000        1.9999999993142519        2.2100000015156627        3.3690643115034810E-021   1.9999999993142519       0.99999999931425188        6.6377081608948174E-010
   19.171875000000000        1.9999999994057687        2.2100000013130199        2.4080594350246516E-021   1.9999999994057687       0.99999999940576867        1.2379890446112540E-009
   19.203125000000000        1.9999999994950701        2.2100000011152829        1.7060827498302273E-021   1.9999999994950701       0.99999999949507012        1.7669767871097974E-009
   19.234375000000000        1.9999999995818796        2.2100000009230678        1.1992645716663391E-021   1.9999999995818796       0.99999999958187957        2.2391271059518658E-009
   19.265625000000000        1.9999999996659517        2.2100000007369207        8.3702165523579218E-022   1.9999999996659517       0.99999999966595166        2.6459983093474193E-009
   19.296875000000000        1.9999999997470719        2.2100000005573208        5.8040126911255409E-022   1.9999999997470719       0.99999999974707188        2.9826738856542079E-009
   19.328125000000000        1.9999999998250533        2.2100000003846794        4.0004254604508245E-022   1.9999999998250533       0.99999999982505328        3.2478577605132841E-009
   19.359375000000000        1.9999999998997362        2.2100000002193489        2.7418891160672465E-022   1.9999999998997362       0.99999999989973620        3.4436948848082238E-009
   19.390625000000000        1.9999999999709850        2.2100000000616218        1.8694351053536801E-022   1.9999999999709850       0.99999999997098499        3.5753573435215458E-009
   19.421875000000000        2.0000000000386882        2.2099999999117377        1.2682813901409946E-022   2.0000000000386882        1.0000000000386882        3.6504470557474633E-009
   19.453125000000000        2.0000000001027587        2.2099999997698894        8.5639646822905937E-023   2.0000000001027587        1.0000000001027587        3.6782628054510269E-009
   19.484375000000000        2.0000000001631277        2.2099999996362345        5.7568141272261039E-023   2.0000000001631277        1.0000000001631277        3.6690035454256531E-009
   19.515625000000000        2.0000000002197487        2.2099999995108810        3.8531784649693970E-023   2.0000000002197487        1.0000000002197487        3.6329934616219361E-009
   19.546875000000000        2.0000000002725939        2.2099999993938959        2.5683642034397052E-023   2.0000000002725939        1.0000000002725939        3.5799754272147766E-009
   19.578125000000000        2.0000000003216503        2.2099999992853046        1.7051273618425030E-023   2.0000000003216503        1.0000000003216503        3.5185323543629465E-009
   19.609375000000000        2.0000000003669247        2.2099999991850940        1.1276503393880117E-023   2.0000000003669247        1.0000000003669247        3.4556792982698425E-009
   19.640625000000000        2.0000000004084453        2.2099999990931956        7.4294694850988496E-024   2.0000000004084453        1.0000000004084453        3.3966267576346354E-009
   19.671875000000000        2.0000000004462550        2.2099999990095109        4.8769654863225932E-024   2.0000000004462550        1.0000000004462550        3.3447167258060517E-009
   19.703125000000000        2.0000000004804166        2.2099999989339003        3.1899814642048021E-024   2.0000000004804166        1.0000000004804166        3.3015268297020839E-009
   19.734375000000000        2.0000000005110072        2.2099999988661962        2.0792522190199573E-024   2.0000000005110072        1.0000000005110072        3.2670921523703100E-009
   19.765625000000000        2.0000000005381215        2.2099999988061998        1.3506320403808054E-024   2.0000000005381215        1.0000000005381215        3.2402234229067517E-009
   19.796875000000000        2.0000000005618603        2.2099999987536858        8.7438948205071210E-025   2.0000000005618603        1.0000000005618603        3.2188602894223095E-009
   19.828125000000000        2.0000000005823355        2.2099999987084034        5.6420266166861398E-025   2.0000000005823355        1.0000000005823355        3.2004441319344323E-009
   19.859375000000000        2.0000000005996688        2.2099999986700776        3.6286868161887141E-025   2.0000000005996688        1.0000000005996688        3.1822606771925166E-009
   19.890625000000000        2.0000000006139884        2.2099999986384242        2.3263099300841102E-025   2.0000000006139884        1.0000000006139884        3.1617193307909019E-009
   19.921875000000000        2.0000000006254290        2.2099999986131413        1.4866439246291924E-025   2.0000000006254290        1.0000000006254290        3.1365716690601175E-009
   19.953125000000000        2.0000000006341403        2.2099999985939056        9.4707285839984280E-026   2.0000000006341403        1.0000000006341403        3.1050579885061325E-009
   19.984375000000000        2.0000000006402661        2.2099999985803951        6.0146582659985699E-026   2.0000000006402661        1.0000000006402661        3.0659448313485882E-009
   20.015625000000000        2.0000000006439569        2.2099999985722789        3.8080464821881526E-026   2.0000000006439569        1.0000000006439569        3.0185414168215630E-009
   20.046875000000000        2.0000000006453664        2.2099999985692214        2.4036345322248828E-026   2.0000000006453664        1.0000000006453664        2.9626403552640568E-009
   20.078125000000000        2.0000000006446443        2.2099999985708876        1.5125838164491728E-026   2.0000000006446443        1.0000000006446443        2.8984250555197377E-009
   20.109375000000000        2.0000000006419443        2.2099999985769352        9.4899517477140118E-027   2.0000000006419443        1.0000000006419443        2.8263773543812931E-009
   20.140625000000000        2.0000000006374186        2.2099999985870289        5.9362161284271334E-027   2.0000000006374186        1.0000000006374186        2.7471687147340162E-009
   20.171875000000000        2.0000000006312137        2.2099999986008334        3.7022275473958630E-027   2.0000000006312137        1.0000000006312137        2.6615687431785773E-009
   20.203125000000000        2.0000000006234817        2.2099999986180188        2.3021296579193624E-027   2.0000000006234817        1.0000000006234817        2.5703781325603359E-009
   20.234375000000000        2.0000000006143672        2.2099999986382617        1.4272969553669292E-027   2.0000000006143672        1.0000000006143672        2.4743720405950853E-009
   20.265625000000000        2.0000000006040164        2.2099999986612424        8.8230857003722027E-028   2.0000000006040164        1.0000000006040164        2.3742716681596221E-009
   20.296875000000000        2.0000000005925709        2.2099999986866536        5.4381488058133129E-028   2.0000000005925709        1.0000000005925709        2.2707371538643883E-009
   20.328125000000000        2.0000000005801626        2.2099999987142014        3.3420126130912426E-028   2.0000000005801626        1.0000000005801626        2.1643562497786206E-009
   20.359375000000000        2.0000000005669163        2.2099999987436019        2.0478239904868782E-028   2.0000000005669163        1.0000000005669163        2.0556649715786079E-009
   20.390625000000000        2.0000000005529528        2.2099999987745855        1.2511374325107915E-028   2.0000000005529528        1.0000000005529528        1.9451589228225430E-009
   20.421875000000000        2.0000000005383898        2.2099999988068952        7.6215751255950526E-029   2.0000000005383898        1.0000000005383898        1.8333186080354835E-009
   20.453125000000000        2.0000000005233418        2.2099999988402805        4.6292477106732193E-029   2.0000000005233418        1.0000000005233418        1.7206176483597346E-009
   20.484375000000000        2.0000000005079128        2.2099999988745078        2.8034955699544630E-029   2.0000000005079128        1.0000000005079128        1.6075236697332684E-009
   20.515625000000000        2.0000000004921983        2.2099999989093684        1.6928170872815465E-029   2.0000000004921983        1.0000000004921983        1.4945003012911684E-009
   20.546875000000000        2.0000000004762870        2.2099999989446664        1.0191472877824266E-029   2.0000000004762870        1.0000000004762870        1.3820069533210244E-009
   20.578125000000000        2.0000000004602678        2.2099999989802104        6.1175251865290476E-030   2.0000000004602678        1.0000000004602678        1.2704999274859574E-009
   20.609375000000000        2.0000000004442211        2.2099999990158183        3.6611763730919891E-030   2.0000000004442211        1.0000000004442211        1.1604168737022746E-009
   20.640625000000000        2.0000000004282206        2.2099999990513153        2.1845640366257054E-030   2.0000000004282206        1.0000000004282206        1.0521723492473711E-009
   20.671875000000000        2.0000000004123288        2.2099999990865702        1.2995717437211342E-030   2.0000000004123288        1.0000000004123288        9.4614671652948346E-010
   20.703125000000000        2.0000000003966041        2.2099999991214494        7.7075804449151939E-031   2.0000000003966041        1.0000000003966041        8.4268436673085034E-010
   20.734375000000000        2.0000000003810987        2.2099999991558374        4.5573035724217966E-031   2.0000000003810987        1.0000000003810987        7.4209549616455206E-010
   20.765625000000000        2.0000000003658589        2.2099999991896384        2.6863239869879616E-031   2.0000000003658589        1.0000000003658589        6.4465432991767102E-010
   20.796875000000000        2.0000000003509286        2.2099999992227546        1.5785429135591441E-031   2.0000000003509286        1.0000000003509286        5.5060045411892133E-010
   20.828125000000000        2.0000000003363430        2.2099999992551047        9.2467146156705432E-032   2.0000000003363430        1.0000000003363430        4.6013526322497000E-010
   20.859375000000000        2.0000000003221396        2.2099999992866093        5.3992739621489640E-032   2.0000000003221396        1.0000000003221396        3.7343972358883093E-010
   20.890625000000000        2.0000000003083422        2.2099999993172124        3.1425489117624895E-032   2.0000000003083422        1.0000000003083422        2.9065505557923643E-010
   20.921875000000000        2.0000000002949712        2.2099999993468749        1.8230868151733148E-032   2.0000000002949712        1.0000000002949712        2.1189805465837708E-010
   20.953125000000000        2.0000000002820442        2.2099999993755577        1.0541170123371677E-032   2.0000000002820442        1.0000000002820442        1.3726353387255585E-010
   20.984375000000000        2.0000000002695733        2.2099999994032355        6.0743725711586079E-033   2.0000000002695733        1.0000000002695733        6.6817218424830571E-011
   21.015625000000000        2.0000000002575669        2.2099999994298849        3.4883272228996500E-033   2.0000000002575669        1.0000000002575669        6.0795812828473572E-013
   21.046875000000000        2.0000000002460334        2.2099999994554906        1.9962041993306332E-033   2.0000000002460334        1.0000000002460334       -6.1339378021330049E-011
   21.078125000000000        2.0000000002349716        2.2099999994800483        1.1382291277686911E-033   2.0000000002349716        1.0000000002349716       -1.1902878682690243E-010
   21.109375000000000        2.0000000002243836        2.2099999995035549        6.4662449632695832E-034   2.0000000002243836        1.0000000002243836       -1.7247892003524612E-010
   21.140625000000000        2.0000000002142682        2.2099999995260147        3.6595539639835384E-034   2.0000000002142682        1.0000000002142682       -2.2173241021050671E-010
   21.171875000000000        2.0000000002046159        2.2099999995474451        2.0630407807460679E-034   2.0000000002046159        1.0000000002046159       -2.6685187393127308E-010
   21.203125000000000        2.0000000001954192        2.2099999995678665        1.1583360767330307E-034   2.0000000001954192        1.0000000001954192       -3.0791902361215762E-010
   21.234375000000000        2.0000000001866685        2.2099999995872994        6.4765558659462797E-035   2.0000000001866685        1.0000000001866685       -3.4502445345196975E-010
   21.265625000000000        2.0000000001783516        2.2099999996057735        3.6054778544544432E-035   2.0000000001783516        1.0000000001783516       -3.7827962984238184E-010
   21.296875000000000        2.0000000001704548        2.2099999996233146        1.9980490737275890E-035   2.0000000001704548        1.0000000001704548       -4.0780800958373220E-010
   21.328125000000000        2.0000000001629639        2.2099999996399582        1.1019864810975364E-035   2.0000000001629639        1.0000000001629639       -4.3374370761739556E-010
   21.359375000000000        2.0000000001558624        2.2099999996557407        6.0472696394650669E-036   2.0000000001558624        1.0000000001558624       -4.5623194111499288E-010
   21.390625000000000        2.0000000001491380        2.2099999996706914        3.3008199860374463E-036   2.0000000001491380        1.0000000001491380       -4.7541837133735498E-010
   21.421875000000000        2.0000000001427747        2.2099999996848396        1.7914549825718910E-036   2.0000000001427747        1.0000000001427747       -4.9146020586476880E-010
   21.453125000000000        2.0000000001367586        2.2099999996982160        9.6632457732921035E-037   2.0000000001367586        1.0000000001367586       -5.0451509636673109E-010
   21.484375000000000        2.0000000001310725        2.2099999997108624        5.1778061106156897E-037   2.0000000001310725        1.0000000001310725       -5.1475090856456518E-010
   21.515625000000000        2.0000000001256968        2.2099999997228190        2.7542056714507349E-037   2.0000000001256968        1.0000000001256968       -5.2233639635801410E-010
   21.546875000000000        2.0000000001206160        2.2099999997341255        1.4532176090195508E-037   2.0000000001206160        1.0000000001206160       -5.2744209000366027E-010
   21.578125000000000        2.0000000001158100        2.2099999997448223        7.5982811859994854E-038   2.0000000001158100        1.0000000001158100       -5.3024118429334521E-010
   21.609375000000000        2.0000000001112652        2.2099999997549413        3.9318278217666824E-038   2.0000000001112652        1.0000000001112652       -5.3089799223471346E-010
   21.640625000000000        2.0000000001069633        2.2099999997645208        2.0101951547046136E-038   2.0000000001069633        1.0000000001069633       -5.2958082363829817E-010
   21.671875000000000        2.0000000001028870        2.2099999997736006        1.0131228742324470E-038   2.0000000001028870        1.0000000001028870       -5.2645754422542268E-010
   21.703125000000000        2.0000000000990212        2.2099999997822208        5.0175664322822741E-039   2.0000000000990212        1.0000000000990212       -5.2169069064689211E-010
   21.734375000000000        2.0000000000953495        2.2099999997904134        2.4307136471931544E-039   2.0000000000953495        1.0000000000953495       -5.1544102319667218E-010
   21.765625000000000        2.0000000000918576        2.2099999997982014        1.1437079904118799E-039   2.0000000000918576        1.0000000000918576       -5.0786308491979071E-010
   21.796875000000000        2.0000000000885385        2.2099999998056092        5.1660685143280809E-040   2.0000000000885385        1.0000000000885385       -4.9910298116628837E-010
   21.828125000000000        2.0000000000853770        2.2099999998126658        2.1924490730813434E-040   2.0000000000853770        1.0000000000853770       -4.8930459684015659E-010
   21.859375000000000        2.0000000000823621        2.2099999998193955        8.3429032162278805E-041   2.0000000000823621        1.0000000000823621       -4.7860115870435038E-010
   21.890625000000000        2.0000000000794818        2.2099999998258300        2.4769398719253104E-041   2.0000000000794818        1.0000000000794818       -4.6712589352182476E-010
   21.921875000000000        2.0000000000767222        2.2099999998319988        1.7082988550692020E-042   2.0000000000767222        1.0000000000767222       -4.5500403444975746E-010
   21.953125000000000        2.0000000000740719        2.2099999998379198       -5.7363617244388873E-042   2.0000000000740719        1.0000000000740719       -4.4234838014745037E-010
   21.984375000000000        2.0000000000715263        2.2099999998436122       -6.8698992925905577E-042   2.0000000000715263        1.0000000000715263       -4.2926862064973648E-010
   22.015625000000000        2.0000000000690727        2.2099999998490989       -5.8316145338309223E-042   2.0000000000690727        1.0000000000690727       -4.1587044918856009E-010
   22.046875000000000        2.0000000000667031        2.2099999998543960       -4.3344454504015027E-042   2.0000000000667031        1.0000000000667031       -4.0224845676561927E-010
   22.078125000000000        2.0000000000644107        2.2099999998595248       -2.9983925456979963E-042   2.0000000000644107        1.0000000000644107       -3.8849279349051358E-010
   22.109375000000000        2.0000000000621885        2.2099999998644986       -1.9817654454036813E-042   2.0000000000621885        1.0000000000621885       -3.7468605995627513E-010
   22.140625000000000        2.0000000000600320        2.2099999998693263       -1.2687708707174560E-042   2.0000000000600320        1.0000000000600320       -3.6090108679331934E-010
   22.171875000000000        2.0000000000579368        2.2099999998740176       -7.9321451206277099E-043   2.0000000000579368        1.0000000000579368       -3.4720182284786461E-010
   22.203125000000000        2.0000000000558988        2.2099999998785802       -4.8676192255758135E-043   2.0000000000558988        1.0000000000558988       -3.3364555562798159E-010
   22.234375000000000        2.0000000000539155        2.2099999998830229       -2.9422582105864213E-043   2.0000000000539155        1.0000000000539155       -3.2028646401727201E-010
   22.265625000000000        2.0000000000519820        2.2099999998873594       -1.7561474351182029E-043   2.0000000000519820        1.0000000000519820       -3.0717206556118981E-010
   22.296875000000000        2.0000000000500946        2.2099999998915996       -1.0369294492212724E-043   2.0000000000500946        1.0000000000500946       -2.9434632509151015E-010
   22.328125000000000        2.0000000000482485        2.2099999998957491       -6.0651922372059769E-044   2.0000000000482485        1.0000000000482485       -2.8184521383423089E-010
   22.359375000000000        2.0000000000464397        2.2099999998998130       -3.5181236811698616E-044   2.0000000000464397        1.0000000000464397       -2.6970337074772033E-010
   22.390625000000000        2.0000000000446678        2.2099999999037934       -2.0254219125052930E-044   2.0000000000446678        1.0000000000446678       -2.5794255620326112E-010
   22.421875000000000        2.0000000000429323        2.2099999999076938       -1.1581171974532126E-044   2.0000000000429323        1.0000000000429323       -2.4658275421529652E-010
   22.453125000000000        2.0000000000412315        2.2099999999115156       -6.5805547975636317E-045   2.0000000000412315        1.0000000000412315       -2.3563861972775157E-010
   22.484375000000000        2.0000000000395670        2.2099999999152580       -3.7174408370287946E-045   2.0000000000395670        1.0000000000395670       -2.2511903452482329E-010
   22.515625000000000        2.0000000000379314        2.2099999999189293       -2.0886372815269070E-045   2.0000000000379314        1.0000000000379314       -2.1503865355043672E-010
   22.546875000000000        2.0000000000363274        2.2099999999225344       -1.1675064149352235E-045   2.0000000000363274        1.0000000000363274       -2.0540102951827066E-010
   22.578125000000000        2.0000000000347575        2.2099999999260684       -6.4945912917382910E-046   2.0000000000347575        1.0000000000347575       -1.9620083335780691E-010
   22.609375000000000        2.0000000000332210        2.2099999999295301       -3.5961906779352178E-046   2.0000000000332210        1.0000000000332210       -1.8743850915825533E-010
   22.640625000000000        2.0000000000317191        2.2099999999329136       -1.9825311089938068E-046   2.0000000000317191        1.0000000000317191       -1.7910650740304845E-010
   22.671875000000000        2.0000000000302496        2.2099999999362239       -1.0883290619234166E-046   2.0000000000302496        1.0000000000302496       -1.7120038720008779E-010
   22.703125000000000        2.0000000000288121        2.2099999999394662       -5.9501808407798068E-047   2.0000000000288121        1.0000000000288121       -1.6371259903280588E-010
   22.734375000000000        2.0000000000274074        2.2099999999426405       -3.2403241242674487E-047   2.0000000000274074        1.0000000000274074       -1.5662937613569738E-010
   22.765625000000000        2.0000000000260352        2.2099999999457443       -1.7578700390346103E-047   2.0000000000260352        1.0000000000260352       -1.4993695174325694E-010
   22.796875000000000        2.0000000000246958        2.2099999999487721       -9.5010326367960845E-048   2.0000000000246958        1.0000000000246958       -1.4362022682234965E-010
   22.828125000000000        2.0000000000233880        2.2099999999517213       -5.1165965343856500E-048   2.0000000000233880        1.0000000000233880       -1.3766809914272926E-010
   22.859375000000000        2.0000000000221143        2.2099999999545927       -2.7457056619171209E-048   2.0000000000221143        1.0000000000221143       -1.3206280513600177E-010
   22.890625000000000        2.0000000000208771        2.2099999999573878       -1.4683225665200549E-048   2.0000000000208771        1.0000000000208771       -1.2678835759061258E-010
   22.921875000000000        2.0000000000196763        2.2099999999601043       -7.8255070743687311E-049   2.0000000000196763        1.0000000000196763       -1.2182788111658738E-010
   22.953125000000000        2.0000000000185132        2.2099999999627440       -4.1567398904844016E-049   2.0000000000185132        1.0000000000185132       -1.1716494441316172E-010
   22.984375000000000        2.0000000000173856        2.2099999999653055       -2.2007246731284874E-049   2.0000000000173856        1.0000000000173856       -1.1278222800115145E-010
   23.015625000000000        2.0000000000162950        2.2099999999677862       -1.1613733465881374E-049   2.0000000000162950        1.0000000000162950       -1.0865797150927392E-010
   23.046875000000000        2.0000000000152394        2.2099999999701918       -6.1092784352497924E-050   2.0000000000152394        1.0000000000152394       -1.0478018452886317E-010
   23.078125000000000        2.0000000000142202        2.2099999999725153       -3.2035877533154372E-050   2.0000000000142202        1.0000000000142202       -1.0113154758073506E-010
   23.109375000000000        2.0000000000132334        2.2099999999747584       -1.6746611689148894E-050   2.0000000000132334        1.0000000000132334       -9.7696517542544825E-011
   23.140625000000000        2.0000000000122862        2.2099999999769175       -8.7271870950398572E-051   2.0000000000122862        1.0000000000122862       -9.4452001775380268E-011
   23.171875000000000        2.0000000000113749        2.2099999999789941       -4.5340945446139877E-051   2.0000000000113749        1.0000000000113749       -9.1386898048995135E-011
   23.203125000000000        2.0000000000105014        2.2099999999809912       -2.3484775120315655E-051   2.0000000000105014        1.0000000000105014       -8.8485219151834826E-011
   23.234375000000000        2.0000000000096652        2.2099999999829119       -1.2127496270148655E-051   2.0000000000096652        1.0000000000096652       -8.5732310139974288E-011
   23.265625000000000        2.0000000000088645        2.2099999999847530       -6.2438578771458022E-052   2.0000000000088645        1.0000000000088645       -8.3117512872377119E-011
   23.296875000000000        2.0000000000081024        2.2099999999865148       -3.2050817207604551E-052   2.0000000000081024        1.0000000000081024       -8.0623507869859168E-011
   23.328125000000000        2.0000000000073750        2.2099999999881987       -1.6403463110334755E-052   2.0000000000073750        1.0000000000073750       -7.8241413348223432E-011
   23.359375000000000        2.0000000000066840        2.2099999999898059       -8.3704240013611497E-053   2.0000000000066840        1.0000000000066840       -7.5957018452754710E-011
   23.390625000000000        2.0000000000060298        2.2099999999913331       -4.2587195857308738E-053   2.0000000000060298        1.0000000000060298       -7.3760997310046150E-011
   23.421875000000000        2.0000000000054099        2.2099999999927826       -2.1603972626776120E-053   2.0000000000054099        1.0000000000054099       -7.1645800403530302E-011
   23.453125000000000        2.0000000000048210        2.2099999999941562       -1.0927318963721934E-053   2.0000000000048210        1.0000000000048210       -6.9601657770590464E-011
   23.484375000000000        2.0000000000042628        2.2099999999954543       -5.5108760743489423E-054   2.0000000000042628        1.0000000000042628       -6.7621463983869035E-011
   23.515625000000000        2.0000000000037379        2.2099999999966808       -2.7711207604010065E-054   2.0000000000037379        1.0000000000037379       -6.5693228634700063E-011
   23.546875000000000        2.0000000000032405        2.2099999999978430       -1.3893701718359040E-054   2.0000000000032405        1.0000000000032405       -6.3816951723083548E-011
   23.578125000000000        2.0000000000027756        2.2099999999989377       -6.9455605423215566E-055   2.0000000000027756        1.0000000000027756       -6.1978866483514139E-011
   23.609375000000000        2.0000000000023417        2.2099999999999684       -3.4619572913878117E-055   2.0000000000023417        1.0000000000023417       -6.0174532023893335E-011
   23.640625000000000        2.0000000000019402        2.2100000000009321       -1.7205155276361703E-055   2.0000000000019402        1.0000000000019402       -5.8397287006073384E-011
   23.671875000000000        2.0000000000015707        2.2100000000018292       -8.5253950722201616E-056   2.0000000000015707        1.0000000000015707       -5.6645355073214887E-011
   23.703125000000000        2.0000000000012284        2.2100000000026649       -4.2119683464591791E-056   2.0000000000012284        1.0000000000012284       -5.4919624403737544E-011
   23.734375000000000        2.0000000000009113        2.2100000000034488       -2.0747465868693877E-056   2.0000000000009113        1.0000000000009113       -5.3216098194752703E-011
   23.765625000000000        2.0000000000006195        2.2100000000041784       -1.0189388528294371E-056   2.0000000000006195        1.0000000000006195       -5.1533888267840666E-011
   23.796875000000000        2.0000000000003508        2.2100000000048534       -4.9891548947432374E-057   2.0000000000003508        1.0000000000003508       -4.9869441909322632E-011
   23.828125000000000        2.0000000000001057        2.2100000000054738       -2.4355287301863112E-057   2.0000000000001057        1.0000000000001057       -4.8218318227100099E-011
   23.859375000000000        1.9999999999998825        2.2100000000060467       -1.1853247881934305E-057   1.9999999999998825       0.99999999999988254       -4.6580739265777993E-011
   23.890625000000000        1.9999999999996794        2.2100000000065756       -5.7510679223927634E-058   1.9999999999996794       0.99999999999967937       -4.4958259337590789E-011
   23.921875000000000        1.9999999999994982        2.2100000000070534       -2.7817267779934464E-058   1.9999999999994982       0.99999999999949818       -4.3345327327415362E-011
   23.953125000000000        1.9999999999993379        2.2100000000074833       -1.3412867657752697E-058   1.9999999999993379       0.99999999999933786       -4.1740388923017235E-011
   23.984375000000000        1.9999999999991978        2.2100000000078697       -6.4469564993844317E-059   1.9999999999991978       0.99999999999919775       -4.0150771596358936E-011
   24.015625000000000        1.9999999999990736        2.2100000000082192       -3.0888494367681781E-059   1.9999999999990736       0.99999999999907363       -3.8575809213625689E-011
   24.046875000000000        1.9999999999989666        2.2100000000085331       -1.4751244092809400E-059   1.9999999999989666       0.99999999999896660       -3.7010394748904218E-011
   24.078125000000000        1.9999999999988756        2.2100000000088182       -7.0214904217502100E-060   1.9999999999988756       0.99999999999887557       -3.5456526603638849E-011
   24.109375000000000        1.9999999999987992        2.2100000000090718       -3.3310037890491405E-060   1.9999999999987992       0.99999999999879918       -3.3919977937557633E-011
   24.140625000000000        1.9999999999987368        2.2100000000092899       -1.5748521809337069E-060   1.9999999999987368       0.99999999999873679       -3.2402303062895044E-011
   24.171875000000000        1.9999999999986882        2.2100000000094751       -7.4198296499240063E-061   1.9999999999986882       0.99999999999868816       -3.0899283132157507E-011
   24.203125000000000        1.9999999999986533        2.2100000000096305       -3.4834106525264426E-061   1.9999999999986533       0.99999999999865330       -2.9412916546789347E-011
   24.234375000000000        1.9999999999986326        2.2100000000097584       -1.6294280148317223E-061   1.9999999999986326       0.99999999999863265       -2.7944313529815190E-011
   24.265625000000000        1.9999999999986213        2.2100000000098681       -7.5935357869878622E-062   1.9999999999986213       0.99999999999862133       -2.6497692928728611E-011
   24.296875000000000        1.9999999999986184        2.2100000000099604       -3.5252068727670598E-062   1.9999999999986184       0.99999999999861844       -2.5070168163665585E-011
   24.328125000000000        1.9999999999986247        2.2100000000100311       -1.6300618981337038E-062   1.9999999999986247       0.99999999999862466       -2.3667734438959087E-011
   24.359375000000000        1.9999999999986398        2.2100000000100830       -7.5065881091556820E-063   1.9999999999986398       0.99999999999863975       -2.2287061085535242E-011
   24.390625000000000        1.9999999999986640        2.2100000000101145       -3.4421654648296494E-063   1.9999999999986640       0.99999999999866396       -2.0927481969579276E-011
   24.421875000000000        1.9999999999986935        2.2100000000101314       -1.5714235050081663E-063   1.9999999999986935       0.99999999999869349       -1.9598100919893113E-011
   24.453125000000000        1.9999999999987306        2.2100000000101323       -7.1406348915687391E-064   1.9999999999987306       0.99999999999873057       -1.8292700687538854E-011
   24.484375000000000        1.9999999999987732        2.2100000000101185       -3.2289239093082285E-064   1.9999999999987732       0.99999999999877320       -1.7013279673960824E-011
   24.515625000000000        1.9999999999988236        2.2100000000100932       -1.4525595455676378E-064   1.9999999999988236       0.99999999999882361       -1.5760281968368872E-011
   24.546875000000000        1.9999999999988807        2.2100000000100533       -6.4986229104565054E-065   1.9999999999988807       0.99999999999888067       -1.4531931213923599E-011
   24.578125000000000        1.9999999999989424        2.2100000000100080       -2.8903412447655137E-065   1.9999999999989424       0.99999999999894240       -1.3334222614957980E-011
   24.609375000000000        1.9999999999990068        2.2100000000099573       -1.2773571827998602E-065   1.9999999999990068       0.99999999999900679       -1.2168710483706491E-011
   24.640625000000000        1.9999999999990725        2.2100000000099067       -5.6061205129285216E-066   1.9999999999990725       0.99999999999907252       -1.1035838909378981E-011
   24.671875000000000        1.9999999999991411        2.2100000000098485       -2.4417084892097011E-066   1.9999999999991411       0.99999999999914113       -9.9311669998769503E-012
   24.703125000000000        1.9999999999992149        2.2100000000097806       -1.0544484437628488E-066   1.9999999999992149       0.99999999999921485       -8.8546947552003985E-012
   24.734375000000000        1.9999999999992919        2.2100000000097029       -4.5099650209938203E-067   1.9999999999992919       0.99999999999929190       -7.8081985321887259E-012
   24.765625000000000        1.9999999999993698        2.2100000000096189       -1.9077008349812858E-067   1.9999999999993698       0.99999999999936984       -6.7941208214961080E-012
   24.796875000000000        1.9999999999994484        2.2100000000095350       -7.9653329886769991E-068   1.9999999999994484       0.99999999999944844       -5.8140159353570198E-012
   24.828125000000000        1.9999999999995273        2.2100000000094497       -3.2742725145197760E-068   1.9999999999995273       0.99999999999952727       -4.8665516061419112E-012
   24.859375000000000        1.9999999999996072        2.2100000000093640       -1.3201559303109730E-068   1.9999999999996072       0.99999999999960720       -3.9472869417522816E-012
   24.890625000000000        1.9999999999996878        2.2100000000092748       -5.1919122163021368E-069   1.9999999999996878       0.99999999999968781       -3.0597746558669314E-012
   24.921875000000000        1.9999999999997711        2.2100000000091864       -1.9742720542196310E-069   1.9999999999997711       0.99999999999977107       -2.1922463844248341E-012
   24.953125000000000        1.9999999999998537        2.2100000000090949       -7.1495331107712384E-070   1.9999999999998537       0.99999999999985367       -1.3697931677825181E-012
   24.984375000000000        1.9999999999999385        2.2100000000090159       -2.3933477867951368E-070   1.9999999999999385       0.99999999999993849       -5.7087667926225549E-013


==> PERTSUBweno5noGF_N800_2.dat <==
x                       h                         u                           b                      eta                         DH                       pert
   1.5625000000000000E-002   1.9999999954463727        2.2100000049853761        2.3933477867951368E-070   1.9999999954463727       0.99999999544637275       -9.6616656897197117E-009
   4.6875000000000000E-002   1.9999999955926533        2.2100000046059911        7.1495331107712384E-070   1.9999999955926533       0.99999999559265329       -9.5050312065581011E-009
   7.8125000000000000E-002   1.9999999957454277        2.2100000042149084        1.9742720542196310E-069   1.9999999957454277       0.99999999574542775       -9.3419321167687031E-009
  0.10937500000000000        1.9999999959033754        2.2100000038168837        5.1919122163021368E-069   1.9999999959033754       0.99999999590337540       -9.1735399276871021E-009
  0.14062500000000000        1.9999999960789350        2.2100000033845948        1.3201559303109730E-068   1.9999999960789350       0.99999999607893497       -8.9865144214940074E-009
  0.17187500000000000        1.9999999962646651        2.2100000029347076        3.2742725145197760E-068   1.9999999962646651       0.99999999626466507       -8.7889644451166760E-009
  0.20312500000000000        1.9999999964574486        2.2100000024743611        7.9653329886769991E-068   1.9999999964574486       0.99999999645744864       -8.5843339103774952E-009
  0.23437500000000000        1.9999999966563242        2.2100000020059483        1.9077008349812858E-067   1.9999999966563242       0.99999999665632422       -8.3738289635704177E-009
  0.26562500000000000        1.9999999968596207        2.2100000015334262        4.5099650209938203E-067   1.9999999968596207       0.99999999685962071       -8.1594755396707797E-009
  0.29687500000000000        1.9999999970658804        2.2100000010602843        1.0544484437628491E-066   1.9999999970658804       0.99999999706588039       -7.9431070609814469E-009
  0.32812500000000000        1.9999999972739664        2.2100000005893086        2.4417084892097011E-066   1.9999999972739664       0.99999999727396638       -7.7262574116332416E-009
  0.35937500000000000        1.9999999974828508        2.2100000001230384        5.6061205129285216E-066   1.9999999974828508       0.99999999748285084       -7.5103794294761883E-009
  0.39062500000000000        1.9999999976915994        2.2099999996638062        1.2773571827998602E-065   1.9999999976915994       0.99999999769159942       -7.2968586728450191E-009
  0.42187500000000000        1.9999999978993683        2.2099999992137418        2.8903412447655141E-065   1.9999999978993683       0.99999999789936833       -7.0870114221577296E-009
  0.45312500000000000        1.9999999981053773        2.2099999987748298        6.4986229104565046E-065   1.9999999981053773       0.99999999810537732       -6.8821077725544910E-009
  0.48437500000000000        1.9999999983089081        2.2099999983489149        1.4525595455676378E-064   1.9999999983089081       0.99999999830890807       -6.6833723000314649E-009
  0.51562500000000000        1.9999999985093022        2.2099999979377043        3.2289239093082285E-064   1.9999999985093022       0.99999999850930221       -6.4919771780580504E-009
  0.54687500000000000        1.9999999987059611        2.2099999975427687        7.1406348915687405E-064   1.9999999987059611       0.99999999870596112       -6.3090410673538599E-009
  0.57812500000000000        1.9999999988983457        2.2099999971655349        1.5714235050081660E-063   1.9999999988983457       0.99999999889834568       -6.1356215663721514E-009
  0.60937500000000000        1.9999999990859831        2.2099999968072765        3.4421654648296494E-063   1.9999999990859831       0.99999999908598314       -5.9727054413372116E-009
  0.64062500000000000        1.9999999992684683        2.2099999964691044        7.5065881091556809E-063   1.9999999992684683       0.99999999926846828       -5.8212021869508135E-009
  0.67187500000000000        1.9999999994454665        2.2099999961519639        1.6300618981337038E-062   1.9999999994454665       0.99999999944546647       -5.6819382532324880E-009
  0.70312500000000000        1.9999999996167122        2.2099999958566334        3.5252068727670594E-062   1.9999999996167122       0.99999999961671215       -5.5556494960029568E-009
  0.73437500000000000        1.9999999997820115        2.2099999955837260        7.5935357869878613E-062   1.9999999997820115       0.99999999978201148       -5.4429760698582186E-009
  0.76562500000000000        1.9999999999412352        2.2099999953336886        1.6294280148317223E-061   1.9999999999412352       0.99999999994123523       -5.3444635383925743E-009
  0.79687500000000000        2.0000000000943134        2.2099999951068194        3.4834106525264426E-061   2.0000000000943134        1.0000000000943134       -5.2605670930461201E-009
  0.82812500000000000        2.0000000002412328        2.2099999949032787        7.4198296499240063E-061   2.0000000002412328        1.0000000002412328       -5.1916462240342298E-009
  0.85937500000000000        2.0000000003820295        2.2099999947230939        1.5748521809337072E-060   2.0000000003820295        1.0000000003820295       -5.1379678289720232E-009
  0.89062500000000000        2.0000000005167826        2.2099999945661826        3.3310037890491405E-060   2.0000000005167826        1.0000000005167826       -5.0997144285247487E-009
  0.92187500000000000        2.0000000006456147        2.2099999944323452        7.0214904217502100E-060   2.0000000006456147        1.0000000006456147       -5.0769730641775368E-009
  0.95312500000000000        2.0000000007686829        2.2099999943212758        1.4751244092809400E-059   2.0000000007686829        1.0000000007686829       -5.0697415154843384E-009
  0.98437500000000000        2.0000000008861809        2.2099999942325752        3.0888494367681781E-059   2.0000000008861809        1.0000000008861809       -5.0779145333024189E-009
   1.0156250000000000        2.0000000009983356        2.2099999941657438        6.4469564993844309E-059   2.0000000009983356        1.0000000009983356       -5.1012820634355194E-009
   1.0468750000000000        2.0000000011053976        2.2099999941201984        1.3412867657752697E-058   2.0000000011053976        1.0000000011053976       -5.1395359079720038E-009
   1.0781250000000000        2.0000000012076491        2.2099999940952681        2.7817267779934464E-058   2.0000000012076491        1.0000000012076491       -5.1922435240214782E-009
   1.1093750000000000        2.0000000013053967        2.2099999940901998        5.7510679223927634E-058   2.0000000013053967        1.0000000013053967       -5.2588573495881974E-009
   1.1406250000000000        2.0000000013989734        2.2099999941041615        1.1853247881934303E-057   2.0000000013989734        1.0000000013989734       -5.3387059217868682E-009
   1.1718750000000000        2.0000000014887243        2.2099999941362602        2.4355287301863115E-057   2.0000000014887243        1.0000000014887243       -5.4310125285894628E-009
   1.2031250000000000        2.0000000015750157        2.2099999941855337        4.9891548947432374E-057   2.0000000015750157        1.0000000015750157       -5.5348787775244546E-009
   1.2343750000000000        2.0000000016582269        2.2099999942509574        1.0189388528294371E-056   2.0000000016582269        1.0000000016582269       -5.6493023592452118E-009
   1.2656250000000000        2.0000000017387429        2.2099999943314721        2.0747465868693877E-056   2.0000000017387429        1.0000000017387429       -5.7731894820278740E-009
   1.2968750000000000        2.0000000018169564        2.2099999944259765        4.2119683464591791E-056   2.0000000018169564        1.0000000018169564       -5.9053624212879186E-009
   1.3281250000000000        2.0000000018932598        2.2099999945333395        8.5253950722201616E-056   2.0000000018932598        1.0000000018932598       -6.0445755067917162E-009
   1.3593750000000000        2.0000000019680391        2.2099999946524287        1.7205155276361703E-055   2.0000000019680391        1.0000000019680391       -6.1895262248867766E-009
   1.3906250000000000        2.0000000020416691        2.2099999947820934        3.4619572913878117E-055   2.0000000020416691        1.0000000020416691       -6.3388507776096503E-009
   1.4218750000000000        2.0000000021145139        2.2099999949211919        6.9455605423215566E-055   2.0000000021145139        1.0000000021145139       -6.4911258590427678E-009
   1.4531250000000000        2.0000000021869182        2.2099999950685945        1.3893701718359040E-054   2.0000000021869182        1.0000000021869182       -6.6448566649057739E-009
   1.4843750000000000        2.0000000022592035        2.2099999952232032        2.7711207604010065E-054   2.0000000022592035        1.0000000022592035       -6.7984409213295294E-009
   1.5156250000000000        2.0000000023316704        2.2099999953839484        5.5108760743489423E-054   2.0000000023316704        1.0000000023316704       -6.9501386867898418E-009
   1.5468750000000000        2.0000000024045899        2.2099999955497931        1.0927318963721934E-053   2.0000000024045899        1.0000000024045899       -7.0980190614022831E-009
   1.5781250000000000        2.0000000024782092        2.2099999957197389        2.1603972626776115E-053   2.0000000024782092        1.0000000024782092       -7.2398957939867614E-009
   1.6093750000000000        2.0000000025527389        2.2099999958928427        4.2587195857308729E-053   2.0000000025527389        1.0000000025527389       -7.3732770999868080E-009
   1.6406250000000000        2.0000000026283624        2.2099999960682126        8.3704240013611497E-053   2.0000000026283624        1.0000000026283624       -7.4952959394636309E-009
   1.6718750000000000        2.0000000027052280        2.2099999962450108        1.6403463110334755E-052   2.0000000027052280        1.0000000027052280       -7.6026709372456480E-009
   1.7031250000000000        2.0000000027834530        2.2099999964224581        3.2050817207604551E-052   2.0000000027834530        1.0000000027834530       -7.6916704117024892E-009
   1.7343750000000000        2.0000000028631217        2.2099999965998300        6.2438578771458030E-052   2.0000000028631217        1.0000000028631217       -7.7581154833694654E-009
   1.7656250000000000        2.0000000029442888        2.2099999967764572        1.2127496270148655E-051   2.0000000029442888        1.0000000029442888       -7.7974058321217399E-009
   1.7968750000000000        2.0000000030269818        2.2099999969517254        2.3484775120315652E-051   2.0000000030269818        1.0000000030269818       -7.8045827578421267E-009
   1.8281250000000000        2.0000000031111900        2.2099999971250828        4.5340945446139877E-051   2.0000000031111900        1.0000000031111900       -7.7744517490430098E-009
   1.8593750000000000        2.0000000031968823        2.2099999972960274        8.7271870950398572E-051   2.0000000031968823        1.0000000031968823       -7.7017139332724582E-009
   1.8906250000000000        2.0000000032840033        2.2099999974641014        1.6746611689148897E-050   2.0000000032840033        1.0000000032840033       -7.5811561472960420E-009
   1.9218750000000000        2.0000000033724716        2.2099999976289095        3.2035877533154372E-050   2.0000000033724716        1.0000000033724716       -7.4078725376125476E-009
   1.9531250000000000        2.0000000034621870        2.2099999977900908        6.1092784352497915E-050   2.0000000034621870        1.0000000034621870       -7.1774857168804829E-009
   1.9843750000000000        2.0000000035530352        2.2099999979473237        1.1613733465881374E-049   2.0000000035530352        1.0000000035530352       -6.8863865720913964E-009
   2.0156250000000000        2.0000000036448711        2.2099999981003466        2.2007246731284874E-049   2.0000000036448711        1.0000000036448711       -6.5319847308842327E-009
   2.0468750000000000        2.0000000037375467        2.2099999982489180        4.1567398904844008E-049   2.0000000037375467        1.0000000037375467       -6.1128901940321612E-009
   2.0781250000000000        2.0000000038308965        2.2099999983928464        7.8255070743687311E-049   2.0000000038308965        1.0000000038308965       -5.6291127314977984E-009
   2.1093750000000000        2.0000000039247454        2.2099999985319605        1.4683225665200549E-048   2.0000000039247454        1.0000000039247454       -5.0821737929140909E-009
   2.1406250000000000        2.0000000040189150        2.2099999986661185        2.7457056619171203E-048   2.0000000040189150        1.0000000040189150       -4.4751753414118411E-009
   2.1718750000000000        2.0000000041132155        2.2099999987952073        5.1165965343856500E-048   2.0000000041132155        1.0000000041132155       -3.8128016299765477E-009
   2.2031250000000000        2.0000000042074562        2.2099999989191339        9.5010326367960845E-048   2.0000000042074562        1.0000000042074562       -3.1012428181043106E-009
   2.2343750000000000        2.0000000043014396        2.2099999990378372        1.7578700390346103E-047   2.0000000043014396        1.0000000043014396       -2.3480746236259620E-009
   2.2656250000000000        2.0000000043949697        2.2099999991512735        3.2403241242674492E-047   2.0000000043949697        1.0000000043949697       -1.5620567062057944E-009
   2.2968750000000000        2.0000000044878519        2.2099999992594124        5.9501808407798068E-047   2.0000000044878519        1.0000000044878519       -7.5288442147325441E-010
   2.3281250000000000        2.0000000045798960        2.2099999993622408        1.0883290619234166E-046   2.0000000045798960        1.0000000045798960        6.9106942390817494E-011
   2.3593750000000000        2.0000000046709117        2.2099999994597579        1.9825311089938064E-046   2.0000000046709117        1.0000000046709117        8.9324281304925535E-010
   2.3906250000000000        2.0000000047607172        2.2099999995519779        3.5961906779352178E-046   2.0000000047607172        1.0000000047607172        1.7088419568267454E-009
   2.4218750000000000        2.0000000048491358        2.2099999996389261        6.4945912917382910E-046   2.0000000048491358        1.0000000048491358        2.5055335584056593E-009
   2.4531250000000000        2.0000000049359938        2.2099999997206474        1.1675064149352235E-045   2.0000000049359938        1.0000000049359938        3.2735640864700599E-009
   2.4843750000000000        2.0000000050211297        2.2099999997971818        2.0886372815269070E-045   2.0000000050211297        1.0000000050211297        4.0040655235884515E-009
   2.5156250000000000        2.0000000051043858        2.2099999998685886        3.7174408370287952E-045   2.0000000051043858        1.0000000051043858        4.6892747462834450E-009
   2.5468750000000000        2.0000000051856173        2.2099999999349347        6.5805547975636317E-045   2.0000000051856173        1.0000000051856173        5.3227198204552906E-009
   2.5781250000000000        2.0000000052646891        2.2099999999962892        1.1581171974532129E-044   2.0000000052646891        1.0000000052646891        5.8993332441303892E-009
   2.6093750000000000        2.0000000053414735        2.2100000000527329        2.0254219125052932E-044   2.0000000053414735        1.0000000053414735        6.4155116774600174E-009
   2.6406250000000000        2.0000000054158571        2.2100000001043467        3.5181236811698621E-044   2.0000000054158571        1.0000000054158571        6.8691201615678210E-009
   2.6718750000000000        2.0000000054877320        2.2100000001512297        6.0651922372059779E-044   2.0000000054877320        1.0000000054877320        7.2594286137928066E-009
   2.7031250000000000        2.0000000055570033        2.2100000001934763        1.0369294492212724E-043   2.0000000055570033        1.0000000055570033        7.5870165705538284E-009
   2.7343750000000000        2.0000000056235869        2.2100000002311830        1.7561474351182031E-043   2.0000000056235869        1.0000000056235869        7.8536277481333627E-009
   2.7656250000000000        2.0000000056874114        2.2100000002644560        2.9422582105864213E-043   2.0000000056874114        1.0000000056874114        8.0619988462871106E-009
   2.7968750000000000        2.0000000057484115        2.2100000002934101        4.8676192255758135E-043   2.0000000057484115        1.0000000057484115        8.2156561553858864E-009
   2.8281250000000000        2.0000000058065357        2.2100000003181623        7.9321451206277099E-043   2.0000000058065357        1.0000000058065357        8.3187241539661727E-009
   2.8593750000000000        2.0000000058617395        2.2100000003388378        1.2687708707174562E-042   2.0000000058617395        1.0000000058617395        8.3757174529353051E-009
   2.8906250000000000        2.0000000059139933        2.2100000003555471        1.9817654454036809E-042   2.0000000059139933        1.0000000059139933        8.3913540560587307E-009
   2.9218750000000000        2.0000000059632761        2.2100000003684102        2.9983925456979969E-042   2.0000000059632761        1.0000000059632761        8.3703819431235615E-009
   2.9531250000000000        2.0000000060095799        2.2100000003775540        4.3344454504015027E-042   2.0000000060095799        1.0000000060095799        8.3174334086777435E-009
   2.9843750000000000        2.0000000060528995        2.2100000003831077        5.8316145338309223E-042   2.0000000060528995        1.0000000060528995        8.2369033815865578E-009
   3.0156250000000000        2.0000000060932432        2.2100000003852016        6.8698992925905577E-042   2.0000000060932432        1.0000000060932432        8.1328714873762920E-009
   3.0468750000000000        2.0000000061306249        2.2100000003839653        5.7363617244388873E-042   2.0000000061306249        1.0000000061306249        8.0090423182355153E-009
   3.0781250000000000        2.0000000061650689        2.2100000003795270       -1.7082988550692020E-042   2.0000000061650689        1.0000000061650689        7.8687227844653762E-009
   3.1093750000000000        2.0000000061966072        2.2100000003720157       -2.4769398719253104E-041   2.0000000061966072        1.0000000061966072        7.7148203381227631E-009
   3.1406250000000000        2.0000000062252745        2.2100000003615641       -8.3429032162278815E-041   2.0000000062252745        1.0000000062252745        7.5498529650275259E-009
   3.1718750000000000        2.0000000062511196        2.2100000003482987       -2.1924490730813434E-040   2.0000000062511196        1.0000000062511196        7.3760015872892382E-009
   3.2031250000000000        2.0000000062741963        2.2100000003323457       -5.1660685143280809E-040   2.0000000062741963        1.0000000062741963        7.1951484770238494E-009
   3.2343750000000000        2.0000000062945587        2.2100000003138365       -1.1437079904118798E-039   2.0000000062945587        1.0000000062945587        7.0089130055350779E-009
   3.2656250000000000        2.0000000063122689        2.2100000002929003       -2.4307136471931541E-039   2.0000000063122689        1.0000000063122689        6.8187135937591847E-009
   3.2968750000000000        2.0000000063273968        2.2100000002696558       -5.0175664322822741E-039   2.0000000063273968        1.0000000063273968        6.6258090125614899E-009
   3.3281250000000000        2.0000000063400081        2.2100000002442353       -1.0131228742324470E-038   2.0000000063400081        1.0000000063400081        6.4313285808026421E-009
   3.3593750000000000        2.0000000063501795        2.2100000002167537       -2.0101951547046136E-038   2.0000000063501795        1.0000000063501795        6.2363127995013201E-009
   3.3906250000000000        2.0000000063579857        2.2100000001873381       -3.9318278217666824E-038   2.0000000063579857        1.0000000063579857        6.0417213454400098E-009
   3.4218750000000000        2.0000000063635048        2.2100000001561058       -7.5982811859994854E-038   2.0000000063635048        1.0000000063635048        5.8484519449564232E-009
   3.4531250000000000        2.0000000063668200        2.2100000001231641       -1.4532176090195508E-037   2.0000000063668200        1.0000000063668200        5.6573457030140162E-009
   3.4843750000000000        2.0000000063680199        2.2100000000886144       -2.7542056714507354E-037   2.0000000063680199        1.0000000063680199        5.4691877693358038E-009
   3.5156250000000000        2.0000000063671872        2.2100000000525593       -5.1778061106156897E-037   2.0000000063671872        1.0000000063671872        5.2846966802633233E-009
   3.5468750000000000        2.0000000063644112        2.2100000000150981       -9.6632457732921035E-037   2.0000000063644112        1.0000000063644112        5.1045363491653006E-009
   3.5781250000000000        2.0000000063597794        2.2099999999763291       -1.7914549825718910E-036   2.0000000063597794        1.0000000063597794        4.9292938619771576E-009
   3.6093750000000000        2.0000000063533765        2.2099999999363473       -3.3008199860374456E-036   2.0000000063533765        1.0000000063533765        4.7594914676096778E-009
   3.6406250000000000        2.0000000063452887        2.2099999998952389       -6.0472696394650669E-036   2.0000000063452887        1.0000000063452887        4.5955728111835015E-009
   3.6718750000000000        2.0000000063356014        2.2099999998530904       -1.1019864810975365E-035   2.0000000063356014        1.0000000063356014        4.4379100394564830E-009
   3.7031250000000000        2.0000000063243979        2.2099999998099840       -1.9980490737275892E-035   2.0000000063243979        1.0000000063243979        4.2867989158423825E-009
   3.7343750000000000        2.0000000063117613        2.2099999997659951       -3.6054778544544438E-035   2.0000000063117613        1.0000000063117613        4.1424699226411121E-009
   3.7656250000000000        2.0000000062977747        2.2099999997211981       -6.4765558659462808E-035   2.0000000062977747        1.0000000062977747        4.0050891492171559E-009
   3.7968750000000000        2.0000000062825172        2.2099999996756612       -1.1583360767330309E-034   2.0000000062825172        1.0000000062825172        3.8747640651592974E-009
   3.8281250000000000        2.0000000062660699        2.2099999996294382       -2.0630407807460679E-034   2.0000000062660699        1.0000000062660699        3.7515524020648172E-009
   3.8593750000000000        2.0000000062485088        2.2099999995825903       -3.6595539639835384E-034   2.0000000062485088        1.0000000062485088        3.6354541599337153E-009
   3.8906250000000000        2.0000000062299073        2.2099999995351740       -6.4662449632695832E-034   2.0000000062299073        1.0000000062299073        3.5264240416665871E-009
   3.9218750000000000        2.0000000062103385        2.2099999994872359       -1.1382291277686911E-033   2.0000000062103385        1.0000000062103385        3.4243732294214624E-009
   3.9531250000000000        2.0000000061898744        2.2099999994388266       -1.9962041993306328E-033   2.0000000061898744        1.0000000061898744        3.3291769341303734E-009
   3.9843750000000000        2.0000000061685772        2.2099999993899990       -3.4883272228996500E-033   2.0000000061685772        1.0000000061685772        3.2406655137151574E-009
   4.0156250000000000        2.0000000061465117        2.2099999993407957       -6.0743725711586079E-033   2.0000000061465117        1.0000000061465117        3.1586342430500736E-009
   4.0468750000000000        2.0000000061237424        2.2099999992912513       -1.0541170123371676E-032   2.0000000061237424        1.0000000061237424        3.0828468666754816E-009
   4.0781250000000000        2.0000000061003287        2.2099999992413921       -1.8230868151733148E-032   2.0000000061003287        1.0000000061003287        3.0130284933704843E-009
   4.1093750000000000        2.0000000060763305        2.2099999991912531       -3.1425489117624890E-032   2.0000000060763305        1.0000000060763305        2.9488824715429018E-009
   4.1406250000000000        2.0000000060518000        2.2099999991408676       -5.3992739621489640E-032   2.0000000060518000        1.0000000060518000        2.8900779547313959E-009
   4.1718750000000000        2.0000000060267906        2.2099999990902570       -9.2467146156705432E-032   2.0000000060267906        1.0000000060267906        2.8362574511220373E-009
   4.2031250000000000        2.0000000060013514        2.2099999990394465       -1.5785429135591441E-031   2.0000000060013514        1.0000000060013514        2.7870488139569716E-009
   4.2343750000000000        2.0000000059755298        2.2099999989884607       -2.6863239869879611E-031   2.0000000059755298        1.0000000059755298        2.7420625769991602E-009
   4.2656250000000000        2.0000000059493672        2.2099999989373331       -4.5573035724217957E-031   2.0000000059493672        1.0000000059493672        2.7008892899971215E-009
   4.2968750000000000        2.0000000059229062        2.2099999988860808       -7.7075804449151931E-031   2.0000000059229062        1.0000000059229062        2.6631248317698919E-009
   4.3281250000000000        2.0000000058961849        2.2099999988347263       -1.2995717437211342E-030   2.0000000058961849        1.0000000058961849        2.6283548670846812E-009
   4.3593750000000000        2.0000000058692415        2.2099999987832888       -2.1845640366257050E-030   2.0000000058692415        1.0000000058692415        2.5961734984036866E-009
   4.3906250000000000        2.0000000058421166        2.2099999987317824       -3.6611763730919884E-030   2.0000000058421166        1.0000000058421166        2.5661863745085611E-009
   4.4218750000000000        2.0000000058148442        2.2099999986802183       -6.1175251865290476E-030   2.0000000058148442        1.0000000058148442        2.5380053614298959E-009
   4.4531250000000000        2.0000000057874590        2.2099999986286094       -1.0191472877824266E-029   2.0000000057874590        1.0000000057874590        2.5112583124098364E-009
   4.4843750000000000        2.0000000057599889        2.2099999985769769       -1.6928170872815463E-029   2.0000000057599889        1.0000000057599889        2.4855859592776142E-009
   4.5156250000000000        2.0000000057324612        2.2099999985253471       -2.8034955699544641E-029   2.0000000057324612        1.0000000057324612        2.4606525705905824E-009
   4.5468750000000000        2.0000000057048966        2.2099999984737497       -4.6292477106732204E-029   2.0000000057048966        1.0000000057048966        2.4361410666529082E-009
   4.5781250000000000        2.0000000056773235        2.2099999984221936       -7.6215751255950548E-029   2.0000000056773235        1.0000000056773235        2.4117694508163368E-009
   4.6093750000000000        2.0000000056497789        2.2099999983706669       -1.2511374325107917E-028   2.0000000056497789        1.0000000056497789        2.3872881449449324E-009
   4.6406250000000000        2.0000000056223062        2.2099999983191432       -2.0478239904868787E-028   2.0000000056223062        1.0000000056223062        2.3624862066640162E-009
   4.6718750000000000        2.0000000055949148        2.2099999982676688       -3.3420126130912440E-028   2.0000000055949148        1.0000000055949148        2.3371482527068110E-009
   4.7031250000000000        2.0000000055675593        2.2099999982164102       -5.4381488058133147E-028   2.0000000055675593        1.0000000055675593        2.3110264812942205E-009
   4.7343750000000000        2.0000000055401763        2.2099999981655678       -8.8230857003722027E-028   2.0000000055401763        1.0000000055401763        2.2838873015018635E-009
   4.7656250000000000        2.0000000055128289        2.2099999981150615       -1.4272969553669328E-027   2.0000000055128289        1.0000000055128289        2.2556538858964359E-009
   4.7968750000000000        2.0000000054858149        2.2099999980642941       -2.3021296579193628E-027   2.0000000054858149        1.0000000054858149        2.2265083110539763E-009
   4.8281250000000000        2.0000000054594929        2.2099999980125289       -3.7022275473958644E-027   2.0000000054594929        1.0000000054594929        2.1967196950356538E-009
   4.8593750000000000        2.0000000054337175        2.2099999979601419       -5.9362161284271363E-027   2.0000000054337175        1.0000000054337175        2.1660744309315305E-009
   4.8906250000000000        2.0000000054074061        2.2099999979095863       -9.4899517477140147E-027   2.0000000054074061        1.0000000054074061        2.1334440880593775E-009
   4.9218750000000000        2.0000000053791744        2.2099999978639784       -1.5125838164491734E-026   2.0000000053791744        1.0000000053791744        2.0974231240700192E-009
   4.9531250000000000        2.0000000053494693        2.2099999978223783       -2.4036345322248799E-026   2.0000000053494693        1.0000000053494693        2.0584507431919974E-009
   4.9843750000000000        2.0000000053224660        2.2099999977755975       -3.8080464821881537E-026   2.0000000053224660        1.0000000053224660        2.0207138184957785E-009
   5.0156250000000000        2.0000000053039702        2.2099999977108276       -6.0146582659985917E-026   2.0000000053039702        1.0000000053039702        1.9900490144664218E-009
   5.0468750000000000        2.0000000052934954        2.2099999976291893       -9.4707285839984303E-026   2.0000000052934954        1.0000000052934954        1.9660095773588182E-009
   5.0781250000000000        2.0000000052762159        2.2099999975635707       -1.4866439246291924E-025   2.0000000052762159        1.0000000052762159        1.9338175505367872E-009
   5.1093750000000000        2.0000000052284634        2.2099999975664408       -2.3263099300841075E-025   2.0000000052284634        1.0000000052284634        1.8698673720507486E-009
   5.1406250000000000        2.0000000051457669        2.2099999976477442       -3.6286868161887081E-025   2.0000000051457669        1.0000000051457669        1.7697621146339770E-009
   5.1718750000000000        2.0000000050766924        2.2099999976999554       -5.6420266166861609E-025   2.0000000050766924        1.0000000050766924        1.6821473103334483E-009
   5.2031250000000000        2.0000000051144649        2.2099999975166291       -8.7438948205071228E-025   2.0000000051144649        1.0000000051144649        1.7003283225847099E-009
   5.2343750000000000        2.0000000053050693        2.2099999969959510       -1.3506320403808038E-024   2.0000000053050693        1.0000000053050693        1.8703785187312860E-009
   5.2656250000000000        2.0000000055110605        2.2099999964423933       -2.0792522190199632E-024   2.0000000055110605        1.0000000055110605        2.0549464352370705E-009
   5.2968750000000000        2.0000000053885616        2.2099999966176678       -3.1899814642048065E-024   2.0000000053885616        1.0000000053885616        1.9102515125268837E-009
   5.3281250000000000        2.0000000046541837        2.2099999981495015       -4.8769654863225939E-024   2.0000000046541837        1.0000000046541837        1.1529990295855441E-009
   5.3593750000000000        2.0000000035942400        2.2100000004037565       -7.4294694850988525E-024   2.0000000035942400        1.0000000035942400        6.9595884610862413E-011
   5.3906250000000000        2.0000000033521848        2.2100000008477760       -1.1276503393880079E-023   2.0000000033521848        1.0000000033521848       -1.9640911119722659E-010
   5.4218750000000000        2.0000000053095524        2.2099999964215544       -1.7051273618425077E-023   2.0000000053095524        1.0000000053095524        1.7366081905834108E-009
   5.4531250000000000        2.0000000093821892        2.2099999873115244       -2.5683642034397081E-023   2.0000000093821892        1.0000000093821892        5.7845901402231448E-009
   5.4843750000000000        2.0000000123713253        2.2099999806028308       -3.8531784649693982E-023   2.0000000123713253        1.0000000123713253        8.7488598587981414E-009
   5.5156250000000000        2.0000000087015488        2.2099999886447468       -5.7568141272261109E-023   2.0000000087015488        1.0000000087015488        5.0540913676400123E-009
   5.5468750000000000        1.9999999952184704        2.2100000184241155       -8.5639646822905761E-023   1.9999999952184704       0.99999999521847038       -8.4540217049067223E-009
   5.5781250000000000        1.9999999781790372        2.2100000560821345       -1.2682813901409965E-022   1.9999999781790372       0.99999997817903719       -2.5518456236994780E-008
   5.6093750000000000        1.9999999757962195        2.2100000612780208       -1.8694351053536804E-022   1.9999999757962195       0.99999997579621946       -2.7926162937674803E-008
   5.6406250000000000        2.0000000084479597        2.2099999888756896       -2.7418891160672408E-022   2.0000000084479597        1.0000000084479597        4.7008725800878892E-009
   5.6718750000000000        2.0000000757894747        2.2099998396388338       -4.0004254604508297E-022   2.0000000757894747        1.0000000757894747        7.2017936947332828E-008
   5.7031250000000000        2.0000001348199326        2.2099997088121270       -5.8040126911255485E-022   2.0000001348199326        1.0000001348199326        1.3102426077438167E-007
   5.7343750000000000        2.0000001052992098        2.2099997741233763       -8.3702165523579331E-022   2.0000001052992098        1.0000001052992098        1.0147978235508504E-007
   5.7656250000000000        1.9999999228661467        2.2100001781292953       -1.1992645716663421E-021   1.9999999228661467       0.99999992286614670       -8.0976601424254113E-008
   5.7968750000000000        1.9999996268922675        2.2100008336240218       -1.7060827498302212E-021   1.9999996268922675       0.99999962689226751       -3.7697331811692436E-007
   5.8281250000000000        1.9999994223437996        2.2100012866177479       -2.4080594350246580E-021   1.9999994223437996       0.99999942234379957       -5.8154409154909104E-007
   5.8593750000000000        1.9999996297868150        2.2100008270726512       -3.3690643115034847E-021   1.9999996297868150       0.99999962978681500       -3.7412280740056758E-007
   5.8906250000000000        2.0000004764942658        2.2099989515911385       -4.6666672616566436E-021   2.0000004764942658        1.0000004764942658        4.7256352475599783E-007
   5.9218750000000000        2.0000017935195813        2.2099960343808585       -6.3897248668132795E-021   2.0000017935195813        1.0000017935195813        1.7895683646074190E-006
   5.9531250000000000        2.0000028177134666        2.2099937657791844       -8.6303464796279844E-021   2.0000028177134666        1.0000028177134666        2.8137424448182458E-006
   5.9843750000000000        2.0000023542093159        2.2099947923589691       -1.1465472743143294E-020   2.0000023542093159        1.0000023542093159        2.3502191837110331E-006
   6.0156250000000000        1.9999994446878053        2.2100012367380466       -1.4920122949498471E-020   1.9999994446878053       0.99999944468780533       -5.5932072706710301E-007
   6.0468750000000000        1.9999944087639534        2.2100123910479930       -1.8899321234951013E-020   1.9999944087639534       0.99999440876395340       -5.5952622495247795E-006
   6.0781250000000000        1.9999898056519825        2.2100225868830194       -2.3067782564858032E-020   1.9999898056519825       0.99998980565198248       -1.0198391145799235E-005
   6.1093750000000000        1.9999907084670951        2.2100205871442635       -2.6644101205546952E-020   1.9999907084670951       0.99999070846709515       -9.2955921970894195E-006
   6.1406250000000000        2.0000038552815265        2.2099914668685998       -2.8057150092365945E-020   2.0000038552815265        1.0000038552815265        3.8512068396556742E-006
   6.1718750000000000        2.0000357205829675        2.2099208867977329       -2.4383263534998853E-020   2.0000357205829675        1.0000357205829675        3.5716493660853388E-005
   6.2031250000000000        2.0000901341466455        2.2098003659094942       -1.0438494293216984E-020   2.0000901341466455        1.0000901341466455        9.0130043487679501E-005
   6.2343750000000000        2.0001664621424973        2.2096313075515734        2.2666621101516407E-020   2.0001664621424973        1.0001664621424973        1.6645802624593031E-004
   6.2656250000000000        2.0002592534351629        2.2094257871345762        8.9802678449104247E-020   2.0002592534351629        1.0002592534351629        2.5924930656762157E-004
   6.2968750000000000        2.0003595884915457        2.2092035656979268        2.1536996757378656E-019   2.0003595884915457        1.0003595884915457        3.5958435134686439E-004
   6.3281250000000000        2.0004575566326017        2.2089865954162469        4.3878462833210428E-019   2.0004575566326017        1.0004575566326017        4.5755248152890005E-004
   6.3593750000000000        2.0005448288798853        2.2087933187141435        8.2289486513284033E-019   2.0005448288798853        1.0005448288798853        5.4482471866501569E-004
   6.3906250000000000        2.0006163463987883        2.2086349350783463        1.4668011649576846E-018   2.0006163463987883        1.0006163463987883        6.1634222813689021E-004
   6.4218750000000000        2.0006706149918472        2.2085147522763351        2.5252582664681920E-018   2.0006706149918472        1.0006706149918472        6.7061081246944099E-004
   6.4531250000000000        2.0007087672660449        2.2084302614855233        4.2378606690232808E-018   2.0007087672660449        1.0007087672660449        7.0876307862599575E-004
   6.4843750000000000        2.0007330672246999        2.2083764480585053        6.9726968122041841E-018   2.0007330672246999        1.0007330672246999        7.3306302990161498E-004
   6.5156250000000000        2.0007455963036014        2.2083487019145829        1.1291296379761390E-017   2.0007455963036014        1.0007455963036014        7.4559210205649151E-004
   6.5468750000000000        2.0007475224348563        2.2083444363856541        1.8044767528143520E-017   2.0007475224348563        1.0007475224348563        7.4751822717500360E-004
   6.5781250000000000        2.0007389281103536        2.2083634688017648        2.8515414873850977E-017   2.0007389281103536        1.0007389281103536        7.3892389712559847E-004
   6.6093750000000000        2.0007189553390097        2.2084076994059725        4.4624387885577951E-017   2.0007189553390097        1.0007189553390097        7.1895112080522239E-004
   6.6406250000000000        2.0006860929529053        2.2084804751556768        6.9234788787276309E-017   2.0006860929529053        1.0006860929529053        6.8608873027420358E-004
   6.6718750000000000        2.0006386328475996        2.2085855794595592        1.0659221707328654E-016   2.0006386328475996        1.0006386328475996        6.3862862106622842E-004
   6.7031250000000000        2.0005754182521924        2.2087255752981663        1.6296239130451998E-016   2.0005754182521924        1.0005754182521924        5.7541402225336213E-004
   6.7343750000000000        2.0004968662923859        2.2088995409882117        2.4755025844196910E-016   2.0004968662923863        1.0004968662923861        4.9686205951138263E-004
   6.7656250000000000        2.0004059492339548        2.2091008965385872        3.7381960385871465E-016   2.0004059492339552        1.0004059492339552        4.0594499858892519E-004
   6.7968750000000000        2.0003086058572808        2.2093164901368065        5.6138033370737588E-016   2.0003086058572812        1.0003086058572812        3.0860161985346579E-004
   6.8281250000000000        2.0002131405219434        2.2095279275981663        8.3867737624269242E-016   2.0002131405219443        1.0002131405219443        2.1313628285390962E-004
   6.8593750000000000        2.0001285562605489        2.2097152671428062        1.2468073935360249E-015   2.0001285562605502        1.0001285562605502        1.2855202018124956E-004
   6.8906250000000000        2.0000622696038759        2.2098620831354694        1.8449164549002965E-015   2.0000622696038777        1.0000622696038777        6.2265362586799711E-005
   6.9218750000000000        2.0000180423488434        2.2099600433249815        2.7178059205723973E-015   2.0000180423488461        1.0000180423488461        1.8038106968543133E-005
   6.9531250000000000        1.9999950268514965        2.2100110216225564        3.9866116441219884E-015   1.9999950268515005       0.99999502685150055       -4.9773906618533204E-006
   6.9843750000000000        1.9999884010520534        2.2100256967697804        5.8237453865031114E-015   1.9999884010520592       0.99998840105205922       -1.1603190117170925E-005
   7.0156250000000000        1.9999913154016111        2.2100192412142539        8.4737264669301371E-015   1.9999913154016196       0.99999131540161956       -8.6888403203477793E-006
   7.0468750000000000        1.9999972629014300        2.2100060679434801        1.2282125061151537E-014   1.9999972629014422       0.99999726290144231       -2.7413400283116118E-006
   7.0781250000000000        2.0000018736872840        2.2099958554070631        1.7735637427699335E-014   2.0000018736873018        1.0000018736873018        1.8694465198088039E-006
   7.1093750000000000        2.0000035175546231        2.2099922143317503        2.5517384878958198E-014   2.0000035175546484        1.0000035175546487        3.5133147600063808E-006
   7.1406250000000000        2.0000027268882574        2.2099939656138083        3.6582960241063085E-014   2.0000027268882938        1.0000027268882941        2.7226494814236446E-006
   7.1718750000000000        2.0000009861301642        2.2099978212927258        5.2264651920502509E-014   2.0000009861302166        1.0000009861302166        9.8189264408077293E-007
   7.2031250000000000        1.9999995981522700        2.2100008955810946        7.4413804154932930E-014   1.9999995981523444       0.99999959815234440       -4.0608384588303181E-007
   7.2343750000000000        1.9999991074282690        2.2100019825011183        1.0559461282411638E-013   1.9999991074283747       0.99999910742837461       -8.9680630788180338E-007
   7.2656250000000000        1.9999993446710356        2.2100014570123703        1.4934705337394116E-013   1.9999993446711850       0.99999934467118490       -6.5956188199933763E-007
   7.2968750000000000        1.9999998270990895        2.2100003884518293        2.1054240251753636E-013   1.9999998270993000       0.99999982709930002       -1.7713204991665066E-007
   7.3281250000000000        2.0000001603013429        2.2099996504197796        2.9586234423867285E-013   2.0000001603016386        1.0000001603016386        1.5607209657986232E-007
   7.3593750000000000        2.0000002200431375        2.2099995180894458        4.1444244357454269E-013   2.0000002200435518        1.0000002200435518        2.1581589848551630E-007
   7.3906250000000000        2.0000001013242819        2.2099997810410694        5.7873345787283968E-013   2.0000001013248605        1.0000001013248605        9.7099167817304988E-008
   7.4218750000000000        1.9999999614155868        2.2100000909277480        8.0565032160075670E-013   1.9999999614163924       0.99999996141639247       -4.2807280387080482E-008
   7.4531250000000000        1.9999998953718716        2.2100002372078302        1.1180996659212084E-012   1.9999998953729896       0.99999989537298972       -1.0884860790483231E-007
   7.4843750000000000        1.9999999059006346        2.2100002138842618        1.5470036278867352E-012   1.9999999059021816       0.99999990590218157       -9.8317284979998476E-008
   7.5156250000000000        1.9999999450326726        2.2100001272062988        2.1339719523380579E-012   1.9999999450348067       0.99999994503480660       -5.9182467815332984E-008
   7.5468750000000000        1.9999999691681514        2.2100000737452525        2.9348178058466452E-012   1.9999999691710861       0.99999996917108613       -3.5043924873079391E-008
   7.5781250000000000        1.9999999657138503        2.2100000813943304        4.0241675033103328E-012   1.9999999657178744       0.99999996571787442       -3.8494779586173422E-008
   7.6093750000000000        1.9999999465843168        2.2100001237632378        5.5014831352904276E-012   1.9999999465898182       0.99999994658981828       -5.7620358928645032E-008
   7.6406250000000000        1.9999999281654470        2.2100001645578264        7.4989030263529969E-012   1.9999999281729459       0.99999992817294592       -7.6034595508644998E-008
   7.6718750000000000        1.9999999177492993        2.2100001876262718        1.0191411769955532E-011   1.9999999177594907       0.99999991775949071       -8.6445203884011335E-008
   7.7031250000000000        1.9999999128503758        2.2100001984734661        1.3809983619801393E-011   1.9999999128641859       0.99999991286418577       -9.1337382990275273E-008
   7.7343750000000000        1.9999999077956045        2.2100002096644951        1.8658505290835252E-011   1.9999999078142630       0.99999990781426307       -9.6383807379751829E-008
   7.7656250000000000        1.9999998993941641        2.2100002282662445        2.5135482454275782E-011   1.9999998994192996       0.99999989941929956       -1.0477477307979655E-007
   7.7968750000000000        1.9999998880088292        2.2100002534743854        3.3761774811168662E-011   1.9999998880425911       0.99999988804259099       -1.1614681594274145E-007
   7.8281250000000000        1.9999998754698918        2.2100002812338859        4.5215894643210999E-011   1.9999998755151076       0.99999987551510772       -1.2866874432582165E-007
   7.8593750000000000        1.9999998629309217        2.2100003089883224        6.0378750718587015E-011   1.9999998629913005       0.99999986299130039       -1.4118581326272306E-007
   7.8906250000000000        1.9999998503143281        2.2100003369078487        8.0390131200509380E-011   1.9999998503947183       0.99999985039471828       -1.5377409878780668E-007
   7.9218750000000000        1.9999998369822869        2.2100003664030234        1.0671970350272548E-010   1.9999998370890066       0.99999983708900664       -1.6706947025824093E-007
   7.9531250000000000        1.9999998225031450        2.2100003984271175        1.4125587295550159E-010   1.9999998226444009       0.99999982264440090       -1.8150106662062626E-007
   7.9843750000000000        1.9999998068669853        2.2100004329985015        1.8641649135504273E-010   1.9999998070534017       0.99999980705340175       -1.9707558718273788E-007
   8.0156250000000000        1.9999997902591611        2.2100004697020470        2.4528614410839544E-010   1.9999997905044473       0.99999979050444721       -2.1360357393973572E-007
   8.0468750000000000        1.9999997727977037        2.2100005082705034        3.2178556986990413E-010   1.9999997731194892       0.99999977311948929       -2.3096177792503170E-007
   8.0781250000000000        1.9999997544648409        2.2100005487358727        4.2087967238928708E-010   1.9999997548857207       0.99999975488572057       -2.4916136109887077E-007
   8.1093750000000000        1.9999997351885070        2.2100005912484941        5.4883155521046241E-010   1.9999997357373387       0.99999973573733858       -2.6826605226126787E-007
   8.1406250000000000        1.9999997149293995        2.2100006358837674        7.1351101830106423E-010   1.9999997156429106       0.99999971564291057       -2.8830467391216530E-007
   8.1718750000000000        1.9999996936986943        2.2100006826023728        9.2476695772704272E-010   1.9999996946234613       0.99999969462346128       -3.0925293348360583E-007
   8.2031250000000000        1.9999996715279378        2.2100007313162866        1.1948740393732790E-009   1.9999996727228118       0.99999967272281187       -3.3106294394791291E-007
   8.2343750000000000        1.9999996484415530        2.2100007819488900        1.5390647810834396E-009   1.9999996499806179       0.99999964998061774       -3.5369000195295541E-007
   8.2656250000000000        1.9999996244537046        2.2100008344409705        1.9761586430496764E-009   1.9999996264298632       0.99999962642986329       -3.7709488731607621E-007
   8.2968750000000000        1.9999995995788975        2.2100008887261708        2.5292997151108571E-009   1.9999996021081972       0.99999960210819727       -4.0123228250976695E-007
   8.3281250000000000        1.9999995738393330        2.2100009447134386        3.2268138633501325E-009   1.9999995770661469       0.99999957706614684       -4.2604227123987926E-007
   8.3593750000000000        1.9999995472637218        2.2100010022881982        4.1031944438929052E-009   1.9999995513669162       0.99999955136691621       -4.5145021898562732E-007
   8.3906250000000000        1.9999995198823868        2.2100010613215302        5.2002225036217839E-009   1.9999995250826093       0.99999952508260925       -4.7737017583315833E-007
   8.4218750000000000        1.9999994917239634        2.2100011216756301        6.5682222470462689E-009   1.9999994982921856       0.99999949829218571       -5.0370650495068503E-007
   8.4531250000000000        1.9999994628145465        2.2100011832036461        8.2674447999020966E-009   1.9999994710819913       0.99999947108199139       -5.3035289138136932E-007
   8.4843750000000000        1.9999994331772852        2.2100012457483800        1.0369562122233312E-008   1.9999994435468473       0.99999944354684733       -5.5719076330618122E-007
   8.5156250000000000        1.9999994028309405        2.2100013091431512        1.2959237299048289E-008   1.9999994157901777       0.99999941579017781       -5.8408863923276044E-007
   8.5468750000000000        1.9999993717875455        2.2100013732146335        1.6135716115222995E-008   1.9999993879232616       0.99999938792326160       -6.1090235292660111E-007
   8.5781250000000000        1.9999993400499911        2.2100014377859409        2.0014356281592117E-008   1.9999993600643473       0.99999936006434742       -6.3747542844438954E-007
   8.6093750000000000        1.9999993076100526        2.2100015026790194        2.4727973084857841E-008   1.9999993323380256       0.99999933233802574       -6.6363926287671404E-007
   8.6406250000000000        1.9999992744469310        2.2100015677164029        3.0427831387808922E-008   1.9999993048747624       0.99999930487476241       -6.8921326379367542E-007
   8.6718750000000000        1.9999992405263773        2.2100016327225460        3.7284051201368813E-008   1.9999992778104285       0.99999927781042852       -7.1400518497632959E-007
   8.7031250000000000        1.9999992058007443        2.2100016975244521        4.5485114419207329E-008   1.9999992512858586       0.99999925128585876       -7.3781172793552230E-007
   8.7343750000000000        1.9999991702105988        2.2100017619507608        5.5236060171959115E-008   1.9999992254466590       0.99999922544665898       -7.6041933683157481E-007
   8.7656250000000000        1.9999991336886545        2.2100018258284373        6.6754831486123604E-008   1.9999992004434859       0.99999920044348589       -7.8160512950731231E-007
   8.7968750000000000        1.9999990961669456        2.2100018889760458        8.0266081785186560E-008   1.9999991764330274       0.99999917643302738       -8.0113796463443521E-007
   8.8281250000000000        1.9999990575883637        2.2100019511923921        9.5991560872180875E-008   1.9999991535799246       0.99999915357992464       -8.1877970692367796E-007
   8.8593750000000000        1.9999990179240175        2.2100020122389714        1.1413597034606546E-007   1.9999991320599879       0.99999913205998781       -8.3428669905849517E-007
   8.8906250000000000        1.9999989771982776        2.2100020718141504        1.3486690122008732E-007   1.9999991120651788       0.99999911206517877       -8.4741142614142007E-007
   8.9218750000000000        1.9999989355238494        2.2100021295164098        1.5828713446134849E-007   1.9999990938109840       0.99999909381098395       -8.5790431780807808E-007
   8.9531250000000000        1.9999988931497186        2.2100021847935021        1.8439719027120799E-007   1.9999990775469088       0.99999907754690887       -8.6551566824688564E-007
   8.9843750000000000        1.9999988505253836        2.2100022368737244        2.1304554564546982E-007   1.9999990635709293       0.99999906357092927       -8.6999767834328168E-007
   9.0156250000000000        1.9999988083854305        2.2100022846750234        2.4386339313218371E-007   1.9999990522488236       0.99999905224882368       -8.7110674207302452E-007
   9.0468750000000000        1.9999987678593221        2.2100023266866118        2.7618017752029061E-007   1.9999990440394997       0.99999904403949957       -8.6860610037930996E-007
   9.0781250000000000        1.9999987306124625        2.2100023608163943        3.0891541218086369E-007   1.9999990395278746       0.99999903952787461       -8.6226881013118373E-007
   9.1093750000000000        1.9999986990259888        2.2100023841955436        3.4044143393048762E-007   1.9999990394674227       0.99999903946742275       -8.5188067600050488E-007
   9.1406250000000000        1.9999986764242230        2.2100023929297752        3.6841079619412706E-007   1.9999990448350191       0.99999904483501922       -8.3724259258843858E-007
   9.1718750000000000        1.9999986673597971        2.2100023817860479        3.8954091757601552E-007   1.9999990569007147       0.99999905690071467       -8.1817213626322882E-007
   9.2031250000000000        1.9999986779670884        2.2100023438038132        3.9934739096544037E-007   1.9999990773144793       0.99999907731447935       -7.9450518764012656E-007
   9.2343750000000000        1.9999987163954938        2.2100022698199919        3.9181601350693219E-007   1.9999991082115072       0.99999910821150728       -7.6609930177440333E-007
   9.2656250000000000        1.9999987933362362        2.2100021478941962        3.5900211961275256E-007   1.9999991523383558       0.99999915233835579       -7.3284032531262255E-007
   9.2968750000000000        1.9999989226607409        2.2100019626135263        2.9054419094451570E-007   1.9999992132049318       0.99999921320493179       -6.9465158336612376E-007
   9.3281250000000000        1.9999991221942690        2.2100016942462433        1.7307698691175231E-007   1.9999992952712560       0.99999929527125597       -6.5150156558502204E-007
   9.3593750000000000        1.9999994146529392        2.2100013177065705       -1.0472399574498618E-008   1.9999994041805396       0.99999940418053956       -6.0340410379389198E-007
   9.3906250000000000        1.9999998287724889        2.2100008012951631       -2.8172408309139713E-007   1.9999995470484058       0.99999954704840577       -5.5040732083178057E-007
   9.4218750000000000        2.0000004006528322        2.2100001051923059       -6.6784103165552289E-007   1.9999997328118007       0.99999973281180066       -4.9257462153562415E-007
   9.4531250000000000        2.0000011753370988        2.2099991796957217       -1.2027033340183984E-006   1.9999999726337647       0.99999997263376472       -4.2996897109404131E-007
   9.4843750000000000        2.0000022086439873        2.2099979631974653       -1.9282855870191994E-006   2.0000002803584001        1.0000002803584003       -3.6265430258808351E-007
   9.5156250000000000        2.0000035692822680        2.2099963798750886       -2.8962637990942559E-006   2.0000006730184690        1.0000006730184690       -2.9072025586884820E-007
   9.5468750000000000        2.0000053412936545        2.2099943370362736       -4.1698799470664793E-006   2.0000011714137074        1.0000011714137074       -2.1432158314738103E-007
   9.5781250000000000        2.0000076268854472        2.2099917220247751       -5.8260938234560207E-006   2.0000018007916238        1.0000018007916238       -1.3371013940499665E-007
   9.6093750000000000        2.0000105497161624        2.2099883985931918       -7.9580529725298786E-006   2.0000025916631898        1.0000025916631898       -4.9237284027725536E-008
   9.6406250000000000        2.0000142586824117        2.2099842026823189       -1.0677912222957794E-005   2.0000035807701888        1.0000035807701888        3.8679694558396704E-008
   9.6718750000000000        2.0000189322319648        2.2099789375986543       -1.4120034457277665E-005   2.0000048121975076        1.0000048121975076        1.2961005246836521E-007
   9.7031250000000000        2.0000247832124480        2.2099723686151753       -1.8444603674244038E-005   2.0000063386087739        1.0000063386087739        2.2314913250554014E-007
   9.7343750000000000        2.0000320642693792        2.2099642170089417       -2.3841679948438466E-005   2.0000082225894307        1.0000082225894307        3.1891944551887264E-007
   9.7656250000000000        2.0000410738285974        2.2099541534981948       -3.0535723411100810E-005   2.0000105381051863        1.0000105381051863        4.1653244142736412E-007
   9.7968750000000000        2.0000521627198360        2.2099417909882142       -3.8790610698417861E-005   2.0000133721091378        1.0000133721091375        5.1553679458749002E-007
   9.8281250000000000        2.0000657415009848        2.2099266765216870       -4.8915162265956336E-005   2.0000168263387188        1.0000168263387188        6.1538863604937433E-007
   9.8593750000000000        2.0000822885190153        2.2099082823719178       -6.1269192378441261E-005   2.0000210193266370        1.0000210193266368        7.1546451119175458E-007
   9.8906250000000000        2.0001023587041127        2.2098859962924755       -7.6270085286262210E-005   2.0000260886188266        1.0000260886188264        8.1510962779418605E-007
   9.9218750000000000        2.0001265930580407        2.2098591110008314       -9.4399890939488108E-005   2.0000321931671015        1.0000321931671012        9.1369212862346671E-007
   9.9531250000000000        2.0001557287807539        2.2098268129934180       -1.1621292143146084E-004   2.0000395158593225        1.0000395158593225        1.0106336549853268E-006
   9.9843750000000000        2.0001906099787332        2.2097881707701141       -1.4234381509905378E-004   2.0000482661636343        1.0000482661636341        1.1054051540781984E-006
   10.015625000000000        2.0002321988993050        2.2097421225205189       -1.7351601876324651E-004   2.0000586828805420        1.0000586828805418        1.1974999969410760E-006
   10.046875000000000        2.0002815876211129        2.2096874633285832       -2.1055061994503907E-004   2.0000710370011676        1.0000710370011678        1.2864076559537807E-006
   10.078125000000000        2.0003400100965902        2.2096228319979763       -2.5437544006647945E-004   2.0000856346565237        1.0000856346565237        1.3716051610046520E-006
   10.109375000000000        2.0004088543956868        2.2095466976706484       -3.0603427673864600E-004   2.0001028201189484        1.0001028201189481        1.4525680880339564E-006
   10.140625000000000        2.0004896749539776        2.2094573464774321       -3.6669615841703287E-004   2.0001229787955603        1.0001229787955606        1.5287904622240944E-006
   10.171875000000000        2.0005842045903144        2.2093528685051895       -4.3766444822385039E-004   2.0001465401420906        1.0001465401420906        1.5998010516327099E-006
   10.203125000000000        2.0006943660281458        2.2092311453938369       -5.2038560594337496E-004   2.0001739804222023        1.0001739804222023        1.6651703340642143E-006
   10.234375000000000        2.0008222826236235        2.2090898389038021       -6.1645738853805768E-004   2.0002058252350854        1.0002058252350854        1.7245104610985607E-006
   10.265625000000000        2.0009702879675011        2.2089263808326365       -7.2763624056253206E-004   2.0002426517269387        1.0002426517269385        1.7774738569897863E-006
   10.296875000000000        2.0011409339870156        2.2087379647086096       -8.5584359723120753E-004   2.0002850903897844        1.0002850903897844        1.8237542040999699E-006
   10.328125000000000        2.0013369971329178        2.2085215397400182       -1.0031707953922554E-003   2.0003338263375254        1.0003338263375254        1.8630898330762591E-006
   10.359375000000000        2.0015614822003114        2.2082738075426938       -1.1718822621506722E-003   2.0003895999381607        1.0003895999381607        1.8952674034622419E-006
   10.390625000000000        2.0018176233022413        2.2079912222008744       -1.3644166283370972E-003   2.0004532066739040        1.0004532066739042        1.9201241290289772E-006
   10.421875000000000        2.0021088814922114        2.2076699942389499       -1.5833853954939764E-003   2.0005254960967176        1.0005254960967174        1.9375483768513391E-006
   10.453125000000000        2.0024389385161085        2.2073060990959319       -1.8315687716722014E-003   2.0006073697444364        1.0006073697444364        1.9474794270557538E-006
   10.484375000000000        2.0028116861662908        2.2068952906986672       -2.1119082842728054E-003   2.0006997778820179        1.0006997778820179        1.9499070473827373E-006
   10.515625000000000        2.0032312107135755        2.2064331207209880       -2.4274957786240754E-003   2.0008037149349516        1.0008037149349513        1.9448709416280963E-006
   10.546875000000000        2.0037017719089292        2.2059149640894375       -2.7815584201390641E-003   2.0009202134887900        1.0009202134887900        1.9324598539149918E-006
   10.578125000000000        2.0042277760775224        2.2053360512497791       -3.1774393368903448E-003   2.0010503367406320        1.0010503367406320        1.9128101294008104E-006
   10.609375000000000        2.0048137428750405        2.2046915076405624       -3.6185735693206253E-003   2.0011951693057197        1.0011951693057199        1.8861038002526698E-006
   10.640625000000000        2.0054642653403865        2.2039764007296641       -4.1084590355026400E-003   2.0013558063048840        1.0013558063048837        1.8525663185720020E-006
   10.671875000000000        2.0061839629612921        2.2031857948562670       -4.6506222746175154E-003   2.0015333406866747        1.0015333406866747        1.8124639220573613E-006
   10.703125000000000        2.0069774275705332        2.2023148139832767       -5.2485787986627282E-003   2.0017288487718705        1.0017288487718705        1.7661005151659026E-006
   10.734375000000000        2.0078491620106509        2.2013587123037532       -5.9057879630840951E-003   2.0019433740475669        1.0019433740475667        1.7138141052974731E-006
   10.765625000000000        2.0088035116438649        2.2003129524610836       -6.6256023609907282E-003   2.0021779092828744        1.0021779092828742        1.6559731408349876E-006
   10.796875000000000        2.0098445889396905        2.1991732909399966       -7.4112118524391471E-003   2.0024333770872516        1.0024333770872513        1.5929733270247937E-006
   10.828125000000000        2.0109761915434894        2.1979358699677904       -8.2655824591495158E-003   2.0027106090843398        1.0027106090843398        1.5252349925276576E-006
   10.859375000000000        2.0122017144122717        2.1965973150377227       -9.1913904847046486E-003   2.0030103239275672        1.0030103239275669        1.4532002143852196E-006
   10.890625000000000        2.0135240567970909        2.1951548369332761       -1.0190952359096825E-002   2.0033331044379943        1.0033331044379941        1.3773282012685684E-006
   10.921875000000000        2.0149455250512593        2.1936063368975303       -1.1266150852287908E-002   2.0036793741989714        1.0036793741989714        1.2980881951563106E-006
   10.953125000000000        2.0164677324459777        2.1919505133641404       -1.2418358451641688E-002   2.0040493739943361        1.0040493739943359        1.2159514901632917E-006
   10.984375000000000        2.0180914973729522        2.1901869684569450       -1.3648358849643676E-002   2.0044431385233086        1.0044431385233086        1.1313867358531127E-006
   11.015625000000000        2.0198167414987225        2.1883163122896216       -1.4956267637809932E-002   2.0048604738609126        1.0048604738609126        1.0448625546999324E-006
   11.046875000000000        2.0216423896000153        2.1863402629671342       -1.6341453446314057E-002   2.0053009361537013        1.0053009361537013        9.5685713619175772E-007
   11.078125000000000        2.0235662729492430        2.1842617401116859       -1.7802460902552143E-002   2.0057638120466907        1.0057638120466907        8.6786738506816619E-007
   11.109375000000000        2.0255850382335931        2.1820849497026855       -1.9336936901332581E-002   2.0062481013322606        1.0062481013322606        7.7840584289390335E-007
   11.140625000000000        2.0276940640801673        2.1798154580262472       -2.0941561780223463E-002   2.0067525022999440        1.0067525022999437        6.8897732541373102E-007
   11.171875000000000        2.0298873873187313        2.1774602525776969       -2.2611987071417355E-002   2.0072754002473139        1.0072754002473139        6.0003941415587292E-007
   11.203125000000000        2.0321576411322919        2.1750277878659676       -2.4342781552007066E-002   2.0078148595802849        1.0078148595802849        5.1196502770523011E-007
   11.234375000000000        2.0344960072102456        2.1725280142534222       -2.6127387333789311E-002   2.0083686198764563        1.0083686198764563        4.2503069730415177E-007
   11.265625000000000        2.0368921839208536        2.1699723882385480       -2.7958087718002456E-002   2.0089340962028510        1.0089340962028510        3.3944420474441017E-007
   11.296875000000000        2.0393343723619943        2.1673738629374388       -2.9825988486672957E-002   2.0095083838753212        1.0095083838753214        2.5540356096698247E-007
   11.328125000000000        2.0418092819449374        2.1647468579056413       -3.1721014208079670E-002   2.0100882677368577        1.0100882677368577        1.7315854217159199E-007
   11.359375000000000        2.0443021569312760        2.1621072078226531       -3.3631920997639730E-002   2.0106702359336364        1.0106702359336364        9.3040374071762244E-008
   11.390625000000000        2.0467968250862958        2.1594720899132067       -3.5546326996593228E-002   2.0112504980897024        1.0112504980897026        1.5440052791859671E-008
   11.421875000000000        2.0492757693295944        2.1568599303065543       -3.7450761609565411E-002   2.0118250077200290        1.0118250077200290       -5.9256489493009212E-008
   11.453125000000000        2.0517202229439757        2.1542902898599769       -3.9330734279874192E-002   2.0123894886641014        1.0123894886641016       -1.3074401072898922E-007
   11.484375000000000        2.0541102885380353        2.1517837303155072       -4.1170823280952458E-002   2.0129394652570829        1.0129394652570829       -1.9884598012609445E-007
   11.515625000000000        2.0564250805491828        2.1493616620144413       -4.2954784667286722E-002   2.0134702958818962        1.0134702958818962       -2.6351195447915643E-007
   11.546875000000000        2.0586428906391347        2.1470461747340552       -4.4665681163834910E-002   2.0139772094752999        1.0139772094752999       -3.2476876477005590E-007
   11.578125000000000        2.0607413748953851        2.1448598534894296       -4.6286030385117097E-002   2.0144553445102682        1.0144553445102680       -3.8265312696239562E-007
   11.609375000000000        2.0626977613329736        2.1428255813340003       -4.7797971371267997E-002   2.0148997899617056        1.0148997899617056       -4.3715997044557753E-007
   11.640625000000000        2.0644890757964509        2.1409663312766023       -4.9183448016435725E-002   2.0153056277800152        1.0153056277800152       -4.8822860154729142E-007
   11.671875000000000        2.0660923840000507        2.1393049494509642       -5.0424407553923328E-002   2.0156679764461272        1.0156679764461274       -5.3576649339248661E-007
   11.703125000000000        2.0674850470854800        2.1378639316420105       -5.1503011861908032E-002   2.0159820352235718        1.0159820352235720       -5.7969174038774440E-007
   11.734375000000000        2.0686449877087068        2.1366651953640479       -5.2401858973321197E-002   2.0162431287353857        1.0162431287353855       -6.1996940114994459E-007
   11.765625000000000        2.0695509631546645        2.1357298500362769       -5.3104211823535169E-002   2.0164467513311295        1.0164467513311293       -6.5662501258501038E-007
   11.796875000000000        2.0701828413901229        2.1350779687154691       -5.3594230959753061E-002   2.0165886104303699        1.0165886104303699       -6.8973376476932913E-007
   11.828125000000000        2.0705218759045967        2.1347283644999142       -5.3857207675881792E-002   2.0166646682287150        1.0166646682287148       -7.1939612622529125E-007
   11.859375000000000        2.0705509777704765        2.1346983688928463       -5.3879793834942000E-002   2.0166711839355345        1.0166711839355345       -7.4571419350633050E-007
   11.890625000000000        2.0702549849704996        2.1350036014195659       -5.3650224505501901E-002   2.0166047604649977        1.0166047604649977       -7.6877915322626222E-007
   11.921875000000000        2.0696209196387376        2.1356577412736790       -5.3158529475751795E-002   2.0164623901629857        1.0164623901629859       -7.8867258945791718E-007
   11.953125000000000        2.0686382211025314        2.1366723308693336       -5.2396729723709019E-002   2.0162414913788225        1.0162414913788222       -8.0547475089787213E-007
   11.984375000000000        2.0672989575112881        2.1380565963320137       -5.1359015018018775E-002   2.0159399424932691        1.0159399424932694       -8.1927113715352107E-007
   12.015625000000000        2.0655980185253866        2.1398172664891861       -5.0041899002385593E-002   2.0155561195230010        1.0155561195230010       -8.3015498519856123E-007
   12.046875000000000        2.0635332818664702        2.1419584009611188       -4.8444348377338603E-002   2.0150889334891318        1.0150889334891315       -8.3822605523309335E-007
   12.078125000000000        2.0611057481870034        2.1444812359341228       -4.6567883133246210E-002   2.0145378650537573        1.0145378650537573       -8.4358744123491647E-007
   12.109375000000000        2.0583196420346974        2.1473840483813271       -4.4416645203622103E-002   2.0139029968310753        1.0139029968310753       -8.4634274477579652E-007
   12.140625000000000        2.0551824766993469        2.1506620400086573       -4.1997433391148253E-002   2.0131850433081988        1.0131850433081988       -8.4659492260996672E-007
   12.171875000000000        2.0517050808621806        2.1543072431108810       -3.9319702961901265E-002   2.0123853779002792        1.0123853779002794       -8.4444655268356428E-007
   12.203125000000000        2.0479015855086886        2.1583084506793448       -3.6395528895669549E-002   2.0115060566130190        1.0115060566130190       -8.4000061972844264E-007
   12.234375000000000        2.0437893700546144        2.1626511733952625       -3.3239532410120939E-002   2.0105498376444935        1.0105498376444935       -8.3336106015963196E-007
   12.265625000000000        2.0393889671555563        2.1673176263713461       -2.9868771030792461E-002   2.0095201961247637        1.0095201961247637       -8.2463291350975965E-007
   12.296875000000000        2.0347239262293422        2.1722867486364956       -2.6302593143352333E-002   2.0084213330859897        1.0084213330859899       -8.1392220874221266E-007
   12.328125000000000        2.0298206362840601        2.1775342584318773       -2.2562458624667308E-002   2.0072581776593927        1.0072581776593927       -8.0133598023834907E-007
   12.359375000000000        2.0247081092115438        2.1830327473688116       -1.8671727790021485E-002   2.0060363814215223        1.0060363814215223       -7.8698253513920235E-007
   12.390625000000000        2.0194177252723891        2.1887518163596376       -1.4655421500686295E-002   2.0047623037717028        1.0047623037717028       -7.7097187345387397E-007
   12.421875000000000        2.0139829430589842        2.1946582559471852       -1.0539955834821410E-002   2.0034429872241626        1.0034429872241628       -7.5341613436918919E-007
   12.453125000000000        2.0084389767753175        2.2007162731996224       -6.3528552222436672E-003   2.0020861215530736        1.0020861215530739       -7.3443001413764364E-007
   12.484375000000000        2.0028224442149245        2.2068877666809237       -2.1224483681132017E-003   2.0006999958468112        1.0006999958468112       -7.1413104230089175E-007
   12.515625000000000        1.9971709893495255        2.2131326501360800        2.1224483681132017E-003   1.9992934377176388       0.99929343771763868       -6.9263980484457477E-007
   12.546875000000000        1.9915228839588064        2.2194092244352035        6.3528552222436663E-003   1.9978757391810500       0.99787573918105010       -6.7008008186597579E-007
   12.578125000000000        1.9859166132327042        2.2256745960065869        1.0539955834821408E-002   1.9964565690675256       0.99645656906752555       -6.4657886400532050E-007
   12.609375000000000        1.9803904507552130        2.2318851384738903        1.4655421500686296E-002   1.9950458722558992       0.99504587225589936       -6.2226624453209922E-007
   12.640625000000000        1.9749820287235929        2.2379969925352063        1.8671727790021485E-002   1.9936537565136143       0.99365375651361432       -5.9727512069507327E-007
   12.671875000000000        1.9697279096543547        2.2439665973382446        2.2562458624667305E-002   1.9922903682790221       0.99229036827902206       -5.7174070433596569E-007
   12.703125000000000        1.9646631661591243        2.2497512447963768        2.6302593143352333E-002   1.9909657593024765       0.99096575930247666       -5.4579984154479178E-007
   12.734375000000000        1.9598209756144029        2.2553096465484184        2.9868771030792458E-002   1.9896897466451955       0.98968974664519538       -5.1959011670987820E-007
   12.765625000000000        1.9552322366738593        2.2606025017087599        3.3239532410120932E-002   1.9884717690839802       0.98847176908398016       -4.9324878514944714E-007
   12.796875000000000        1.9509252145464249        2.2655930522954808        3.6395528895669549E-002   1.9873207434420945       0.98732074344209442       -4.6691153254840856E-007
   12.828125000000000        1.9469252217658422        2.2702476123977560        3.9319702961901265E-002   1.9862449247277434       0.98624492472774339       -4.4071109805976505E-007
   12.859375000000000        1.9432543407705398        2.2745360568321913        4.1997433391148253E-002   1.9852517741616880       0.98525177416168808       -4.1477582013449421E-007
   12.890625000000000        1.9399311939997830        2.2784322553704208        4.4416645203622103E-002   1.9843478392034051       0.98434783920340507       -3.8922813816455459E-007
   12.921875000000000        1.9369707663519198        2.2819144395683151        4.6567883133246203E-002   1.9835386494851659       0.98353864948516601       -3.6418314008912489E-007
   12.953125000000000        1.9343842838098777        2.2849654909349715        4.8444348377338603E-002   1.9828286321872164       0.98282863218721628       -3.3974719348961457E-007
   12.984375000000000        1.9321791507268089        2.2875731413968365        5.0041899002385599E-002   1.9822210497291946       0.98222104972919455       -3.1601669814307343E-007
   13.015625000000000        1.9303589468589535        2.2897300801432179        5.1359015018018782E-002   1.9817179618769722       0.98171796187697224       -2.9307706816972257E-007
   13.046875000000000        1.9289234834023135        2.2914339643431711        5.2396729723709019E-002   1.9813202131260226       0.98132021312602247       -2.7100195532092641E-007
   13.078125000000000        1.9278689156909596        2.2926873357865545        5.3158529475751802E-002   1.9810274451667114       0.98102744516671148       -2.4985280488998285E-007
   13.109375000000000        1.9271879089395503        2.2934974467286318        5.3650224505501901E-002   1.9808381334450522       0.98083813344505222       -2.2967859747424768E-007
   13.140625000000000        1.9268698561217068        2.2938759939934004        5.3879793834942000E-002   1.9807496499566488       0.98074964995664882       -2.1051557297369072E-007
   13.171875000000000        1.9269011473585484        2.2938387535972855        5.3857207675881799E-002   1.9807583550344303       0.98075835503443021       -1.9238699944246207E-007
   13.203125000000000        1.9272654760706391        2.2934051566117279        5.3594230959753061E-002   1.9808597070303922       0.98085970703039216       -1.7530478957361595E-007
   13.234375000000000        1.9279441530511792        2.2925978604735824        5.3104211823535176E-002   1.9810483648747144       0.98104836487471436       -1.5927155283534944E-007
   13.265625000000000        1.9289164422814009        2.2914422817629618        5.2401858973321190E-002   1.9813183012547222       0.98131830125472208       -1.4427999550647996E-007
   13.296875000000000        1.9301599268669098        2.2899660702190596        5.1503011861908032E-002   1.9816629387288178       0.98166293872881782       -1.3031331413948521E-007
   13.328125000000000        1.9316508804831534        2.2881985728193199        5.0424407553923328E-002   1.9820752880370767       0.98207528803707667       -1.1734696370169218E-007
   13.359375000000000        1.9333646309969332        2.2861703159655287        4.9183448016435725E-002   1.9825480790133689       0.98254807901336894       -1.0535001471190242E-007
   13.390625000000000        1.9352759144423490        2.2839125072201627        4.7797971371267997E-002   1.9830738858136170       0.98307388581361699       -9.4286191743009340E-008
   13.421875000000000        1.9373592146180512        2.2814565636825934        4.6286030385117097E-002   1.9836452450031683       0.98364524500316830       -8.4114939680191014E-008
   13.453125000000000        1.9395890826452151        2.2788336761910775        4.4665681163834910E-002   1.9842547638090500       0.98425476380905008       -7.4792459336947559E-008
   13.484375000000000        1.9419404323154037        2.2760744154096506        4.2954784667286722E-002   1.9848952169826903       0.98489521698269045       -6.6272665133482178E-008
   13.515625000000000        1.9443888080158882        2.2732083839354407        4.1170823280952458E-002   1.9855596312968407       0.98555963129684065       -5.8508063505158248E-008
   13.546875000000000        1.9469106228426922        2.2702639169715817        3.9330734279874185E-002   1.9862413571225663       0.98624135712256644       -5.1450558924415191E-008
   13.578125000000000        1.9494833654098604        2.2672678324096127        3.7450761609565411E-002   1.9869341270194258       0.98693412701942584       -4.5052152009006363E-008
   13.609375000000000        1.9520857746658324        2.2642452297434565        3.5546326996593228E-002   1.9876321016624257       0.98763210166242565       -3.9265538376298537E-008
   13.640625000000000        1.9546979827289626        2.2612193360973811        3.3631920997639730E-002   1.9883299037266022       0.98832990372660223       -3.4044594920956683E-008
   13.671875000000000        1.9573016263710405        2.2582113967411126        3.1721014208079670E-002   1.9890226405791203       0.98902264057912026       -2.9344784380214151E-008
   13.703125000000000        1.9598799283011015        2.2552406067897648        2.9825988486672960E-002   1.9897059167877744       0.98970591678777442       -2.5123444435948272E-008
   13.734375000000000        1.9624177498323991        2.2523240803264248        2.7958087718002456E-002   1.9903758375504017       0.99037583755040159       -2.1340009981329899E-008
   13.765625000000000        1.9649016168591016        2.2494768529105449        2.6127387333789307E-002   1.9910290041928909       0.99102900419289086       -1.7956165443422378E-008
   13.796875000000000        1.9673197213317144        2.2467119133175162        2.4342781552007062E-002   1.9916625028837214       0.99166250288372149       -1.4935936265558780E-008
   13.828125000000000        1.9696619006082143        2.2440402603652241        2.2611987071417355E-002   1.9922738876796318       0.99227388767963165       -1.2245715330649887E-008
   13.859375000000000        1.9719195971787415        2.2414709807939772        2.0941561780223460E-002   1.9928611589589651       0.99286115895896498       -9.8542536353107835E-009
   13.890625000000000        1.9740858013229319        2.2390113443522592        1.9336936901332581E-002   1.9934227382242644       0.99342273822426441       -7.7326240965902571E-009
   13.921875000000000        1.9761549792676576        2.2366669124803464        1.7802460902552147E-002   1.9939574401702098       0.99395744017020971       -5.8541422820468370E-009
   13.953125000000000        1.9781229893760435        2.2344416572585986        1.6341453446314057E-002   1.9944644428223575       0.99446444282235757       -4.1942893602708864E-009
   13.984375000000000        1.9799869888226833        2.2323380875825118        1.4956267637809932E-002   1.9949432564604932       0.99494325646049320       -2.7306130689908059E-009
   14.015625000000000        1.9817453331010546        2.2303573798305392        1.3648358849643676E-002   1.9953936919506983       0.99539369195069827       -1.4426149164137314E-009
   14.046875000000000        1.9833974705730018        2.2284995105942116        1.2418358451641687E-002   1.9958158290246435       0.99581582902464350       -3.1162827873743026E-010
   14.078125000000000        1.9849438341122185        2.2267633893369747        1.1266150852287909E-002   1.9962099849645065       0.99620998496450641        6.7930172598096306E-010
   14.109375000000000        1.9863857317189246        2.2251469891336044        1.0190952359096821E-002   1.9965766840780215       0.99657668407802147        1.5455268176367554E-009
   14.140625000000000        1.9877252377961041        2.2236474739131045        9.1913904847046486E-003   1.9969166282808088       0.99691662828080874        2.3009096850046262E-009
   14.171875000000000        1.9889650865831381        2.2222613208829074        8.2655824591495175E-003   1.9972306690422876       0.99723066904228763        2.9579407812008185E-009
   14.203125000000000        1.9901085690443909        2.2209844370497818        7.4112118524391471E-003   1.9975197808968301       0.99751978089683002        3.5278433507812679E-009
   14.234375000000000        1.9911594343120742        2.2198122689729494        6.6256023609907273E-003   1.9977850366730650       0.99778503667306495        4.0206837859102507E-009
   14.265625000000000        1.9921217965877531        2.2187399050874590        5.9057879630840943E-003   1.9980275845508373       0.99802758455083718        4.4454635528268227E-009
   14.296875000000000        1.9930000482182098        2.2177621701211971        5.2485787986627282E-003   1.9982486270168724       0.99824862701687245        4.8102009042594318E-009
   14.328125000000000        1.9937987794815242        2.2168737112973278        4.6506222746175154E-003   1.9984494017561416       0.99844940175614172        5.1220265806506404E-009
   14.359375000000000        1.9945227054504078        2.2160690761662964        4.1084590355026400E-003   1.9986311644859105       0.99863116448591038        5.3872637462148987E-009
   14.390625000000000        1.9951766001437647        2.2153427820475269        3.6185735693206257E-003   1.9987951737130853       0.99879517371308535        5.6115019297919844E-009
   14.421875000000000        1.9957652380356601        2.2146893771815273        3.1774393368903444E-003   1.9989426773725505       0.99894267737255038        5.7996576430241475E-009
   14.453125000000000        1.9962933428643892        2.2141034937982371        2.7815584201390641E-003   1.9990749012845284       0.99907490128452825        5.9560403276037732E-009
   14.484375000000000        1.9967655435737059        2.2135798933974602        2.4274957786240754E-003   1.9991930393523301       0.99919303935233006        6.0844125293613160E-009
   14.515625000000000        1.9971863371239464        2.2131135046123589        2.1119082842728058E-003   1.9992982454082193       0.99929824540821921        6.1880436330596922E-009
   14.546875000000000        1.9975600578325077        2.2126994540882317        1.8315687716722016E-003   1.9993916266041798       0.99939162660417991        6.2697429470404131E-009
   14.578125000000000        1.9978908528405737        2.2123330908563967        1.5833853954939760E-003   1.9994742382360677       0.99947423823606762        6.3319163245978416E-009
   14.609375000000000        1.9981826632553294        2.2120100047180693        1.3644166283370972E-003   1.9995470798836665       0.99954707988366653        6.3766045776958435E-009
   14.640625000000000        1.9984392104833120        2.2117260391763707        1.1718822621506722E-003   1.9996110927454627       0.99961109274546267        6.4055258874873289E-009
   14.671875000000000        1.9986639872499152        2.2114772994669294        1.0031707953922554E-003   1.9996671580453076       0.99966715804530748        6.4201264304841743E-009
   14.703125000000000        1.9988602527911274        2.2112601562399714        8.5584359723120743E-004   1.9997160963883587       0.99971609638835868        6.4216112427573080E-009
   14.734375000000000        1.9990310317051809        2.2110712454400110        7.2763624056253196E-004   1.9997586679457435       0.99975866794574342        6.4109662023525971E-009
   14.765625000000000        1.9991791159624090        2.2109074649146661        6.1645738853805757E-004   1.9997955733509472       0.99979557335094715        6.3890044366132770E-009
   14.796875000000000        1.9993070695899444        2.2107659682625695        5.2038560594337496E-004   1.9998274551958879       0.99982745519588778        6.3563800889454569E-009
   14.828125000000000        1.9994172355725330        2.2106441564030441        4.3766444822385033E-004   1.9998549000207568       0.99985490002075683        6.3136100791894023E-009
   14.859375000000000        1.9995117445403159        2.2105396673184456        3.6669615841703287E-004   1.9998784406987329       0.99987844069873288        6.2610967521692373E-009
   14.890625000000000        1.9995925248477195        2.2104503643847893        3.0603427673864600E-004   1.9998985591244582       0.99989855912445824        6.1991207722655872E-009
   14.921875000000000        1.9996613136833410        2.2103743236686784        2.5437544006647945E-004   1.9999156891234076       0.99991568912340745        6.1278597751623920E-009
   14.953125000000000        1.9997196688878254        2.2103098205296532        2.1055061994503907E-004   1.9999302195077704       0.99993021950777039        6.0473843710440178E-009
   14.984375000000000        1.9997689811943526        2.2102553158276601        1.7351601876324651E-004   1.9999424972131159       0.99994249721311590        5.9576674704686639E-009
   15.015625000000000        1.9998104866435285        2.2102094419964757        1.4234381509905381E-004   1.9999528304586276       0.99995283045862748        5.8585825080115228E-009
   15.046875000000000        1.9998452789605692        2.2101709892059778        1.1621292143146085E-004   1.9999614918820006       0.99996149188200067        5.7499132122273977E-009
   15.078125000000000        1.9998743217170984        2.2101388918000207        9.4399890939488108E-005   1.9999687216080380       0.99996872160803796        5.6313886886982800E-009
   15.109375000000000        1.9998984601321459        2.2101122151625772        7.6270085286262210E-005   1.9999747302174322       0.99997473021743211        5.5027300494003839E-009
   15.140625000000000        1.9999184323968100        2.2100901431333839        6.1269192378441261E-005   1.9999797015891885       0.99997970158918847        5.3637190244870681E-009
   15.171875000000000        1.9999348804341961        2.2100719660654837        4.8915162265956336E-005   1.9999837955964621       0.99998379559646200        5.2142890005768550E-009
   15.203125000000000        1.9999483600305681        2.2100570695912474        3.8790610698417861E-005   1.9999871506412665       0.99998715064126653        5.0546082874802778E-009
   15.234375000000000        1.9999593502951880        2.2100449241406070        3.0535723411100810E-005   1.9999898860185992       0.99998988601859906        4.8851831468965656E-009
   15.265625000000000        1.9999682624249411        2.2100350752353215        2.3841679948438473E-005   1.9999921041048896       0.99999210410488948        4.7069448338987740E-009
   15.296875000000000        1.9999754477657810        2.2100271345660856        1.8444603674244038E-005   1.9999938923694551       0.99999389236945524        4.5213237598318301E-009
   15.328125000000000        1.9999812051763364        2.2100207718450866        1.4120034457277665E-005   1.9999953252107936       0.99999532521079371        4.3302714747284199E-009
   15.359375000000000        1.9999857877099225        2.2100157074149158        1.0677912222957796E-005   1.9999964656221454       0.99999646562214550        4.1362429037405946E-009
   15.390625000000000        1.9999894086398160        2.2100117055854902        7.9580529725298786E-006   1.9999973666927886       0.99999736669278849        3.9421075292978003E-009
   15.421875000000000        1.9999922468592999        2.2100085686635711        5.8260938234560215E-006   1.9999980729531233       0.99999807295312337        3.7509817474301599E-009
   15.453125000000000        1.9999944516928005        2.2100061316342625        4.1698799470664793E-006   1.9999986215727477       0.99999862157274766        3.5659977193347459E-009
   15.484375000000000        1.9999961471576890        2.2100042574503642        2.8962637990942555E-006   1.9999990434214880       0.99999904342148815        3.3900013907128823E-009
   15.515625000000000        1.9999974357182273        2.2100028328835242        1.9282855870191994E-006   1.9999993640038143       0.99999936400381428        3.2252072124094866E-009
   15.546875000000000        1.9999984015738941        2.2100017648903099        1.2027033340183984E-006   1.9999996042772281       0.99999960427722812        3.0728399824653252E-009
   15.578125000000000        1.9999991135241229        2.2100009774465867        6.6784103165552299E-007   1.9999997813651544       0.99999978136515455        2.9327982264959473E-009
   15.609375000000000        1.9999996274505352        2.2100004088046665        2.8172408309139713E-007   1.9999999091746183       0.99999990917461823        2.8033653176606776E-009
   15.640625000000000        1.9999999884561843        2.2100000091294354        1.0472399574498617E-008   1.9999999989285839       0.99999999892858393        2.6810178521685657E-009
   15.671875000000000        2.0000002326993394        2.2099997384719914       -1.7307698691175234E-007   2.0000000596223524        1.0000000596223524        2.5603652531458465E-009
   15.703125000000000        2.0000003889569862        2.2099995650418061       -2.9054419094451570E-007   2.0000000984127952        1.0000000984127952        2.4342585724923538E-009
   15.734375000000000        2.0000004799506801        2.2099994637413389       -3.5900211961275262E-007   2.0000001209485605        1.0000001209485605        2.2940800370463421E-009
   15.765625000000000        2.0000005234647102        2.2099994149299045       -3.9181601350693213E-007   2.0000001316486968        1.0000001316486968        2.1301658215122643E-009
   15.796875000000000        2.0000005332838784        2.2099994033866976       -3.9934739096544031E-007   2.0000001339364872        1.0000001339364875        1.9323769251400336E-009
   15.828125000000000        2.0000005199755506        2.2099994174458537       -3.8954091757601552E-007   2.0000001304346329        1.0000001304346331        1.6908217048694496E-009
   15.859375000000000        2.0000004915380254        2.2099994482792829       -3.6841079619412701E-007   2.0000001231272293        1.0000001231272293        1.3966632295137060E-009
   15.890625000000000        2.0000004539347414        2.2099994893055741       -3.4044143393048767E-007   2.0000001134933076        1.0000001134933074        1.0429008767687264E-009
   15.921875000000000        2.0000004115315746        2.2099995357058035       -3.0891541218086369E-007   2.0000001026161622        1.0000001026161625        6.2502580888690318E-010
   15.953125000000000        2.0000003674523747        2.2099995840298110       -2.7618017752029061E-007   2.0000000912721974        1.0000000912721971        1.4149925675610575E-010
   15.984375000000000        2.0000003238660913        2.2099996318786714       -2.4386339313218371E-007   2.0000000800026982        1.0000000800026982       -4.0583358895673882E-010
   16.015625000000000        2.0000002822168526        2.2099996776508704       -2.1304554564546982E-007   2.0000000691713069        1.0000000691713069       -1.0114677984063292E-009
   16.046875000000000        2.0000002434065980        2.2099997203407953       -1.8439719027120799E-007   2.0000000590094076        1.0000000590094078       -1.6663244117864906E-009
   16.078125000000000        2.0000002079384545        2.2099997593799450       -1.5828713446134851E-007   2.0000000496513199        1.0000000496513199       -2.3584076913607532E-009
   16.109375000000000        2.0000001760282480        2.2099997945134668       -1.3486690122008732E-007   2.0000000411613468        1.0000000411613468       -3.0737385969814568E-009
   16.140625000000000        2.0000001476907232        2.2099998257064719       -1.1413597034606544E-007   2.0000000335547528        1.0000000335547528       -3.7970089294958598E-009
   16.171875000000000        2.0000001228055195        2.2099998530743989       -9.5991560872180875E-008   2.0000000268139586        1.0000000268139586       -4.5118708769109617E-009
   16.203125000000000        2.0000001011662643        2.2099998768306861       -8.0266081785186547E-008   2.0000000209001825        1.0000000209001825       -5.2016995155668155E-009
   16.234375000000000        2.0000000825155215        2.2099998972460608       -6.6754831486123591E-008   2.0000000157606901        1.0000000157606901       -5.8515330358943629E-009
   16.265625000000000        2.0000000665693740        2.2099999146181544       -5.5236060171959122E-008   2.0000000113333138        1.0000000113333138       -6.4501972651953565E-009
   16.296875000000000        2.0000000530361119        2.2099999292533070       -4.5485114419207329E-008   2.0000000075509976        1.0000000075509976       -6.9904508848139812E-009
   16.328125000000000        2.0000000416312482        2.2099999414593214       -3.7284051201368807E-008   2.0000000043471968        1.0000000043471970       -7.4667658722660235E-009
   16.359375000000000        2.0000000320871645        2.2099999515401900       -3.0427831387808922E-008   2.0000000016593331        1.0000000016593331       -7.8739277320494239E-009
   16.390625000000000        2.0000000241549278        2.2099999597835378       -2.4727973084857841E-008   1.9999999994269548       0.99999999942695483       -8.2100832798914780E-009
   16.421875000000000        2.0000000176013346        2.2099999664445704       -2.0014356281592120E-008   1.9999999975869784       0.99999999758697844       -8.4821043522254058E-009
   16.453125000000000        2.0000000122100801        2.2099999717440553       -1.6135716115222995E-008   1.9999999960743640       0.99999999607436396       -8.7050655572795677E-009
   16.484375000000000        2.0000000077916860        2.2099999758890045       -1.2959237299048287E-008   1.9999999948324487       0.99999999483244872       -8.8917779805797181E-009
   16.515625000000000        2.0000000041926635        2.2099999790939213       -1.0369562122233310E-008   1.9999999938231015       0.99999999382310145       -9.0423060150612855E-009
   16.546875000000000        2.0000000012874395        2.2099999815653786       -8.2674447999020966E-009   1.9999999930199948       0.99999999301999476       -9.1502521115671698E-009
   16.578125000000000        1.9999999989532646        2.2099999834499906       -6.5682222470462689E-009   1.9999999923850424       0.99999999238504245       -9.2258074513296151E-009
   16.609375000000000        1.9999999970564171        2.2099999848081433       -5.2002225036217839E-009   1.9999999918561946       0.99999999185619459       -9.3074310481000566E-009
   16.640625000000000        1.9999999954783945        2.2099999856768915       -4.1031944438929052E-009   1.9999999913752000       0.99999999137520001       -9.4335621536600911E-009
   16.671875000000000        1.9999999941644151        2.2099999861827206       -3.2268138633501329E-009   1.9999999909376012       0.99999999093760117       -9.5921341980442776E-009
   16.703125000000000        1.9999999931278758        2.2099999865570381       -2.5292997151108567E-009   1.9999999905985761       0.99999999059857614       -9.7142711652509206E-009
   16.734375000000000        1.9999999923701168        2.2099999869642559       -1.9761586430496764E-009   1.9999999903939583       0.99999999039395826       -9.7528489728659906E-009
   16.765625000000000        1.9999999917824669        2.2099999872906197       -1.5390647810834396E-009   1.9999999902434020       0.99999999024340203       -9.7789594200037300E-009
   16.796875000000000        1.9999999911707647        2.2099999872041836       -1.1948740393732788E-009   1.9999999899758907       0.99999998997589068       -9.9560744093452058E-009
   16.828125000000000        1.9999999904455523        2.2099999865814111       -9.2476695772704272E-010   1.9999999895207854       0.99999998952078539       -1.0348709889029806E-008
   16.859375000000000        1.9999999897943523        2.2099999858936696       -7.1351101830106413E-010   1.9999999890808413       0.99999998908084131       -1.0749166889922890E-008
   16.890625000000000        1.9999999895580987        2.2099999859378823       -5.4883155521046241E-010   1.9999999890092670       0.99999998900926701       -1.0800263794408238E-008
   16.921875000000000        1.9999999897965435        2.2099999868776106       -4.2087967238928708E-010   1.9999999893756637       0.99999998937566370       -1.0429211050322351E-008
   16.953125000000000        1.9999999899809060        2.2099999875653147       -3.2178556986990413E-010   1.9999999896591205       0.99999998965912051       -1.0154372898085740E-008
   16.984375000000000        1.9999999893509626        2.2099999863356663       -2.4528614410839544E-010   1.9999999891056763       0.99999998910567633       -1.0727675192612196E-008
   17.015625000000000        1.9999999878575780        2.2099999830949444       -1.8641649135504271E-010   1.9999999876711616       0.99999998767116161       -1.2191670339944949E-008
   17.046875000000000        1.9999999867223688        2.2099999805618618       -1.4125587295550159E-010   1.9999999865811129       0.99999998658111289       -1.3319527925048646E-008
   17.078125000000000        1.9999999875687071        2.2099999823435277       -1.0671970350272546E-010   1.9999999874619874       0.99999998746198737       -1.2483756917092137E-008
   17.109375000000000        1.9999999904056085        2.2099999884702686       -8.0390131200509302E-011   1.9999999903252184       0.99999999032521836       -9.6720804698691154E-009
   17.140625000000000        1.9999999924982290        2.2099999928940059       -6.0378750718587054E-011   1.9999999924378502       0.99999999243785020       -7.6167576690266969E-009
   17.171875000000000        1.9999999902284451        2.2099999876093781       -4.5215894643210999E-011   1.9999999901832293       0.99999999018322927       -9.9338621772915303E-009
   17.203125000000000        1.9999999833691855        2.2099999721211367       -3.3761774811168656E-011   1.9999999833354236       0.99999998333542361       -1.6848844763828197E-008
   17.234375000000000        1.9999999776827366        2.2099999591992332       -2.5135482454275753E-011   1.9999999776576012       0.99999997765760118       -2.2598135585027990E-008
   17.265625000000000        1.9999999814325229        2.2099999671525903       -1.8658505290835246E-011   1.9999999814138645       0.99999998141386448       -1.8917261535023044E-008
   17.296875000000000        1.9999999964505106        2.2100000000438742       -1.3809983619801391E-011   1.9999999964367006       0.99999999643670057       -3.9733647483330969E-009
   17.328125000000000        2.0000000115397256        2.2100000330764962       -1.0191411769955524E-011   2.0000000115295342        1.0000000115295342        1.1037353697673780E-008
   17.359375000000000        2.0000000077022033        2.2100000241743776       -7.4989030263529920E-012   2.0000000076947044        1.0000000076947044        7.1176020632890413E-009
   17.390625000000000        1.9999999760644609        2.2099999536860970       -5.5014831352904276E-012   1.9999999760589595       0.99999997605895952       -2.4605545156930475E-008
   17.421875000000000        1.9999999350514852        2.2099998624245503       -4.0241675033103320E-012   1.9999999350474611       0.99999993504746110       -6.5706648566532522E-008
   17.453125000000000        1.9999999266671344        2.2099998434283603       -2.9348178058466448E-012   1.9999999266641997       0.99999992666419968       -7.4181437215159463E-008
   17.484375000000000        1.9999999838813782        2.2099999697263679       -2.1339719523380575E-012   1.9999999838792442       0.99999998387924416       -1.7059478718550736E-008
   17.515625000000000        2.0000000881634254        2.2100002002757257       -1.5470036278867350E-012   2.0000000881618782        1.0000000881618785        8.7128996906216116E-008
   17.546875000000000        2.0000001567919372        2.2100003518547293       -1.1180996659212082E-012   2.0000001567908190        1.0000001567908192        1.5566327071780961E-007
   17.578125000000000        2.0000000897224397        2.2100002028717816       -8.0565032160075670E-013   2.0000000897216341        1.0000000897216341        8.8499439776512645E-008
   17.609375000000000        1.9999998616578374        2.2099996972968610       -5.7873345787283958E-013   1.9999998616572587       0.99999986165725874       -1.3965918355118845E-007
   17.640625000000000        1.9999995941039264        2.2099991042607727       -4.1444244357454244E-013   1.9999995941035120       0.99999959410351202       -4.0730655448406594E-007
   17.671875000000000        1.9999995289828678        2.2099989596104841       -2.9586234423867260E-013   1.9999995289825721       0.99999952898257205       -4.7252029888866787E-007
   17.703125000000000        1.9999998766420695        2.2099997292563471       -2.1054240251753636E-013   1.9999998766418590       0.99999987664185896       -1.2495262513567695E-007
   17.734375000000000        2.0000006072290168        2.2100013470776196       -1.4934705337394116E-013   2.0000006072288676        1.0000006072288674        6.0554462510964413E-007
   17.765625000000000        2.0000013323572756        2.2100029528195795       -1.0559461282411623E-013   2.0000013323571699        1.0000013323571699        1.3305859019041577E-006
   17.796875000000000        2.0000014166651781        2.2100031391898920       -7.4413804154932930E-014   2.0000014166651034        1.0000014166651037        1.4148103852917870E-006
   17.828125000000000        2.0000003463604088        2.2100007681672715       -5.2264651920502503E-014   2.0000003463603564        1.0000003463603566        3.4442630125752771E-007
   17.859375000000000        1.9999982165165993        2.2099960503380069       -3.6582960241063104E-014   1.9999982165165626       0.99999821651656262       -1.7854926039895247E-006
   17.890625000000000        1.9999960811813799        2.2099913203524224       -2.5517384878958160E-014   1.9999960811813544       0.99999608118135441       -3.9208988564798375E-006
   17.921875000000000        1.9999959266795442        2.2099909778090443       -1.7735637427699328E-014   1.9999959266795264       0.99999592667952641       -4.0754677517185200E-006
   17.953125000000000        2.0000001905113858        2.2100004216765918       -1.2282125061151533E-014   2.0000001905113733        1.0000001905113736        1.8830131587321830E-007
   17.984375000000000        2.0000109765146732        2.2100243118306540       -8.4737264669301340E-015   2.0000109765146648        1.0000109765146648        1.0974246948514121E-005
   18.015625000000000        2.0000292856270470        2.2100648651110664       -5.8237453865031075E-015   2.0000292856270412        1.0000292856270412        2.9283307985572549E-005
   18.046875000000000        2.0000545936242653        2.2101209201407075       -3.9866116441219868E-015   2.0000545936242613        1.0000545936242613        5.4591261369196786E-005
   18.078125000000000        2.0000849510238279        2.2101881587889705       -2.7178059205723973E-015   2.0000849510238252        1.0000849510238252        8.4948625395764310E-005
   18.109375000000000        2.0001175399673783        2.2102603396377045       -1.8449164549002957E-015   2.0001175399673765        1.0001175399673765        1.1753754194598898E-004
   18.140625000000000        2.0001494305174323        2.2103309731042744       -1.2468073935360255E-015   2.0001494305174310        1.0001494305174310        1.4942807329276775E-004
   18.171875000000000        2.0001782309316027        2.2103947618092881       -8.3867737624268946E-016   2.0001782309316019        1.0001782309316019        1.7822847651460805E-004
   18.203125000000000        2.0002024284860846        2.2104483554560619       -5.6138033370737785E-016   2.0002024284860842        1.0002024284860840        2.0242602714537483E-004
   18.234375000000000        2.0002213932460964        2.2104903590568732       -3.7381960385871415E-016   2.0002213932460959        1.0002213932460959        2.2139078959115821E-004
   18.265625000000000        2.0002351616297980        2.2105208534508227       -2.4755025844196816E-016   2.0002351616297975        1.0002351616297978        2.3515918084671128E-004
   18.296875000000000        2.0002441576063399        2.2105407777710893       -1.6296239130452010E-016   2.0002441576063399        1.0002441576063397        2.4415516828124595E-004
   18.328125000000000        2.0002489499255423        2.2105513917599482       -1.0659221707328630E-016   2.0002489499255423        1.0002489499255423        2.4894749920534309E-004
   18.359375000000000        2.0002500539010750        2.2105538367711577       -6.9234788787276371E-017   2.0002500539010750        1.0002500539010750        2.5005148422074797E-004
   18.390625000000000        2.0002477467752944        2.2105487268514588       -4.4624387885578105E-017   2.0002477467752944        1.0002477467752944        2.4774436247021470E-004
   18.421875000000000        2.0002419057067962        2.2105357899187110       -2.8515414873850873E-017   2.0002419057067962        1.0002419057067962        2.4190328964301955E-004
   18.453125000000000        2.0002319525471073        2.2105137454428458       -1.8044767528143535E-017   2.0002319525471073        1.0002319525471073        2.3195011500831697E-004
   18.484375000000000        2.0002170171803946        2.2104806661941723       -1.1291296379761376E-017   2.0002170171803946        1.0002170171803946        2.1701472126345323E-004
   18.515625000000000        2.0001963573872286        2.2104349081644221       -6.9726968122041733E-018   2.0001963573872286        1.0001963573872286        1.9635488834746084E-004
   18.546875000000000        2.0001699217435536        2.2103763572983741       -4.2378606690232831E-018   2.0001699217435536        1.0001699217435536        1.6991919254971677E-004
   18.578125000000000        2.0001388072734962        2.2103074430982219       -2.5252582664681828E-018   2.0001388072734962        1.0001388072734962        1.3880465967952560E-004
   18.609375000000000        2.0001053484931797        2.2102333359109845       -1.4668011649576892E-018   2.0001053484931797        1.0001053484931797        1.0534580935139815E-004
   18.640625000000000        2.0000727150016804        2.2101610559216738       -8.2289486513284120E-019   2.0000727150016804        1.0000727150016804        7.2712246313333395E-005
   18.671875000000000        2.0000441253694605        2.2100977321706865       -4.3878462833210294E-019   2.0000441253694605        1.0000441253694605        4.4122548876313061E-005
   18.703125000000000        2.0000219783620623        2.2100486780665380       -2.1536996757378668E-019   2.0000219783620623        1.0000219783620623        2.1975492195291935E-005
   18.734375000000000        2.0000072515362990        2.2100160590479105       -8.9802678449103862E-020   2.0000072515362990        1.0000072515362990        7.2486436586416403E-006
   18.765625000000000        1.9999993956740567        2.2099986587529101       -2.2666621101516344E-020   1.9999993956740567       0.99999939567405671       -6.0720427530469578E-007
   18.796875000000000        1.9999967268891590        2.2099927475581778        1.0438494293217043E-020   1.9999967268891590       0.99999672688915897       -3.2759281027860965E-006
   18.828125000000000        1.9999971080487022        2.2099935918594178        2.4383263534998778E-020   1.9999971080487022       0.99999710804870223       -2.8946526222650704E-006
   18.859375000000000        1.9999986221529975        2.2099969455864086        2.8057150092365981E-020   1.9999986221529975       0.99999862215299751       -1.3803715137594708E-006
   18.890625000000000        1.9999999985567636        2.2099999943129625        2.6644101205546985E-020   1.9999999985567636       0.99999999855676358       -3.7265872609992812E-009
   18.921875000000000        2.0000007038862635        2.2100015566448015        2.3067782564858008E-020   2.0000007038862635        1.0000007038862635        7.0190895007371523E-007
   18.953125000000000        2.0000007643039908        2.2100016905323989        1.8899321234951055E-020   2.0000007643039908        1.0000007643039908        7.6269482951474288E-007
   18.984375000000000        2.0000004728644232        2.2100010450760541        1.4920122949498417E-020   2.0000004728644232        1.0000004728644232        4.7167929695390853E-007
   19.015625000000000        2.0000001324356167        2.2100002911124936        1.1465472743143280E-020   2.0000001324356167        1.0000001324356167        1.3172079915690915E-007
   19.046875000000000        1.9999999177276579        2.2099998156153013        8.6303464796280160E-021   1.9999999177276579       0.99999991772765795       -8.2483166963243093E-008
   19.078125000000000        1.9999998594732231        2.2099996866554332        6.3897248668132720E-021   1.9999998594732231       0.99999985947322312       -1.4021475180925336E-007
   19.109375000000000        1.9999999012238998        2.2099997792021644        4.6666672616566542E-021   1.9999999012238998       0.99999990122389981       -9.7938491760984903E-008
   19.140625000000000        1.9999999690321197        2.2099999294650332        3.3690643115034810E-021   1.9999999690321197       0.99999996903211974       -2.9618330232850099E-008
   19.171875000000000        2.0000000153577480        2.2100000321447446        2.4080594350246516E-021   2.0000000153577480        1.0000000153577480        1.7190021628366026E-008
   19.203125000000000        2.0000000285280621        2.2100000613865407        1.7060827498302273E-021   2.0000000285280621        1.0000000285280621        3.0800007433384735E-008
   19.234375000000000        2.0000000198494101        2.2100000422331574        1.1992645716663391E-021   2.0000000198494101        1.0000000198494101        2.2506668306832012E-008
   19.265625000000000        2.0000000057898779        2.2100000111603442        8.3702165523579218E-022   2.0000000057898779        1.0000000057898779        8.7699156825493674E-009
   19.296875000000000        1.9999999967257684        2.2099999911508883        5.8040126911255409E-022   1.9999999967257684       0.99999999672576845       -3.8643088728917974E-011
   19.328125000000000        1.9999999947325768        2.2099999868017202        4.0004254604508245E-022   1.9999999947325768       0.99999999473257684       -1.8446271177197104E-009
   19.359375000000000        1.9999999969387365        2.2099999917523081        2.7418891160672465E-022   1.9999999969387365       0.99999999693873654        4.8269388486232856E-010
   19.390625000000000        1.9999999997629068        2.2099999980700358        1.8694351053536801E-022   1.9999999997629068       0.99999999976290677        3.3672817867369531E-009
   19.421875000000000        2.0000000012710770        2.2100000014710530        1.2682813901409946E-022   2.0000000012710770        1.0000000012710770        4.8828390220023721E-009
   19.453125000000000        2.0000000013492700        2.2100000017028298        8.5639646822905937E-023   2.0000000013492700        1.0000000013492700        4.9247759204007480E-009
   19.484375000000000        2.0000000007607621        2.2100000004559184        5.7568141272261039E-023   2.0000000007607621        1.0000000007607621        4.2666379318490044E-009
   19.515625000000000        2.0000000002211582        2.2099999993152966        3.8531784649693970E-023   2.0000000002211582        1.0000000002211582        3.6344021125955805E-009
   19.546875000000000        2.0000000000111915        2.2099999989027315        2.5683642034397052E-023   2.0000000000111915        1.0000000000111915        3.3185725278883638E-009
   19.578125000000000        2.0000000000576494        2.2099999990560368        1.7051273618425030E-023   2.0000000000576494        1.0000000000576494        3.2545315331589109E-009
   19.609375000000000        2.0000000001772968        2.2099999993693555        1.1276503393880117E-023   2.0000000001772968        1.0000000001772968        3.2660514293070264E-009
   19.640625000000000        2.0000000002490181        2.2099999995744226        7.4294694850988496E-024   2.0000000002490181        1.0000000002490181        3.2371996194768826E-009
   19.671875000000000        2.0000000002512515        2.2099999996234949        4.8769654863225932E-024   2.0000000002512515        1.0000000002512515        3.1497136010472104E-009
   19.703125000000000        2.0000000002177583        2.2099999995913895        3.1899814642048021E-024   2.0000000002177583        1.0000000002177583        3.0388684901794250E-009
   19.734375000000000        2.0000000001848521        2.2099999995585753        2.0792522190199573E-024   2.0000000001848521        1.0000000001848521        2.9409370494448694E-009
   19.765625000000000        2.0000000001674074        2.2099999995580464        1.3506320403808054E-024   2.0000000001674074        1.0000000001674074        2.8695092968433755E-009
   19.796875000000000        2.0000000001620855        2.2099999995824731        8.7438948205071210E-025   2.0000000001620855        1.0000000001620855        2.8190854095555551E-009
   19.828125000000000        2.0000000001601244        2.2099999996125135        5.6420266166861398E-025   2.0000000001601244        1.0000000001601244        2.7782329770076331E-009
   19.859375000000000        2.0000000001560911        2.2099999996361981        3.6286868161887141E-025   2.0000000001560911        1.0000000001560911        2.7386830581122013E-009
   19.890625000000000        2.0000000001493778        2.2099999996522381        2.3263099300841102E-025   2.0000000001493778        1.0000000001493778        2.6971087585536679E-009
   19.921875000000000        2.0000000001417124        2.2099999996645301        1.4866439246291924E-025   2.0000000001417124        1.0000000001417124        2.6528546026582944E-009
   19.953125000000000        2.0000000001346341        2.2099999996765409        9.4707285839984280E-026   2.0000000001346341        1.0000000001346341        2.6055517743373002E-009
   19.984375000000000        2.0000000001285896        2.2099999996893311        6.0146582659985699E-026   2.0000000001285896        1.0000000001285896        2.5542683523838150E-009
   20.015625000000000        2.0000000001232867        2.2099999997023247        3.8080464821881526E-026   2.0000000001232867        1.0000000001232867        2.4978712431789063E-009
   20.046875000000000        2.0000000001183200        2.2099999997147091        2.4036345322248828E-026   2.0000000001183200        1.0000000001183200        2.4355939487463729E-009
   20.078125000000000        2.0000000001135034        2.2099999997261430        1.5125838164491728E-026   2.0000000001135034        1.0000000001135034        2.3672841464872363E-009
   20.109375000000000        2.0000000001088427        2.2099999997367337        9.4899517477140118E-027   2.0000000001088427        1.0000000001088427        2.2932757914873036E-009
   20.140625000000000        2.0000000001044049        2.2099999997467044        5.9362161284271334E-027   2.0000000001044049        1.0000000001044049        2.2141550815035771E-009
   20.171875000000000        2.0000000001002234        2.2099999997562039        3.7022275473958630E-027   2.0000000001002234        1.0000000001002234        2.1305788244774249E-009
   20.203125000000000        2.0000000000962865        2.2099999997652766        2.3021296579193624E-027   2.0000000000962865        1.0000000000962865        2.0431829561573522E-009
   20.234375000000000        2.0000000000925624        2.2099999997739133        1.4272969553669292E-027   2.0000000000925624        1.0000000000925624        1.9525672190212617E-009
   20.265625000000000        2.0000000000890279        2.2099999997821094        8.8230857003722027E-028   2.0000000000890279        1.0000000000890279        1.8592831718677871E-009
   20.296875000000000        2.0000000000856675        2.2099999997898907        5.4381488058133129E-028   2.0000000000856675        1.0000000000856675        1.7638337457270836E-009
   20.328125000000000        2.0000000000824687        2.2099999997972954        3.3420126130912426E-028   2.0000000000824687        1.0000000000824687        1.6666619195859766E-009
   20.359375000000000        2.0000000000794231        2.2099999998043565        2.0478239904868782E-028   2.0000000000794231        1.0000000000794231        1.5681718146254298E-009
   20.390625000000000        2.0000000000765175        2.2099999998111088        1.2511374325107915E-028   2.0000000000765175        1.0000000000765175        1.4687235871946314E-009
   20.421875000000000        2.0000000000737401        2.2099999998175757        7.6215751255950526E-029   2.0000000000737401        1.0000000000737401        1.3686689559477827E-009
   20.453125000000000        2.0000000000710778        2.2099999998237791        4.6292477106732193E-029   2.0000000000710778        1.0000000000710778        1.2683536443347521E-009
   20.484375000000000        2.0000000000685234        2.2099999998297397        2.8034955699544630E-029   2.0000000000685234        1.0000000000685234        1.1681342559910490E-009
   20.515625000000000        2.0000000000660667        2.2099999998354769        1.6928170872815465E-029   2.0000000000660667        1.0000000000660667        1.0683687268198128E-009
   20.546875000000000        2.0000000000636970        2.2099999998410129        1.0191472877824266E-029   2.0000000000636970        1.0000000000636970        9.6941699112562674E-010
   20.578125000000000        2.0000000000614091        2.2099999998463633        6.1175251865290476E-030   2.0000000000614091        1.0000000000614091        8.7164120365912368E-010
   20.609375000000000        2.0000000000591940        2.2099999998515485        3.6611763730919891E-030   2.0000000000591940        1.0000000000591940        7.7538975240543095E-010
   20.640625000000000        2.0000000000570459        2.2099999998565831        2.1845640366257054E-030   2.0000000000570459        1.0000000000570459        6.8099770267338045E-010
   20.671875000000000        2.0000000000549618        2.2099999998614726        1.2995717437211342E-030   2.0000000000549618        1.0000000000549618        5.8877969166815092E-010
   20.703125000000000        2.0000000000529385        2.2099999998662256        7.7075804449151939E-031   2.0000000000529385        1.0000000000529385        4.9901882626102179E-010
   20.734375000000000        2.0000000000509726        2.2099999998708526        4.5573035724217966E-031   2.0000000000509726        1.0000000000509726        4.1196934752463221E-010
   20.765625000000000        2.0000000000490576        2.2099999998753637        2.6863239869879616E-031   2.0000000000490576        1.0000000000490576        3.2785307801930230E-010
   20.796875000000000        2.0000000000471858        2.2099999998797659        1.5785429135591441E-031   2.0000000000471858        1.0000000000471858        2.4685764543619371E-010
   20.828125000000000        2.0000000000453557        2.2099999998840674        9.2467146156705432E-032   2.0000000000453557        1.0000000000453557        1.6914802891676572E-010
   20.859375000000000        2.0000000000435638        2.2099999998882787        5.3992739621489640E-032   2.0000000000435638        1.0000000000435638        9.4863894517516201E-011
   20.890625000000000        2.0000000000418097        2.2099999998924020        3.1425489117624895E-032   2.0000000000418097        1.0000000000418097        2.4122925879055401E-011
   20.921875000000000        2.0000000000400910        2.2099999998964424        1.8230868151733148E-032   2.0000000000400910        1.0000000000400910       -4.2982062353758010E-011
   20.953125000000000        2.0000000000384075        2.2099999999004010        1.0541170123371677E-032   2.0000000000384075        1.0000000000384075       -1.0637313252459535E-010
   20.984375000000000        2.0000000000367573        2.2099999999042836        6.0743725711586079E-033   2.0000000000367573        1.0000000000367573       -1.6599877028511401E-010
   21.015625000000000        2.0000000000351430        2.2099999999080859        3.4883272228996500E-033   2.0000000000351430        1.0000000000351430       -2.2181589898195853E-010
   21.046875000000000        2.0000000000335585        2.2099999999118207        1.9962041993306332E-033   2.0000000000335585        1.0000000000335585       -2.7381430456330236E-010
   21.078125000000000        2.0000000000320073        2.2099999999154822        1.1382291277686911E-033   2.0000000000320073        1.0000000000320073       -3.2199309885072580E-010
   21.109375000000000        2.0000000000304872        2.2099999999190709        6.4662449632695832E-034   2.0000000000304872        1.0000000000304872       -3.6637537448314106E-010
   21.140625000000000        2.0000000000289968        2.2099999999225890        3.6595539639835384E-034   2.0000000000289968        1.0000000000289968       -4.0700376402469374E-010
   21.171875000000000        2.0000000000275411        2.2099999999260280        2.0630407807460679E-034   2.0000000000275411        1.0000000000275411       -4.4392667319925749E-010
   21.203125000000000        2.0000000000261191        2.2099999999293920        1.1583360767330307E-034   2.0000000000261191        1.0000000000261191       -4.7721915308329699E-010
   21.234375000000000        2.0000000000247296        2.2099999999326809        6.4765558659462797E-035   2.0000000000247296        1.0000000000247296       -5.0696336018063448E-010
   21.265625000000000        2.0000000000233698        2.2099999999358979        3.6054778544544432E-035   2.0000000000233698        1.0000000000233698       -5.3326143500953549E-010
   21.296875000000000        2.0000000000220406        2.2099999999390416        1.9980490737275890E-035   2.0000000000220406        1.0000000000220406       -5.5622217942641328E-010
   21.328125000000000        2.0000000000207407        2.2099999999421116        1.1019864810975364E-035   2.0000000000207407        1.0000000000207407       -5.7596682978555691E-010
   21.359375000000000        2.0000000000194729        2.2099999999451065        6.0472696394650669E-036   2.0000000000194729        1.0000000000194729       -5.9262106333335396E-010
   21.390625000000000        2.0000000000182427        2.2099999999480184        3.3008199860374463E-036   2.0000000000182427        1.0000000000182427       -6.0631366594066094E-010
   21.421875000000000        2.0000000000170477        2.2099999999508513        1.7914549825718910E-036   2.0000000000170477        1.0000000000170477       -6.1718719024383972E-010
   21.453125000000000        2.0000000000158886        2.2099999999536006        9.6632457732921035E-037   2.0000000000158886        1.0000000000158886       -6.2538507705767188E-010
   21.484375000000000        2.0000000000147646        2.2099999999562687        5.1778061106156897E-037   2.0000000000147646        1.0000000000147646       -6.3105876080271628E-010
   21.515625000000000        2.0000000000136748        2.2099999999588564        2.7542056714507349E-037   2.0000000000136748        1.0000000000136748       -6.3435834363190224E-010
   21.546875000000000        2.0000000000126206        2.2099999999613655        1.4532176090195508E-037   2.0000000000126206        1.0000000000126206       -6.3543748041183790E-010
   21.578125000000000        2.0000000000116032        2.2099999999637947        7.5982811859994854E-038   2.0000000000116032        1.0000000000116032       -6.3444804965229196E-010
   21.609375000000000        2.0000000000106226        2.2099999999661426        3.9318278217666824E-038   2.0000000000106226        1.0000000000106226       -6.3154059759540360E-010
   21.640625000000000        2.0000000000096776        2.2099999999684088        2.0101951547046136E-038   2.0000000000096776        1.0000000000096776       -6.2686655866173169E-010
   21.671875000000000        2.0000000000087668        2.2099999999705924        1.0131228742324470E-038   2.0000000000087668        1.0000000000087668       -6.2057781136104495E-010
   21.703125000000000        2.0000000000078919        2.2099999999726916        5.0175664322822741E-039   2.0000000000078919        1.0000000000078919       -6.1282001695417421E-010
   21.734375000000000        2.0000000000070539        2.2099999999747064        2.4307136471931544E-039   2.0000000000070539        1.0000000000070539       -6.0373661625590103E-010
   21.765625000000000        2.0000000000062492        2.2099999999766387        1.1437079904118799E-039   2.0000000000062492        1.0000000000062492       -5.9347149417021683E-010
   21.796875000000000        2.0000000000054783        2.2099999999784941        5.1660685143280809E-040   2.0000000000054783        1.0000000000054783       -5.8216320653059483E-010
   21.828125000000000        2.0000000000047442        2.2099999999802646        2.1924490730813434E-040   2.0000000000047442        1.0000000000047442       -5.6993698649421276E-010
   21.859375000000000        2.0000000000040448        2.2099999999819584        8.3429032162278805E-041   2.0000000000040448        1.0000000000040448       -5.5691851130745817E-010
   21.890625000000000        2.0000000000033822        2.2099999999835713        2.4769398719253104E-041   2.0000000000033822        1.0000000000033822       -5.4322546461094134E-010
   21.921875000000000        2.0000000000027556        2.2099999999851061        1.7082988550692020E-042   2.0000000000027556        1.0000000000027556       -5.2897064506396418E-010
   21.953125000000000        2.0000000000021636        2.2099999999865649       -5.7363617244388873E-042   2.0000000000021636        1.0000000000021636       -5.1425663727400206E-010
   21.984375000000000        2.0000000000016067        2.2099999999879492       -6.8698992925905577E-042   2.0000000000016067        1.0000000000016067       -4.9918824629457959E-010
   22.015625000000000        2.0000000000010791        2.2099999999892659       -5.8316145338309223E-042   2.0000000000010791        1.0000000000010791       -4.8386405993028347E-010
   22.046875000000000        2.0000000000005809        2.2099999999905156       -4.3344454504015027E-042   2.0000000000005809        1.0000000000005809       -4.6837067557703449E-010
   22.078125000000000        2.0000000000001132        2.2099999999916942       -2.9983925456979963E-042   2.0000000000001132        1.0000000000001132       -4.5279024973865489E-010
   22.109375000000000        1.9999999999996747        2.2099999999928013       -1.9817654454036813E-042   1.9999999999996747       0.99999999999967470       -4.3719983189305367E-010
   22.140625000000000        1.9999999999992657        2.2099999999938351       -1.2687708707174560E-042   1.9999999999992657       0.99999999999926570       -4.2166736768933788E-010
   22.171875000000000        1.9999999999988860        2.2099999999947983       -7.9321451206277099E-043   1.9999999999988860       0.99999999999888600       -4.0625258712623236E-010
   22.203125000000000        1.9999999999985352        2.2099999999956932       -4.8676192255758135E-043   1.9999999999985352       0.99999999999853517       -3.9100922499812896E-010
   22.234375000000000        1.9999999999982132        2.2099999999965245       -2.9422582105864213E-043   1.9999999999982132       0.99999999999821321       -3.7598879565337029E-010
   22.265625000000000        1.9999999999979163        2.2099999999973030       -1.7561474351182029E-043   1.9999999999979163       0.99999999999791633       -3.6123770641438568E-010
   22.296875000000000        1.9999999999976432        2.2099999999980304       -1.0369294492212724E-043   1.9999999999976432       0.99999999999764322       -3.4679770166690105E-010
   22.328125000000000        1.9999999999973925        2.2099999999987059       -6.0651922372059769E-044   1.9999999999973925       0.99999999999739253       -3.3270119992323544E-010
   22.359375000000000        1.9999999999971643        2.2099999999993321       -3.5181236811698616E-044   1.9999999999971643       0.99999999999716427       -3.1897884333886850E-010
   22.390625000000000        1.9999999999969575        2.2099999999999120       -2.0254219125052930E-044   1.9999999999969575       0.99999999999695754       -3.0565283637429275E-010
   22.421875000000000        1.9999999999967719        2.2100000000004454       -1.1581171974532126E-044   1.9999999999967719       0.99999999999677192       -2.9274316304395143E-010
   22.453125000000000        1.9999999999966076        2.2100000000009272       -6.5805547975636317E-045   1.9999999999966076       0.99999999999660760       -2.8026247989032527E-010
   22.484375000000000        1.9999999999964624        2.2100000000013642       -3.7174408370287946E-045   1.9999999999964624       0.99999999999646239       -2.6822344345589499E-010
   22.515625000000000        1.9999999999963360        2.2100000000017577       -2.0886372815269070E-045   1.9999999999963360       0.99999999999633604       -2.5663449143564776E-010
   22.546875000000000        1.9999999999962255        2.2100000000021156       -1.1675064149352235E-045   1.9999999999962255       0.99999999999622546       -2.4550295130154609E-010
   22.578125000000000        1.9999999999961293        2.2100000000024380       -6.4945912917382910E-046   1.9999999999961293       0.99999999999612932       -2.3482904509819491E-010
   22.609375000000000        1.9999999999960494        2.2100000000027236       -3.5961906779352178E-046   1.9999999999960494       0.99999999999604938       -2.2461010829033512E-010
   22.640625000000000        1.9999999999959850        2.2100000000029740       -1.9825311089938068E-046   1.9999999999959850       0.99999999999598499       -2.1484058976284359E-010
   22.671875000000000        1.9999999999959368        2.2100000000031903       -1.0883290619234166E-046   1.9999999999959368       0.99999999999593681       -2.0551316204375780E-010
   22.703125000000000        1.9999999999959024        2.2100000000033764       -5.9501808407798068E-047   1.9999999999959024       0.99999999999590239       -1.9662227401795462E-010
   22.734375000000000        1.9999999999958793        2.2100000000035314       -3.2403241242674487E-047   1.9999999999958793       0.99999999999587930       -1.8815748958900258E-010
   22.765625000000000        1.9999999999958658        2.2100000000036619       -1.7578700390346103E-047   1.9999999999958658       0.99999999999586575       -1.8010637425902587E-010
   22.796875000000000        1.9999999999958591        2.2100000000037725       -9.5010326367960845E-048   1.9999999999958591       0.99999999999585909       -1.7245693761935854E-010
   22.828125000000000        1.9999999999958606        2.2100000000038609       -5.1165965343856500E-048   1.9999999999958606       0.99999999999586064       -1.6519541290449524E-010
   22.859375000000000        1.9999999999958715        2.2100000000039306       -2.7457056619171209E-048   1.9999999999958715       0.99999999999587152       -1.5830559085827645E-010
   22.890625000000000        1.9999999999958897        2.2100000000039808       -1.4683225665200549E-048   1.9999999999958897       0.99999999999588973       -1.5177614720585098E-010
   22.921875000000000        1.9999999999959162        2.2100000000040194       -7.8255070743687311E-049   1.9999999999959162       0.99999999999591616       -1.4558798611119528E-010
   22.953125000000000        1.9999999999959504        2.2100000000040412       -4.1567398904844016E-049   1.9999999999959504       0.99999999999595035       -1.3972756285340893E-010
   22.984375000000000        1.9999999999959923        2.2100000000040496       -2.2007246731284874E-049   1.9999999999959923       0.99999999999599232       -1.3417555955186344E-010
   23.015625000000000        1.9999999999960421        2.2100000000040407       -1.1613733465881374E-049   1.9999999999960421       0.99999999999604205       -1.2891110401369588E-010
   23.046875000000000        1.9999999999960985        2.2100000000040136       -6.1092784352497924E-050   1.9999999999960985       0.99999999999609845       -1.2392109560721565E-010
   23.078125000000000        1.9999999999961597        2.2100000000039692       -3.2035877533154372E-050   1.9999999999961597       0.99999999999615974       -1.1919221165612726E-010
   23.109375000000000        1.9999999999962219        2.2100000000039195       -1.6746611689148894E-050   1.9999999999962219       0.99999999999622191       -1.1470802085966625E-010
   23.140625000000000        1.9999999999962867        2.2100000000038622       -8.7271870950398572E-051   1.9999999999962867       0.99999999999628675       -1.1045142578325340E-010
   23.171875000000000        1.9999999999963551        2.2100000000037965       -4.5340945446139877E-051   1.9999999999963551       0.99999999999635514       -1.0640666125993903E-010
   23.203125000000000        1.9999999999964269        2.2100000000037281       -2.3484775120315655E-051   1.9999999999964269       0.99999999999642686       -1.0255973847961286E-010
   23.234375000000000        1.9999999999964988        2.2100000000036584       -1.2127496270148655E-051   1.9999999999964988       0.99999999999649880       -9.8898667033608945E-011
   23.265625000000000        1.9999999999965730        2.2100000000035838       -6.2438578771458022E-052   1.9999999999965730       0.99999999999657296       -9.5409014022607153E-011
   23.296875000000000        1.9999999999966482        2.2100000000035043       -3.2050817207604551E-052   1.9999999999966482       0.99999999999664824       -9.2077678814916908E-011
   23.328125000000000        1.9999999999967244        2.2100000000034159       -1.6403463110334755E-052   1.9999999999967244       0.99999999999672440       -8.8892004868057484E-011
   23.359375000000000        1.9999999999968010        2.2100000000033213       -8.3704240013611497E-053   1.9999999999968010       0.99999999999680100       -8.5840001773362928E-011
   23.390625000000000        1.9999999999968798        2.2100000000032236       -4.2587195857308738E-053   1.9999999999968798       0.99999999999687983       -8.2911011389796840E-011
   23.421875000000000        1.9999999999969620        2.2100000000031259       -2.1603972626776120E-053   1.9999999999969620       0.99999999999696199       -8.0093709442508043E-011
   23.453125000000000        1.9999999999970453        2.2100000000030264       -1.0927318963721934E-053   1.9999999999970453       0.99999999999704525       -7.7377437790460135E-011
   23.484375000000000        1.9999999999971287        2.2100000000029274       -5.5108760743489423E-054   1.9999999999971287       0.99999999999712874       -7.4755535095505365E-011
   23.515625000000000        1.9999999999972109        2.2100000000028270       -2.7711207604010065E-054   1.9999999999972109       0.99999999999721090       -7.2220007751866433E-011
   23.546875000000000        1.9999999999972915        2.2100000000027200       -1.3893701718359040E-054   1.9999999999972915       0.99999999999729150       -6.9765970778234987E-011
   23.578125000000000        1.9999999999973701        2.2100000000026121       -6.9455605423215566E-055   1.9999999999973701       0.99999999999737010       -6.7384320345809101E-011
   23.609375000000000        1.9999999999974447        2.2100000000025073       -3.4619572913878117E-055   1.9999999999974447       0.99999999999744471       -6.5071281696305050E-011
   23.640625000000000        1.9999999999975180        2.2100000000024060       -1.7205155276361703E-055   1.9999999999975180       0.99999999999751799       -6.2819527357760307E-011
   23.671875000000000        1.9999999999975915        2.2100000000023128       -8.5253950722201616E-056   1.9999999999975915       0.99999999999759148       -6.0624616438076373E-011
   23.703125000000000        1.9999999999976654        2.2100000000022235       -4.2119683464591791E-056   1.9999999999976654       0.99999999999766542       -5.8482552134364596E-011
   23.734375000000000        1.9999999999977407        2.2100000000021387       -2.0747465868693877E-056   1.9999999999977407       0.99999999999774070       -5.6386673108477225E-011
   23.765625000000000        1.9999999999978162        2.2100000000020561       -1.0189388528294371E-056   1.9999999999978162       0.99999999999781619       -5.4337201405019186E-011
   23.796875000000000        1.9999999999978912        2.2100000000019695       -4.9891548947432374E-057   1.9999999999978912       0.99999999999789124       -5.2329029998077203E-011
   23.828125000000000        1.9999999999979639        2.2100000000018807       -2.4355287301863112E-057   1.9999999999979639       0.99999999999796385       -5.0360160486206951E-011
   23.859375000000000        1.9999999999980342        2.2100000000017923       -1.1853247881934305E-057   1.9999999999980342       0.99999999999803424       -4.8429038557173953E-011
   23.890625000000000        1.9999999999981037        2.2100000000017053       -5.7510679223927634E-058   1.9999999999981037       0.99999999999810374       -4.6533887854138811E-011
   23.921875000000000        1.9999999999981719        2.2100000000016200       -2.7817267779934464E-058   1.9999999999981719       0.99999999999817191       -4.4671599752632574E-011
   23.953125000000000        1.9999999999982390        2.2100000000015378       -1.3412867657752697E-058   1.9999999999982390       0.99999999999823896       -4.2839287672791215E-011
   23.984375000000000        1.9999999999983038        2.2100000000014579       -6.4469564993844317E-059   1.9999999999983038       0.99999999999830380       -4.1044723175787112E-011
   24.015625000000000        1.9999999999983673        2.2100000000013824       -3.0888494367681781E-059   1.9999999999983673       0.99999999999836731       -3.9282133101892214E-011
   24.046875000000000        1.9999999999984290        2.2100000000013136       -1.4751244092809400E-059   1.9999999999984290       0.99999999999842903       -3.7547964737427719E-011
   24.078125000000000        1.9999999999984885        2.2100000000012492       -7.0214904217502100E-060   1.9999999999984885       0.99999999999848854       -3.5843550350023179E-011
   24.109375000000000        1.9999999999985456        2.2100000000011866       -3.3310037890491405E-060   1.9999999999985456       0.99999999999854561       -3.4173552876382018E-011
   24.140625000000000        1.9999999999986018        2.2100000000011217       -1.5748521809337069E-060   1.9999999999986018       0.99999999999860179       -3.2537306182689463E-011
   24.171875000000000        1.9999999999986569        2.2100000000010596       -7.4198296499240063E-061   1.9999999999986569       0.99999999999865685       -3.0930591421451936E-011
   24.203125000000000        1.9999999999987119        2.2100000000009978       -3.4834106525264426E-061   1.9999999999987119       0.99999999999871192       -2.9354518815694064E-011
   24.234375000000000        1.9999999999987672        2.2100000000009379       -1.6294280148317223E-061   1.9999999999987672       0.99999999999876721       -2.7809754499230621E-011
   24.265625000000000        1.9999999999988221        2.2100000000008819       -7.5935357869878622E-062   1.9999999999988221       0.99999999999882205       -2.6296964605876383E-011
   24.296875000000000        1.9999999999988760        2.2100000000008251       -3.5252068727670598E-062   1.9999999999988760       0.99999999999887601       -2.4812596421952549E-011
   24.328125000000000        1.9999999999989284        2.2100000000007687       -1.6300618981337038E-062   1.9999999999989284       0.99999999999892841       -2.3363977419421644E-011
   24.359375000000000        1.9999999999989810        2.2100000000007141       -7.5065881091556820E-063   1.9999999999989810       0.99999999999898104       -2.1945778527765469E-011
   24.390625000000000        1.9999999999990332        2.2100000000006599       -3.4421654648296494E-063   1.9999999999990332       0.99999999999903322       -2.0558221791588949E-011
   24.421875000000000        1.9999999999990847        2.2100000000006044       -1.5714235050081663E-063   1.9999999999990847       0.99999999999908473       -1.9206858326015208E-011
   24.453125000000000        1.9999999999991358        2.2100000000005506       -7.1406348915687391E-064   1.9999999999991358       0.99999999999913580       -1.7887469283550672E-011
   24.484375000000000        1.9999999999991858        2.2100000000005027       -3.2289239093082285E-064   1.9999999999991858       0.99999999999918576       -1.6600720798010116E-011
   24.515625000000000        1.9999999999992366        2.2100000000004569       -1.4525595455676378E-064   1.9999999999992366       0.99999999999923661       -1.5347279003208314E-011
   24.546875000000000        1.9999999999992872        2.2100000000004112       -6.4986229104565054E-065   1.9999999999992872       0.99999999999928724       -1.4125589586910792E-011
   24.578125000000000        1.9999999999993372        2.2100000000003641       -2.8903412447655137E-065   1.9999999999993372       0.99999999999933720       -1.2939649352006199E-011
   24.609375000000000        1.9999999999993872        2.2100000000003179       -1.2773571827998602E-065   1.9999999999993872       0.99999999999938716       -1.1788348075469912E-011
   24.640625000000000        1.9999999999994367        2.2100000000002695       -5.6061205129285216E-066   1.9999999999994367       0.99999999999943667       -1.0671685757301930E-011
   24.671875000000000        1.9999999999994864        2.2100000000002176       -2.4417084892097011E-066   1.9999999999994864       0.99999999999948641       -9.5858876392185266E-012
   24.703125000000000        1.9999999999995364        2.2100000000001665       -1.0544484437628488E-066   1.9999999999995364       0.99999999999953637       -8.5331741672689532E-012
   24.734375000000000        1.9999999999995859        2.2100000000001159       -4.5099650209938203E-067   1.9999999999995859       0.99999999999958589       -7.5142114752679845E-012
   24.765625000000000        1.9999999999996350        2.2100000000000648       -1.9077008349812858E-067   1.9999999999996350       0.99999999999963496       -6.5289995632156206E-012
   24.796875000000000        1.9999999999996834        2.2100000000000137       -7.9653329886769991E-068   1.9999999999996834       0.99999999999968336       -5.5790927433463366E-012
   24.828125000000000        1.9999999999997315        2.2099999999999604       -3.2742725145197760E-068   1.9999999999997315       0.99999999999973155       -4.6622705696108824E-012
   24.859375000000000        1.9999999999997791        2.2099999999999107       -1.3201559303109730E-068   1.9999999999997791       0.99999999999977907       -3.7754244175403073E-012
   24.890625000000000        1.9999999999998255        2.2099999999998632       -5.1919122163021368E-069   1.9999999999998255       0.99999999999982547       -2.9221070008134120E-012
   24.921875000000000        1.9999999999998717        2.2099999999998201       -1.9742720542196310E-069   1.9999999999998717       0.99999999999987166       -2.0916601783937949E-012
   24.953125000000000        1.9999999999999167        2.2099999999997748       -7.1495331107712384E-070   1.9999999999999167       0.99999999999991673       -1.3067324999838092E-012
   24.984375000000000        1.9999999999999645        2.2099999999997348       -2.3933477867951368E-070   1.9999999999999645       0.99999999999996447       -5.4489746048602683E-013


==> PERTSUBweno5noGF_N800_3.dat <==
x                       h                         u                           b                      eta                         DH                       pert
   1.5625000000000000E-002   2.0000000029458085        2.2099999967446058        2.3933477867951368E-070   2.0000000029458085        1.0000000029458085       -2.1622299506418585E-009
   4.6875000000000000E-002   2.0000000029456664        2.2099999967444002        7.1495331107712384E-070   2.0000000029456664        1.0000000029456664       -2.1520181192613563E-009
   7.8125000000000000E-002   2.0000000029441609        2.2099999967469621        1.9742720542196310E-069   2.0000000029441609        1.0000000029441609       -2.1431989516429439E-009
  0.10937500000000000        2.0000000029421634        2.2099999967503501        5.1919122163021368E-069   2.0000000029421634        1.0000000029421634       -2.1347519307823859E-009
  0.14062500000000000        2.0000000029400828        2.2099999967536301        1.3201559303109730E-068   2.0000000029400828        1.0000000029400828       -2.1253665494214147E-009
  0.17187500000000000        2.0000000029380085        2.2099999967565815        3.2742725145197760E-068   2.0000000029380085        1.0000000029380085       -2.1156210117112551E-009
  0.20312500000000000        2.0000000029362401        2.2099999967585209        7.9653329886769991E-068   2.0000000029362401        1.0000000029362401       -2.1055424070937079E-009
  0.23437500000000000        2.0000000029350153        2.2099999967588966        1.9077008349812858E-067   2.0000000029350153        1.0000000029350153       -2.0951378409961308E-009
  0.26562500000000000        2.0000000029345064        2.2099999967573041        4.5099650209938203E-067   2.0000000029345064        1.0000000029345064       -2.0845898340837721E-009
  0.29687500000000000        2.0000000029348803        2.2099999967533521        1.0544484437628491E-066   2.0000000029348803        1.0000000029348803       -2.0741071082852613E-009
  0.32812500000000000        2.0000000029362703        2.2099999967467210        2.4417084892097011E-066   2.0000000029362703        1.0000000029362703       -2.0639534525912495E-009
  0.35937500000000000        2.0000000029387865        2.2099999967371384        5.6061205129285216E-066   2.0000000029387865        1.0000000029387865       -2.0544437262515203E-009
  0.39062500000000000        2.0000000029425107        2.2099999967244037        1.2773571827998602E-065   2.0000000029425107        1.0000000029425107       -2.0459474114886689E-009
  0.42187500000000000        2.0000000029475022        2.2099999967083557        2.8903412447655141E-065   2.0000000029475022        1.0000000029475022       -2.0388775112678559E-009
  0.45312500000000000        2.0000000029538012        2.2099999966888850        6.4986229104565046E-065   2.0000000029538012        1.0000000029538012       -2.0336838879586594E-009
  0.48437500000000000        2.0000000029614249        2.2099999966659309        1.4525595455676378E-064   2.0000000029614249        1.0000000029614249       -2.0308554837811243E-009
  0.51562500000000000        2.0000000029703737        2.2099999966394632        3.2289239093082285E-064   2.0000000029703737        1.0000000029703737       -2.0309056658618374E-009
  0.54687500000000000        2.0000000029806260        2.2099999966095059        7.1406348915687405E-064   2.0000000029806260        1.0000000029806260       -2.0343762230368156E-009
  0.57812500000000000        2.0000000029921470        2.2099999965761090        1.5714235050081660E-063   2.0000000029921470        1.0000000029921470       -2.0418204904615322E-009
  0.60937500000000000        2.0000000030048923        2.2099999965393518        3.4421654648296494E-063   2.0000000030048923        1.0000000030048923       -2.0537962441835589E-009
  0.64062500000000000        2.0000000030188008        2.2099999964993424        7.5065881091556809E-063   2.0000000030188008        1.0000000030188008       -2.0708696979454544E-009
  0.67187500000000000        2.0000000030338052        2.2099999964562014        1.6300618981337038E-062   2.0000000030338052        1.0000000030338052       -2.0935995159732101E-009
  0.70312500000000000        2.0000000030498284        2.2099999964100743        3.5252068727670594E-062   2.0000000030498284        1.0000000030498284       -2.1225332602625713E-009
  0.73437500000000000        2.0000000030667864        2.2099999963611237        7.5935357869878613E-062   2.0000000030667864        1.0000000030667864       -2.1582011733300988E-009
  0.76562500000000000        2.0000000030845908        2.2099999963095223        1.6294280148317223E-061   2.0000000030845908        1.0000000030845908       -2.2011077405181823E-009
  0.79687500000000000        2.0000000031031497        2.2099999962554553        3.4834106525264426E-061   2.0000000031031497        1.0000000031031497       -2.2517308018166204E-009
  0.82812500000000000        2.0000000031223610        2.2099999961991172        7.4198296499240063E-061   2.0000000031223610        1.0000000031223610       -2.3105179991489422E-009
  0.85937500000000000        2.0000000031421239        2.2099999961407089        1.5748521809337072E-060   2.0000000031421239        1.0000000031421239       -2.3778734536961110E-009
  0.89062500000000000        2.0000000031623397        2.2099999960804269        3.3310037890491405E-060   2.0000000031623397        1.0000000031623397       -2.4541573218073154E-009
  0.92187500000000000        2.0000000031829090        2.2099999960184662        7.0214904217502100E-060   2.0000000031829090        1.0000000031829090       -2.5396786895726109E-009
  0.95312500000000000        2.0000000032037333        2.2099999959550254        1.4751244092809400E-059   2.0000000032037333        1.0000000032037333       -2.6346911319308219E-009
  0.98437500000000000        2.0000000032247134        2.2099999958902967        3.0888494367681781E-059   2.0000000032247134        1.0000000032247134       -2.7393820545285053E-009
   1.0156250000000000        2.0000000032457521        2.2099999958244751        6.4469564993844309E-059   2.0000000032457521        1.0000000032457521       -2.8538655882925923E-009
   1.0468750000000000        2.0000000032667558        2.2099999957577472        1.3412867657752697E-058   2.0000000032667558        1.0000000032667558       -2.9781777044490809E-009
   1.0781250000000000        2.0000000032876351        2.2099999956902896        2.7817267779934464E-058   2.0000000032876351        1.0000000032876351       -3.1122575627762217E-009
   1.1093750000000000        2.0000000033082976        2.2099999956222822        5.7510679223927634E-058   2.0000000033082976        1.0000000033082976       -3.2559563933887148E-009
   1.1406250000000000        2.0000000033286631        2.2099999955538854        1.1853247881934303E-057   2.0000000033286631        1.0000000033286631       -3.4090161804556374E-009
   1.1718750000000000        2.0000000033486462        2.2099999954852660        2.4355287301863115E-057   2.0000000033486462        1.0000000033486462       -3.5710905343933064E-009
   1.2031250000000000        2.0000000033681720        2.2099999954165748        4.9891548947432374E-057   2.0000000033681720        1.0000000033681720       -3.7417224874047861E-009
   1.2343750000000000        2.0000000033871705        2.2099999953479492        1.0189388528294371E-056   2.0000000033871705        1.0000000033871705       -3.9203587043346033E-009
   1.2656250000000000        2.0000000034055740        2.2099999952795160        2.0747465868693877E-056   2.0000000034055740        1.0000000034055740       -4.1063583644529444E-009
   1.2968750000000000        2.0000000034233172        2.2099999952113949        4.2119683464591791E-056   2.0000000034233172        1.0000000034233172       -4.2990011550614327E-009
   1.3281250000000000        2.0000000034403436        2.2099999951437024        8.5253950722201616E-056   2.0000000034403436        1.0000000034403436       -4.4974917123852265E-009
   1.3593750000000000        2.0000000034565963        2.2099999950765463        1.7205155276361703E-055   2.0000000034565963        1.0000000034565963       -4.7009689474464267E-009
   1.3906250000000000        2.0000000034720284        2.2099999950100169        3.4619572913878117E-055   2.0000000034720284        1.0000000034720284       -4.9084913911201511E-009
   1.4218750000000000        2.0000000034865919        2.2099999949441975        6.9455605423215566E-055   2.0000000034865919        1.0000000034865919       -5.1190478522755711E-009
   1.4531250000000000        2.0000000035002494        2.2099999948791593        1.3893701718359040E-054   2.0000000035002494        1.0000000035002494       -5.3315254433528025E-009
   1.4843750000000000        2.0000000035129646        2.2099999948149693        2.7711207604010065E-054   2.0000000035129646        1.0000000035129646       -5.5446798263858454E-009
   1.5156250000000000        2.0000000035247041        2.2099999947516902        5.5108760743489423E-054   2.0000000035247041        1.0000000035247041       -5.7571050149363145E-009
   1.5468750000000000        2.0000000035354413        2.2099999946893591        1.0927318963721934E-053   2.0000000035354413        1.0000000035354413       -5.9671676488903813E-009
   1.5781250000000000        2.0000000035451544        2.2099999946280144        2.1603972626776115E-053   2.0000000035451544        1.0000000035451544       -6.1729505951291230E-009
   1.6093750000000000        2.0000000035538248        2.2099999945676867        4.2587195857308729E-053   2.0000000035538248        1.0000000035538248       -6.3721912191283536E-009
   1.6406250000000000        2.0000000035614360        2.2099999945084012        8.3704240013611497E-053   2.0000000035614360        1.0000000035614360       -6.5622223210937136E-009
   1.6718750000000000        2.0000000035679797        2.2099999944501683        1.6403463110334755E-052   2.0000000035679797        1.0000000035679797       -6.7399192893446980E-009
   1.7031250000000000        2.0000000035734473        2.2099999943929984        3.2050817207604551E-052   2.0000000035734473        1.0000000035734473       -6.9016761194973242E-009
   1.7343750000000000        2.0000000035778362        2.2099999943368900        6.2438578771458030E-052   2.0000000035778362        1.0000000035778362       -7.0434009735720338E-009
   1.7656250000000000        2.0000000035811412        2.2099999942818371        1.2127496270148655E-051   2.0000000035811412        1.0000000035811412       -7.1605534834873197E-009
   1.7968750000000000        2.0000000035833665        2.2099999942278230        2.3484775120315652E-051   2.0000000035833665        1.0000000035833665       -7.2481980417649083E-009
   1.8281250000000000        2.0000000035845167        2.2099999941748352        4.5340945446139877E-051   2.0000000035845167        1.0000000035845167       -7.3011250378840487E-009
   1.8593750000000000        2.0000000035845984        2.2099999941228528        8.7271870950398572E-051   2.0000000035845984        1.0000000035845984       -7.3139978518099724E-009
   1.8906250000000000        2.0000000035836165        2.2099999940718567        1.6746611689148897E-050   2.0000000035836165        1.0000000035836165       -7.2815429241757101E-009
   1.9218750000000000        2.0000000035815817        2.2099999940218216        3.2035877533154372E-050   2.0000000035815817        1.0000000035815817       -7.1987624750136092E-009
   1.9531250000000000        2.0000000035785104        2.2099999939727089        6.1092784352497915E-050   2.0000000035785104        1.0000000035785104       -7.0611623215199870E-009
   1.9843750000000000        2.0000000035744203        2.2099999939244745        1.1613733465881374E-049   2.0000000035744203        1.0000000035744203       -6.8650014561910666E-009
   2.0156250000000000        2.0000000035693306        2.2099999938770769        2.2007246731284874E-049   2.0000000035693306        1.0000000035693306       -6.6075251936581481E-009
   2.0468750000000000        2.0000000035632617        2.2099999938304689        4.1567398904844008E-049   2.0000000035632617        1.0000000035632617       -6.2871752248838675E-009
   2.0781250000000000        2.0000000035562318        2.2099999937846073        7.8255070743687311E-049   2.0000000035562318        1.0000000035562318       -5.9037774668979637E-009
   2.1093750000000000        2.0000000035482661        2.2099999937394390        1.4683225665200549E-048   2.0000000035482661        1.0000000035482661       -5.4586526410105307E-009
   2.1406250000000000        2.0000000035393857        2.2099999936949128        2.7457056619171203E-048   2.0000000035393857        1.0000000035393857       -4.9547046465647782E-009
   2.1718750000000000        2.0000000035296162        2.2099999936509862        5.1165965343856500E-048   2.0000000035296162        1.0000000035296162       -4.3964005769225878E-009
   2.2031250000000000        2.0000000035189793        2.2099999936076080        9.5010326367960845E-048   2.0000000035189793        1.0000000035189793       -3.7897192051161710E-009
   2.2343750000000000        2.0000000035075027        2.2099999935647276        1.7578700390346103E-047   2.0000000035075027        1.0000000035075027       -3.1420119839253857E-009
   2.2656250000000000        2.0000000034952130        2.2099999935222918        3.2403241242674492E-047   2.0000000034952130        1.0000000034952130       -2.4618134197851305E-009
   2.2968750000000000        2.0000000034821346        2.2099999934802503        5.9501808407798068E-047   2.0000000034821346        1.0000000034821346       -1.7586021527904450E-009
   2.3281250000000000        2.0000000034682928        2.2099999934385548        1.0883290619234166E-046   2.0000000034682928        1.0000000034682928       -1.0424958674093432E-009
   2.3593750000000000        2.0000000034537160        2.2099999933971559        1.9825311089938064E-046   2.0000000034537160        1.0000000034537160       -3.2395330862300398E-010
   2.3906250000000000        2.0000000034384349        2.2099999933559999        3.5961906779352178E-046   2.0000000034384349        1.0000000034384349        3.8655967316003625E-010
   2.4218750000000000        2.0000000034224752        2.2099999933150385        6.4945912917382910E-046   2.0000000034224752        1.0000000034224752        1.0788734350342111E-009
   2.4531250000000000        2.0000000034058676        2.2099999932742196        1.1675064149352235E-045   2.0000000034058676        1.0000000034058676        1.7434378385416949E-009
   2.4843750000000000        2.0000000033886365        2.2099999932335028        2.0886372815269070E-045   2.0000000033886365        1.0000000033886365        2.3715722718975485E-009
   2.5156250000000000        2.0000000033708094        2.2099999931928460        3.7174408370287952E-045   2.0000000033708094        1.0000000033708094        2.9556983527356806E-009
   2.5468750000000000        2.0000000033524130        2.2099999931522061        6.5805547975636317E-045   2.0000000033524130        1.0000000033524130        3.4895155653913434E-009
   2.5781250000000000        2.0000000033334726        2.2099999931115453        1.1581171974532129E-044   2.0000000033334726        1.0000000033334726        3.9681167240956938E-009
   2.6093750000000000        2.0000000033140162        2.2099999930708205        2.0254219125052932E-044   2.0000000033140162        1.0000000033140162        4.3880543643126657E-009
   2.6406250000000000        2.0000000032940708        2.2099999930299994        3.5181236811698621E-044   2.0000000032940708        1.0000000032940708        4.7473338593562175E-009
   2.6718750000000000        2.0000000032736613        2.2099999929890455        6.0651922372059779E-044   2.0000000032736613        1.0000000032736613        5.0453579092391010E-009
   2.7031250000000000        2.0000000032528158        2.2099999929479273        1.0369294492212724E-043   2.0000000032528158        1.0000000032528158        5.2828290630912988E-009
   2.7343750000000000        2.0000000032315541        2.2099999929066221        1.7561474351182031E-043   2.0000000032315541        1.0000000032315541        5.4615949540703923E-009
   2.7656250000000000        2.0000000032099003        2.2099999928651037        2.9422582105864213E-043   2.0000000032099003        1.0000000032099003        5.5844877611122001E-009
   2.7968750000000000        2.0000000031878766        2.2099999928233549        4.8676192255758135E-043   2.0000000031878766        1.0000000031878766        5.6551212601618772E-009
   2.8281250000000000        2.0000000031655065        2.2099999927813516        7.9321451206277099E-043   2.0000000031655065        1.0000000031655065        5.6776949808323707E-009
   2.8593750000000000        2.0000000031428176        2.2099999927390668        1.2687708707174562E-042   2.0000000031428176        1.0000000031428176        5.6567954764830120E-009
   2.8906250000000000        2.0000000031198288        2.2099999926964866        1.9817654454036809E-042   2.0000000031198288        1.0000000031198288        5.5971896006923316E-009
   2.9218750000000000        2.0000000030965572        2.2099999926536116        2.9983925456979969E-042   2.0000000030965572        1.0000000030965572        5.5036630808302789E-009
   2.9531250000000000        2.0000000030730138        2.2099999926104443        4.3344454504015027E-042   2.0000000030730138        1.0000000030730138        5.3808673072808233E-009
   2.9843750000000000        2.0000000030492240        2.2099999925669684        5.8316145338309223E-042   2.0000000030492240        1.0000000030492240        5.2332278510647257E-009
   3.0156250000000000        2.0000000030252290        2.2099999925231293        6.8698992925905577E-042   2.0000000030252290        1.0000000030252290        5.0648572003098025E-009
   3.0468750000000000        2.0000000030010820        2.2099999924788518        5.7363617244388873E-042   2.0000000030010820        1.0000000030010820        4.8794994711442996E-009
   3.0781250000000000        2.0000000029767979        2.2099999924341382       -1.7082988550692020E-042   2.0000000029767979        1.0000000029767979        4.6804518039067489E-009
   3.1093750000000000        2.0000000029523211        2.2099999923891520       -2.4769398719253104E-041   2.0000000029523211        1.0000000029523211        4.4705341650796981E-009
   3.1406250000000000        2.0000000029275338        2.2099999923442000       -8.3429032162278815E-041   2.0000000029275338        1.0000000029275338        4.2521122178840187E-009
   3.1718750000000000        2.0000000029024090        2.2099999922993789       -2.1924490730813434E-040   2.0000000029024090        1.0000000029024090        4.0272909451743999E-009
   3.2031250000000000        2.0000000028771989        2.2099999922541769       -5.1660685143280809E-040   2.0000000028771989        1.0000000028771989        3.7981511269435941E-009
   3.2343750000000000        2.0000000028524210        2.2099999922074920       -1.1437079904118798E-039   2.0000000028524210        1.0000000028524210        3.5667753195411933E-009
   3.2656250000000000        2.0000000028283966        2.2099999921586511       -2.4307136471931541E-039   2.0000000028283966        1.0000000028283966        3.3348412920020110E-009
   3.2968750000000000        2.0000000028045188        2.2099999921090543       -5.0175664322822741E-039   2.0000000028045188        1.0000000028045188        3.1029310232355556E-009
   3.3281250000000000        2.0000000027790219        2.2099999920626647       -1.0131228742324470E-038   2.0000000027790219        1.0000000027790219        2.8703424082010542E-009
   3.3593750000000000        2.0000000027502733        2.2099999920231435       -2.0101951547046136E-038   2.0000000027502733        1.0000000027502733        2.6364066485484727E-009
   3.3906250000000000        2.0000000027194846        2.2099999919878570       -3.9318278217666824E-038   2.0000000027194846        1.0000000027194846        2.4032202894375132E-009
   3.4218750000000000        2.0000000026924725        2.2099999919439735       -7.5982811859994854E-038   2.0000000026924725        1.0000000026924725        2.1774191338863602E-009
   3.4531250000000000        2.0000000026766909        2.2099999918750362       -1.4532176090195508E-037   2.0000000026766909        1.0000000026766909        1.9672166118311907E-009
   3.4843750000000000        2.0000000026722033        2.2099999917809678       -2.7542056714507354E-037   2.0000000026722033        1.0000000026722033        1.7733712276424285E-009
   3.5156250000000000        2.0000000026625333        2.2099999916983224       -5.1778061106156897E-037   2.0000000026625333        1.0000000026625333        1.5800427632939318E-009
   3.5468750000000000        2.0000000026184734        2.2099999916918440       -9.6632457732921035E-037   2.0000000026184734        1.0000000026184734        1.3585985669806178E-009
   3.5781250000000000        2.0000000025246085        2.2099999917957454       -1.7914549825718910E-036   2.0000000025246085        1.0000000025246085        1.0941230144112524E-009
   3.6093750000000000        2.0000000024175453        2.2099999919290072       -3.3008199860374456E-036   2.0000000024175453        1.0000000024175453        8.2366025111468844E-010
   3.6406250000000000        2.0000000023962952        2.2099999918723916       -6.0472696394650669E-036   2.0000000023962952        1.0000000023962952        6.4657923459776612E-010
   3.6718750000000000        2.0000000025590197        2.2099999914085480       -1.1019864810975365E-035   2.0000000025590197        1.0000000025590197        6.6132832543530640E-010
   3.7031250000000000        2.0000000028689549        2.2099999906189769       -1.9980490737275892E-035   2.0000000028689549        1.0000000028689549        8.3135587303218017E-010
   3.7343750000000000        2.0000000030492440        2.2099999901169847       -3.6054778544544438E-035   2.0000000030492440        1.0000000030492440        8.7995255526607252E-010
   3.7656250000000000        2.0000000026759275        2.2099999908417023       -6.4765558659462808E-035   2.0000000026759275        1.0000000026759275        3.8324188267324644E-010
   3.7968750000000000        2.0000000015632713        2.2099999932046055       -1.1583360767330309E-034   2.0000000015632713        1.0000000015632713       -8.4448181780771847E-010
   3.8281250000000000        2.0000000002645115        2.2099999959803949       -2.0630407807460679E-034   2.0000000002645115        1.0000000002645115       -2.2500059593255628E-009
   3.8593750000000000        2.0000000001848490        2.2099999960567138       -3.6595539639835384E-034   2.0000000001848490        1.0000000001848490       -2.4282056365620974E-009
   3.8906250000000000        2.0000000027657254        2.2099999902409460       -6.4662449632695832E-034   2.0000000027657254        1.0000000027657254        6.2242211384955226E-011
   3.9218750000000000        2.0000000077726350        2.2099999790526126       -1.1382291277686911E-033   2.0000000077726350        1.0000000077726350        4.9866697438005758E-009
   3.9531250000000000        2.0000000118080106        2.2099999700172703       -1.9962041993306328E-033   2.0000000118080106        1.0000000118080106        8.9473131126283079E-009
   3.9843750000000000        2.0000000089995886        2.2099999761417948       -3.4883272228996500E-033   2.0000000089995886        1.0000000089995886        6.0716773830904458E-009
   4.0156250000000000        1.9999999952093046        2.2100000065919070       -6.0743725711586079E-033   1.9999999952093046       0.99999999520930460       -7.7785724528212086E-009
   4.0468750000000000        1.9999999744563637        2.2100000524654058       -1.0541170123371676E-032   1.9999999744563637       0.99999997445636368       -2.8584532296704879E-008
   4.0781250000000000        1.9999999626336513        2.2100000785604936       -1.8230868151733148E-032   1.9999999626336513       0.99999996263365132       -4.0453649097216271E-008
   4.1093750000000000        1.9999999820263341        2.2100000355168041       -3.1425489117624890E-032   1.9999999820263341       0.99999998202633411       -2.1101113745203293E-008
   4.1406250000000000        2.0000000439528964        2.2099998982646203       -5.3992739621489640E-032   2.0000000439528964        1.0000000439528964        4.0791174882315318E-008
   4.1718750000000000        2.0000001265831675        2.2099997151568216       -9.2467146156705432E-032   2.0000001265831675        1.0000001265831675        1.2339263477656459E-007
   4.2031250000000000        2.0000001657608082        2.2099996282965959       -1.5785429135591441E-031   2.0000001657608082        1.0000001657608082        1.6254650647695712E-007
   4.2343750000000000        2.0000000789308507        2.2099998205391675       -2.6863239869879611E-031   2.0000000789308507        1.0000000789308507        7.5697384360751130E-008
   4.2656250000000000        1.9999998275442215        2.2100003772689756       -4.5573035724217957E-031   1.9999998275442215       0.99999982754422145       -1.7570425647761567E-007
   4.2968750000000000        1.9999994925787630        2.2100011191244748       -7.7075804449151931E-031   1.9999994925787630       0.99999949257876297       -5.1068101969420354E-007
   4.3281250000000000        1.9999993068682711        2.2100015303907248       -1.2995717437211342E-030   1.9999993068682711       0.99999930686827110       -6.9639956157274696E-007
   4.3593750000000000        1.9999995829685320        2.2100009187725154       -2.1845640366257050E-030   1.9999995829685320       0.99999958296853197       -4.2030453939467805E-007
   4.3906250000000000        2.0000005172792767        2.2099988492550890       -3.6611763730919884E-030   2.0000005172792767        1.0000005172792767        5.1400334566409356E-007
   4.4218750000000000        2.0000019360128274        2.2099957067694036       -6.1175251865290476E-030   2.0000019360128274        1.0000019360128274        1.9327359912502118E-006
   4.4531250000000000        2.0000031372165163        2.2099930461054238       -1.0191472877824266E-029   2.0000031372165163        1.0000031372165163        3.1339403232522045E-006
   4.4843750000000000        2.0000030133902298        2.2099933203223259       -1.6928170872815463E-029   2.0000030133902298        1.0000030133902298        3.0101158370321457E-006
   4.5156250000000000        2.0000005612097138        2.2099987517246893       -2.8034955699544641E-029   2.0000005612097138        1.0000005612097138        5.5793791320368769E-007
   4.5468750000000000        1.9999957004508859        2.2100095180302635       -4.6292477106732204E-029   1.9999957004508859       0.99999570045088593       -4.3028178675630357E-006
   4.5781250000000000        1.9999901056782090        2.2100219102686327       -7.6215751255950548E-029   1.9999901056782090       0.99999010567820901       -9.8975873534801195E-006
   4.6093750000000000        1.9999876221944681        2.2100274111641451       -1.2511374325107917E-028   1.9999876221944681       0.99998762219446813       -1.2381068040356880E-005
   4.6406250000000000        1.9999938980278826        2.2100135101549059       -2.0478239904868787E-028   1.9999938980278826       0.99999389802788263       -6.1052319597632021E-006
   4.6718750000000000        2.0000151330400779        2.2099664751931578       -3.3420126130912440E-028   2.0000151330400779        1.0000151330400779        1.5129782293676897E-005
   4.7031250000000000        2.0000562318044111        2.2098754444693967       -5.4381488058133147E-028   2.0000562318044111        1.0000562318044111        5.6228547872905210E-005
   4.7343750000000000        2.0001189903349168        2.2097364406949369       -8.8230857003722027E-028   2.0001189903349168        1.0001189903349168        1.1898707863666758E-004
   4.7656250000000000        2.0002010606475151        2.2095546646829867       -1.4272969553669328E-027   2.0002010606475151        1.0002010606475151        2.0105739036191395E-004
   4.7968750000000000        2.0002961827167560        2.2093439846140419       -2.3021296579193628E-027   2.0002961827167560        1.0002961827167560        2.9617945747340002E-004
   4.8281250000000000        2.0003956395925164        2.2091237112526141       -3.7022275473958644E-027   2.0003956395925164        1.0003956395925164        3.9563632976236107E-004
   4.8593750000000000        2.0004903918722774        2.2089138650496669       -5.9362161284271363E-027   2.0004903918722774        1.0004903918722774        4.9038860464278855E-004
   4.8906250000000000        2.0005731269731561        2.2087306374787063       -9.4899517477140147E-027   2.0005731269731561        1.0005731269731561        5.7312369919015893E-004
   4.9218750000000000        2.0006395489078641        2.2085835393203563       -1.5125838164491734E-026   2.0006395489078641        1.0006395489078641        6.3954562610035737E-004
   4.9531250000000000        2.0006885680698638        2.2084749824276644       -2.4036345322248799E-026   2.0006885680698638        1.0006885680698638        6.8856477883016964E-004
   4.9843750000000000        2.0007215015918343        2.2084020492812306       -3.8080464821881537E-026   2.0007215015918343        1.0007215015918343        7.2149829006962207E-004
   5.0156250000000000        2.0007407514365481        2.2083594197935583       -6.0146582659985917E-026   2.0007407514365481        1.0007407514365481        7.4074812262070466E-004
   5.0468750000000000        2.0007485159256668        2.2083422251379345       -9.4707285839984303E-026   2.0007485159256668        1.0007485159256668        7.4851259818009552E-004
   5.0781250000000000        2.0007459271196391        2.2083479581898811       -1.4866439246291924E-025   2.0007459271196391        1.0007459271196391        7.4592377724513881E-004
   5.1093750000000000        2.0007327537988147        2.2083771311130107       -2.3263099300841075E-025   2.0007327537988147        1.0007327537988147        7.3275044022613756E-004
   5.1406250000000000        2.0007076213555313        2.2084327883169363       -3.6286868161887081E-025   2.0007076213555313        1.0007076213555313        7.0761797953711181E-004
   5.1718750000000000        2.0006686255111332        2.2085191474117232       -5.6420266166861609E-025   2.0006686255111332        1.0006686255111332        6.6862211659879378E-004
   5.2031250000000000        2.0006142063715981        2.2086396637895351       -8.7438948205071228E-025   2.0006142063715981        1.0006142063715981        6.1420295747005582E-004
   5.2343750000000000        2.0005441224009171        2.2087948740132251       -1.3506320403808038E-024   2.0005441224009171        1.0005441224009171        5.4411896622763578E-004
   5.2656250000000000        2.0004602913372818        2.2089805332835404       -2.0792522190199632E-024   2.0004602913372818        1.0004602913372818        4.6028788116014852E-004
   5.2968750000000000        2.0003672022328733        2.2091867014184627       -3.1899814642048065E-024   2.0003672022328733        1.0003672022328733        3.6719875454771511E-004
   5.3281250000000000        2.0002716405002929        2.2093983501883510       -4.8769654863225939E-024   2.0002716405002929        1.0002716405002929        2.7163699908827610E-004
   5.3593750000000000        2.0001816434087192        2.2095976772457462       -7.4294694850988525E-024   2.0001816434087192        1.0001816434087192        1.8163988405772713E-004
   5.3906250000000000        2.0001048677585702        2.2097677235254052       -1.1276503393880079E-023   2.0001048677585702        1.0001048677585702        1.0486420996613788E-004
   5.4218750000000000        2.0000468135738174        2.2098963073444833       -1.7051273618425077E-023   2.0000468135738174        1.0000468135738174        4.6810000875474600E-005
   5.4531250000000000        2.0000095038503414        2.2099789463495338       -2.5683642034397081E-023   2.0000095038503414        1.0000095038503414        9.5002527564780337E-006
   5.4843750000000000        1.9999911480155179        2.2100196038048301       -3.8531784649693982E-023   1.9999911480155179       0.99999114801551792       -8.8556069268719284E-006
   5.5156250000000000        1.9999869596877708        2.2100288804732897       -5.7568141272261109E-023   1.9999869596877708       0.99998695968777085       -1.3043959668612715E-005
   5.5468750000000000        1.9999908105477562        2.2100203509906371       -8.5639646822905761E-023   1.9999908105477562       0.99999081054775618       -9.1931247252485804E-006
   5.5781250000000000        1.9999970660544095        2.2100064956974141       -1.2682813901409965E-022   1.9999970660544095       0.99999706605440952       -2.9376430845662327E-006
   5.6093750000000000        2.0000019310867674        2.2099957202268246       -1.8694351053536804E-022   2.0000019310867674        1.0000019310867674        1.9273643769857074E-006
   5.6406250000000000        2.0000039048663401        2.2099913486634390       -2.7418891160672408E-022   2.0000039048663401        1.0000039048663401        3.9011192427551578E-006
   5.6718750000000000        2.0000033578772194        2.2099925604742672       -4.0004254604508297E-022   2.0000033578772194        1.0000033578772194        3.3541056727592888E-006
   5.7031250000000000        2.0000015984492072        2.2099964577794360       -5.8040126911255485E-022   2.0000015984492072        1.0000015984492072        1.5946535314448340E-006
   5.7343750000000000        1.9999999283775760        2.2100001571709442       -8.3702165523579331E-022   1.9999999283775760       0.99999992837757601       -7.5441851432600515E-008
   5.7656250000000000        1.9999990663927560        2.2100020667024851       -1.1992645716663421E-021   1.9999990663927560       0.99999906639275604       -9.3744998852507422E-007
   5.7968750000000000        1.9999990542567478        2.2100020938704876       -1.7060827498302212E-021   1.9999990542567478       0.99999905425674784       -9.4960883290085008E-007
   5.8281250000000000        1.9999995123767040        2.2100010794532361       -2.4080594350246580E-021   1.9999995123767040       0.99999951237670404       -4.9151118219903367E-007
   5.8593750000000000        1.9999999962620156        2.2100000079749207       -3.3690643115034847E-021   1.9999999962620156       0.99999999626201563       -7.6476036614536724E-009
   5.8906250000000000        2.0000002434846640        2.2099994606995956       -4.6666672616566436E-021   2.0000002434846640        1.0000002434846640        2.3955392292052125E-007
   5.9218750000000000        2.0000002298541015        2.2099994912076486       -6.3897248668132795E-021   2.0000002298541015        1.0000002298541015        2.2590287951373966E-007
   5.9531250000000000        2.0000000799962403        2.2099998234586238       -8.6303464796279844E-021   2.0000000799962403        1.0000000799962403        7.6025207462748767E-008
   5.9843750000000000        1.9999999364680863        2.2100001416955712       -1.1465472743143294E-020   1.9999999364680863       0.99999993646808627       -6.7522058389002382E-008
   6.0156250000000000        1.9999998740583853        2.2100002802647536       -1.4920122949498471E-020   1.9999998740583853       0.99999987405838531       -1.2995015530314902E-007
   6.0468750000000000        1.9999998877937599        2.2100002501814657       -1.8899321234951013E-020   1.9999998877937599       0.99999988779375992       -1.1623244033920344E-007
   6.0781250000000000        1.9999999309958534        2.2100001548354058       -2.3067782564858032E-020   1.9999999309958534       0.99999993099585338       -7.3047259130376574E-008
   6.1093750000000000        1.9999999608449259        2.2100000890696068       -2.6644101205546952E-020   1.9999999608449259       0.99999996084492593       -4.3214340772479432E-008
   6.1406250000000000        1.9999999618415238        2.2100000872140506       -2.8057150092365945E-020   1.9999999618415238       0.99999996184152384       -4.2233137431679779E-008
   6.1718750000000000        1.9999999427230517        2.2100001299152865       -2.4383263534998853E-020   1.9999999427230517       0.99999994272305170       -6.1366241199678484E-008
   6.2031250000000000        1.9999999201064993        2.2100001803669707       -1.0438494293216984E-020   1.9999999201064993       0.99999992010649930       -8.3996664290708623E-008
   6.2343750000000000        1.9999999046011587        2.2100002150694995        2.2666621101516407E-020   1.9999999046011587       0.99999990460115873       -9.9515114593273779E-008
   6.2656250000000000        1.9999998969099551        2.2100002324653643        8.9802678449104247E-020   1.9999998969099551       0.99999989690995505       -1.0721866972041028E-007
   6.2968750000000000        1.9999998919539224        2.2100002438036386        2.1536996757378656E-019   1.9999998919539224       0.99999989195392236       -1.1218630135978458E-007
   6.3281250000000000        1.9999998848163290        2.2100002599740503        4.3878462833210428E-019   1.9999998848163290       0.99999988481632895       -1.1933475319025888E-007
   6.3593750000000000        1.9999998738513758        2.2100002846213798        8.2289486513284033E-019   1.9999998738513758       0.99999987385137579       -1.3030983958550735E-007
   6.3906250000000000        1.9999998602081539        2.2100003151998679        1.4668011649576846E-018   1.9999998602081539       0.99999986020815390       -1.4396248326775662E-007
   6.4218750000000000        1.9999998457197476        2.2100003476487515        2.5252582664681920E-018   1.9999998457197476       0.99999984571974765       -1.5845961409688414E-007
   6.4531250000000000        1.9999998313226686        2.2100003798931325        4.2378606690232808E-018   1.9999998313226686       0.99999983132266856       -1.7286473918964873E-007
   6.4843750000000000        1.9999998168329414        2.2100004123399395        6.9726968122041841E-018   1.9999998168329414       0.99999981683294137       -1.8736185292134167E-007
   6.5156250000000000        1.9999998016014320        2.2100004464264136        1.1291296379761390E-017   1.9999998016014320       0.99999980160143198       -2.0260011313055770E-007
   6.5468750000000000        1.9999997851832607        2.2100004831373861        1.8044767528143520E-017   1.9999997851832607       0.99999978518326071       -2.1902442282062395E-007
   6.5781250000000000        1.9999997675466539        2.2100005225426926        2.8515414873850977E-017   1.9999997675466539       0.99999976754665387       -2.3666657722465345E-007
   6.6093750000000000        1.9999997488922745        2.2100005641973488        4.4624387885577951E-017   1.9999997488922745       0.99999974889227450       -2.5532593572741291E-007
   6.6406250000000000        1.9999997293980531        2.2100006077067387        6.9234788787276309E-017   1.9999997293980531       0.99999972939805326       -2.7482458864191983E-007
   6.6718750000000000        1.9999997091094797        2.2100006529696130        1.0659221707328654E-016   1.9999997091094797       0.99999970910947977       -2.9511706656215608E-007
   6.7031250000000000        1.9999996879854356        2.2100007000765824        1.6296239130451998E-016   1.9999996879854358       0.99999968798543570       -3.1624451279910204E-007
   6.7343750000000000        1.9999996659909984        2.2100007491045459        2.4755025844196910E-016   1.9999996659909987       0.99999966599099865       -3.3824187717357290E-007
   6.7656250000000000        1.9999996431460718        2.2100008000089844        3.7381960385871465E-016   1.9999996431460723       0.99999964314607215       -3.6108928114231276E-007
   6.7968750000000000        1.9999996195155756        2.2100008526456958        5.6138033370737588E-016   1.9999996195155763       0.99999961951557614       -3.8472182994908621E-007
   6.8281250000000000        1.9999995951777054        2.2100009068410897        8.3867737624269242E-016   1.9999995951777063       0.99999959517770631       -4.0906135723162151E-007
   6.8593750000000000        1.9999995702055795        2.2100009624328565        1.2468073935360249E-015   1.9999995702055808       0.99999957020558072       -4.3403477079095865E-007
   6.8906250000000000        1.9999995446700176        2.2100010192638027        1.8449164549002965E-015   1.9999995446700194       0.99999954467001950       -4.5957126881823740E-007
   6.9218750000000000        1.9999995186511521        2.2100010771561420        2.7178059205723973E-015   1.9999995186511548       0.99999951865115477       -4.8559073784204543E-007
   6.9531250000000000        1.9999994922457591        2.2100011358952458        3.9866116441219884E-015   1.9999994922457631       0.99999949224576312       -5.1199642525645572E-007
   6.9843750000000000        1.9999994655670350        2.2100011952301402        5.8237453865031114E-015   1.9999994655670408       0.99999946556704078       -5.3867515981131930E-007
   7.0156250000000000        1.9999994387410400        2.2100012548813797        8.4737264669301371E-015   1.9999994387410485       0.99999943874104846       -5.6550090521412244E-007
   7.0468750000000000        1.9999994119044926        2.2100013145459458        1.2282125061151537E-014   1.9999994119045048       0.99999941190450492       -5.9233696481086895E-007
   7.0781250000000000        1.9999993852050608        2.2100013738965965        1.7735637427699335E-014   1.9999993852050786       0.99999938520507858       -6.1903569181787077E-007
   7.1093750000000000        1.9999993588026383        2.2100014325790491        2.5517384878958198E-014   1.9999993588026639       0.99999935880266388       -6.4543721101095741E-007
   7.1406250000000000        1.9999993328699350        2.2100014902106597        3.6582960241063085E-014   1.9999993328699717       0.99999933286997167       -6.7136883119545132E-007
   7.1718750000000000        1.9999993075920437        2.2100015463813816        5.2264651920502509E-014   1.9999993075920959       0.99999930759209599       -6.9664547419634459E-007
   7.2031250000000000        1.9999992831655040        2.2100016006558403        7.4413804154932930E-014   1.9999992831655784       0.99999928316557840       -7.2107061499515623E-007
   7.2343750000000000        1.9999992597974263        2.2100016525752686        1.0559461282411638E-013   1.9999992597975320       0.99999925979753190       -7.4443715525340792E-007
   7.2656250000000000        1.9999992377047404        2.2100017016591784        1.4934705337394116E-013   1.9999992377048899       0.99999923770488974       -7.6652818026268221E-007
   7.2968750000000000        1.9999992171133496        2.2100017474072322        2.1054240251753636E-013   1.9999992171135601       0.99999921711356010       -7.8711779050166797E-007
   7.3281250000000000        1.9999991982570144        2.2100017893017143        2.9586234423867285E-013   1.9999991982573102       0.99999919825731032       -8.0597223051093181E-007
   7.3593750000000000        1.9999991813759790        2.2100018268105690        4.1444244357454269E-013   1.9999991813763933       0.99999918137639343       -8.2285125824199667E-007
   7.3906250000000000        1.9999991667154411        2.2100018593907840        5.7873345787283968E-013   1.9999991667160197       0.99999916671601985       -8.3750967205808990E-007
   7.4218750000000000        1.9999991545239304        2.2100018864919866        8.0565032160075670E-013   1.9999991545247360       0.99999915452473609       -8.4969893676678510E-007
   7.4531250000000000        1.9999991450515298        2.2100019075603687        1.1180996659212084E-012   1.9999991450526478       0.99999914505264786       -8.5916895020687889E-007
   7.4843750000000000        1.9999991385478146        2.2100019220432650        1.5470036278867352E-012   1.9999991385493616       0.99999913854936162       -8.6567010515459231E-007
   7.5156250000000000        1.9999991352594015        2.2100019293945570        2.1339719523380579E-012   1.9999991352615356       0.99999913526153550       -8.6895573914169688E-007
   7.5468750000000000        1.9999991354272137        2.2100019290807347        2.9348178058466452E-012   1.9999991354301485       0.99999913543014851       -8.6878486227348617E-007
   7.5781250000000000        1.9999991392837615        2.2100019205869073        4.0241675033103328E-012   1.9999991392877856       0.99999913928778561       -8.6492486794931267E-007
   7.6093750000000000        1.9999991470508545        2.2100019034218561        5.5014831352904276E-012   1.9999991470563558       0.99999914705635595       -8.5715382125428619E-007
   7.6406250000000000        1.9999991589379156        2.2100018771217771        7.4989030263529969E-012   1.9999991589454145       0.99999915894541447       -8.4526212695834602E-007
   7.6718750000000000        1.9999991751404500        2.2100018412536393        1.0191411769955532E-011   1.9999991751506414       0.99999917515064141       -8.2905405340838456E-007
   7.7031250000000000        1.9999991958375791        2.2100017954206295        1.3809983619801393E-011   1.9999991958513892       0.99999919585138908       -8.0835017990388280E-007
   7.7343750000000000        1.9999992211874205        2.2100017392723541        1.8658505290835252E-011   1.9999992212060789       0.99999922120607898       -7.8299199146592002E-007
   7.7656250000000000        1.9999992513200315        2.2100016725204297        2.5135482454275782E-011   1.9999992513451670       0.99999925134516698       -7.5284890566074125E-007
   7.7968750000000000        1.9999992863294684        2.2100015949560388        3.3761774811168662E-011   1.9999992863632303       0.99999928636323021       -7.1782617672155880E-007
   7.8281250000000000        1.9999993262683051        2.2100015064620235        4.5215894643210999E-011   1.9999993263135210       0.99999932631352106       -6.7787033097843619E-007
   7.8593750000000000        1.9999993711481816        2.2100014070115885        6.0378750718587015E-011   1.9999993712085604       0.99999937120856031       -6.3296855334904478E-007
   7.8906250000000000        1.9999994209477145        2.2100012966507121        8.0390131200509380E-011   1.9999994210281047       0.99999942102810468       -5.8314071238463328E-007
   7.9218750000000000        1.9999994756247901        2.2100011754707967        1.0671970350272548E-010   1.9999994757315098       0.99999947573150982       -5.2842696707244841E-007
   7.9531250000000000        1.9999995351263260        2.2100010435869204        1.4125587295550159E-010   1.9999995352675819       0.99999953526758190       -4.6887788562877120E-007
   7.9843750000000000        1.9999995993878557        2.2100009011385917        1.8641649135504273E-010   1.9999995995742721       0.99999959957427209       -4.0455471683742417E-007
   8.0156250000000000        1.9999996683193795        2.2100007483208888        2.4528614410839544E-010   1.9999996685646657       0.99999966856466560       -3.3554335554519810E-007
   8.0468750000000000        1.9999997417815103        2.2100005854370357        3.2178556986990413E-010   1.9999997421032958       0.99999974210329590       -2.6197797131644052E-007
   8.0781250000000000        1.9999998195628015        2.2100004129483186        4.2087967238928708E-010   1.9999998199836813       0.99999981998368115       -1.8406340052123937E-007
   8.1093750000000000        1.9999999013705716        2.2100002314940195        5.4883155521046241E-010   1.9999999019194032       0.99999990191940313       -1.0208398770750193E-007
   8.1406250000000000        1.9999999868416394        2.2100000418672070        7.1351101830106423E-010   1.9999999875551504       0.99999998755515040       -1.6392434076806239E-008
   8.1718750000000000        2.0000000755685505        2.2099998449560738        9.2476695772704272E-010   2.0000000764933175        1.0000000764933175        7.2616922697221753E-008
   8.2031250000000000        2.0000001671276015        2.2099996416812191        1.1948740393732790E-009   2.0000001683224755        1.0000001683224755        1.6453671936034198E-007
   8.2343750000000000        2.0000002610931276        2.2099994329631993        1.5390647810834396E-009   2.0000002626321924        1.0000002626321924        2.5896157263005648E-007
   8.2656250000000000        2.0000003570300779        2.2099992197380587        1.9761586430496764E-009   2.0000003590062367        1.0000003590062367        3.5548148602515539E-007
   8.2968750000000000        2.0000004544696330        2.2099990030102292        2.5292997151108571E-009   2.0000004569989329        1.0000004569989329        4.5365845302569596E-007
   8.3281250000000000        2.0000005528829687        2.2099987839093922        3.2268138633501325E-009   2.0000005561097827        1.0000005561097827        5.5300136447833381E-007
   8.3593750000000000        2.0000006516696085        2.2099985637148039        4.1031944438929052E-009   2.0000006557728027        1.0000006557728029        6.5295566775702696E-007
   8.3906250000000000        2.0000007501684021        2.2099983438293411        5.2002225036217839E-009   2.0000007553686245        1.0000007553686245        7.5291583945258367E-007
   8.4218750000000000        2.0000008476861377        2.2099981257142520        6.5682222470462689E-009   2.0000008542543601        1.0000008542543601        8.5225566937019437E-007
   8.4531250000000000        2.0000009435293160        2.2099979108167518        8.2674447999020966E-009   2.0000009517967610        1.0000009517967610        9.5036187830466190E-007
   8.4843750000000000        2.0000010370239636        2.2099977005239158        1.0369562122233312E-008   2.0000010473935257        1.0000010473935257        1.0466559150490440E-006
   8.5156250000000000        2.0000011275163789        2.2099974961587190        1.2959237299048289E-008   2.0000011404756162        1.0000011404756162        1.1405967994537747E-006
   8.5468750000000000        2.0000012143587398        2.2099972990095500        1.6135716115222995E-008   2.0000012304944561        1.0000012304944559        1.2316688415836552E-006
   8.5781250000000000        2.0000012968908081        2.2099971103684846        2.0014356281592117E-008   2.0000013169051645        1.0000013169051645        1.3193653887189072E-006
   8.6093750000000000        2.0000013744289311        2.2099969315536518        2.4727973084857841E-008   2.0000013991569041        1.0000013991569041        1.4031796160551835E-006
   8.6406250000000000        2.0000014462674471        2.2099967639046580        3.0427831387808922E-008   2.0000014766952785        1.0000014766952785        1.4826072523010936E-006
   8.6718750000000000        2.0000015116902365        2.2099966087564002        3.7284051201368813E-008   2.0000015489742879        1.0000015489742877        1.5571586742257892E-006
   8.7031250000000000        2.0000015699859883        2.2099964674059946        4.5485114419207329E-008   2.0000016154711027        1.0000016154711027        1.6263735160837456E-006
   8.7343750000000000        2.0000016204615010        2.2099963410859722        5.5236060171959115E-008   2.0000016756975612        1.0000016756975612        1.6898315653435247E-006
   8.7656250000000000        2.0000016624513512        2.2099962309482684        6.6754831486123604E-008   2.0000017292061827        1.0000017292061827        1.7471575672889372E-006
   8.7968750000000000        2.0000016953263962        2.2099961380545272        8.0266081785186560E-008   2.0000017755924779        1.0000017755924779        1.7980214859214527E-006
   8.8281250000000000        2.0000017185055490        2.2099960633642413        9.5991560872180875E-008   2.0000018144971099        1.0000018144971099        1.8421374783361699E-006
   8.8593750000000000        2.0000017314747005        2.2099960077137308        1.1413597034606546E-007   2.0000018456106710        1.0000018456106710        1.8792639839837477E-006
   8.8906250000000000        2.0000017338151417        2.2099959717828597        1.3486690122008732E-007   2.0000018686820429        1.0000018686820429        1.9092054379665768E-006
   8.9218750000000000        2.0000017252427127        2.2099959560492395        1.5828713446134849E-007   2.0000018835298472        1.0000018835298472        1.9318145454416680E-006
   8.9531250000000000        2.0000017056592316        2.2099959607296618        1.8439719027120799E-007   2.0000018900564220        1.0000018900564220        1.9469938450367152E-006
   8.9843750000000000        2.0000016752190297        2.2099959857062967        2.1304554564546982E-007   2.0000018882645754        1.0000018882645754        1.9546959677541054E-006
   9.0156250000000000        2.0000016344149434        2.2099960304326300        2.4386339313218371E-007   2.0000018782783364        1.0000018782783364        1.9549227707749139E-006
   9.0468750000000000        2.0000015841893664        2.2099960938123058        2.7618017752029061E-007   2.0000018603695437        1.0000018603695437        1.9477239439069649E-006
   9.0781250000000000        2.0000015260767228        2.2099961740434173        3.0891541218086369E-007   2.0000018349921351        1.0000018349921349        1.9331954499435255E-006
   9.1093750000000000        2.0000014623845002        2.2099962684203383        3.4044143393048762E-007   2.0000018028259339        1.0000018028259341        1.9114778353479522E-006
   9.1406250000000000        2.0000013964209979        2.2099963730843482        3.6841079619412706E-007   2.0000017648317940        1.0000017648317940        1.8827541823362992E-006
   9.1718750000000000        2.0000013327794424        2.2099964827125751        3.8954091757601552E-007   2.0000017223203601        1.0000017223203599        1.8472475089570395E-006
   9.2031250000000000        2.0000012776900258        2.2099965901323193        3.9934739096544037E-007   2.0000016770374169        1.0000016770374167        1.8052177497285271E-006
   9.2343750000000000        2.0000012394535505        2.2099966858452191        3.9181601350693219E-007   2.0000016312695639        1.0000016312695639        1.7569587549282062E-006
   9.2656250000000000        2.0000012289722218        2.2099967574436516        3.5900211961275256E-007   2.0000015879743414        1.0000015879743414        1.7027956602522210E-006
   9.2968750000000000        2.0000012603949218        2.2099967889002325        2.9054419094451570E-007   2.0000015509391127        1.0000015509391127        1.6430825975355390E-006
   9.3281250000000000        2.0000013518959854        2.2099967597101142        1.7307698691175231E-007   2.0000015249729723        1.0000015249729723        1.5782001507869126E-006
   9.3593750000000000        2.0000015266085605        2.2099966438639012       -1.0472399574498618E-008   2.0000015161361611        1.0000015161361608        1.5085515174817488E-006
   9.3906250000000000        2.0000018137366840        2.2099964086250532       -2.8172408309139713E-007   2.0000015320126008        1.0000015320126008        1.4345568741802595E-006
   9.4218750000000000        2.0000022498742545        2.2099960130797811       -6.6784103165552289E-007   2.0000015820332226        1.0000015820332229        1.3566468006764865E-006
   9.4531250000000000        2.0000028805632994        2.2099954064208371       -1.2027033340183984E-006   2.0000016778599656        1.0000016778599654        1.2752572295937625E-006
   9.4843750000000000        2.0000037621272124        2.2099945259224478       -1.9282855870191994E-006   2.0000018338416252        1.0000018338416254        1.1908289225814883E-006
   9.5156250000000000        2.0000049638153148        2.2099932945648990       -2.8962637990942559E-006   2.0000020675515158        1.0000020675515158        1.1038127909479556E-006
   9.5468750000000000        2.0000065702935204        2.2099916182733086       -4.1698799470664793E-006   2.0000024004135732        1.0000024004135732        1.0146782827291645E-006
   9.5781250000000000        2.0000086845137610        2.2099893827420796       -5.8260938234560207E-006   2.0000028584199376        1.0000028584199376        9.2391817441139779E-007
   9.6093750000000000        2.0000114309952641        2.2099864498173205       -7.9580529725298786E-006   2.0000034729422915        1.0000034729422915        8.3204181766660668E-007
   9.6406250000000000        2.0000149595558940        2.2099826533991780       -1.0677912222957794E-005   2.0000042816436712        1.0000042816436712        7.3955317692053768E-007
   9.6718750000000000        2.0000194495405990        2.2099777948067594       -1.4120034457277665E-005   2.0000053295061417        1.0000053295061417        6.4691868661981289E-007
   9.7031250000000000        2.0000251146019861        2.2099716375297920       -1.8444603674244038E-005   2.0000066699983119        1.0000066699983119        5.5453867053856243E-007
   9.7343750000000000        2.0000322080887738        2.2099639012874026       -2.3841679948438466E-005   2.0000083664088253        1.0000083664088253        4.6273884013459110E-007
   9.7656250000000000        2.0000410290876913        2.2099542553334910       -3.0535723411100810E-005   2.0000104933642802        1.0000104933642802        3.7179153533628551E-007
   9.7968750000000000        2.0000519291445551        2.2099423109865919       -3.8790610698417861E-005   2.0000131385338569        1.0000131385338566        2.8196151369286326E-007
   9.8281250000000000        2.0000653196684364        2.2099276134032229       -4.8915162265956336E-005   2.0000164045061704        1.0000164045061704        1.9355608760207588E-007
   9.8593750000000000        2.0000816800079546        2.2099096326370447       -6.1269192378441261E-005   2.0000204108155764        1.0000204108155761        1.0695345054045902E-007
   9.8906250000000000        2.0001015661857853        2.2098877540205555       -7.6270085286262210E-005   2.0000252961004992        1.0000252961004990        2.2591300385954582E-008
   9.9218750000000000        2.0001256202833404        2.2098612678783400       -9.4399890939488108E-005   2.0000312203924011        1.0000312203924009       -5.9082571723934052E-008
   9.9531250000000000        2.0001545804715670        2.2098293585543054       -1.1621292143146084E-004   2.0000383675501356        1.0000383675501356       -1.3767553186383452E-007
   9.9843750000000000        2.0001892916739434        2.2097910927365811       -1.4234381509905378E-004   2.0000469478588445        1.0000469478588443       -2.1289963569870451E-007
   10.015625000000000        2.0002307168177902        2.2097454071061025       -1.7351601876324651E-004   2.0000572007990272        1.0000572007990269       -2.8458151790644592E-007
   10.046875000000000        2.0002799485839700        2.2096910954100473       -2.1055061994503907E-004   2.0000693979640247        1.0000693979640249       -3.5262948694381180E-007
   10.078125000000000        2.0003382215145464        2.2096267951427855       -2.5437544006647945E-004   2.0000838460744799        1.0000838460744799       -4.1697688235586838E-007
   10.109375000000000        2.0004069242959099        2.2095509740772137       -3.0603427673864600E-004   2.0001008900191715        1.0001008900191712       -4.7753168885833475E-007
   10.140625000000000        2.0004876120068751        2.2094619169153553       -3.6669615841703287E-004   2.0001209158484579        1.0001209158484581       -5.3415664069689228E-007
   10.171875000000000        2.0005820181035290        2.2093577123282051       -4.3766444822385039E-004   2.0001443536553052        1.0001443536553052       -5.8668573377218536E-007
   10.203125000000000        2.0006920658941478        2.2092362406555694       -5.2038560594337496E-004   2.0001716802882044        1.0001716802882044       -6.3496366431436968E-007
   10.234375000000000        2.0008198792283136        2.2090951625599122       -6.1645738853805768E-004   2.0002034218397755        1.0002034218397755       -6.7888484878153577E-007
   10.265625000000000        2.0009677920807052        2.2089319089831441       -7.2763624056253206E-004   2.0002401558401428        1.0002401558401426       -7.1841293847185739E-007
   10.296875000000000        2.0011383566576644        2.2087436728298990       -8.5584359723120753E-004   2.0002825130604331        1.0002825130604331       -7.5357514717211416E-007
   10.328125000000000        2.0013343496033587        2.2085274028745903       -1.0031707953922554E-003   2.0003311788079663        1.0003311788079663       -7.8443972606478951E-007
   10.359375000000000        2.0015587758414117        2.2082798004430049       -1.1718822621506722E-003   2.0003868935792610        1.0003868935792610       -8.1109149663305402E-007
   10.390625000000000        2.0018148695606892        2.2079973194463003       -1.3644166283370972E-003   2.0004504529323519        1.0004504529323521       -8.3361742264642658E-007
   10.421875000000000        2.0021060918382112        2.2076761703520615       -1.5833853954939764E-003   2.0005227064427173        1.0005227064427171       -8.5210562339455009E-007
   10.453125000000000        2.0024361243834989        2.2073123286757381       -1.8315687716722014E-003   2.0006045556118268        1.0006045556118268       -8.6665318255185753E-007
   10.484375000000000        2.0028088588842641        2.2069015485726364       -2.1119082842728054E-003   2.0006969505999912        1.0006969505999912       -8.7737497889150973E-007
   10.515625000000000        2.0032283814347749        2.2064393821053594       -2.4274957786240754E-003   2.0008008856561510        1.0008008856561508       -8.8440785894761120E-007
   10.546875000000000        2.0036989515400569        2.2059212047441288       -2.7815584201390641E-003   2.0009173931199178        1.0009173931199178       -8.8790901831004021E-007
   10.578125000000000        2.0042249752163328        2.2053422476194013       -3.1774393368903448E-003   2.0010475358794424        1.0010475358794424       -8.8805106113198917E-007
   10.609375000000000        2.0048109717541558        2.2046976369804736       -3.6185735693206253E-003   2.0011923981848350        1.0011923981848352       -8.8501708450650085E-007
   10.640625000000000        2.0054615337763817        2.2039824412206022       -4.1084590355026400E-003   2.0013530747408792        1.0013530747408790       -8.7899768663746158E-007
   10.671875000000000        2.0061812803075263        2.2031917257108273       -4.6506222746175154E-003   2.0015306580329089        1.0015306580329089       -8.7018984418207879E-007
   10.703125000000000        2.0069748026735326        2.2023206155446431       -5.2485787986627282E-003   2.0017262238748699        1.0017262238748699       -8.5879648503706107E-007
   10.734375000000000        2.0078466031708890        2.2013643661347730       -5.9057879630840951E-003   2.0019408152078051        1.0019408152078049       -8.4502565655952822E-007
   10.765625000000000        2.0088010265817755        2.2003184414218335       -6.6256023609907282E-003   2.0021754242207850        1.0021754242207848       -8.2908894905031616E-007
   10.796875000000000        2.0098421847668955        2.1991785992537096       -7.4112118524391471E-003   2.0024309729144565        1.0024309729144563       -8.1119946848673408E-007
   10.828125000000000        2.0109738747386277        2.1979409832765131       -8.2655824591495158E-003   2.0027082922794781        1.0027082922794781       -7.9156986920736472E-007
   10.859375000000000        2.0121994908013803        2.1966022204477378       -9.1913904847046486E-003   2.0030081003166758        1.0030081003166755       -7.7041067703120802E-007
   10.890625000000000        2.0135219315399757        2.1951595230469945       -1.0190952359096825E-002   2.0033309791808791        1.0033309791808789       -7.4792891391339822E-007
   10.921875000000000        2.0149435026362141        2.1936107938266454       -1.1266150852287908E-002   2.0036773517839261        1.0036773517839261       -7.2432685005452413E-007
   10.953125000000000        2.0164658166936671        2.1919547327221189       -1.2418358451641688E-002   2.0040474582420256        1.0040474582420253       -6.9980082040288494E-007
   10.984375000000000        2.0180896914461819        2.1901909433380844       -1.3648358849643676E-002   2.0044413325965382        1.0044413325965382       -6.7454003449540778E-007
   11.015625000000000        2.0198150479106842        2.1883200372509561       -1.4956267637809932E-002   2.0048587802728743        1.0048587802728743       -6.4872548355410231E-007
   11.046875000000000        2.0216408102139032        2.1863437340287564       -1.6341453446314057E-002   2.0052993567675892        1.0052993567675892       -6.2252897592429690E-007
   11.078125000000000        2.0235648089695126        2.1842649547747590       -1.7802460902552143E-002   2.0057623480669604        1.0057623480669604       -5.9611234481948827E-007
   11.109375000000000        2.0255836902009503        2.1820879069584715       -1.9336936901332581E-002   2.0062467532996178        1.0062467532996178       -5.6962679995109511E-007
   11.140625000000000        2.0276928318904219        2.1798181583117935       -2.0941561780223463E-002   2.0067512701101986        1.0067512701101984       -5.4321241993449121E-007
   11.171875000000000        2.0298862702815539        2.1774626976431413       -2.2611987071417355E-002   2.0072742832101365        1.0072742832101365       -5.1699776326685765E-007
   11.203125000000000        2.0321566380676277        2.1750299805586630       -2.4342781552007066E-002   2.0078138565156207        1.0078138565156207       -4.9109963651261523E-007
   11.234375000000000        2.0344951165565806        2.1725299582759519       -2.6127387333789311E-002   2.0083677292227913        1.0083677292227913       -4.6562296773799972E-007
   11.265625000000000        2.0368914038158108        2.1699740879675433       -2.7958087718002456E-002   2.0089333160978082        1.0089333160978082       -4.4066083804139566E-007
   11.296875000000000        2.0393337006637942        2.1673753233720978       -2.9825988486672957E-002   2.0095077121771210        1.0095077121771212       -4.1629463876091677E-007
   11.328125000000000        2.0418087161920622        2.1647480847513965       -3.1721014208079670E-002   2.0100877019839825        1.0100877019839825       -3.9259433304295044E-007
   11.359375000000000        2.0443016942720624        2.1621082076400184       -3.3631920997639730E-002   2.0106697732744228        1.0106697732744228       -3.6961884042341353E-007
   11.390625000000000        2.0467964622297270        2.1594728702193891       -3.5546326996593228E-002   2.0112501352331336        1.0112501352331338       -3.4741651644409899E-007
   11.421875000000000        2.0492755025603744        2.1568604995359371       -3.7450761609565411E-002   2.0118247409508090        1.0118247409508090       -3.2602570954054499E-007
   11.453125000000000        2.0517200482125917        2.1542906571606557       -3.9330734279874192E-002   2.0123893139327174        1.0123893139327176       -3.0547539475733743E-007
   11.484375000000000        2.0541102015981849        2.1517839052431862       -4.1170823280952458E-002   2.0129393783172325        1.0129393783172325       -2.8578583055605122E-007
   11.515625000000000        2.0564250770918493        2.1493616542347227       -4.2954784667286722E-002   2.0134702924245627        1.0134702924245627       -2.6696928800973296E-007
   11.546875000000000        2.0586429663770982        2.1470459938341939       -4.4665681163834910E-002   2.0139772852132634        1.0139772852132634       -2.4903080131366551E-007
   11.578125000000000        2.0607415255796067        2.1448595089396760       -4.6286030385117097E-002   2.0144554951944897        1.0144554951944895       -2.3196890586163477E-007
   11.609375000000000        2.0626979827165597        2.1428250825637449       -4.7797971371267997E-002   2.0149000113452917        1.0149000113452917       -2.1577638431580226E-007
   11.640625000000000        2.0644893635840398        2.1409656877827228       -4.9183448016435725E-002   2.0153059155676041        1.0153059155676041       -2.0044101267657766E-007
   11.671875000000000        2.0660927338202604        2.1393041708562666       -5.0424407553923328E-002   2.0156683262663369        1.0156683262663371       -1.8594628414803083E-007
   11.703125000000000        2.0674854545051371        2.1378630276632755       -5.1503011861908032E-002   2.0159824426432289        1.0159824426432291       -1.7227208282122319E-007
   11.734375000000000        2.0686454482827785        2.1366641757032490       -5.2401858973321197E-002   2.0162435893094575        1.0162435893094572       -1.5939532982400806E-007
   11.765625000000000        2.0695514724891133        2.1357287242445753       -5.3104211823535169E-002   2.0164472606655783        1.0164472606655781       -1.4729056330153867E-007
   11.796875000000000        2.0701833951934869        2.1350767460827740       -5.3594230959753061E-002   2.0165891642337339        1.0165891642337339       -1.3593040071313567E-007
   11.828125000000000        2.0705224700147054        2.1347270539992458       -5.3857207675881792E-002   2.0166652623388237        1.0166652623388235       -1.2528601800454453E-007
   11.859375000000000        2.0705516081569999        2.1346969791781198       -5.3879793834942000E-002   2.0166718143220579        1.0166718143220579       -1.1532767008048950E-007
   11.890625000000000        2.0702556477243079        2.1350021408524236       -5.3650224505501901E-002   2.0166054232188060        1.0166054232188060       -1.0602534450399048E-007
   11.921875000000000        2.0696216109625158        2.1356562179480312       -5.3158529475751795E-002   2.0164630814867639        1.0164630814867641       -9.7348812122532991E-008
   11.953125000000000        2.0686389373096494        2.1366707526184330       -5.2396729723709019E-002   2.0162422075859405        1.0162422075859403       -8.9267632397138641E-008
   11.984375000000000        2.0672996950308966        2.1380549707223091       -5.1359015018018775E-002   2.0159406800128776        1.0159406800128779       -8.1751529101836695E-008
   12.015625000000000        2.0655987739096653        2.1398156008096882       -5.0041899002385593E-002   2.0155568749072796        1.0155568749072796       -7.4770706515181473E-008
   12.046875000000000        2.0635340517965597        2.1419567022158099       -4.8444348377338603E-002   2.0150897034192212        1.0150897034192210       -6.8295965771625333E-008
   12.078125000000000        2.0611065294756310        2.1444795108415868       -4.6567883133246210E-002   2.0145386463423849        1.0145386463423849       -6.2298813663375086E-008
   12.109375000000000        2.0583204316258756        2.1473823033806596       -4.4416645203622103E-002   2.0139037864222535        1.0139037864222535       -5.6751566557267097E-008
   12.140625000000000        2.0551832716668241        2.1506602812679256       -4.1997433391148253E-002   2.0131858382756760        1.0131858382756760       -5.1627445429858199E-008
   12.171875000000000        2.0517058784081099        2.1543054765348915       -3.9319702961901265E-002   2.0123861754462085        1.0123861754462087       -4.6900623384971141E-008
   12.203125000000000        2.0479023829630330        2.1583066819154637       -3.6395528895669549E-002   2.0115068540673633        1.0115068540673633       -4.2546275391686095E-008
   12.234375000000000        2.0437901648750612        2.1626494078376854       -3.3239532410120939E-002   2.0105506324649403        1.0105506324649403       -3.8540613367388232E-008
   12.265625000000000        2.0393897569275703        2.1673158691645797       -2.9868771030792461E-002   2.0095209858967777        1.0095209858967777       -3.4860899500444020E-008
   12.296875000000000        2.0347247086661051        2.1722850046784670       -2.6302593143352333E-002   2.0084221155227526        1.0084221155227528       -3.1485446250201221E-008
   12.328125000000000        2.0298214092264435        2.1775325323763348       -2.2562458624667308E-002   2.0072589506017762        1.0072589506017762       -2.8393596807063659E-008
   12.359375000000000        2.0247088706283605        2.1830310436264480       -1.8671727790021485E-002   2.0060371428383390        1.0060371428383390       -2.5565718431153073E-008
   12.390625000000000        2.0194184732611014        2.1887501390974493       -1.4655421500686295E-002   2.0047630517604151        1.0047630517604151       -2.2983161152012599E-008
   12.421875000000000        2.0139836758468750        2.1946566090860222       -1.0539955834821410E-002   2.0034437200120534        1.0034437200120536       -2.0628243557752057E-008
   12.453125000000000        2.0084396927211183        2.2007146604099939       -6.3528552222436672E-003   2.0020868374988745        1.0020868374988747       -1.8484213271108274E-008
   12.484375000000000        2.0028231418107594        2.2068861913772948       -2.1224483681132017E-003   2.0007006934426461        1.0007006934426461       -1.6535206981416195E-008
   12.515625000000000        1.9971716672231121        2.2131311154698454        2.1224483681132017E-003   1.9992941155912254       0.99929411559122527       -1.4766218248141172E-008
   12.546875000000000        1.9915235408758238        2.2194077332865665        6.3528552222436663E-003   1.9978763960980674       0.99787639609806755       -1.3163064194188223E-008
   12.578125000000000        1.9859172480992295        2.2256731509756746        1.0539955834821408E-002   1.9964572039340509       0.99645720393405091       -1.1712338654490395E-008
   12.609375000000000        1.9803910626200676        2.2318837418714508        1.4655421500686296E-002   1.9950464841207538       0.99504648412075392       -1.0401389971548269E-008
   12.640625000000000        1.9749826167804312        2.2379956463733941        1.8671727790021485E-002   1.9936543445704527       0.99365434457045265       -9.2182825817133107E-009
   12.671875000000000        1.9697284732432836        2.2439653033220814        2.2562458624667305E-002   1.9922909318679509       0.99229093186795092       -8.1517756989057943E-009
   12.703125000000000        1.9646637047676530        2.2497500043164482        2.6302593143352333E-002   1.9909662979110052       0.99096629791100532       -7.1913128785183744E-009
   12.734375000000000        1.9598214888775343        2.2553084606753950        2.9868771030792458E-002   1.9896902599083268       0.98969025990832671       -6.3269853800562714E-009
   12.765625000000000        1.9552327243731233        2.2606013711903485        3.3239532410120932E-002   1.9884722567832442       0.98847225678324424       -5.5495210649070259E-009
   12.796875000000000        1.9509256766076943        2.2655919775562827        3.6395528895669549E-002   1.9873212055033638       0.98732120550336389       -4.8502630800584257E-009
   12.828125000000000        1.9469256582557797        2.2702465935424740        3.9319702961901265E-002   1.9862453612176809       0.98624536121768092       -4.2211605322250989E-009
   12.859375000000000        1.9432547518916026        2.2745350936525304        4.1997433391148253E-002   1.9852521852827509       0.98525218528275083       -3.6547573856182680E-009
   12.890625000000000        1.9399315800837407        2.2784313473558497        4.4416645203622103E-002   1.9843482252873628       0.98434822528736277       -3.1441804715370836E-009
   12.921875000000000        1.9369711278519373        2.2819135859207065        4.6567883133246203E-002   1.9835390109851834       0.98353901098518348       -2.6831223909340451E-009
   12.953125000000000        1.9343846212912328        2.2849646905869867        4.8444348377338603E-002   1.9828289696685715       0.98282896966857136       -2.2658381837459274E-009
   12.984375000000000        1.9321794648563815        2.2875723930337237        5.0041899002385599E-002   1.9822213638587671       0.98222136385876713       -1.8871255669239417E-009
   13.015625000000000        1.9303592383937189        2.2897293822276308        5.1359015018018782E-002   1.9817182534117377       0.98171825341173768       -1.5423027299732439E-009
   13.046875000000000        1.9289237531770700        2.2914333151422923        5.2396729723709019E-002   1.9813204829007791       0.98132048290077900       -1.2271987870349221E-009
   13.078125000000000        1.9278691646056290        2.2926867334008896        5.3158529475751802E-002   1.9810276940813807       0.98102769408138080       -9.3813490309457848E-010
   13.109375000000000        1.9271881379462508        2.2934968891217546        5.3650224505501901E-002   1.9808383624517527       0.98083836245175271       -6.7189631636210834E-010
   13.140625000000000        1.9268700662115845        2.2938754790230149        5.3879793834942000E-002   1.9807498600465265       0.98074986004652653       -4.2569747726872720E-010
   13.171875000000000        1.9269013395483896        2.2938382790466356        5.3857207675881799E-002   1.9807585472242715       0.98075854722427136       -1.9715784560503380E-010
   13.203125000000000        1.9272656513911570        2.2934047202170058        5.3594230959753061E-002   1.9808598823509100       0.98085988235091004        1.5730527991308918E-011
   13.234375000000000        1.9279443125373572        2.2925974599483454        5.3104211823535176E-002   1.9810485243608924       0.98104852436089240        2.1462454036225154E-010
   13.265625000000000        1.9289165869623230        2.2914419148232161        5.2401858973321190E-002   1.9813184459356443       0.98131844593564421        4.0092507092026608E-010
   13.296875000000000        1.9301600577560079        2.2899657346067248        5.1503011861908032E-002   1.9816630696179158       0.98166306961791583        5.7578541934333316E-010
   13.328125000000000        1.9316509985702623        2.2881982663219063        5.0424407553923328E-002   1.9820754061241856       0.98207540612418565        7.4014483431028566E-010
   13.359375000000000        1.9333647372417155        2.2861700364326900        4.9183448016435725E-002   1.9825481852581512       0.98254818525815124        8.9476714926206569E-010
   13.390625000000000        1.9352760097688007        2.2839122525776263        4.7797971371267997E-002   1.9830739811400686       0.98307398114006861        1.0402603223269580E-009
   13.421875000000000        1.9373592999100824        2.2814563319434966        4.6286030385117097E-002   1.9836453302951995       0.98364533029519952        1.1770913133091199E-009
   13.453125000000000        1.9395891587432750        2.2788334654647278        4.4665681163834910E-002   1.9842548399071098       0.98425483990710994        1.3056009606771113E-009
   13.484375000000000        1.9419405000140653        2.2760742239079024        4.2954784667286722E-002   1.9848952846813519       0.98489528468135201        1.4259964320473273E-009
   13.515625000000000        1.9443888680623191        2.2732082099769340        4.1170823280952458E-002   1.9855596913432716       0.98555969134327159        1.5383674334401576E-009
   13.546875000000000        1.9469106759359318        2.2702637589839361        3.9330734279874185E-002   1.9862414102158059       0.98624141021580602        1.6426802140756536E-009
   13.578125000000000        1.9494834122008073        2.2672676889299042        3.7450761609565411E-002   1.9869341738103727       0.98693417381037274        1.7387948858527125E-009
   13.609375000000000        1.9520858157578622        2.2642450994171135        3.5546326996593228E-002   1.9876321427544554       0.98763214275445543        1.8264916246124585E-009
   13.640625000000000        1.9546980186790968        2.2612192176757349        3.3631920997639730E-002   1.9883299396767364       0.98832993967673644        1.9055390598765598E-009
   13.671875000000000        1.9573016576915936        2.2582112890777877        3.1721014208079670E-002   1.9890226718996733       0.98902267189967330        1.9757686597898783E-009
   13.703125000000000        1.9598799554617168        2.2552405088361036        2.9825988486672960E-002   1.9897059439483897       0.98970594394838973        2.0371710984790070E-009
   13.734375000000000        1.9624177732624186        2.2523239911260937        2.7958087718002456E-002   1.9903758609804210       0.99037586098042107        2.0900094988007822E-009
   13.765625000000000        1.9649016369501990        2.2494767715935100        2.6127387333789307E-002   1.9910290242839883       0.99102902428398831        2.1349320089569801E-009
   13.796875000000000        1.9673197384407217        2.2467118390936078        2.4342781552007062E-002   1.9916625199927287       0.99166251999272881        2.1730708343881133E-009
   13.828125000000000        1.9696619150600356        2.2440401925174398        2.2611987071417355E-002   1.9922739021314531       0.99227390213145295        2.2061059645750447E-009
   13.859375000000000        1.9719196092692746        2.2414709186717827        2.0941561780223460E-002   1.9928611710494981       0.99286117104949800        2.2362793838937023E-009
   13.890625000000000        1.9740858113219013        2.2390112873650940        1.9336936901332581E-002   1.9934227482232338       0.99342274822323384        2.2663448895343663E-009
   13.921875000000000        1.9761549874212465        2.2366668600915509        1.7802460902552147E-002   1.9939574483237987       0.99395744832379862        2.2994468551473801E-009
   13.953125000000000        1.9781229959092459        2.2344416089800014        1.6341453446314057E-002   1.9944644493555599       0.99446444935556000        2.3389130632267552E-009
   13.984375000000000        1.9799869939412735        2.2323380429698960        1.4956267637809932E-002   1.9949432615790834       0.99494326157908342        2.3879771493540147E-009
   14.015625000000000        1.9817453369931168        2.2303573384800890        1.3648358849643676E-002   1.9953936958427605       0.99539369584276050        2.4494473116476456E-009
   14.046875000000000        1.9833974734099638        2.2284994721400619        1.2418358451641687E-002   1.9958158318616055       0.99581583186160549        2.5253334978714292E-009
   14.078125000000000        1.9849438360493932        2.2267633534498543        1.1266150852287909E-002   1.9962099869016812       0.99620998690168105        2.6164763688996118E-009
   14.109375000000000        1.9863857328955987        2.2251469555204908        1.0190952359096821E-002   1.9965766852546956       0.99657668525469556        2.7222009091332211E-009
   14.140625000000000        1.9877252383352686        2.2236474423177230        9.1913904847046486E-003   1.9969166288199733       0.99691662881997323        2.8400741758360937E-009
   14.171875000000000        1.9889650865909594        2.2222612910867916        8.2655824591495175E-003   1.9972306690501089       0.99723066905010893        2.9657620803646978E-009
   14.203125000000000        1.9901085686095885        2.2209844088735720        7.4112118524391471E-003   1.9975197804620277       0.99751978046202761        3.0930409344875898E-009
   14.234375000000000        1.9911594335053684        2.2198122422775284        6.6256023609907273E-003   1.9977850358663591       0.99778503586635914        3.2139781946938228E-009
   14.265625000000000        1.9921217954615658        2.2187398797745006        5.9057879630840943E-003   1.9980275834246499       0.99802758342464981        3.3192761872413712E-009
   14.296875000000000        1.9930000468068012        2.2177621461327748        5.2485787986627282E-003   1.9982486256054639       0.99824862560546390        3.3987923586664692E-009
   14.328125000000000        1.9937987778017099        2.2168736886142977        4.6506222746175154E-003   1.9984494000763273       0.99844940007632743        3.4422120709365345E-009
   14.359375000000000        1.9945227035029329        2.2160690548051680        4.1084590355026400E-003   1.9986311625384356       0.99863116253843554        3.4397888981629876E-009
   14.390625000000000        1.9951765979154001        2.2153427620557791        3.6185735693206257E-003   1.9987951714847207       0.99879517148472075        3.3831375478854397E-009
   14.421875000000000        1.9957652355019833        2.2146893586314285        3.1774393368903444E-003   1.9989426748388737       0.99894267483887356        3.2659805970780553E-009
   14.453125000000000        1.9962933399931513        2.2141034767793544        2.7815584201390641E-003   1.9990748984132904       0.99907489841329034        3.0848028576002662E-009
   14.484375000000000        1.9967655403286302        2.2135798780082001        2.4274957786240754E-003   1.9991930361072543       0.99919303610725430        2.8393365436585327E-009
   14.515625000000000        1.9971863334687423        2.2131134909510508        2.1119082842728058E-003   1.9992982417530152       0.99929824175301507        2.5328390496071052E-009
   14.546875000000000        1.9975600537348621        2.2126994422442645        1.8315687716722016E-003   1.9993916225065342       0.99939162250653435        2.1720976128847269E-009
   14.578125000000000        1.9978908482758448        2.2123330809020341        1.5833853954939760E-003   1.9994742336713389       0.99947423367133881        1.7671870633506614E-009
   14.609375000000000        1.9981826582096993        2.2120099967014788        1.3644166283370972E-003   1.9995470748380364       0.99954707483803640        1.3309744417711045E-009
   14.640625000000000        1.9984392049561659        2.2117260331163635        1.1718822621506722E-003   1.9996110872183166       0.99961108721831660        8.7837981332938853E-010
   14.671875000000000        1.9986639812552756        2.2114772953497246        1.0031707953922554E-003   1.9996671520506679       0.99966715205066781        4.2548675693865334E-010
   14.703125000000000        1.9988602463580685        2.2112601540182819        8.5584359723120743E-004   1.9997160899552997       0.99971608995529970       -1.1447509606909989E-011
   14.734375000000000        1.9990310248772056        2.2110712450344190        7.2763624056253196E-004   1.9997586611177682       0.99975866111776812       -4.1700931596722057E-010
   14.765625000000000        1.9991791087958524        2.2109074662171331        6.1645738853805757E-004   1.9997955661843905       0.99979556618439047       -7.7755180072358598E-010
   14.796875000000000        1.9993070621515656        2.2107659711417678        5.2038560594337496E-004   1.9998274477575091       0.99982744775750898       -1.0819989348931358E-009
   14.828125000000000        1.9994172279364877        2.2106441607110545        4.3766444822385033E-004   1.9998548923847115       0.99985489238471148       -1.3224352723995025E-009
   14.859375000000000        1.9995117367847808        2.2105396728982152        3.6669615841703287E-004   1.9998784329431978       0.99987843294319778       -1.4944383508463943E-009
   14.890625000000000        1.9995925170514388        2.2104503710777790        3.0603427673864600E-004   1.9998985513281775       0.99989855132817751       -1.5971601818876024E-009
   14.921875000000000        1.9996613059223485        2.2103743313220878        2.5437544006647945E-004   1.9999156813624150       0.99991568136241493       -1.6331327401530871E-009
   14.953125000000000        1.9997196612325949        2.2103098290027168        2.1055061994503907E-004   1.9999302118525399       0.99993021185253994       -1.6078460784996196E-009
   14.984375000000000        1.9997689737075528        2.2102553249966057        1.7351601876324651E-004   1.9999424897263161       0.99994248972631605       -1.5291321542321157E-009
   15.015625000000000        1.9998104793785116        2.2102094517578599        1.4234381509905381E-004   1.9999528231936108       0.99995282319361067       -1.4064343023534320E-009
   15.046875000000000        1.9998452719606299        2.2101709994783403        1.1621292143146085E-004   1.9999614848820613       0.99996148488206138       -1.2500260826442400E-009
   15.078125000000000        1.9998743150154634        2.2101389025238651        9.4399890939488108E-005   1.9999687149064029       0.99996871490640293       -1.0702461139544539E-009
   15.109375000000000        1.9998984537526168        2.2101122262989512        7.6270085286262210E-005   1.9999747238379031       0.99997472383790298       -8.7679907778692723E-010
   15.140625000000000        1.9999184263549021        2.2100901546613438        6.1269192378441261E-005   1.9999796955472806       0.99997969554728061       -6.7818883842107880E-010
   15.171875000000000        1.9999348747385932        2.2100719779788536        4.8915162265956336E-005   1.9999837899008592       0.99998378990085912       -4.8131387764271949E-010
   15.203125000000000        1.9999483546847128        2.2100570818950875        3.8790610698417861E-005   1.9999871452954112       0.99998714529541122       -2.9124702649596657E-010
   15.234375000000000        1.9999593452988154        2.2100449368478077        3.0535723411100810E-005   1.9999898810222265       0.99998988102222641       -1.1118928000541928E-010
   15.265625000000000        1.9999682577754219        2.2100350883636195        2.3841679948438473E-005   1.9999920994553704       0.99999209945537026        5.7425619814921447E-011
   15.296875000000000        1.9999754434591586        2.2100271481357607        1.8444603674244038E-005   1.9999938880628327       0.99999388806283285        2.1470136779555560E-010
   15.328125000000000        1.9999812012080258        2.2100207858774117        1.4120034457277665E-005   1.9999953212424830       0.99999532124248314        3.6196090569262651E-010
   15.359375000000000        1.9999857840750608        2.2100157219313541        1.0677912222957796E-005   1.9999964619872836       0.99999646198728376        5.0138115881281919E-010
   15.390625000000000        1.9999894053333405        2.2100117206075218        7.9580529725298786E-006   1.9999973633863131       0.99999736338631295        6.3563199148575222E-010
   15.421875000000000        1.9999922438758517        2.2100085842128938        5.8260938234560215E-006   1.9999980699696751       0.99999806996967522        7.6753359223857842E-010
   15.453125000000000        1.9999944490265795        2.2100061477330941        4.1698799470664793E-006   1.9999986189065266       0.99999861890652664        8.9977669759377932E-010
   15.484375000000000        1.9999961448023944        2.2100042741215655        2.8962637990942555E-006   1.9999990410661934       0.99999904106619353        1.0347067647131780E-009
   15.515625000000000        1.9999974336672117        2.2100028501502700        1.9282855870191994E-006   1.9999993619527987       0.99999936195279870        1.1741916328134039E-009
   15.546875000000000        1.9999983998206083        2.2100017827750928        1.2027033340183984E-006   1.9999996025239424       0.99999960252394238        1.3195542436506003E-009
   15.578125000000000        1.9999991120629086        2.2100009959694478        6.6784103165552299E-007   1.9999997799039402       0.99999977990394029        1.4715837437506707E-009
   15.609375000000000        1.9999996262777540        2.2100004279806713        2.8172408309139713E-007   1.9999999080018371       0.99999990800183702        1.6305841121777576E-009
   15.640625000000000        1.9999999875716294        2.2100000289655650        1.0472399574498617E-008   1.9999999980440291       0.99999999804402906        1.7964629783762120E-009
   15.671875000000000        2.0000002321078045        2.2099997589636522       -1.7307698691175234E-007   2.0000000590308176        1.0000000590308176        1.9688295438413661E-009
   15.703125000000000        2.0000003886698288        2.2099995861693453       -2.9054419094451570E-007   2.0000000981256378        1.0000000981256378        2.1471011635298964E-009
   15.734375000000000        2.0000004799871949        2.2099994854669487       -3.5900211961275262E-007   2.0000001209850753        1.0000001209850753        2.3305948282370537E-009
   15.765625000000000        2.0000005238531422        2.2099994371953793       -3.9181601350693213E-007   2.0000001320371288        1.0000001320371288        2.5185977747810284E-009
   15.796875000000000        2.0000005340619111        2.2099994261124429       -3.9934739096544031E-007   2.0000001347145200        1.0000001347145202        2.7104101185670970E-009
   15.828125000000000        2.0000005211901075        2.2099994405313752       -3.8954091757601552E-007   2.0000001316491898        1.0000001316491900        2.9053786043675700E-009
   15.859375000000000        2.0000004932442712        2.2099994716052769       -3.6841079619412701E-007   2.0000001248334751        1.0000001248334751        3.1029090408196680E-009
   15.890625000000000        2.0000004561942970        2.2099995127376779       -3.4044143393048767E-007   2.0000001157528633        1.0000001157528631        3.3024565304629050E-009
   15.921875000000000        2.0000004144100636        2.2099995591000869       -3.0891541218086369E-007   2.0000001054946512        1.0000001054946515        3.5035148115980519E-009
   15.953125000000000        2.0000003710164882        2.2099996072396553       -2.7618017752029061E-007   2.0000000948363108        1.0000000948363106        3.7056127055734578E-009
   15.984375000000000        2.0000003281802075        2.2099996547624263       -2.4386339313218371E-007   2.0000000843168144        1.0000000843168144        3.9082825864511506E-009
   16.015625000000000        2.0000002873393741        2.2099997000794267       -2.1304554564546982E-007   2.0000000742938284        1.0000000742938284        4.1110537196686892E-009
   16.046875000000000        2.0000002493863684        2.2099997422047672       -1.8439719027120799E-007   2.0000000649891780        1.0000000649891783        4.3134456007010158E-009
   16.078125000000000        2.0000002148118274        2.2099997805964948       -1.5828713446134851E-007   2.0000000565246929        1.0000000565246929        4.5149652905251969E-009
   16.109375000000000        2.0000001838171029        2.2099998150323277       -1.3486690122008732E-007   2.0000000489502017        1.0000000489502017        4.7151162974046201E-009
   16.140625000000000        2.0000001564011152        2.2099998455136745       -1.1413597034606544E-007   2.0000000422651447        1.0000000422651447        4.9133830337666495E-009
   16.171875000000000        2.0000001324266461        2.2099998721923573       -9.5991560872180875E-008   2.0000000364350852        1.0000000364350852        5.1092556851983773E-009
   16.203125000000000        2.0000001116702082        2.2099998953155300       -8.0266081785186547E-008   2.0000000314041264        1.0000000314041264        5.3022444213013387E-009
   16.234375000000000        2.0000000938589229        2.2099999151848935       -6.6754831486123591E-008   2.0000000271040914        1.0000000271040914        5.4918678493720563E-009
   16.265625000000000        2.0000000786972474        2.2099999321271655       -5.5236060171959122E-008   2.0000000234611872        1.0000000234611872        5.6776761070409520E-009
   16.296875000000000        2.0000000658857955        2.2099999464732849       -4.5485114419207329E-008   2.0000000204006811        1.0000000204006811        5.8592326546147433E-009
   16.328125000000000        2.0000000551341444        2.2099999585442434       -3.7284051201368807E-008   2.0000000178500930        1.0000000178500932        6.0361302622879975E-009
   16.359375000000000        2.0000000461690814        2.2099999686419833       -3.0427831387808922E-008   2.0000000157412501        1.0000000157412501        6.2079892337862930E-009
   16.390625000000000        2.0000000387394619        2.2099999770440388       -2.4727973084857841E-008   2.0000000140114889        1.0000000140114889        6.3744507450280707E-009
   16.421875000000000        2.0000000326186096        2.2099999840008651       -2.0014356281592120E-008   2.0000000126042532        1.0000000126042534        6.5351706268756971E-009
   16.453125000000000        2.0000000276049796        2.2099999897351328       -1.6135716115222995E-008   2.0000000114692633        1.0000000114692635        6.6898340200793882E-009
   16.484375000000000        2.0000000235216042        2.2099999944423350       -1.2959237299048287E-008   2.0000000105623670        1.0000000105623670        6.8381402762440757E-009
   16.515625000000000        2.0000000202147836        2.2099999982922283       -1.0369562122233310E-008   2.0000000098452215        1.0000000098452215        6.9798136159704427E-009
   16.546875000000000        2.0000000175522885        2.2100000014308216       -8.2674447999020966E-009   2.0000000092848436        1.0000000092848438        7.1145969116059860E-009
   16.578125000000000        2.0000000154213127        2.2100000039826351       -6.5682222470462689E-009   2.0000000088530903        1.0000000088530905        7.2422405850147697E-009
   16.609375000000000        2.0000000137263734        2.2100000060530318       -5.2002225036217839E-009   2.0000000085261509        1.0000000085261509        7.3625252561271282E-009
   16.640625000000000        2.0000000123872081        2.2100000077305268       -4.1031944438929052E-009   2.0000000082840139        1.0000000082840137        7.4752515288878385E-009
   16.671875000000000        2.0000000113367951        2.2100000090889851       -3.2268138633501329E-009   2.0000000081099811        1.0000000081099811        7.5802457644158494E-009
   16.703125000000000        2.0000000105194968        2.2100000101896722       -2.5292997151108567E-009   2.0000000079901969        1.0000000079901972        7.6773498669524542E-009
   16.734375000000000        2.0000000098893995        2.2100000110831024       -1.9761586430496764E-009   2.0000000079132407        1.0000000079132410        7.7664341624483768E-009
   16.765625000000000        2.0000000094088142        2.2100000118106755       -1.5390647810834396E-009   2.0000000078697493        1.0000000078697493        7.8473885167795743E-009
   16.796875000000000        2.0000000090469654        2.2100000124061370       -1.1948740393732788E-009   2.0000000078520914        1.0000000078520914        7.9201263325501259E-009
   16.828125000000000        2.0000000087788430        2.2100000128968502       -9.2476695772704272E-010   2.0000000078540761        1.0000000078540761        7.9845796641109246E-009
   16.859375000000000        2.0000000085842271        2.2100000133048714       -7.1351101830106413E-010   2.0000000078707161        1.0000000078707161        8.0407067670762444E-009
   16.890625000000000        2.0000000084468494        2.2100000136478775       -5.4883155521046241E-010   2.0000000078980178        1.0000000078980178        8.0884872133424324E-009
   16.921875000000000        2.0000000083536751        2.2100000139399665       -4.2087967238928708E-010   2.0000000079327953        1.0000000079327953        8.1279227792663278E-009
   16.953125000000000        2.0000000082943146        2.2100000141923046       -3.2178556986990413E-010   2.0000000079725289        1.0000000079725291        8.1590383338436823E-009
   16.984375000000000        2.0000000082605207        2.2100000144136787       -2.4528614410839544E-010   2.0000000080152347        1.0000000080152345        8.1818827268875793E-009
   17.015625000000000        2.0000000082457774        2.2100000146109675       -1.8641649135504271E-010   2.0000000080593607        1.0000000080593610        8.1965239040471261E-009
   17.046875000000000        2.0000000082449665        2.2100000147894949       -1.4125587295550159E-010   2.0000000081037106        1.0000000081037106        8.2030644499297978E-009
   17.078125000000000        2.0000000082540836        2.2100000149533607       -1.0671970350272546E-010   2.0000000081473641        1.0000000081473639        8.2016207159085752E-009
   17.109375000000000        2.0000000082700140        2.2100000151056758       -8.0390131200509302E-011   2.0000000081896241        1.0000000081896239        8.1923356987090301E-009
   17.140625000000000        2.0000000082903511        2.2100000152487742       -6.0378750718587054E-011   2.0000000082299723        1.0000000082299723        8.1753759317848562E-009
   17.171875000000000        2.0000000083132425        2.2100000153843822       -4.5215894643210999E-011   2.0000000082680267        1.0000000082680267        8.1509332616747088E-009
   17.203125000000000        2.0000000083372713        2.2100000155137427       -3.3761774811168656E-011   2.0000000083035094        1.0000000083035094        8.1192199630208961E-009
   17.234375000000000        2.0000000083613712        2.2100000156377062       -2.5135482454275753E-011   2.0000000083362357        1.0000000083362357        8.0804736235506880E-009
   17.265625000000000        2.0000000083847387        2.2100000157568429       -1.8658505290835246E-011   2.0000000083660803        1.0000000083660803        8.0349531472734270E-009
   17.296875000000000        2.0000000084067793        2.2100000158714934       -1.3809983619801391E-011   2.0000000083929694        1.0000000083929692        7.9829427512834172E-009
   17.328125000000000        2.0000000084270586        2.2100000159818354       -1.0191411769955524E-011   2.0000000084168672        1.0000000084168672        7.9247435280649370E-009
   17.359375000000000        2.0000000084452614        2.2100000160879238       -7.4989030263529920E-012   2.0000000084377625        1.0000000084377625        7.8606801068303866E-009
   17.390625000000000        2.0000000084611620        2.2100000161897166       -5.5014831352904276E-012   2.0000000084556606        1.0000000084556606        7.7910948803605606E-009
   17.421875000000000        2.0000000084746099        2.2100000162870961       -4.0241675033103320E-012   2.0000000084705856        1.0000000084705858        7.7163546663427951E-009
   17.453125000000000        2.0000000084855070        2.2100000163798952       -2.9348178058466448E-012   2.0000000084825720        1.0000000084825722        7.6368507073709679E-009
   17.484375000000000        2.0000000084937897        2.2100000164679265       -2.1339719523380575E-012   2.0000000084916558        1.0000000084916556        7.5529933418749806E-009
   17.515625000000000        2.0000000084994256        2.2100000165509730       -1.5470036278867350E-012   2.0000000084978784        1.0000000084978786        7.4652217740833748E-009
   17.546875000000000        2.0000000085023966        2.2100000166288165       -1.1180996659212082E-012   2.0000000085012783        1.0000000085012786        7.3739849781873090E-009
   17.578125000000000        2.0000000085027012        2.2100000167012190       -8.0565032160075670E-013   2.0000000085018956        1.0000000085018956        7.2797590178197424E-009
   17.609375000000000        2.0000000085003506        2.2100000167679346       -5.7873345787283958E-013   2.0000000084997720        1.0000000084997720        7.1830363879143988E-009
   17.640625000000000        2.0000000084953560        2.2100000168287344       -4.1444244357454244E-013   2.0000000084949416        1.0000000084949416        7.0843122479402609E-009
   17.671875000000000        2.0000000084877327        2.2100000168833964       -2.9586234423867260E-013   2.0000000084874370        1.0000000084874370        6.9840804250986821E-009
   17.703125000000000        2.0000000084774965        2.2100000169317151       -2.1054240251753636E-013   2.0000000084772860        1.0000000084772860        6.8828276411636580E-009
   17.734375000000000        2.0000000084646588        2.2100000169734972       -1.4934705337394116E-013   2.0000000084645095        1.0000000084645093        6.7810277393220986E-009
   17.765625000000000        2.0000000084492298        2.2100000170085505       -1.0559461282411623E-013   2.0000000084491241        1.0000000084491241        6.6791399078169889E-009
   17.796875000000000        2.0000000084312175        2.2100000170367049       -7.4413804154932930E-014   2.0000000084311429        1.0000000084311431        6.5776104563042281E-009
   17.828125000000000        2.0000000084106291        2.2100000170577929       -5.2264651920502503E-014   2.0000000084105767        1.0000000084105769        6.4768794771907778E-009
   17.859375000000000        2.0000000083874725        2.2100000170716596       -3.6582960241063104E-014   2.0000000083874361        1.0000000083874359        6.3773910596864880E-009
   17.890625000000000        2.0000000083617460        2.2100000170781735       -2.5517384878958160E-014   2.0000000083617206        1.0000000083617204        6.2795910693580481E-009
   17.921875000000000        2.0000000083334473        2.2100000170772138       -1.7735637427699328E-014   2.0000000083334295        1.0000000083334295        6.1839515730355288E-009
   17.953125000000000        2.0000000083025697        2.2100000170686736       -1.2282125061151533E-014   2.0000000083025573        1.0000000083025575        6.0909726151692212E-009
   17.984375000000000        2.0000000082691036        2.2100000170524514       -8.4737264669301340E-015   2.0000000082690952        1.0000000082690952        6.0011888791677848E-009
   18.015625000000000        2.0000000082330378        2.2100000170284644       -5.8237453865031075E-015   2.0000000082330320        1.0000000082330320        5.9151585851680011E-009
   18.046875000000000        2.0000000081943585        2.2100000169966303       -3.9866116441219868E-015   2.0000000081943545        1.0000000081943545        5.8334377328606024E-009
   18.078125000000000        2.0000000081530493        2.2100000169568839       -2.7178059205723973E-015   2.0000000081530467        1.0000000081530467        5.7565312516771883E-009
   18.109375000000000        2.0000000081090934        2.2100000169091740       -1.8449164549002957E-015   2.0000000081090916        1.0000000081090916        5.6848330487468957E-009
   18.140625000000000        2.0000000080624685        2.2100000168534577       -1.2468073935360255E-015   2.0000000080624671        1.0000000080624671        5.6185411878573177E-009
   18.171875000000000        2.0000000080131546        2.2100000167896958       -8.3867737624268946E-016   2.0000000080131537        1.0000000080131537        5.5575628543635958E-009
   18.203125000000000        2.0000000079611286        2.2100000167178608       -5.6138033370737785E-016   2.0000000079611282        1.0000000079611280        5.5014242050788198E-009
   18.234375000000000        2.0000000079063707        2.2100000166379257       -3.7381960385871415E-016   2.0000000079063702        1.0000000079063702        5.4491908763054653E-009
   18.265625000000000        2.0000000078488571        2.2100000165498854       -2.4755025844196816E-016   2.0000000078488567        1.0000000078488569        5.3994022586323354E-009
   18.296875000000000        2.0000000077885574        2.2100000164537499       -1.6296239130452010E-016   2.0000000077885574        1.0000000077885571        5.3500572860798457E-009
   18.328125000000000        2.0000000077254474        2.2100000163495230       -1.0659221707328630E-016   2.0000000077254474        1.0000000077254474        5.2986637300023176E-009
   18.359375000000000        2.0000000076595041        2.2100000162372093       -6.9234788787276371E-017   2.0000000076595041        1.0000000076595041        5.2423505536580706E-009
   18.390625000000000        2.0000000075907032        2.2100000161168234       -4.4624387885578105E-017   2.0000000075907032        1.0000000075907032        5.1780468801609913E-009
   18.421875000000000        2.0000000075190232        2.2100000159883813       -2.8515414873850873E-017   2.0000000075190232        1.0000000075190232        5.1027386760438276E-009
   18.453125000000000        2.0000000074444468        2.2100000158518998       -1.8044767528143535E-017   2.0000000074444468        1.0000000074444468        5.0137831664187615E-009
   18.484375000000000        2.0000000073669582        2.2100000157074002       -1.1291296379761376E-017   2.0000000073669582        1.0000000073669582        4.9092596654531917E-009
   18.515625000000000        2.0000000072865380        2.2100000155549142       -6.9726968122041733E-018   2.0000000072865380        1.0000000072865380        4.7883248477376128E-009
   18.546875000000000        2.0000000072031656        2.2100000153944857       -4.2378606690232831E-018   2.0000000072031656        1.0000000072031656        4.6515435947469541E-009
   18.578125000000000        2.0000000071168231        2.2100000152261550       -2.5252582664681828E-018   2.0000000071168231        1.0000000071168231        4.5011701033104146E-009
   18.609375000000000        2.0000000070274968        2.2100000150499715       -1.4668011649576892E-018   2.0000000070274968        1.0000000070274968        4.3412953232291329E-009
   18.640625000000000        2.0000000069351715        2.2100000148659822       -8.2289486513284120E-019   2.0000000069351715        1.0000000069351715        4.1778629444877424E-009
   18.671875000000000        2.0000000068398345        2.2100000146742431       -4.3878462833210294E-019   2.0000000068398345        1.0000000068398345        4.0185206273690710E-009
   18.703125000000000        2.0000000067414789        2.2100000144748075       -2.1536996757378668E-019   2.0000000067414789        1.0000000067414789        3.8723078077396167E-009
   18.734375000000000        2.0000000066401022        2.2100000142677199       -8.9802678449103862E-020   2.0000000066401022        1.0000000066401022        3.7491614257589845E-009
   18.765625000000000        2.0000000065357022        2.2100000140530378       -2.2666621101516344E-020   2.0000000065357022        1.0000000065357022        3.6592799901313811E-009
   18.796875000000000        2.0000000064282752        2.2100000138308227        1.0438494293217043E-020   2.0000000064282752        1.0000000064282752        3.6123912749985720E-009
   18.828125000000000        2.0000000063178218        2.2100000136011340        2.4383263534998778E-020   2.0000000063178218        1.0000000063178218        3.6169716111089656E-009
   18.859375000000000        2.0000000062043473        2.2100000133640334        2.8057150092365981E-020   2.0000000062043473        1.0000000062043473        3.6794896018932377E-009
   18.890625000000000        2.0000000060878595        2.2100000131195876        2.6644101205546985E-020   2.0000000060878595        1.0000000060878595        3.8037306637761503E-009
   18.921875000000000        2.0000000059683640        2.2100000128678774        2.3067782564858008E-020   2.0000000059683640        1.0000000059683640        3.9902863235852237E-009
   18.953125000000000        2.0000000058458687        2.2100000126089827        1.8899321234951055E-020   2.0000000058458687        1.0000000058458687        4.2362460206391006E-009
   18.984375000000000        2.0000000057203873        2.2100000123429733        1.4920122949498417E-020   2.0000000057203873        1.0000000057203873        4.5351598032539187E-009
   19.015625000000000        2.0000000055919367        2.2100000120699299        1.1465472743143280E-020   2.0000000055919367        1.0000000055919367        4.8772594851698159E-009
   19.046875000000000        2.0000000054605351        2.2100000117899246        8.6303464796280160E-021   2.0000000054605351        1.0000000054605351        5.2499178337939156E-009
   19.078125000000000        2.0000000053261995        2.2100000115030332        6.3897248668132720E-021   2.0000000053261995        1.0000000053261995        5.6383711033447526E-009
   19.109375000000000        2.0000000051889542        2.2100000112093405        4.6666672616566542E-021   2.0000000051889542        1.0000000051889542        6.0266063250935531E-009
   19.140625000000000        2.0000000050488240        2.2100000109089364        3.3690643115034810E-021   2.0000000050488240        1.0000000050488240        6.3983429665626090E-009
   19.171875000000000        2.0000000049058397        2.2100000106019073        2.4080594350246516E-021   2.0000000049058397        1.0000000049058397        6.7380601098676607E-009
   19.203125000000000        2.0000000047600310        2.2100000102883497        1.7060827498302273E-021   2.0000000047600310        1.0000000047600310        7.0319376987981741E-009
   19.234375000000000        2.0000000046114330        2.2100000099683541        1.1992645716663391E-021   2.0000000046114330        1.0000000046114330        7.2686805463462179E-009
   19.265625000000000        2.0000000044600799        2.2100000096420152        8.3702165523579218E-022   2.0000000044600799        1.0000000044600799        7.4401265148793527E-009
   19.296875000000000        2.0000000043060071        2.2100000093094270        5.8040126911255409E-022   2.0000000043060071        1.0000000043060071        7.5416091149804743E-009
   19.328125000000000        2.0000000041492521        2.2100000089706899        4.0004254604508245E-022   2.0000000041492521        1.0000000041492521        7.5720565373416093E-009
   19.359375000000000        2.0000000039898542        2.2100000086259164        2.7418891160672465E-022   2.0000000039898542        1.0000000039898542        7.5338129068569515E-009
   19.390625000000000        2.0000000038278558        2.2100000082752187        1.8694351053536801E-022   2.0000000038278558        1.0000000038278558        7.4322281662375644E-009
   19.421875000000000        2.0000000036633083        2.2100000079187034        1.2682813901409946E-022   2.0000000036633083        1.0000000036633083        7.2750672153176765E-009
   19.453125000000000        2.0000000034962579        2.2100000075564892        8.5639646822905937E-023   2.0000000034962579        1.0000000034962579        7.0717620648252932E-009
   19.484375000000000        2.0000000033267549        2.2100000071886838        5.7568141272261039E-023   2.0000000033267549        1.0000000033267549        6.8326306834620709E-009
   19.515625000000000        2.0000000031548515        2.2100000068154055        3.8531784649693970E-023   2.0000000031548515        1.0000000031548515        6.5680962890724004E-009
   19.546875000000000        2.0000000029806011        2.2100000064367800        2.5683642034397052E-023   2.0000000029806011        1.0000000029806011        6.2879825790673749E-009
   19.578125000000000        2.0000000028040548        2.2100000060529270        1.7051273618425030E-023   2.0000000028040548        1.0000000028040548        6.0009368585411949E-009
   19.609375000000000        2.0000000026252693        2.2100000056639786        1.1276503393880117E-023   2.0000000026252693        1.0000000026252693        5.7140239206887600E-009
   19.640625000000000        2.0000000024443079        2.2100000052700608        7.4294694850988496E-024   2.0000000024443079        1.0000000024443079        5.4324893472568192E-009
   19.671875000000000        2.0000000022612325        2.2100000048713095        4.8769654863225932E-024   2.0000000022612325        1.0000000022612325        5.1596942274301227E-009
   19.703125000000000        2.0000000020761024        2.2100000044678683        3.1899814642048021E-024   2.0000000020761024        1.0000000020761024        4.8972121913237743E-009
   19.734375000000000        2.0000000018889836        2.2100000040598733        2.0792522190199573E-024   2.0000000018889836        1.0000000018889836        4.6450685520227353E-009
   19.765625000000000        2.0000000016999406        2.2100000036474667        1.3506320403808054E-024   2.0000000016999406        1.0000000016999406        4.4020425082891279E-009
   19.796875000000000        2.0000000015090373        2.2100000032308031        8.7438948205071210E-025   2.0000000015090373        1.0000000015090373        4.1660372929186451E-009
   19.828125000000000        2.0000000013163430        2.2100000028100366        5.6420266166861398E-025   2.0000000013163430        1.0000000013163430        3.9344516533645901E-009
   19.859375000000000        2.0000000011219337        2.2100000023853177        3.6286868161887141E-025   2.0000000011219337        1.0000000011219337        3.7045255751877448E-009
   19.890625000000000        2.0000000009258745        2.2100000019567991        2.3263099300841102E-025   2.0000000009258745        1.0000000009258745        3.4736054033146502E-009
   19.921875000000000        2.0000000007282375        2.2100000015246235        1.4866439246291924E-025   2.0000000007282375        1.0000000007282375        3.2393800974972464E-009
   19.953125000000000        2.0000000005290959        2.2100000010889591        9.4707285839984280E-026   2.0000000005290959        1.0000000005290959        3.0000135708974085E-009
   19.984375000000000        2.0000000003285314        2.2100000006499787        6.0146582659985699E-026   2.0000000003285314        1.0000000003285314        2.7542101932453988E-009
   20.015625000000000        2.0000000001266258        2.2100000002078621        3.8080464821881526E-026   2.0000000001266258        1.0000000001266258        2.5012103499477689E-009
   20.046875000000000        1.9999999999234470        2.2099999997627733        2.4036345322248828E-026   1.9999999999234470       0.99999999992344701        2.2407209421260177E-009
   20.078125000000000        1.9999999997190601        2.2099999993148476        1.5125838164491728E-026   1.9999999997190601       0.99999999971906006        1.9728405575847319E-009
   20.109375000000000        1.9999999995135400        2.2099999988642547        9.4899517477140118E-027   1.9999999995135400       0.99999999951354002        1.6979730954602701E-009
   20.140625000000000        1.9999999993069919        2.2099999984112300        5.9362161284271334E-027   1.9999999993069919       0.99999999930699190        1.4167420570032618E-009
   20.171875000000000        1.9999999990995314        2.2099999979560225        3.7022275473958630E-027   1.9999999990995314       0.99999999909953141        1.1298864066588976E-009
   20.203125000000000        1.9999999988912327        2.2099999974987941        2.3021296579193624E-027   1.9999999988912327       0.99999999889123270        8.3812912166081333E-010
   20.234375000000000        1.9999999986821151        2.2099999970395845        1.4272969553669292E-027   1.9999999986821151       0.99999999868211509        5.4211990452301961E-010
   20.265625000000000        1.9999999984722092        2.2099999965784631        8.8230857003722027E-028   1.9999999984722092       0.99999999847220922        2.4246449292775196E-010
   20.296875000000000        1.9999999982616568        2.2099999961157564        5.4381488058133129E-028   1.9999999982616568       0.99999999826165675       -6.0176974514547510E-011
   20.328125000000000        1.9999999980506959        2.2099999956519905        3.3420126130912426E-028   1.9999999980506959       0.99999999805069595       -3.6511038636888316E-010
   20.359375000000000        1.9999999978394727        2.2099999951874878        2.0478239904868782E-028   1.9999999978394727       0.99999999783947269       -6.7177907681070792E-010
   20.390625000000000        1.9999999976278811        2.2099999947220024        1.2511374325107915E-028   1.9999999976278811       0.99999999762788105       -9.7991281755582804E-010
   20.421875000000000        1.9999999974156999        2.2099999942550514        7.6215751255950526E-029   1.9999999974156999       0.99999999741569989       -1.2893712764139309E-009
   20.453125000000000        1.9999999972030222        2.2099999937868460        4.6292477106732193E-029   1.9999999972030222       0.99999999720302224       -1.5997019264801793E-009
   20.484375000000000        1.9999999969904736        2.2099999933187742        2.8034955699544630E-029   1.9999999969904736       0.99999999699047359       -1.9099155590396322E-009
   20.515625000000000        1.9999999967787228        2.2099999928523326        1.6928170872815465E-029   1.9999999967787228       0.99999999677872276       -2.2189752257872897E-009
   20.546875000000000        1.9999999965675876        2.2099999923871141        1.0191472877824266E-029   1.9999999965675876       0.99999999656758765       -2.5266924108535704E-009
   20.578125000000000        1.9999999963558590        2.2099999919204460        6.1175251865290476E-030   1.9999999963558590       0.99999999635585901       -2.8339088853357453E-009
   20.609375000000000        1.9999999961426356        2.2099999914503297        3.6611763730919891E-030   1.9999999961426356       0.99999999614263557       -3.1411686585158805E-009
   20.640625000000000        1.9999999959290968        2.2099999909793833        2.1845640366257054E-030   1.9999999959290968       0.99999999592909683       -3.4469513909840543E-009
   20.671875000000000        1.9999999957182799        2.2099999905143268        1.2995717437211342E-030   1.9999999957182799       0.99999999571827991       -3.7479022108044546E-009
   20.703125000000000        1.9999999955118266        2.2099999900588023        7.7075804449151939E-031   1.9999999955118266       0.99999999551182661       -4.0420931046725173E-009
   20.734375000000000        1.9999999953066367        2.2099999896059455        4.5573035724217966E-031   1.9999999953066367       0.99999999530663675       -4.3323664655758876E-009
   20.765625000000000        1.9999999950964256        2.2099999891418407        2.6863239869879616E-031   1.9999999950964256       0.99999999509642556       -4.6247790042031056E-009
   20.796875000000000        1.9999999948791398        2.2099999886619552        1.5785429135591441E-031   1.9999999948791398       0.99999999487913982       -4.9211883457189742E-009
   20.828125000000000        1.9999999946631097        2.2099999881847436        9.2467146156705432E-032   1.9999999946631097       0.99999999466310974       -5.2130977312714322E-009
   20.859375000000000        1.9999999944619780        2.2099999877404342        5.3992739621489640E-032   1.9999999944619780       0.99999999446197796       -5.4867221876975236E-009
   20.890625000000000        1.9999999942784028        2.2099999873349199        3.1425489117624895E-032   1.9999999942784028       0.99999999427840280       -5.7392841590342414E-009
   20.921875000000000        1.9999999940927833        2.2099999869247835        1.8230868151733148E-032   1.9999999940927833       0.99999999409278328       -5.9902898197350396E-009
   20.953125000000000        1.9999999938765514        2.2099999864467490        1.0541170123371677E-032   1.9999999938765514       0.99999999387655136       -6.2682292689686392E-009
   20.984375000000000        1.9999999936271853        2.2099999858952324        6.0743725711586079E-033   1.9999999936271853       0.99999999362718528       -6.5755707545633868E-009
   21.015625000000000        1.9999999933896018        2.2099999853697270        3.4883272228996500E-033   1.9999999933896018       0.99999999338960177       -6.8673566833155064E-009
   21.046875000000000        1.9999999932251258        2.2099999850060708        1.9962041993306332E-033   1.9999999932251258       0.99999999322512578       -7.0822470110698532E-009
   21.078125000000000        1.9999999931371468        2.2099999848117791        1.1382291277686911E-033   1.9999999931371468       0.99999999313714683       -7.2168537812444811E-009
   21.109375000000000        1.9999999930276926        2.2099999845698548        6.4662449632695832E-034   1.9999999930276926       0.99999999302769260       -7.3691703850187196E-009
   21.140625000000000        1.9999999927637535        2.2099999839856785        3.6595539639835384E-034   1.9999999927637535       0.99999999276375351       -7.6722468378420672E-009
   21.171875000000000        1.9999999923340808        2.2099999830343391        2.0630407807460679E-034   1.9999999923340808       0.99999999233408077       -8.1373860982836277E-009
   21.203125000000000        1.9999999919451343        2.2099999821731386        1.1583360767330307E-034   1.9999999919451343       0.99999999194513434       -8.5582030351361027E-009
   21.234375000000000        1.9999999918914655        2.2099999820545038        6.4765558659462797E-035   1.9999999918914655       0.99999999189146549       -8.6402274224184339E-009
   21.265625000000000        1.9999999922278275        2.2099999827997210        3.6054778544544432E-035   1.9999999922278275       0.99999999222782754       -8.3288052010743741E-009
   21.296875000000000        1.9999999925413094        2.2099999834942130        1.9980490737275890E-035   1.9999999925413094       0.99999999254130945       -8.0369555455206410E-009
   21.328125000000000        1.9999999921752944        2.2099999826836147        1.1019864810975364E-035   1.9999999921752944       0.99999999217529445       -8.4214133444504569E-009
   21.359375000000000        1.9999999909023209        2.2099999798641101        6.0472696394650669E-036   1.9999999909023209       0.99999999090232095       -9.7097707651983001E-009
   21.390625000000000        1.9999999894859357        2.2099999767269223        3.3008199860374463E-036   1.9999999894859357       0.99999998948593571       -1.1138616251571420E-008
   21.421875000000000        1.9999999893757898        2.2099999764829579        1.7914549825718910E-036   1.9999999893757898       0.99999998937578982       -1.1258443288753028E-008
   21.453125000000000        1.9999999913804323        2.2099999809231088        9.6632457732921035E-037   1.9999999913804323       0.99999999138043227       -9.2608456458975752E-009
   21.484375000000000        1.9999999942863484        2.2099999873594967        5.1778061106156897E-037   1.9999999942863484       0.99999999428634845       -6.3594842725223089E-009
   21.515625000000000        1.9999999950148264        2.2099999889729371        2.7542056714507349E-037   1.9999999950148264       0.99999999501482639       -5.6332134512615539E-009
   21.546875000000000        1.9999999910456951        2.2099999801813786        1.4532176090195508E-037   1.9999999910456951       0.99999999104569515       -9.6023575757442359E-009
   21.578125000000000        1.9999999836738072        2.2099999638528622        7.5982811859994854E-038   1.9999999836738072       0.99999998367380716       -1.6972226291045445E-008
   21.609375000000000        1.9999999789236842        2.2099999533314021        3.9318278217666824E-038   1.9999999789236842       0.99999997892368420       -2.1718460585518073E-008
   21.640625000000000        1.9999999837545908        2.2099999640314207        2.0101951547046136E-038   1.9999999837545908       0.99999998375459076       -1.6881953390779358E-008
   21.671875000000000        1.9999999989801638        2.2099999977550837        1.0131228742324470E-038   1.9999999989801638       0.99999999898016378       -1.6492094356834741E-009
   21.703125000000000        2.0000000146038661        2.2100000323605746        5.0175664322822741E-039   2.0000000146038661        1.0000000146038661        1.3983110225268547E-008
   21.734375000000000        2.0000000138349279        2.2100000306571901        2.4307136471931544E-039   2.0000000138349279        1.0000000138349279        1.3224113359910916E-008
   21.765625000000000        1.9999999865002895        2.2099999701121193        1.1437079904118799E-039   1.9999999865002895       0.99999998650028954       -1.4099400313938304E-008
   21.796875000000000        1.9999999434933111        2.2099998748535996        5.1660685143280809E-040   1.9999999434933111       0.99999994349331112       -5.7094245553557244E-008
   21.828125000000000        1.9999999185035335        2.2099998195022597        2.1924490730813434E-040   1.9999999185035335       0.99999991850353354       -8.2071059059884988E-008
   21.859375000000000        1.9999999484404025        2.2099998858106438        8.3429032162278805E-041   1.9999999484404025       0.99999994844040252       -5.2120547655576388E-008
   21.890625000000000        2.0000000396959554        2.2100000879367845        2.4769398719253104E-041   2.0000000396959554        1.0000000396959554        3.9149234520863274E-008
   21.921875000000000        2.0000001440328634        2.2100003190374506        1.7082988550692020E-042   2.0000001440328634        1.0000001440328634        1.4350093202608605E-007
   21.953125000000000        2.0000001709802895        2.2100003787243412       -5.7363617244388873E-042   2.0000001709802895        1.0000001709802895        1.7046369871209777E-007
   21.984375000000000        2.0000000446875785        2.2100000989921265       -6.8698992925905577E-042   2.0000000446875785        1.0000000446875785        4.4186804881718444E-008
   22.015625000000000        1.9999997790894000        2.2099995107053561       -5.8316145338309223E-042   1.9999997790894000       0.99999977908939996       -2.2139525590603171E-007
   22.046875000000000        1.9999995179026808        2.2099989321896909       -4.3344454504015027E-042   1.9999995179026808       0.99999951790268082       -4.8256581175465385E-007
   22.078125000000000        1.9999994898457583        2.2099988700447217       -2.9983925456979963E-042   1.9999994898457583       0.99999948984575826       -5.1060677463965476E-007
   22.109375000000000        1.9999998732395030        2.2099997192421541       -1.9817654454036813E-042   1.9999998732395030       0.99999987323950301       -1.2719739128641550E-007
   22.140625000000000        2.0000006294598047        2.2100013942312193       -1.2687708707174560E-042   2.0000006294598047        1.0000006294598047        6.2903830366778379E-007
   22.171875000000000        2.0000014120101310        2.2100031275398395       -7.9321451206277099E-043   2.0000014120101310        1.0000014120101310        1.4116040030209831E-006
   22.203125000000000        2.0000016491157147        2.2100036527164368       -4.8676192255758135E-043   2.0000016491157147        1.0000016491157147        1.6487251723873442E-006
   22.234375000000000        2.0000008225756067        2.2100018219730511       -2.9422582105864213E-043   2.0000008225756067        1.0000008225756067        8.2220091979223753E-007
   22.265625000000000        1.9999988548799721        2.2099974636310833       -1.7561474351182029E-043   1.9999988548799721       0.99999885487997209       -1.1454787889331186E-006
   22.296875000000000        1.9999964298326058        2.2099920922760710       -1.0369294492212724E-043   1.9999964298326058       0.99999642983260584       -3.5705105709826768E-006
   22.328125000000000        1.9999950648079126        2.2099890688045414       -6.0651922372059769E-044   1.9999950648079126       0.99999506480791256       -4.9355204607692826E-006
   22.359375000000000        1.9999968421641603        2.2099930055461416       -3.5181236811698616E-044   1.9999968421641603       0.99999684216416029       -3.1581504531530413E-006
   22.390625000000000        2.0000038560728179        2.2100085409987265       -2.0254219125052930E-044   2.0000038560728179        1.0000038560728179        3.8557709616249269E-006
   22.421875000000000        2.0000175657021937        2.2100389070630229       -1.1581171974532126E-044   2.0000175657021937        1.0000175657021937        1.7565412398390379E-005
   22.453125000000000        2.0000382974896662        2.2100848265763693       -6.5805547975636317E-045   2.0000382974896662        1.0000382974896662        3.8297211646387552E-005
   22.484375000000000        2.0000650812660394        2.2101441504593047       -3.7174408370287946E-045   2.0000650812660394        1.0000650812660394        6.5080999804401074E-005
   22.515625000000000        2.0000958667792470        2.2102123374100948       -2.0886372815269070E-045   2.0000958667792470        1.0000958667792470        9.5866524862042723E-005
   22.546875000000000        2.0001280192514708        2.2102835515428274       -1.1675064149352235E-045   2.0001280192514708        1.0001280192514708        1.2801900883685491E-004
   22.578125000000000        2.0001589053729325        2.2103519603324853       -6.4945912917382910E-046   2.0001589053729325        1.0001589053729325        1.5890514169658587E-004
   22.609375000000000        2.0001863839356546        2.2104128213549936       -3.5961906779352178E-046   2.0001863839356546        1.0001863839356546        1.8638371525536712E-004
   22.640625000000000        2.0002090869686149        2.2104631049341177       -1.9825311089938068E-046   2.0002090869686149        1.0002090869686149        2.0908675840081159E-004
   22.671875000000000        2.0002264687285791        2.2105016025444360       -1.0883290619234166E-046   2.0002264687285791        1.0002264687285791        2.2646852791341487E-004
   22.703125000000000        2.0002386666082161        2.2105286186523410       -5.9501808407798068E-047   2.0002386666082161        1.0002386666082161        2.3866641650416298E-004
   22.734375000000000        2.0002462426870142        2.2105453982639132       -3.2403241242674487E-047   2.0002462426870142        1.0002462426870142        2.4624250366489520E-004
   22.765625000000000        2.0002498709146241        2.2105534341047326       -1.7578700390346103E-047   2.0002498709146241        1.0002498709146241        2.4987073901883150E-004
   22.796875000000000        2.0002500299826176        2.2105537864095002       -9.5010326367960845E-048   2.0002500299826176        1.0002500299826176        2.5002981414612435E-004
   22.828125000000000        2.0002467707324421        2.2105465677861771       -5.1165965343856500E-048   2.0002467707324421        1.0002467707324421        2.4677057062039154E-004
   22.859375000000000        2.0002396379575593        2.2105307700187775       -2.7457056619171209E-048   2.0002396379575593        1.0002396379575593        2.3963780215341401E-004
   22.890625000000000        2.0002278109621758        2.2105045753620578       -1.4683225665200549E-048   2.0002278109621758        1.0002278109621758        2.2781081322742480E-004
   22.921875000000000        2.0002104653730641        2.2104661578782268       -7.8255070743687311E-049   2.0002104653730641        1.0002104653730641        2.1046523076773127E-004
   22.953125000000000        2.0001872625052717        2.2104147672999326       -4.1567398904844016E-049   2.0001872625052717        1.0001872625052717        1.8726236972543830E-004
   22.984375000000000        2.0001587874900451        2.2103516994021550       -2.2007246731284874E-049   2.0001587874900451        1.0001587874900451        1.5878736102070690E-004
   23.015625000000000        2.0001267382702377        2.2102807146180821       -1.1613733465881374E-049   2.0001267382702377        1.0001267382702377        1.2673814709929232E-004
   23.046875000000000        2.0000937424360621        2.2102076325190021       -6.1092784352497924E-050   2.0000937424360621        1.0000937424360621        9.3742317888612092E-005
   23.078125000000000        2.0000628240161258        2.2101391510347472       -3.2035877533154372E-050   2.0000628240161258        1.0000628240161258        6.2823901989084163E-005
   23.109375000000000        2.0000366908829679        2.2100812681153426       -1.6746611689148894E-050   2.0000366908829679        1.0000366908829679        3.6690772217351508E-005
   23.140625000000000        2.0000170936495949        2.2100378615104406       -8.7271870950398572E-051   2.0000170936495949        1.0000170936495949        1.7093542017398988E-005
   23.171875000000000        2.0000044806073132        2.2100099243334608       -4.5340945446139877E-051   2.0000044806073132        1.0000044806073132        4.4805030974259807E-006
   23.203125000000000        1.9999980524738827        2.2099956863344827       -2.3484775120315655E-051   1.9999980524738827       0.99999805247388274       -1.9476265944451399E-006
   23.234375000000000        1.9999961622467659        2.2099914995634053       -1.2127496270148655E-051   1.9999961622467659       0.99999616224676591       -3.8378496651780836E-006
   23.265625000000000        1.9999968832133099        2.2099930964693728       -6.2438578771458022E-052   1.9999968832133099       0.99999688321330993       -3.1168790199931351E-006
   23.296875000000000        1.9999985328357852        2.2099967503047764       -3.2050817207604551E-052   1.9999985328357852       0.99999853283578521       -1.4672526724712753E-006
   23.328125000000000        1.9999999942917648        2.2099999873571496       -1.6403463110334755E-052   1.9999999942917648       0.99999999429176478       -5.7932403318972092E-009
   23.359375000000000        2.0000007825066399        2.2100017332127511       -8.3704240013611497E-053   2.0000007825066399        1.0000007825066399        7.8242463352751201E-007
   23.390625000000000        2.0000009045873446        2.2100020036151378       -4.2587195857308738E-053   2.0000009045873446        1.0000009045873446        9.0450798362340379E-007
   23.421875000000000        2.0000006241660335        2.2100013824961731       -2.1603972626776120E-053   2.0000006241660335        1.0000006241660335        6.2408912837597086E-007
   23.453125000000000        2.0000002411433053        2.2100005341202018       -1.0927318963721934E-053   2.0000002411433053        1.0000002411433053        2.4106881291174886E-007
   23.484375000000000        1.9999999566887152        2.2099999040675837       -5.5108760743489423E-054   1.9999999566887152       0.99999995668871522       -4.3383336256752614E-008
   23.515625000000000        1.9999998374741295        2.2099996400131685       -2.7711207604010065E-054   1.9999998374741295       0.99999983747412946       -1.6259545443375600E-007
   23.546875000000000        1.9999998503855505        2.2099996686111525       -1.3893701718359040E-054   1.9999998503855505       0.99999985038555050       -1.4968158623673844E-007
   23.578125000000000        1.9999999229118570        2.2099998292530798       -6.9455605423215566E-055   1.9999999229118570       0.99999992291185702       -7.7152900956889425E-008
   23.609375000000000        1.9999999926403207        2.2099999836979216       -3.4619572913878117E-055   1.9999999926403207       0.99999999264032069       -7.4221560009135601E-009
   23.640625000000000        2.0000000295128708        2.2100000653685741       -1.7205155276361703E-055   2.0000000295128708        1.0000000295128708        2.9452577710031846E-008
   23.671875000000000        2.0000000334199282        2.2100000740223291       -8.5253950722201616E-056   2.0000000334199282        1.0000000334199282        3.3361738704940080E-008
   23.703125000000000        2.0000000195108143        2.2100000432141673       -4.2119683464591791E-056   2.0000000195108143        1.0000000195108143        1.9454671207341789E-008
   23.734375000000000        2.0000000036030925        2.2100000079791804       -2.0747465868693877E-056   2.0000000036030925        1.0000000036030925        3.5489557959067497E-009
   23.765625000000000        1.9999999943883946        2.2099999875689105       -1.0189388528294371E-056   1.9999999943883946       0.99999999438839460       -5.6637703416129170E-009
   23.796875000000000        1.9999999928541901        2.2099999841705400       -4.9891548947432374E-057   1.9999999928541901       0.99999999285419006       -7.1960375436219692E-009
   23.828125000000000        1.9999999957100789        2.2099999904959988       -2.4355287301863112E-057   1.9999999957100789       0.99999999571007891       -4.3382466508035122E-009
   23.859375000000000        1.9999999991963300        2.2099999982176732       -1.1853247881934305E-057   1.9999999991963300       0.99999999919632998       -8.5013085460161619E-010
   23.890625000000000        2.0000000012057990        2.2100000026683482       -5.7510679223927634E-058   2.0000000012057990        1.0000000012057990        1.1611636097086375E-009
   23.921875000000000        2.0000000014957942        2.2100000033104692       -2.7817267779934464E-058   2.0000000014957942        1.0000000014957942        1.4529519809514113E-009
   23.953125000000000        2.0000000008406307        2.2100000018591022       -1.3412867657752697E-058   2.0000000008406307        1.0000000008406307        7.9955242426876794E-010
   23.984375000000000        2.0000000000959952        2.2100000002095577       -6.4469564993844317E-059   2.0000000000959952        1.0000000000959952        5.6645799162424737E-011
   24.015625000000000        1.9999999997064866        2.2099999993465915       -3.0888494367681781E-059   1.9999999997064866       0.99999999970648656       -3.3116376307873452E-010
   24.046875000000000        1.9999999996876556        2.2099999993046535       -1.4751244092809400E-059   1.9999999996876556       0.99999999968765563       -3.4832159379050154E-010
   24.078125000000000        1.9999999998466471        2.2099999996565698       -7.0214904217502100E-060   1.9999999998466471       0.99999999984664711       -1.8768497866972211E-010
   24.109375000000000        1.9999999999985807        2.2099999999928386       -3.3310037890491405E-060   1.9999999999985807       0.99999999999858069       -3.4138469828803863E-011
   24.140625000000000        2.0000000000634612        2.2100000001362714       -1.5748521809337069E-060   2.0000000000634612        1.0000000000634612        3.2322144960517107E-011
   24.171875000000000        2.0000000000535181        2.2100000001139635       -7.4198296499240063E-061   2.0000000000535181        1.0000000000535181        2.3930635251190324E-011
   24.203125000000000        2.0000000000161373        2.2100000000308877       -3.4834106525264426E-061   2.0000000000161373        1.0000000000161373       -1.1929124354992382E-011
   24.234375000000000        1.9999999999879676        2.2099999999682112       -1.6294280148317223E-061   1.9999999999879676       0.99999999998796762       -3.8609559993574294E-011
   24.265625000000000        1.9999999999800342        2.2099999999503503       -7.5935357869878622E-062   1.9999999999800342       0.99999999998003419       -4.5084824762398057E-011
   24.296875000000000        1.9999999999855915        2.2099999999623625       -3.5252068727670598E-062   1.9999999999855915       0.99999999998559153       -3.8097081045407322E-011
   24.328125000000000        1.9999999999938731        2.2099999999803908       -1.6300618981337038E-062   1.9999999999938731       0.99999999999387312       -2.8419266939749832E-011
   24.359375000000000        1.9999999999985836        2.2099999999904965       -7.5065881091556820E-063   1.9999999999985836       0.99999999999858358       -2.2343238370581275E-011
   24.390625000000000        1.9999999999990814        2.2099999999912598       -3.4421654648296494E-063   1.9999999999990814       0.99999999999908140       -2.0509816067715292E-011
   24.421875000000000        1.9999999999975819        2.2099999999875837       -1.5714235050081663E-063   1.9999999999975819       0.99999999999758193       -2.0709656212147820E-011
   24.453125000000000        1.9999999999962279        2.2099999999842157       -7.1406348915687391E-064   1.9999999999962279       0.99999999999622791       -2.0795365429648882E-011
   24.484375000000000        1.9999999999958538        2.2099999999830047       -3.2289239093082285E-064   1.9999999999958538       0.99999999999585376       -1.9932722139515135E-011
   24.515625000000000        1.9999999999962266        2.2099999999834252       -1.4525595455676378E-064   1.9999999999962266       0.99999999999622657       -1.8357315667572038E-011
   24.546875000000000        1.9999999999967943        2.2099999999842619       -6.4986229104565054E-065   1.9999999999967943       0.99999999999679434       -1.6618484366404118E-011
   24.578125000000000        1.9999999999972047        2.2099999999847366       -2.8903412447655137E-065   1.9999999999972047       0.99999999999720468       -1.5072165737706200E-011
   24.609375000000000        1.9999999999974098        2.2099999999847393       -1.2773571827998602E-065   1.9999999999974098       0.99999999999740985       -1.3765655282327316E-011
   24.640625000000000        1.9999999999975178        2.2099999999845048       -5.6061205129285216E-066   1.9999999999975178       0.99999999999751776       -1.2590373188459125E-011
   24.671875000000000        1.9999999999976359        2.2099999999842699       -2.4417084892097011E-066   1.9999999999976359       0.99999999999763589       -1.1436407376663738E-011
   24.703125000000000        1.9999999999978062        2.2099999999841211       -1.0544484437628488E-066   1.9999999999978062       0.99999999999780620       -1.0263345728844797E-011
   24.734375000000000        1.9999999999980151        2.2099999999840341       -4.5099650209938203E-067   1.9999999999980151       0.99999999999801514       -9.0849550105076560E-012
   24.765625000000000        1.9999999999982365        2.2099999999839501       -1.9077008349812858E-067   1.9999999999982365       0.99999999999823652       -7.9274364850334678E-012
   24.796875000000000        1.9999999999984552        2.2099999999838338       -7.9653329886769991E-068   1.9999999999984552       0.99999999999845524       -6.8072214531866848E-012
   24.828125000000000        1.9999999999986708        2.2099999999836761       -3.2742725145197760E-068   1.9999999999986708       0.99999999999867084       -5.7229776473377569E-012
   24.859375000000000        1.9999999999988873        2.2099999999834958       -1.3201559303109730E-068   1.9999999999988873       0.99999999999888733       -4.6671555509192331E-012
   24.890625000000000        1.9999999999991074        2.2099999999832916       -5.1919122163021368E-069   1.9999999999991074       0.99999999999910738       -3.6401992531409633E-012
   24.921875000000000        1.9999999999993390        2.2099999999830775       -1.9742720542196310E-069   1.9999999999993390       0.99999999999933897       -2.6243451856089450E-012
   24.953125000000000        1.9999999999995755        2.2099999999828284       -7.1495331107712384E-070   1.9999999999995755       0.99999999999957545       -1.6480150577535824E-012
   24.984375000000000        1.9999999999998206        2.2099999999825988       -2.3933477867951368E-070   1.9999999999998206       0.99999999999982059       -6.8878236447744712E-013


==> PERTSUPERFRICTIONweno5GF_N100_0.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        2.0028179395040562        24.000000000001858        2.0028179395040562        11.983116151807989        0.0000000000000000        4.0531030100567339E-068   0.0000000000000000     
  0.37500000000000000        2.0084562694982302        23.999999999957321        2.0084562694982302        11.949476005247156        0.0000000000000000        3.2668075129834578E-065   0.0000000000000000     
  0.62500000000000000        2.0140964968022570        23.999999999988578        2.0140964968022570        11.916012980556255        0.0000000000000000        1.7624100967059087E-062   0.0000000000000000     
  0.87500000000000000        2.0197388237660951        24.000000000018968        2.0197388237660951        11.882724497649400        0.0000000000000000        7.3503872580836741E-060   0.0000000000000000     
   1.1250000000000000        2.0253836192509076        24.000000000017678        2.0253836192509076        11.849607043279102        0.0000000000000000        2.4808280075015680E-057   0.0000000000000000     
   1.3750000000000000        2.0310309531935293        23.999999999988511        2.0310309531935293        11.816658905297164        0.0000000000000000        6.9004816082457675E-055   0.0000000000000000     
   1.6250000000000000        2.0366808967096084        23.999999999961155        2.0366808967096084        11.783878387004426        0.0000000000000000        1.5913446478378707E-052   0.0000000000000000     
   1.8750000000000000        2.0423335215320848        23.999999999964402        2.0423335215320848        11.751263810212773        0.0000000000000000        3.0351004380248293E-050   0.0000000000000000     
   2.1250000000000000        2.0479888999099845        23.999999999996533        2.0479888999099845        11.718813515567103        0.0000000000000000        4.7282059177797389E-048   0.0000000000000000     
   2.3750000000000000        2.0536471045945706        24.000000000029761        2.0536471045945706        11.686525862371967        0.0000000000000000        5.8299927616304982E-046   0.0000000000000000     
   2.6250000000000000        2.0593082088514056        24.000000000040551        2.0593082088514056        11.654399228285854        0.0000000000000000        5.2159099425269175E-044   0.0000000000000000     
   2.8750000000000000        2.0649722864734250        24.000000000027544        2.0649722864734250        11.622432009010115        0.0000000000000000        2.2489573514977615E-042   0.0000000000000000     
   3.1250000000000000        2.0706394117929103        24.000000000006263        2.0706394117929103        11.590622617979299        0.0000000000000000       -2.4705075319425175E-040   0.0000000000000000     
   3.3750000000000000        2.0763096596934991        23.999999999992447        2.0763096596934991        11.558969486052131        0.0000000000000000       -7.1709035374559762E-038   0.0000000000000000     
   3.6250000000000000        2.0819831056223763        23.999999999990383        2.0819831056223763        11.527471061210150        0.0000000000000000       -9.9592729949588889E-036   0.0000000000000000     
   3.8750000000000000        2.0876598256027314        23.999999999993513        2.0876598256027314        11.496125808266886        0.0000000000000000       -1.0027404332644201E-033   0.0000000000000000     
   4.1250000000000000        2.0933398962474294        23.999999999994326        2.0933398962474294        11.464932208580789        0.0000000000000000       -7.9900048795315719E-032   0.0000000000000000     
   4.3750000000000000        2.0990233947736874        23.999999999992934        2.0990233947736874        11.433888759767997        0.0000000000000000       -5.2010171601418547E-030   0.0000000000000000     
   4.6250000000000000        2.1047103990171796        23.999999999994813        2.1047103990171796        11.402993975419090        0.0000000000000000       -2.8009163221299538E-028   0.0000000000000000     
   4.8750000000000000        2.1104009874449274        24.000000000001460        2.1104009874449274        11.372246384824891        0.0000000000000000       -1.2512444820880865E-026   0.0000000000000000     
   5.1250000000000000        2.1160952391684993        24.000000000007521        2.1160952391684993        11.341644532709266        0.0000000000000000       -4.6102777066325452E-025   0.0000000000000000     
   5.3750000000000000        2.1217932339588450        24.000000000007880        2.1217932339588450        11.311186978963374        0.0000000000000000       -1.3764826579810744E-023   0.0000000000000000     
   5.6250000000000000        2.1274950522623355        24.000000000004665        2.1274950522623355        11.280872298379045        0.0000000000000000       -3.1857939949152179E-022   0.0000000000000000     
   5.8750000000000000        2.1332007752163817        24.000000000004817        2.1332007752163817        11.250699080385608        0.0000000000000000       -4.9793590664481649E-021   0.0000000000000000     
   6.1250000000000000        2.1389104846640299        24.000000000011294        2.1389104846640299        11.220665928794631        0.0000000000000000       -1.5468727534247049E-020   0.0000000000000000     
   6.3750000000000000        2.1446242631684926        24.000000000018179        2.1446242631684926        11.190771461552103        0.0000000000000000        2.0961667720650964E-018   0.0000000000000000     
   6.6250000000000000        2.1503421940292342        24.000000000015973        2.1503421940292342        11.161014310492428        0.0000000000000000        8.6101663339872206E-017   0.0000000000000000     
   6.8750000000000000        2.1560643612997077        24.000000000003421        2.1560643612997099        11.131393121092108        0.0000000000000000        2.1742169485074391E-015   0.0000000000000000     
   7.1250000000000000        2.1617908498049085        23.999999999991108        2.1617908498049503        11.101906552225897        0.0000000000000000        4.1608076639947359E-014   0.0000000000000000     
   7.3750000000000000        2.1675217451575199        23.999999999990766        2.1675217451581599        11.072553275928779        0.0000000000000000        6.3995987780359486E-013   0.0000000000000000     
   7.6250000000000000        2.1732571337749684        24.000000000002071        2.1732571337830624        11.043331977157179        0.0000000000000000        8.0941538182367685E-012   0.0000000000000000     
   7.8750000000000000        2.1789971029080695        24.000000000013145        2.1789971029929789        11.014241353502930        0.0000000000000000        8.4909256163757441E-011   0.0000000000000000     
   8.1250000000000000        2.1847417407449834        24.000000000013948        2.1847417414836086        10.985280114541178        0.0000000000000000        7.3862496130835514E-010   0.0000000000000000     
   8.3750000000000000        2.1904911369479931        24.000000000005130        2.1904911422281081        10.956446979029678        0.0000000000000000        5.2801149176022175E-009   0.0000000000000000     
   8.6250000000000000        2.1962453849964105        23.999999999993946        2.1962454152802042        10.927740663201515        0.0000000000000000        3.0283793551774287E-008   0.0000000000000000     
   8.8750000000000000        2.2020045879556274        23.999999999984816        2.2020047189237841        10.899159852462775        0.0000000000000000        1.3096815678047868E-007   0.0000000000000000     
   9.1250000000000000        2.2077790602456848        23.999999999978154        2.2077794000601401        10.870652970731317        0.0000000000000000        3.3981445519485208E-007   1.0215171333705086E-005
   9.3750000000000000        2.2136203617526844        23.999999999974932        2.2136199532023104        10.841967491197263        0.0000000000000000       -4.0855037386824495E-007   8.2353426200665325E-005
   9.6250000000000000        2.2193924924941184        23.999999999978186        2.2193815006789945        10.813770020915660        0.0000000000000000       -1.0991815124019542E-005   8.2353426200665325E-005
   9.8750000000000000        2.2250852000596559        23.999999999989491        2.2250091078843224        10.786103830696474        0.0000000000000000       -7.6092175333595423E-005   1.0215171333705086E-005
   10.125000000000000        2.2307939966891404        24.000000000004551        2.2304332866942884        10.758501249162601        0.0000000000000000       -3.6070999485194488E-004   0.0000000000000000     
   10.375000000000000        2.2363567937964759        24.000000000014946        2.2350255672995543        10.731740152818883        0.0000000000000000       -1.3312264969214294E-003   0.0000000000000000     
   10.625000000000000        2.2415233998589588        24.000000000014193        2.2375335854626779        10.707003996266252        0.0000000000000000       -3.9898143962809668E-003   0.0000000000000000     
   10.875000000000000        2.2459197742683519        24.000000000002927        2.2360425733110314        10.686045100529626        0.0000000000000000       -9.8772009573204426E-003   0.0000000000000000     
   11.125000000000000        2.2492216275335699        23.999999999988582        2.2289140229554092        10.670358005718747        0.0000000000000000       -2.0307604578160811E-002   0.0000000000000000     
   11.375000000000000        2.2515900385830081        23.999999999979579        2.2170105813828331        10.659134029160780        0.0000000000000000       -3.4579457200174836E-002   0.0000000000000000     
   11.625000000000000        2.2541174279292293        23.999999999978773        2.2059652786766377        10.647182663427895        0.0000000000000000       -4.8152149252591592E-002   0.0000000000000000     
   11.875000000000000        2.2587241910069022        23.999999999982354        2.2055991981310603        10.625467286151277        0.0000000000000000       -5.3124992875841985E-002   0.0000000000000000     
   12.125000000000000        2.2671529960941230        23.999999999985342        2.2246001244282656        10.585964000370867        0.0000000000000000       -4.2552871665857583E-002   0.0000000000000000     
   12.375000000000000        2.2795386233830586        23.999999999986876        2.2631540944473434        10.528446306546243        0.0000000000000000       -1.6384528935715226E-002   0.0000000000000000     
   12.625000000000000        2.2937653302532421        23.999999999989679        2.3101498591889573        10.463145328532786        0.0000000000000000        1.6384528935715226E-002   0.0000000000000000     
   12.875000000000000        2.3064617442294040        23.999999999994717        2.3490146158952614        10.405548698148118        0.0000000000000000        4.2552871665857583E-002   0.0000000000000000     
   13.125000000000000        2.3151391015475045        23.999999999999154        2.3682640944233464        10.366547730957882        0.0000000000000000        5.3124992875841978E-002   0.0000000000000000     
   13.375000000000000        2.3196782292616107        24.000000000000476        2.3678303785142023        10.346262553681870        0.0000000000000000        4.8152149252591592E-002   0.0000000000000000     
   13.625000000000000        2.3218903168705847        24.000000000000153        2.3564697740707596        10.336405568178197        0.0000000000000000        3.4579457200174829E-002   0.0000000000000000     
   13.875000000000000        2.3239038315191416        24.000000000001616        2.3442114360973023        10.327449731133131        0.0000000000000000        2.0307604578160811E-002   0.0000000000000000     
   14.125000000000000        2.3269525361214844        24.000000000005659        2.3368297370788049        10.313919011003271        0.0000000000000000        9.8772009573204426E-003   0.0000000000000000     
   14.375000000000000        2.3312345663551941        24.000000000009909        2.3352243807514750        10.294974322353621        0.0000000000000000        3.9898143962809668E-003   0.0000000000000000     
   14.625000000000000        2.3364016506430314        24.000000000011415        2.3377328771399530        10.272206404838851        0.0000000000000000        1.3312264969214294E-003   0.0000000000000000     
   14.875000000000000        2.3420393885573003        24.000000000008001        2.3424000985521523        10.247479234237829        0.0000000000000000        3.6070999485194488E-004   0.0000000000000000     
   15.125000000000000        2.3478746893653564        23.999999999998948        2.3479507815406899        10.222010616114389        0.0000000000000000        7.6092175333595410E-005   0.0000000000000000     
   15.375000000000000        2.3537791023340966        23.999999999987022        2.3537900941492205        10.196368884483556        0.0000000000000000        1.0991815124019542E-005   0.0000000000000000     
   15.625000000000000        2.3597067409143473        23.999999999979796        2.3597071494647213        10.170755367118284        0.0000000000000000        4.0855037386824500E-007   0.0000000000000000     
   15.875000000000000        2.3656451273894561        23.999999999985135        2.3656447875750009        10.145224117562250        0.0000000000000000       -3.3981445519485203E-007   0.0000000000000000     
   16.125000000000000        2.3715918557442284        24.000000000002384        2.3715917247760716        10.119785131607710        0.0000000000000000       -1.3096815678047884E-007   0.0000000000000000     
   16.375000000000000        2.3775467471259684        24.000000000019451        2.3775467168421747        10.094438744067254        0.0000000000000000       -3.0283793551774353E-008   0.0000000000000000     
   16.625000000000000        2.3835099417704617        24.000000000021849        2.3835099364903467        10.069183928888814        0.0000000000000000       -5.2801149176022349E-009   0.0000000000000000     
   16.875000000000000        2.3894815888729273        24.000000000006160        2.3894815881343021        10.044019636630260        0.0000000000000000       -7.3862496130835886E-010   0.0000000000000000     
   17.125000000000000        2.3954618282934033        23.999999999984166        2.3954618282084938        10.018944871721233        0.0000000000000000       -8.4909256163757932E-011   0.0000000000000000     
   17.375000000000000        2.4014507979159969        23.999999999972303        2.4014507979079029        9.9939586606561921        0.0000000000000000       -8.0941538182368170E-012   0.0000000000000000     
   17.625000000000000        2.4074486367702597        23.999999999977128        2.4074486367696197        9.9690600386700670        0.0000000000000000       -6.3995987780359920E-013   0.0000000000000000     
   17.875000000000000        2.4134554857822077        23.999999999991648        2.4134554857821660        9.9442480465775720        0.0000000000000000       -4.1608076639947725E-014   0.0000000000000000     
   18.125000000000000        2.4194714879424071        24.000000000004583        2.4194714879424049        9.9195217301010299        0.0000000000000000       -2.1742169485074604E-015   0.0000000000000000     
   18.375000000000000        2.4254967883735099        24.000000000011042        2.4254967883735099        9.8948801396290289        0.0000000000000000       -8.6101663339873168E-017   0.0000000000000000     
   18.625000000000000        2.4315315343848241        24.000000000013966        2.4315315343848241        9.8703223300313674        0.0000000000000000       -2.0961667720651280E-018   0.0000000000000000     
   18.875000000000000        2.4375758755265018        24.000000000017060        2.4375758755265018        9.8458473604778352        0.0000000000000000        1.5468727534246558E-020   0.0000000000000000     
   19.125000000000000        2.4436299636453374        24.000000000019053        2.4436299636453374        9.8214542942567853        0.0000000000000000        4.9793590664481890E-021   0.0000000000000000     
   19.375000000000000        2.4496939529426176        24.000000000016012        2.4496939529426176        9.7971421985945479        0.0000000000000000        3.1857939949152504E-022   0.0000000000000000     
   19.625000000000000        2.4557680000338853        24.000000000007216        2.4557680000338853        9.7729101444745812        0.0000000000000000        1.3764826579810864E-023   0.0000000000000000     
   19.875000000000000        2.4618522640105618        23.999999999996575        2.4618522640105618        9.7487572064533961        0.0000000000000000        4.6102777066326040E-025   0.0000000000000000     
   20.125000000000000        2.4679469065034807        23.999999999988955        2.4679469065034807        9.7246824624730230        0.0000000000000000        1.2512444820880991E-026   0.0000000000000000     
   20.375000000000000        2.4740520917483821        23.999999999986173        2.4740520917483821        9.7006849936719259        0.0000000000000000        2.8009163221299942E-028   0.0000000000000000     
   20.625000000000000        2.4801679866534094        23.999999999987804        2.4801679866534094        9.6767638841963954        0.0000000000000000        5.2010171601419339E-030   0.0000000000000000     
   20.875000000000000        2.4862947608685020        23.999999999993836        2.4862947608685020        9.6529182210118378        0.0000000000000000        7.9900048795316989E-032   0.0000000000000000     
   21.125000000000000        2.4924325868569768        24.000000000004089        2.4924325868569768        9.6291470937108539        0.0000000000000000        1.0027404332644371E-033   0.0000000000000000     
   21.375000000000000        2.4985816399696814        24.000000000014900        2.4985816399696814        9.6054495943170863        0.0000000000000000        9.9592729949590693E-036   0.0000000000000000     
   21.625000000000000        2.5047420985220437        24.000000000018400        2.5047420985220437        9.5818248170859235        0.0000000000000000        7.1709035374561861E-038   0.0000000000000000     
   21.875000000000000        2.5109141438740257        24.000000000009091        2.5109141438740257        9.5582718583042023        0.0000000000000000        2.4705075319425914E-040   0.0000000000000000     
   22.125000000000000        2.5170979605124160        23.999999999991022        2.5170979605124160        9.5347898160885407        0.0000000000000000       -2.2489573514977698E-042   0.0000000000000000     
   22.375000000000000        2.5232937361350745        23.999999999976570        2.5232937361350745        9.5113777901804379        0.0000000000000000       -5.2159099425269842E-044   0.0000000000000000     
   22.625000000000000        2.5295016617374380        23.999999999976737        2.5295016617374380        9.4880348817370859        0.0000000000000000       -5.8299927616306351E-046   0.0000000000000000     
   22.875000000000000        2.5357219317023127        23.999999999991061        2.5357219317023127        9.4647601931174989        0.0000000000000000       -4.7282059177798568E-048   0.0000000000000000     
   23.125000000000000        2.5419547438933900        24.000000000007589        2.5419547438933900        9.4415528276667651        0.0000000000000000       -3.0351004380248801E-050   0.0000000000000000     
   23.375000000000000        2.5482002997534270        24.000000000014552        2.5482002997534270        9.4184118894958431        0.0000000000000000       -1.5913446478378990E-052   0.0000000000000000     
   23.625000000000000        2.5544588044046228        24.000000000008622        2.5544588044046228        9.3953364832604489        0.0000000000000000       -6.9004816082459602E-055   0.0000000000000000     
   23.875000000000000        2.5607304667534563        23.999999999998419        2.5607304667534563        9.3723257139304010        0.0000000000000000       -2.4808280075016393E-057   0.0000000000000000     
   24.125000000000000        2.5670154995430283        23.999999999993037        2.5670154995430283        9.3493786867533260        0.0000000000000000       -7.3503872580838212E-060   0.0000000000000000     
   24.375000000000000        2.5733141206575865        23.999999999995687        2.5733141206575865        9.3264945026853958        0.0000000000000000       -1.7624100967059811E-062   0.0000000000000000     
   24.625000000000000        2.5796270664268781        24.000000000010161        2.5796270664268781        9.3036704073869512        0.0000000000000000       -3.2668075129835316E-065   0.0000000000000000     
   24.875000000000000        2.5859479835028187        24.000000000021291        2.5859479835028187        9.2809291420904270        0.0000000000000000       -4.0531030100569249E-068   0.0000000000000000     


==> PERTSUPERFRICTIONweno5GF_N100_1.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        2.0028179395036472        23.999999999988667        2.0028179395036139        11.983116151801779        307.62388855913042        4.0531030100567339E-068  -4.0900616227190767E-013
  0.37500000000000000        2.0084562694977608        23.999999999979419        2.0084562694978216        11.949476005258996        307.62388601634518        3.2668075129834578E-065  -4.6940229481151619E-013
  0.62500000000000000        2.0140964968011539        23.999999999996682        2.0140964968011628        11.916012980567505        307.62388618121071        1.7624100967059087E-062  -1.1031175972675555E-012
  0.87500000000000000        2.0197388237628333        23.999999999984791        2.0197388237628195        11.882724497651601        307.62388631787724        7.3503872580836741E-060  -3.2618352463487099E-012
   1.1250000000000000        2.0253836192491979        23.999999999994028        2.0253836192492023        11.849607043277446        307.62388634737675        2.4808280075015680E-057  -1.7097434579227411E-012
   1.3750000000000000        2.0310309531947919        24.000000000007660        2.0310309531947910        11.816658905299242        307.62388635010279        6.9004816082457675E-055   1.2625456236037280E-012
   1.6250000000000000        2.0366808967119012        24.000000000012928        2.0366808967119012        11.783878387016586        307.62388634979430        1.5913446478378707E-052   2.2928325904558733E-012
   1.8750000000000000        2.0423335215338265        24.000000000017568        2.0423335215338265        11.751263810228785        307.62388634965760        3.0351004380248293E-050   1.7417178810319456E-012
   2.1250000000000000        2.0479888999120202        24.000000000042320        2.0479888999120202        11.718813515577807        307.62388634992504        4.7282059177797389E-048   2.0357049379526870E-012
   2.3750000000000000        2.0536471045950533        24.000000000030223        2.0536471045950533        11.686525862369445        307.62388634964123        5.8299927616304982E-046   4.8272497110701806E-013
   2.6250000000000000        2.0593082088516779        24.000000000028052        2.0593082088516779        11.654399228278244        307.62388634960206        5.2159099425269175E-044   2.7222668563808838E-013
   2.8750000000000000        2.0649722864701281        23.999999999963489        2.0649722864701281        11.622432008997650        307.62388634863356        2.2489573514977615E-042  -3.2969182939268649E-012
   3.1250000000000000        2.0706394117925742        23.999999999997350        2.0706394117925742        11.590622617976877        307.62388634924042       -2.4705075319425175E-040  -3.3617553185649740E-013
   3.3750000000000000        2.0763096596899642        23.999999999939110        2.0763096596899637        11.558969486046127        307.62388634834537       -7.1709035374559762E-038  -3.5349501104064984E-012
   3.6250000000000000        2.0819831056249103        24.000000000031179        2.0819831056249103        11.527471061215714        307.62388634975321       -9.9592729949588889E-036   2.5339730314044573E-012
   3.8750000000000000        2.0876598256033203        24.000000000006718        2.0876598256033203        11.496125808269968        307.62388634931136       -1.0027404332644201E-033   5.8886229226118303E-013
   4.1250000000000000        2.0933398962474121        24.000000000005400        2.0933398962474121        11.464932208586173        307.62388634930409       -7.9900048795315719E-032  -1.7319479184152442E-014
   4.3750000000000000        2.0990233947917067        24.000000000234049        2.0990233947917067        11.433888759784711        307.62388635258810       -5.2010171601418547E-030   1.8019363778876141E-011
   4.6250000000000000        2.1047103989725828        23.999999999472326        2.1047103989725828        11.402993975412466        307.62388634211294       -2.8009163221299538E-028  -4.4596770720772838E-011
   4.8750000000000000        2.1104009875659693        24.000000001305068        2.1104009875659693        11.372246384790337        307.62388636574786       -1.2512444820880865E-026   1.2104184321515277E-010
   5.1250000000000000        2.1160952388506096        23.999999996891070        2.1160952388506096        11.341644532940306        307.62388631293823       -4.6102777066325452E-025  -3.1788971455171122E-010
   5.3750000000000000        2.1217932347242940        24.000000006805553        2.1217932347242945        11.311186978086536        307.62388642093526       -1.3764826579810744E-023   7.6544903748754223E-010
   5.6250000000000000        2.1274950504575880        23.999999985339219        2.1274950504575889        11.280872301055352        307.62388621060120       -3.1857939949152179E-022  -1.8047474625859650E-009
   5.8750000000000000        2.1332007792065064        24.000000030095173        2.1332007792065042        11.250699073446999        307.62388660429548       -4.9793590664481649E-021   3.9901246751128383E-009
   6.1250000000000000        2.1389104765461631        23.999999942524290        2.1389104765461586        11.220665944503859        307.62388591200528       -1.5468727534247049E-020  -8.1178668231984830E-009
   6.3750000000000000        2.1446242778140516        24.000000098240335        2.1446242778140534        11.190771430929932        307.62388702064959        2.0961667720650964E-018   1.4645558987780305E-008
   6.6250000000000000        2.1503421722990890        23.999999862221220        2.1503421722990974        11.161014359199235        307.62388552298717        8.6101663339872206E-017  -2.1730145238763043E-008
   6.8750000000000000        2.1560643822331031        24.000000117692608        2.1560643822331018        11.131393067601458        307.62388682012840        2.1742169485074391E-015   2.0933395461497639E-008
   7.1250000000000000        2.1617908578247929        24.000000096841784        2.1617908578248857        11.101906555842067        307.62388767274530        4.1608076639947359E-014   8.0198843122047947E-009
   7.3750000000000000        2.1675216507278141        23.999999302882905        2.1675216507283159        11.072553436698472        307.62388049901477        6.3995987780359486E-013  -9.4429705832510535E-008
   7.6250000000000000        2.1732573761581220        24.000001709608412        2.1732573761661307        11.043331532141607        307.62389969635763        8.0941538182367685E-012   2.4238315354807582E-007
   7.8750000000000000        2.1789967639467407        23.999997596655778        2.1789967640319801        11.014241963896959        307.62386726895039        8.4909256163757441E-011  -3.3896132878297180E-007
   8.1250000000000000        2.1847418010279558        24.000000627143091        2.1847418017662226        10.985280098479222        307.62389424344821        7.3862496130835514E-010   6.0282972391689782E-008
   8.3750000000000000        2.1904920607699272        24.000005793418325        2.1904920660501319        10.956445003007371        307.62392208260911        5.2801149176022175E-009   9.2382193406237434E-007
   8.6250000000000000        2.1962433304607227        23.999986238895477        2.1962433607446630        10.927744620167839        307.62378667370336        3.0283793551774287E-008  -2.0545356878010068E-006
   8.8750000000000000        2.2020054799628563        24.000008417003084        2.2020056109308901        10.899159259752347        307.62398365319467        1.3096815678047868E-007   8.9200722896976004E-007
   9.1250000000000000        2.2077729267733526        24.000023304708080        2.2077732665889402        10.870693726541930        307.62399848296451        3.3981445519485208E-007   4.0816990014569399E-006
   9.3750000000000000        2.2135316216770229        23.999955545045434        2.2135312131256373        10.842382060480039        307.62353372808269       -4.0855037386824495E-007  -6.3866494608433300E-006
   9.6250000000000000        2.2193065436407107        23.999985770762404        2.2192955518254989        10.814182402789138        307.62392255787506       -1.0991815124019542E-005  -3.5954272070704008E-006
   9.8750000000000000        2.2250877869304895        24.000082285075791        2.2250116947546323        10.786128271692522        307.62445206041400       -7.6092175333595423E-005   1.2802042167248118E-005
   10.125000000000000        2.2307957101609932        24.000002433397448        2.2304350001652584        10.758494076144702        307.62377439423494       -3.6070999485194488E-004   1.7134718528488690E-006
   10.375000000000000        2.2363342256756855        23.999865845083878        2.2350029991867042        10.731788464260644        307.62311013924074       -1.3312264969214294E-003  -2.2568120790378288E-005
   10.625000000000000        2.2415136580670771        23.999942659645182        2.2375238436619309        10.707024948576432        307.62356693135905       -3.9898143962809668E-003  -9.7417918816233851E-006
   10.875000000000000        2.2459703764071959        24.000308454009772        2.2360931754440694        10.685941678458425        307.62582175656325       -9.8772009573204426E-003   5.0602138844002553E-005
   11.125000000000000        2.2493296399051248        24.000650081390830        2.2290220353363726        10.670134628469111        307.62781409265415       -2.0307604578160811E-002   1.0801237155488863E-004
   11.375000000000000        2.2517007115067273        24.000688968403519        2.2171212543057939        10.658916100836789        307.62836451758659       -3.4579457200174836E-002   1.1067292371924609E-004
   11.625000000000000        2.2541787731205059        24.000386981561853        2.2060266238800010        10.647064584220947        307.62640892066844       -4.8152149252591592E-002   6.1345191276540589E-005
   11.875000000000000        2.2587286439828409        24.000005624754564        2.2056036510841746        10.625448828769075        307.62346593548688       -5.3124992875841985E-002   4.4529759386513490E-006
   12.125000000000000        2.2671412881580659        23.999953013316482        2.2245884165045720        10.585997943147172        307.62381630259182       -4.2552871665857583E-002  -1.1707936057092638E-005
   12.375000000000000        2.2795376996782912        24.000026483600955        2.2631531707392551        10.528462190797907        307.62440049817735       -1.6384528935715226E-002  -9.2370476734160434E-007
   12.625000000000000        2.2937704976567104        24.000063429229364        2.3101550265915067        10.463149410000112        307.62464042479303        1.6384528935715226E-002   5.1674034682314129E-006
   12.875000000000000        2.3064652780806227        24.000039725166577        2.3490181497576996        10.405549978729747        307.62428768456152        4.2552871665857583E-002   3.5338512187621518E-006
   13.125000000000000        2.3151353767534646        23.999941625738934        2.3682603696281062        10.366539195372061        307.62286938206290        5.3124992875841978E-002  -3.7247940398721369E-006
   13.375000000000000        2.3196638342188902        23.999785775201200        2.3678159834578509        10.346234407364486        307.62054412636212        4.8152149252591592E-002  -1.4395042720494189E-005
   13.625000000000000        2.3218664143944894        23.999641565304287        2.3564458715922005        10.336357602881778        307.61836291696255        3.4579457200174829E-002  -2.3902476095294389E-005
   13.875000000000000        2.3238762968639755        23.999584437052899        2.3441839014443016        10.327393273664416        307.61748937530825        2.0307604578160811E-002  -2.7534655166139288E-005
   14.125000000000000        2.3269286195755607        23.999639377937740        2.3368058205424780        10.313870041423549        307.61832236788320        9.8772009573204426E-003  -2.3916545923707844E-005
   14.375000000000000        2.3312180233777924        23.999747934355810        2.3352078377718239        10.294939252220454        307.61994640465554        3.9898143962809668E-003  -1.6542977401723391E-005
   14.625000000000000        2.3363928022740064        23.999865029629063        2.3377240287732626        10.272187538961836        307.62171836639840        1.3312264969214294E-003  -8.8483690250384939E-006
   14.875000000000000        2.3420362831490271        23.999952790551280        2.3423969931432254        10.247472664355103        307.62304702103188        3.6070999485194488E-004  -3.1054082731962751E-006
   15.125000000000000        2.3478743083695810        23.999993707063229        2.3479504005402281        10.222009594617147        307.62366207716434        7.6092175333595410E-005  -3.8099577537309415E-007
   15.375000000000000        2.3537793600919357        24.000003957383978        2.3537903519077226        10.196369449195331        307.62381956559784        1.0991815124019542E-005   2.5775783907278083E-007
   15.625000000000000        2.3597069230239338        24.000002864965641        2.3597073315749184        10.170755796316005        307.62380340515551        4.0855037386824500E-007   1.8210958652176146E-007
   15.875000000000000        2.3656451383970052        24.000000169528121        2.3656447985827440        10.145224142026439        307.62376232418364       -3.3981445519485203E-007   1.1007549094443903E-008
   16.125000000000000        2.3715918048322724        23.999999234701562        2.3715916738645064        10.119785026158489        307.62374829506143       -1.3096815678047884E-007  -5.0911955984389579E-008
   16.375000000000000        2.3775467196340907        23.999999590540909        2.3775466893502970        10.094438688562930        307.62375364248300       -3.0283793551774353E-008  -2.7491877663265996E-008
   16.625000000000000        2.3835099427006479        24.000000014281113        2.3835099374204085        10.069183930941586        307.62375996290325       -5.2801149176022349E-009   9.3018615032747221E-010
   16.875000000000000        2.3894815957431197        24.000000102337577        2.3894815950044421        10.044019650577519        307.62376127275581       -7.3862496130835886E-010   6.8701924149650040E-009
   17.125000000000000        2.3954618304925681        24.000000032665429        2.3954618304076787        10.018944876166064        307.62376023528287       -8.4909256163757932E-011   2.1991648502250882E-009
   17.375000000000000        2.4014507970596930        23.999999987228076        2.4014507970516279        9.9939586589130887        307.62375955991905       -8.0941538182368170E-012  -8.5630391666313699E-010
   17.625000000000000        2.4074486360035015        23.999999988599583        2.4074486360028571        9.9690600371191600        307.62375958040570       -6.3995987780359920E-013  -7.6675821247818021E-010
   17.875000000000000        2.4134554857427952        23.999999999414989        2.4134554857427495        9.9442480465010341        307.62375974078327       -4.1608076639947725E-014  -3.9412473284983207E-011
   18.125000000000000        2.4194714880943597        24.000000002264635        2.4194714880943553        9.9195217304121410        307.62375978296075       -2.1742169485074604E-015   1.5195267266676638E-010
   18.375000000000000        2.4254967884192875        24.000000000706518        2.4254967884192888        9.8948801397290094        307.62375975994047       -8.6101663339873168E-017   4.5777603929764155E-011
   18.625000000000000        2.4315315343627053        23.999999999710585        2.4315315343627062        9.8703223299963874        307.62375974526492       -2.0961667720651280E-018  -2.2118751275002069E-011
   18.875000000000000        2.4375758755103973        23.999999999796938        2.4375758755103973        9.8458473604525789        307.62375974653855        1.5468727534246558E-020  -1.6104451106002671E-011
   19.125000000000000        2.4436299636451864        24.000000000022109        2.4436299636451864        9.8214542942586434        307.62375974981944        4.9793590664481890E-021  -1.5099033134902129E-013
   19.375000000000000        2.4496939529455646        24.000000000055142        2.4496939529455646        9.7971421985987348        307.62375975025776        3.1857939949152504E-022   2.9469759965650155E-012
   19.625000000000000        2.4557680000348823        24.000000000014769        2.4557680000348823        9.7729101444736912        307.62375974963089        1.3764826579810864E-023   9.9698027611339057E-013
   19.875000000000000        2.4618522640107843        23.999999999993786        2.4618522640107843        9.7487572064513763        307.62375974931501        4.6102777066326040E-025   2.2248869413488137E-013
   20.125000000000000        2.4679469065041189        23.999999999992834        2.4679469065041189        9.7246824624720816        307.62375974931882        1.2512444820880991E-026   6.3815619455453998E-013
   20.375000000000000        2.4740520917497371        23.999999999999293        2.4740520917497371        9.7006849936719153        307.62375974944138        2.8009163221299942E-028   1.3549161792525410E-012
   20.625000000000000        2.4801679866554722        24.000000000009919        2.4801679866554722        9.6767638841972659        307.62375974961304        5.2010171601419339E-030   2.0627943797535409E-012
   20.875000000000000        2.4862947608707522        24.000000000019188        2.4862947608707522        9.6529182210132980        307.62375974974071        7.9900048795316989E-032   2.2502000263102673E-012
   21.125000000000000        2.4924325868582495        24.000000000018442        2.4924325868582495        9.6291470937116959        307.62375974971201        1.0027404332644371E-033   1.2727596754302795E-012
   21.375000000000000        2.4985816399689744        24.000000000005588        2.4985816399689744        9.6054495943160774        307.62375974952221        9.9592729949590693E-036  -7.0699002208129968E-013
   21.625000000000000        2.5047420985196212        23.999999999988503        2.5047420985196212        9.5818248170832554        307.62375974929637        7.1709035374561861E-038  -2.4225066397320916E-012
   21.875000000000000        2.5109141438715339        23.999999999978407        2.5109141438715339        9.5582718583014668        307.62375974917967        2.4705075319425914E-040  -2.4917845564687013E-012
   22.125000000000000        2.5170979605116544        23.999999999980272        2.5170979605116544        9.5347898160871534        307.62375974921497       -2.2489573514977698E-042  -7.6161299489285739E-013
   22.375000000000000        2.5232937361364982        23.999999999990354        2.5232937361364987        9.5113777901805339        307.62375974933991       -5.2159099425269842E-044   1.4237500067793007E-012
   22.625000000000000        2.5295016617398725        24.000000000001773        2.5295016617398725        9.4880348817378497        307.62375974947486       -5.8299927616306351E-046   2.4344970483980433E-012
   22.875000000000000        2.5357219317040816        24.000000000010459        2.5357219317040816        9.4647601931185470        307.62375974958775       -4.7282059177798568E-048   1.7688073228327994E-012
   23.125000000000000        2.5419547438937689        24.000000000015419        2.5419547438937684        9.4415528276684402        307.62375974967910       -3.0351004380248801E-050   3.7880809600210341E-013
   23.375000000000000        2.5482002997530060        24.000000000016517        2.5482002997530060        9.4184118894981701        307.62375974972304       -1.5913446478378990E-052  -4.2099657093785936E-013
   23.625000000000000        2.5544588044045438        24.000000000012822        2.5544588044045438        9.3953364832623834        307.62375974969677       -6.9004816082459602E-055  -7.9047879353311146E-014
   23.875000000000000        2.5607304667543440        24.000000000005869        2.5607304667543440        9.3723257139300618        307.62375974957865       -2.4808280075016393E-057   8.8773433049027517E-013
   24.125000000000000        2.5670154995445515        23.999999999998114        2.5670154995445515        9.3493786867497573        307.62375974945468       -7.3503872580838212E-060   1.5232259897857148E-012
   24.375000000000000        2.5733141206589747        23.999999999991644        2.5733141206589747        9.3264945026787931        307.62375974931859       -1.7624100967059811E-062   1.3882228699912957E-012
   24.625000000000000        2.5796270664266183        23.999999999989427        2.5796270664266183        9.3036704073798493        307.62375974931604       -3.2668075129835316E-065  -2.5979218776228663E-013
   24.875000000000000        2.5859479835012760        23.999999999987885        2.5859479835012755        9.2809291420830498        307.62375974921787       -4.0531030100569249E-068  -1.5427659150191175E-012


==> PERTSUPERFRICTIONweno5GF_N100_2.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        2.0028179395002170        23.999999999969585        2.0028179395001957        11.983116151818479        307.62388855937547        4.0531030100567339E-068  -3.8391512191537913E-012
  0.37500000000000000        2.0084562694998791        24.000000000034134        2.0084562694999133        11.949476005273253        307.62388601737246        3.2668075129834578E-065   1.6489032361732825E-012
  0.62500000000000000        2.0140964968042265        24.000000000038487        2.0140964968042359        11.916012980570583        307.62388618185946        1.7624100967059087E-062   1.9695356456850277E-012
  0.87500000000000000        2.0197388237630824        23.999999999994991        2.0197388237630780        11.882724497655278        307.62388631809927        7.3503872580836741E-060  -3.0127011996228248E-012
   1.1250000000000000        2.0253836192466972        23.999999999969909        2.0253836192466963        11.849607043280139        307.62388634710885        2.4808280075015680E-057  -4.2104097985884437E-012
   1.3750000000000000        2.0310309531918858        23.999999999975326        2.0310309531918866        11.816658905300240        307.62388634969238        6.9004816082457675E-055  -1.6435741656550817E-012
   1.6250000000000000        2.0366808967108381        23.999999999998892        2.0366808967108376        11.783878387015838        307.62388634959478        1.5913446478378707E-052   1.2296830220748234E-012
   1.8750000000000000        2.0423335215358853        24.000000000034355        2.0423335215358853        11.751263810225156        307.62388634981380        3.0351004380248293E-050   3.8005154578968359E-012
   2.1250000000000000        2.0479888999116724        24.000000000037105        2.0479888999116729        11.718813515577255        307.62388634984842        4.7282059177797389E-048   1.6879830866400880E-012
   2.3750000000000000        2.0536471045956501        24.000000000038565        2.0536471045956497        11.686525862370111        307.62388634977100        5.8299927616304982E-046   1.0795808691455022E-012
   2.6250000000000000        2.0593082088458168        23.999999999985828        2.0593082088458172        11.654399228290906        307.62388634930096        5.2159099425269175E-044  -5.5888627059630380E-012
   2.8750000000000000        2.0649722864739521        24.000000000017302        2.0649722864739521        11.622432009002191        307.62388634945216        2.2489573514977615E-042   5.2713389209202433E-013
   3.1250000000000000        2.0706394117873437        23.999999999965471        2.0706394117873437        11.590622617990755        307.62388634910548       -2.4705075319425175E-040  -5.5666582454705349E-012
   3.3750000000000000        2.0763096596967832        24.000000000021167        2.0763096596967832        11.558969486047683        307.62388634947916       -7.1709035374559762E-038   3.2840397068412130E-012
   3.6250000000000000        2.0819831056250679        24.000000000019000        2.0819831056250679        11.527471061208992        307.62388634946149       -9.9592729949588889E-036   2.6916247009012295E-012
   3.8750000000000000        2.0876598255850141        23.999999999885468        2.0876598255850141        11.496125808312696        307.62388634858075       -1.0027404332644201E-033  -1.7717383116178098E-011
   4.1250000000000000        2.0933398962878922        24.000000000284238        2.0933398962878922        11.464932208497673        307.62388635121317       -7.9900048795315719E-032   4.0462744266278605E-011
   4.3750000000000000        2.0990233947051848        23.999999999544279        2.0990233947051844        11.433888759927406        307.62388634635874       -5.2010171601418547E-030  -6.8502536976211559E-011
   4.6250000000000000        2.1047103990996163        24.000000000550944        2.1047103990996159        11.402993975236695        307.62388635282605       -2.8009163221299538E-028   8.2436724113676974E-011
   4.8750000000000000        2.1104009874172140        23.999999999830482        2.1104009874172140        11.372246384893209        307.62388634836969       -1.2512444820880865E-026  -2.7713387140693158E-011
   5.1250000000000000        2.1160952390220591        23.999999999000956        2.1160952390220591        11.341644533018471        307.62388634231684       -4.6102777066325452E-025  -1.4644019330489755E-010
   5.3750000000000000        2.1217932344083064        24.000000003038050        2.1217932344083064        11.311186977995440        307.62388636961356       -1.3764826579810744E-023   4.4946135702161882E-010
   5.6250000000000000        2.1274950515177551        23.999999995065991        2.1274950515177551        11.280872300005772        307.62388631704556       -3.1857939949152179E-022  -7.4458039733826809E-010
   5.8750000000000000        2.1332007758115425        24.000000003844434        2.1332007758115430        11.250699079046601        307.62388637293537       -4.9793590664481649E-021   5.9516080952448647E-010
   6.1250000000000000        2.1389104852699163        24.000000004285482        2.1389104852699168        11.220665927614467        307.62388638149156       -1.5468727534247049E-020   6.0588645212078518E-010
   6.3750000000000000        2.1446242601339791        23.999999979616131        2.1446242601339791        11.190771467873306        307.62388620952197        2.0961667720650964E-018  -3.0345135293430303E-009
   6.6250000000000000        2.1503421992745619        24.000000034837672        2.1503421992745615        11.161014299460927        307.62388658396350        8.6101663339872206E-017   5.2453277277209054E-009
   6.8750000000000000        2.1560643579731424        23.999999978244976        2.1560643579731460        11.131393128174784        307.62388620572949        2.1742169485074391E-015  -3.3265652454872452E-009
   7.1250000000000000        2.1617908428849630        23.999999954275289        2.1617908428850097        11.101906566616334        307.62388604245723        4.1608076639947359E-014  -6.9199455055013459E-009
   7.3750000000000000        2.1675217678064382        24.000000148514463        2.1675217678070684        11.072553228752163        307.62388734125716        6.3995987780359486E-013   2.2648918296397369E-008
   7.6250000000000000        2.1732571083653949        23.999999832892716        2.1732571083734866        11.043332029380576        307.62388521273715        8.0941538182367685E-012  -2.5409573556345322E-008
   7.8750000000000000        2.1789970910125858        23.999999928994008        2.1789970910975205        11.014241381039396        307.62388598327436        8.4909256163757441E-011  -1.1895483709167820E-008
   8.1250000000000000        2.1847418246176127        24.000000528066710        2.1847418253562174        10.985279934514891        307.62388961846176        7.3862496130835514E-010   8.3872629286219080E-008
   8.3750000000000000        2.1904910360414021        23.999999364901797        2.1904910413215002        10.956447193809218        307.62388236604227        5.2801149176022175E-009  -1.0090659108286104E-007
   8.6250000000000000        2.1962453200526721        23.999999596630367        2.1962453503365036        10.927740802676595        307.62388392849323        3.0283793551774287E-008  -6.4943738387057692E-008
   8.8750000000000000        2.2020049265660702        24.000002092980871        2.2020050575342442        10.899159126954292        307.62389904063008        1.3096815678047868E-007   3.3861044279603902E-007
   9.1250000000000000        2.2077686066224582        23.999998577316305        2.2077689464368939        10.870703798093249        307.62387835791367        3.3981445519485208E-007  -2.3845189289772861E-007
   9.3750000000000000        2.2135374020722716        23.999996151222629        2.2135369935217755        10.842372091287098        307.62386113319269       -4.0855037386824495E-007  -6.0625421216542463E-007
   9.6250000000000000        2.2193113132299707        24.000007361391344        2.2193003214151057        10.814168890280971        307.62393388369094       -1.0991815124019542E-005   1.1741620529193142E-006
   9.8750000000000000        2.2250755307297112        24.000003314652133        2.2249994385545353        10.786152192660815        307.62390583740597       -7.6092175333595423E-005   5.4584138897695311E-007
   10.125000000000000        2.2307908921948405        23.999980407067401        2.2304301821992141        10.758507438357555        307.62375619591450       -3.6070999485194488E-004  -3.1044942998548208E-006
   10.375000000000000        2.2363571566020011        24.000003385076763        2.2350259301056883        10.731739925467059        307.62392621460128       -1.3312264969214294E-003   3.6280552517808928E-007
   10.625000000000000        2.2415294950336060        24.000037357922690        2.2375396806377483        10.706991548026421        307.62412413575510       -3.9898143962809668E-003   6.0951746472248658E-006
   10.875000000000000        2.2459176239673071        23.999983977696171        2.2360404230093205        10.686048197606468        307.62373930813186       -9.8772009573204426E-003  -2.1503010447787574E-006
   11.125000000000000        2.2492113692194740        23.999938359117131        2.2289037646406293        10.670379266110480        307.62351406945777       -2.0307604578160811E-002  -1.0258314095956678E-005
   11.375000000000000        2.2515934633365910        24.000026583570342        2.2170140061332009        10.659129622769914        307.62414308308479       -3.4579457200174836E-002   3.4247535829479148E-006
   11.625000000000000        2.2541320030699605        24.000088111292968        2.2059798538239326        10.647152907864557        307.62443483716686       -4.8152149252591592E-002   1.4575140731221126E-005
   11.875000000000000        2.2587197457099415        23.999967811295601        2.2055947528364754        10.625473946940446        307.62359747887638       -5.3124992875841985E-002  -4.4452969607533532E-006
   12.125000000000000        2.2671278912748165        23.999853656580555        2.2245750195962728        10.586016672717736        307.62304122853578       -4.2552871665857583E-002  -2.5104819306509540E-005
   12.375000000000000        2.2795324784261823        23.999964910628673        2.2631479495031672        10.528459295107746        307.62369309087592       -1.6384528935715226E-002  -6.1449568762306228E-006
   12.625000000000000        2.2938156281076858        24.000291303475148        2.3102001570383370        10.463042892072806        307.62561132963384        1.6384528935715226E-002   5.0297854443659418E-005
   12.875000000000000        2.3065630133520192        24.000587511488412        2.3491158850170821        10.405346557870166        307.62744010262895        4.2552871665857583E-002   1.0126912261521070E-004
   13.125000000000000        2.3152444687919003        24.000597002365463        2.3683694616678537        10.366333804451735        307.62731744983830        5.3124992875841978E-002   1.0536724439580425E-004
   13.375000000000000        2.3197423935155683        24.000368351873824        2.3678945427706277        10.346135165240252        307.62605729570811        4.8152149252591592E-002   6.4164253957610384E-005
   13.625000000000000        2.3219027802096841        24.000076462880735        2.3564822374102024        10.336383016316416        307.62435950324601        3.4579457200174829E-002   1.2463339099433313E-005
   13.875000000000000        2.3238854108069553        23.999895156864998        2.3441930153815678        10.327486478166959        307.62320796952497        2.0307604578160811E-002  -1.8420712186273391E-005
   14.125000000000000        2.3269393690717188        23.999938617536209        2.3368165700286094        10.313950993488978        307.62366886812146        9.8772009573204426E-003  -1.3167049765616667E-005
   14.375000000000000        2.3312357988250976        24.000018924040205        2.3352256132256746        10.294976997260362        307.62412587433346        3.9898143962809668E-003   1.2324699034671482E-006
   14.625000000000000        2.3364063628918914        24.000036772135520        2.3377375893856294        10.272201425775227        307.62420388590340        1.3312264969214294E-003   4.7122488600059853E-006
   14.875000000000000        2.3420417086547110        24.000023179017809        2.3424024186502215        10.247478979707676        307.62412158973751        3.6070999485194488E-004   2.3200974106352135E-006
   15.125000000000000        2.3478756548727935        24.000016615381874        2.3479517470480626        10.222013489326834        307.62409788926942        7.6092175333595410E-005   9.6550743711176779E-007
   15.375000000000000        2.3537804175482897        24.000021147102803        2.3537914093636578        10.196372171412802        307.62416197886597        1.0991815124019542E-005   1.3152141931094263E-006
   15.625000000000000        2.3597087085867119        24.000028307104856        2.3597091171377071        10.170758882136544        307.62425512229191        4.0855037386824500E-007   1.9676723646000482E-006
   15.875000000000000        2.3656474229382445        24.000032658798752        2.3656470831235836        10.145228078402665        307.62431717641329       -3.3981445519485203E-007   2.2955487883891124E-006
   16.125000000000000        2.3715942549888442        24.000034293637885        2.3715941240196732        10.119789353998184        307.62434193993579       -1.3096815678047884E-007   2.3992446158693781E-006
   16.375000000000000        2.3775494105066071        24.000038139230469        2.3775493802220478        10.094443477460546        307.62439869754792       -3.0283793551774353E-008   2.6633806387010850E-006
   16.625000000000000        2.3835133011935414        24.000048301028720        2.3835132959137106        10.069190001586701        307.62454892840299       -5.2801149176022349E-009   3.3594230797184821E-006
   16.875000000000000        2.3894857223573771        24.000059394159550        2.3894857216190890        10.044027118309616        307.62471168423122       -7.3862496130835886E-010   4.1334844498308598E-006
   17.125000000000000        2.3954656544809141        24.000054906173414        2.3954656543994868        10.018951789714267        307.62464516859404       -8.4909256163757932E-011   3.8261875108247523E-006
   17.375000000000000        2.4014514165019496        24.000008611235849        2.4014514164979421        9.9939596722151549        307.62396433958253       -8.0941538182368170E-012   6.1858595268304839E-007
   17.625000000000000        2.4074420398758551        23.999901419018837        2.4074420398688678        9.9690464075344014        307.62237338708599       -6.3995987780359920E-013  -6.5968944045202704E-006
   17.875000000000000        2.4134395856405191        23.999765207874791        2.4134395856360804        9.9442162756504473        307.62036391841957       -4.1608076639947725E-014  -1.5900141688618419E-005
   18.125000000000000        2.4194480677423904        23.999653754930605        2.4194480677413566        9.9194746417280566        307.61871464875060       -2.1742169485074604E-015  -2.3420200016666115E-005
   18.375000000000000        2.4254709422693699        23.999617793520262        2.4254709422708558        9.8948280003282498        307.61818388529178       -8.6101663339873168E-017  -2.5846104140025972E-005
   18.625000000000000        2.4315090349681867        23.999667715955809        2.4315090349737822        9.8702770052678837        307.61892485757346       -2.0961667720651280E-018  -2.2499416637344893E-005
   18.875000000000000        2.4375598186179430        23.999761650347420        2.4375598186165965        9.8458144358273820        307.62030580478381        1.5468727534246558E-020  -1.6056908558770289E-005
   19.125000000000000        2.4436208408297988        23.999864632192484        2.4436208408310955        9.8214355644647764        307.62182747240615        4.9793590664481890E-021  -9.1228155385536525E-006
   19.375000000000000        2.4496903667542687        23.999946987831311        2.4496903667547678        9.7971349006129884        307.62304378769551        3.1857939949152504E-022  -3.5861883489474167E-006
   19.625000000000000        2.4557674398656579        23.999991486799672        2.4557674398626910        9.7729089070855206        307.62369791911783        1.3764826579810864E-023  -5.6016822735927008E-007
   19.875000000000000        2.4618526104532132        24.000005021199708        2.4618526104524490        9.7487578741611998        307.62389767576485        4.6102777066326040E-025   3.4644265145544750E-007
   20.125000000000000        2.4679472059543932        24.000004490670278        2.4679472059550909        9.7246831021318734        307.62389065878722        1.2512444820880991E-026   2.9945091251093459E-007
   20.375000000000000        2.4740521535031825        24.000000922675145        2.4740521535033553        9.7006851244775589        307.62383799755560        2.8009163221299942E-028   6.1754800384505870E-008
   20.625000000000000        2.4801679207331349        23.999999032548025        2.4801679207334364        9.6767637513265079        307.62381024941430        5.2010171601419339E-030  -6.5920274572306425E-008
   20.875000000000000        2.4862946998924338        23.999999109887288        2.4862946998925688        9.6529180997435535        307.62381140419393        7.9900048795316989E-032  -6.0976068194662503E-008
   21.125000000000000        2.4924325717936955        23.999999780840685        2.4924325717936164        9.6291470639743704        307.62382119752647        1.0027404332644371E-033  -1.5063281288973940E-008
   21.375000000000000        2.4985816495311028        24.000000139425978        2.4985816495310154        9.6054496133553009        307.62382642092666        9.9592729949590693E-036   9.5614214323802571E-009
   21.625000000000000        2.5047421075555101        24.000000131416893        2.5047421075554981        9.5818248349884083        307.62382630277551        7.1709035374561861E-038   9.0334664193392200E-009
   21.875000000000000        2.5109141454932806        24.000000023480169        2.5109141454933033        9.5582718614878246        307.62382473322174        2.4705075319425914E-040   1.6192549523452726E-009
   22.125000000000000        2.5170979587418825        23.999999974264082        2.5170979587418958        9.5347898125744859        307.62382401884270       -2.2489573514977698E-042  -1.7705334975914866E-009
   22.375000000000000        2.5232937349069431        23.999999982166475        2.5232937349069435        9.5113777877515311        307.62382413367817       -5.2159099425269842E-044  -1.2281313743756073E-009
   22.625000000000000        2.5295016616902322        23.999999999290292        2.5295016616902286        9.4880348816427880        307.62382438175320       -5.8299927616306351E-046  -4.7205794828641956E-011
   22.875000000000000        2.5357219320064743        24.000000004389452        2.5357219320064712        9.4647601937167494        307.62382445549150       -4.7282059177798568E-048   3.0416158480761624E-010
   23.125000000000000        2.5419547440242414        24.000000001904464        2.5419547440242418        9.4415528279269783        307.62382441958243       -3.0351004380248801E-050   1.3085132977153080E-010
   23.375000000000000        2.5482002997247992        23.999999999611095        2.5482002997248001        9.4184118894433215        307.62382438649422       -1.5913446478378990E-052  -2.8627766823774436E-011
   23.625000000000000        2.5544588043619241        23.999999999393609        2.5544588043619245        9.3953364831767345        307.62382438335982       -6.9004816082459602E-055  -4.2698733437873670E-011
   23.875000000000000        2.5607304667469881        23.999999999890633        2.5607304667469881        9.3723257139119802        307.62382439048093       -2.4808280075016393E-057  -6.4681593414661620E-012
   24.125000000000000        2.5670154995527330        24.000000000109313        2.5670154995527330        9.3493786867632771        307.62382439362642       -7.3503872580838212E-060   9.7046815028534184E-012
   24.375000000000000        2.5733141206635426        24.000000000055614        2.5733141206635426        9.3264945026870958        307.62382439283232       -1.7624100967059811E-062   5.9561244825090398E-012
   24.625000000000000        2.5796270664260930        23.999999999992049        2.5796270664260930        9.3036704073827607        307.62382439199951       -3.2668075129835316E-065  -7.8514972301491071E-013
   24.875000000000000        2.5859479835011263        23.999999999981871        2.5859479835011263        9.2809291420812592        307.62382439171807       -4.0531030100569249E-068  -1.6924239787385886E-012


==> PERTSUPERFRICTIONweno5GF_N100_3.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        2.0028179395015608        24.000000000001020        2.0028179395015644        11.983116151825081        307.62388855991588        4.0531030100567339E-068  -2.4953372701475018E-012
  0.37500000000000000        2.0084562694974624        24.000000000000455        2.0084562694974659        11.949476005272263        307.62388601692840        3.2668075129834578E-065  -7.6783024383075826E-013
  0.62500000000000000        2.0140964968035395        24.000000000017899        2.0140964968035235        11.916012980563476        307.62388618140363        1.7624100967059087E-062   1.2825296380469808E-012
  0.87500000000000000        2.0197388237682152        24.000000000035286        2.0197388237682312        11.882724497645052        307.62388631843743        7.3503872580836741E-060   2.1200818878241989E-012
   1.1250000000000000        2.0253836192541295        24.000000000032941        2.0253836192541250        11.849607043267769        307.62388634770292        2.4808280075015680E-057   3.2218672174622043E-012
   1.3750000000000000        2.0310309531976665        24.000000000027914        2.0310309531976678        11.816658905292490        307.62388635023785        6.9004816082457675E-055   4.1371350789631833E-012
   1.6250000000000000        2.0366808967134791        24.000000000018677        2.0366808967134791        11.783878387010276        307.62388634974144        1.5913446478378707E-052   3.8706815530531458E-012
   1.8750000000000000        2.0423335215342724        24.000000000005102        2.0423335215342724        11.751263810220113        307.62388634931006        3.0351004380248293E-050   2.1875834477214084E-012
   2.1250000000000000        2.0479888999081828        23.999999999976961        2.0479888999081832        11.718813515567854        307.62388634884064        4.7282059177797389E-048  -1.8016699243617040E-012
   2.3750000000000000        2.0536471045894849        23.999999999954245        2.0536471045894844        11.686525862364137        307.62388634851061        5.8299927616304982E-046  -5.0857096312029171E-012
   2.6250000000000000        2.0593082088448380        23.999999999945686        2.0593082088448385        11.654399228276951        307.62388634846997        5.2159099425269175E-044  -6.5676353244725760E-012
   2.8750000000000000        2.0649722864673068        23.999999999948045        2.0649722864673068        11.622432009006053        307.62388634859690        2.2489573514977615E-042  -6.1182170441043127E-012
   3.1250000000000000        2.0706394117897697        23.999999999963322        2.0706394117897697        11.590622617976141        307.62388634877033       -2.4705075319425175E-040  -3.1405988920596428E-012
   3.3750000000000000        2.0763096596887185        23.999999999951385        2.0763096596887185        11.558969486058968        307.62388634876999       -7.1709035374559762E-038  -4.7806203440359241E-012
   3.6250000000000000        2.0819831056228528        24.000000000003002        2.0819831056228528        11.527471061213575        307.62388634933575       -9.9592729949588889E-036   4.7650772216911719E-013
   3.8750000000000000        2.0876598256046464        24.000000000030060        2.0876598256046464        11.496125808273845        307.62388634970034       -1.0027404332644201E-033   1.9149126728734700E-012
   4.1250000000000000        2.0933398962421990        23.999999999978247        2.0933398962421990        11.464932208601756        307.62388634926236       -7.9900048795315719E-032  -5.2304827136140375E-012
   4.3750000000000000        2.0990233947849393        24.000000000069228        2.0990233947849393        11.433888759743056        307.62388634956596       -5.2010171601418547E-030   1.1251888309971037E-011
   4.6250000000000000        2.1047103990009703        23.999999999864048        2.1047103990009703        11.402993975444780        307.62388634793791       -2.8009163221299538E-028  -1.6209256159527285E-011
   4.8750000000000000        2.1104009874392244        23.999999999947352        2.1104009874392244        11.372246384829980        307.62388634865329       -1.2512444820880865E-026  -5.7029936328945041E-012
   5.1250000000000000        2.1160952392018766        24.000000000239122        2.1160952392018766        11.341644532639823        307.62388635094874       -4.6102777066325452E-025   3.3377300923120856E-011
   5.3750000000000000        2.1217932338846244        23.999999999529585        2.1217932338846248        11.311186979133616        307.62388634639598       -1.3764826579810744E-023  -7.4220629642240965E-011
   5.6250000000000000        2.1274950523276819        24.000000000460762        2.1274950523276819        11.280872298246932        307.62388635258048       -3.1857939949152179E-022   6.5346394961807164E-011
   5.8750000000000000        2.1332007752574649        24.000000000283276        2.1332007752574649        11.250699080299468        307.62388635120112       -4.9793590664481649E-021   4.1083136892439143E-011
   6.1250000000000000        2.1389104844179294        23.999999998367048        2.1389104844179294        11.220665929316933        307.62388633840266       -1.5468727534247049E-020  -2.4610047333339935E-010
   6.3750000000000000        2.1446242635396064        24.000000002457963        2.1446242635396064        11.190771460753243        307.62388636549559        2.0961667720650964E-018   3.7111380635224123E-010
   6.6250000000000000        2.1503421939264116        23.999999999360757        2.1503421939264116        11.161014310721399        307.62388634540969        8.6101663339872206E-017  -1.0282263929184410E-010
   6.8750000000000000        2.1560643605986618        23.999999995410949        2.1560643605986640        11.131393122581489        307.62388631923824        2.1742169485074391E-015  -7.0104588800745660E-010
   7.1250000000000000        2.1617908512894060        24.000000009694041        2.1617908512894481        11.101906549090627        307.62388641305068        4.1608076639947359E-014   1.4844974138839007E-009
   7.3750000000000000        2.1675217443403731        23.999999994711334        2.1675217443410131        11.072553277667362        307.62388631468895        6.3995987780359486E-013  -8.1714679467381757E-010
   7.6250000000000000        2.1732571315573597        23.999999985725260        2.1732571315654523        11.043331981856499        307.62388625765755        8.0941538182367685E-012  -2.2176087632885810E-009
   7.8750000000000000        2.1789971083248227        24.000000034719591        2.1789971084097330        11.014241342050466        307.62388657248493        8.4909256163757441E-011   5.4167532681503872E-009
   8.1250000000000000        2.1847417379449197        23.999999982082404        2.1847417386835453        10.985280120412764        307.62388623216742        7.3862496130835514E-010  -2.8000637364300474E-009
   8.3750000000000000        2.1904911280344259        23.999999943925047        2.1904911333145409        10.956446998012172        307.62388600094164        5.2801149176022175E-009  -8.9135672176610115E-009
   8.6250000000000000        2.1962454037204862        24.000000117046042        2.1962454340042781        10.927740623333404        307.62388707506454        3.0283793551774287E-008   1.8724075623310910E-008
   8.8750000000000000        2.2020045851820726        23.999999983918517        2.2020047161502272        10.899159858894798        307.62388626324491        1.3096815678047868E-007  -2.7735547192264676E-009
   9.1250000000000000        2.2077688039336025        23.999999743017224        2.2077691437480609        10.870703354561487        307.62388473852457        3.3981445519485208E-007  -4.1140748585632991E-008
   9.3750000000000000        2.2135380616369886        24.000000328880716        2.2135376530866333        10.842370747911302        307.62388837771636       -4.0855037386824495E-007   5.3310504899428679E-008
   9.6250000000000000        2.2193101792434251        24.000000251130309        2.2192991874282986        10.814171212115806        307.62388793679759       -1.0991815124019542E-005   4.0175507365347585E-008
   9.8750000000000000        2.2250748226797774        23.999999002402976        2.2249987305043830        10.786153686957350        307.62388016430327       -7.6092175333595423E-005  -1.6220854481829861E-007
   10.125000000000000        2.2307940454195010        24.000000299924359        2.2304333354246642        10.758501148593474        307.62388828034386       -3.6070999485194488E-004   4.8730360635573788E-008
   10.375000000000000        2.2363571223257326        24.000001979060016        2.2350258958289251        10.731739461231117        307.62389817495853       -1.3312264969214294E-003   3.2852925668791499E-007
   10.625000000000000        2.2415230812728275        23.999998120881287        2.2375332668764529        10.707004679715826        307.62387532309873       -3.9898143962809668E-003  -3.1858613125379520E-007
   10.875000000000000        2.2459191911331806        23.999996503858231        2.2360419901758428        10.686046318415816        307.62386544852370       -9.8772009573204426E-003  -5.8313517126151737E-007
   11.125000000000000        2.2492225938392751        24.000005728291498        2.2289149892612179        10.670355968332903        307.62392000641279       -2.0307604578160811E-002   9.6630570523004167E-007
   11.375000000000000        2.2515911204539671        24.000006563426812        2.2170116632538099        10.659131822536153        307.62392673723434       -3.4579457200174836E-002   1.0818709590409981E-006
   11.625000000000000        2.2541150209869301        23.999985412310792        2.2059628717340232        10.647187560918807        307.62379429726144       -4.8152149252591592E-002  -2.4069422992489820E-006
   11.875000000000000        2.2587221316891877        23.999987895318970        2.2055971388137339        10.625471614506193        307.62381630862336       -5.3124992875841985E-002  -2.0593177145755703E-006
   12.125000000000000        2.2671580149997705        24.000030683887346        2.2246051433341125        10.585954099862386        307.62408612810111       -4.2552871665857583E-002   5.0189056475247185E-006
   12.375000000000000        2.2795422884832921        24.000020044745288        2.2631577595471017        10.528438171988986        307.62398417953375       -1.6384528935715226E-002   3.6651002335297278E-006
   12.625000000000000        2.2937567491592823        23.999947963162182        2.3101412780943633        10.463161785588971        307.62354382730086        1.6384528935715226E-002  -8.5810939598474079E-006
   12.875000000000000        2.3064554037968237        23.999966330639001        2.3490082754639583        10.405562705035875        307.62372954004837        4.2552871665857583E-002  -6.3404325802984829E-006
   13.125000000000000        2.3151502852832411        24.000068059314952        2.3682752781592944        10.366527050968203        307.62434929936569        5.3124992875841978E-002   1.1183735736608469E-005
   13.375000000000000        2.3196873289992919        24.000047800378599        2.3678394782495622        10.346242573379058        307.62410736186695        4.8152149252591592E-002   9.0997376811507991E-006
   13.625000000000000        2.3218751104215145        23.999912875222947        2.3564545676237603        10.336435740025710        307.62336069256997        3.4579457200174829E-002  -1.5206449070159778E-005
   13.875000000000000        2.3238816830384521        23.999876636648231        2.3441892876170178        10.327495075092862        307.62320149393395        2.0307604578160811E-002  -2.2148480689487826E-005
   14.125000000000000        2.3269638988634833        24.000066053614699        2.3368410998179634        10.313897033516014        307.62430754783372        9.8772009573204426E-003   1.1362741998865999E-005
   14.375000000000000        2.3313005225148968        24.000366721747099        2.3352903369143543        10.294840364837206        307.62594976963476        3.9898143962809668E-003   6.5956159702729167E-005
   14.625000000000000        2.3365026223997969        24.000561732273233        2.3378338488962087        10.272002908228847        307.62705957018312        1.3312264969214294E-003   1.0097175676548886E-004
   14.875000000000000        2.3421303021413138        24.000504508637192        2.3424910121345679        10.247296867538548        307.62671345028832        3.6070999485194488E-004   9.0913584013474491E-005
   15.125000000000000        2.3479203405301368        24.000258129941702        2.3479964327062319        10.221921807011633        307.62537118581895        7.6092175333595410E-005   4.5651164780391440E-005
   15.375000000000000        2.3537804720732836        24.000020903232812        2.3537914638888839        10.196371831610326        307.62412288831297        1.0991815124019542E-005   1.3697391869627040E-006
   15.625000000000000        2.3596892642531588        23.999916689785248        2.3596896728022694        10.170795389601397        307.62351988501507        4.0855037386824500E-007  -1.7476661188453591E-005
   15.875000000000000        2.3656346781742084        23.999958537282790        2.3656343383613039        10.145251402814401        307.62380785573345       -3.3981445519485203E-007  -1.0449215247732013E-005
   16.125000000000000        2.3715935647353348        24.000023039899158        2.3715934337666740        10.119787554150571        307.62414872335080       -1.3096815678047884E-007   1.7089911064083196E-006
   16.375000000000000        2.3775519119021689        24.000041447439227        2.3775518816180878        10.094434248635713        307.62424789288383       -3.0283793551774353E-008   5.1647762004947140E-006
   16.625000000000000        2.3835129554251258        24.000030550960979        2.3835129501452141        10.069184015272132        307.62419650073781       -5.2801149176022349E-009   3.0136546640413542E-006
   16.875000000000000        2.3894828349962274        24.000021364328784        2.3894828342576582        10.044023339626834        307.62414911583522       -7.3862496130835886E-010   1.2461233001026528E-006
   17.125000000000000        2.3954629539885683        24.000020018188792        2.3954629539035879        10.018948520252694        307.62413135098564       -8.4909256163757932E-011   1.1256951650828739E-006
   17.375000000000000        2.4014521899981793        24.000020014243706        2.4014521899900063        9.9939612015598680        307.62411077445108       -8.0941538182368170E-012   1.3920821824164875E-006
   17.625000000000000        2.4074500054061696        24.000018339702859        2.4074500054054861        9.9690619891611369        307.62407904425095       -6.3995987780359920E-013   1.3686359099374101E-006
   17.875000000000000        2.4134567044476625        24.000016475991441        2.4134567044475808        9.9442498519920388        307.62405318806611       -4.1608076639947725E-014   1.2186654547718945E-006
   18.125000000000000        2.4194726587017490        24.000016021633467        2.4194726587017992        9.9195235520906468        307.62404769590643       -2.1742169485074604E-015   1.1707593419174600E-006
   18.375000000000000        2.4254980253853016        24.000016936581165        2.4254980253854446        9.8948820759274820        307.62406083923298       -8.6101663339873168E-017   1.2370117916660206E-006
   18.625000000000000        2.4315328527496121        24.000018042373252        2.4315328527497231        9.8703243985514053        307.62407662843850       -2.0961667720651280E-018   1.3183647880055105E-006
   18.875000000000000        2.4375772053565568        24.000018166533952        2.4375772053564728        9.8458494417295395        307.62407817524399        1.5468727534246558E-020   1.3298300549635655E-006
   19.125000000000000        2.4436312469947441        24.000017450259868        2.4436312469944612        9.8214562773240424        307.62406740896830        4.9793590664481890E-021   1.2833494067443496E-006
   19.375000000000000        2.4496952562495586        24.000017707748341        2.4496952562493490        9.7971442147817651        307.62407095614003        3.1857939949152504E-022   1.3033069410361975E-006
   19.625000000000000        2.4557695073900274        24.000020666075855        2.4557695073903938        9.7729125611585577        307.62411415455199        1.3764826579810864E-023   1.5073561421274917E-006
   19.875000000000000        2.4618541040890594        24.000025502445531        2.4618541040895847        9.7487602789235890        307.62418481449964        4.6102777066326040E-025   1.8400784975725060E-006
   20.125000000000000        2.4679490083285973        24.000029286462357        2.4679490083285089        9.7246860471869496        307.62423992416802        1.2512444820880991E-026   2.1018251166182722E-006
   20.375000000000000        2.4740543220644904        24.000031111448870        2.4740543220636670        9.7006888237687328        307.62426626172561        2.8009163221299942E-028   2.2303161082426470E-006
   20.625000000000000        2.4801704791781014        24.000034877987414        2.4801704791772758        9.6767682219690627        307.62432087978925        5.2010171601419339E-030   2.4925246919771382E-006
   20.875000000000000        2.4862979654414739        24.000045166647144        2.4862979654416635        9.6529239456515530        307.62447043775427        7.9900048795316989E-032   3.2045729718710447E-006
   21.125000000000000        2.4924367503168536        24.000058842923728        2.4924367503174607        9.6291546174185072        307.62466825003440        1.0027404332644371E-033   4.1634598768602871E-006
   21.375000000000000        2.4985860464317291        24.000062211432734        2.4985860464336764        9.6054575529867456        307.62471632285917        9.9592729949590693E-036   4.4064620476902405E-006
   21.625000000000000        2.5047444563073600        24.000033318061121        2.5047444563103172        9.5818290994032633        307.62430010640998        7.1709035374561861E-038   2.3577853163203599E-006
   21.875000000000000        2.5109108520322958        23.999951072109603        2.5109108520299088        9.5582649032284959        307.62310444436054        2.4705075319425914E-040  -3.2918417298688496E-006
   22.125000000000000        2.5170862876840436        23.999830471889680        2.5170862876798412        9.5347666821322026        307.62135935634365       -2.2489573514977698E-042  -1.1672828372333299E-005
   22.375000000000000        2.5232739036726963        23.999712948310002        2.5232739036719161        9.5113387862388663        307.61966006611686       -5.2159099425269842E-044  -1.9832462378133187E-005
   22.625000000000000        2.5294769490498892        23.999641530735065        2.5294769490480946        9.4879858619671289        307.61862376114755       -5.8299927616306351E-046  -2.4712687548777978E-005
   22.875000000000000        2.5356975718318924        23.999647999859981        2.5356975718371544        9.4647123010359007        307.61872471686939       -4.7282059177798568E-048  -2.4359870420376240E-005
   23.125000000000000        2.5419351224446278        23.999715738520877        2.5419351224452846        9.4415138791954725        307.61970118020082       -3.0351004380248801E-050  -1.9621448762219273E-005
   23.375000000000000        2.5481872003659376        23.999809936277806        2.5481872003650934        9.4183857186067925        307.62106154507899       -1.5913446478378990E-052  -1.3099387489390324E-005
   23.625000000000000        2.5544520256303525        23.999901800423352        2.5544520256322065        9.3953229732392014        307.62238936533078       -6.9004816082459602E-055  -6.7787742703551146E-006
   23.875000000000000        2.5607282457396443        23.999967911395775        2.5607282457387006        9.3723213118468447        307.62334346233757       -2.4808280075016393E-057  -2.2210138119760359E-006
   24.125000000000000        2.5670154823379194        23.999999581897889        2.5670154823359641        9.3493785865318539        307.62379883459846       -7.3503872580838212E-060  -1.7205108893136867E-008
   24.375000000000000        2.5733145946664400        24.000006762777652        2.5733145946663853        9.3264954127774047        307.62390251564818       -1.7624100967059811E-062   4.7400885350157296E-007
   24.625000000000000        2.5796273252671496        24.000003959950593        2.5796273252674697        9.3036710089401815        307.62386349525752       -3.2668075129835316E-065   2.5884027143874277E-007
   24.875000000000000        2.5859480194182001        24.000000664746178        2.5859480194183626        9.2809292702418968        307.62381586228116       -4.0531030100569249E-068   3.5915381335627217E-008


==> PERTSUPERFRICTIONweno5noGF_N100_0.dat <==
x                       h                         u                           b                      eta                         DH                       pert
  0.12500000000000000        2.0026146949482277        11.982054620956610        4.0531030100567339E-068   2.0026146949482277        1.0026146949482277        0.0000000000000000     
  0.37500000000000000        2.0075587881147170        11.951476351061217        3.2668075129834582E-065   2.0075587881147170        1.0075587881147170        0.0000000000000000     
  0.62500000000000000        2.0130897919229351        11.918404369770034        1.7624100967059087E-062   2.0130897919229351        1.0130897919229351        0.0000000000000000     
  0.87500000000000000        2.0187320888810198        11.885083446708162        7.3503872580836741E-060   2.0187320888810198        1.0187320888810198        0.0000000000000000     
   1.1250000000000000        2.0243828860266468        11.851920748881668        2.4808280075015680E-057   2.0243828860266468        1.0243828860266468        0.0000000000000000     
   1.3750000000000000        2.0300322418158943        11.818943159215571        6.9004816082457675E-055   2.0300322418158943        1.0300322418158943        0.0000000000000000     
   1.6250000000000000        2.0356825853128151        11.786138753943487        1.5913446478378707E-052   2.0356825853128151        1.0356825853128151        0.0000000000000000     
   1.8750000000000000        2.0413353010445880        11.753501407570706        3.0351004380248288E-050   2.0413353010445880        1.0413353010445880        0.0000000000000000     
   2.1250000000000000        2.0469907532071372        11.721028597735517        4.7282059177797383E-048   2.0469907532071372        1.0469907532071372        0.0000000000000000     
   2.3750000000000000        2.0526490378308790        11.688718631858167        5.8299927616304982E-046   2.0526490378308790        1.0526490378308790        0.0000000000000000     
   2.6250000000000000        2.0583102205003203        11.656569912031317        5.2159099425269175E-044   2.0583102205003203        1.0583102205003203        0.0000000000000000     
   2.8750000000000000        2.0639743703729230        11.624580839474135        2.2489573514977615E-042   2.0639743703729230        1.0639743703729230        0.0000000000000000     
   3.1250000000000000        2.0696415607096741        11.592749827571710       -2.4705075319425175E-040   2.0696415607096741        1.0696415607096741        0.0000000000000000     
   3.3750000000000000        2.0753118669452184        11.561075306777497       -7.1709035374559762E-038   2.0753118669452184        1.0753118669452184        0.0000000000000000     
   3.6250000000000000        2.0809853645813781        11.529555718753951       -9.9592729949588889E-036   2.0809853645813781        1.0809853645813781        0.0000000000000000     
   3.8750000000000000        2.0866621294787460        11.498189527231872       -1.0027404332644201E-033   2.0866621294787460        1.0866621294787460        0.0000000000000000     
   4.1250000000000000        2.0923422387106996        11.466975211723717       -7.9900048795315730E-032   2.0923422387106996        1.0923422387106996        0.0000000000000000     
   4.3750000000000000        2.0980257691598769        11.435911265824277       -5.2010171601418344E-030   2.0980257691598769        1.0980257691598769        0.0000000000000000     
   4.6250000000000000        2.1037127974748575        11.404996200391412       -2.8009163221299543E-028   2.1037127974748575        1.1037127974748575        0.0000000000000000     
   4.8750000000000000        2.1094034032878937        11.374228543448281       -1.2512444820880865E-026   2.1094034032878937        1.1094034032878937        0.0000000000000000     
   5.1250000000000000        2.1150976661606435        11.343606833137676       -4.6102777066325452E-025   2.1150976661606435        1.1150976661606435        0.0000000000000000     
   5.3750000000000000        2.1207956661264262        11.313129631093320       -1.3764826579810747E-023   2.1207956661264262        1.1207956661264262        0.0000000000000000     
   5.6250000000000000        2.1264974817557456        11.282795506208664       -3.1857939949152184E-022   2.1264974817557456        1.1264974817557456        0.0000000000000000     
   5.8750000000000000        2.1322031962929668        11.252603050849251       -4.9793590664481649E-021   2.1322031962929668        1.1322031962929668        0.0000000000000000     
   6.1250000000000000        2.1379128880532940        11.222550858146679       -1.5468727534247049E-020   2.1379128880532940        1.1379128880532940        0.0000000000000000     
   6.3750000000000000        2.1436266455011843        11.192637556541605        2.0961667720650964E-018   2.1436266455011843        1.1436266455011843        0.0000000000000000     
   6.6250000000000000        2.1493445406915823        11.162861753140337        8.6101663339872206E-017   2.1493445406915823        1.1493445406915823        0.0000000000000000     
   6.8750000000000000        2.1550666781117425        11.133222132922452        2.1742169485074391E-015   2.1550666781117447        1.1550666781117447        0.0000000000000000     
   7.1250000000000000        2.1607931084619123        11.103717277430377        4.1608076639947353E-014   2.1607931084619540        1.1607931084619540        0.0000000000000000     
   7.3750000000000000        2.1665239754200338        11.074345981222022        6.3995987780359475E-013   2.1665239754206738        1.1665239754206738        0.0000000000000000     
   7.6250000000000000        2.1722592655778366        11.045106716299642        8.0941538182367685E-012   2.1722592655859305        1.1722592655859307        0.0000000000000000     
   7.8750000000000000        2.1779992379904245        11.015998542132682        8.4909256163757441E-011   2.1779992380753339        1.1779992380753339        0.0000000000000000     
   8.1250000000000000        2.1837436852071628        10.987019539290298        7.3862496130835514E-010   2.1837436859457879        1.1837436859457877        0.0000000000000000     
   8.3750000000000000        2.1894931997447977        10.958169508349652        5.2801149176022109E-009   2.1894932050249127        1.1894932050249127        0.0000000000000000     
   8.6250000000000000        2.1952470117757477        10.929445302455544        3.0283793551774287E-008   2.1952470420595414        1.1952470420595414        0.0000000000000000     
   8.8750000000000000        2.2010066993211943        10.900848837748924        1.3096815678047868E-007   2.2010068302893511        1.2010068302893511        0.0000000000000000     
   9.1250000000000000        2.2067798440248283        10.872323418189698        3.3981445519485208E-007   2.2067801838392835        1.2067801838392835        1.0215171333705086E-005
   9.3750000000000000        2.2126225659495189        10.843625573000740       -4.0855037386824500E-007   2.2126221573991449        1.2126221573991449        8.2353426200665325E-005
   9.6250000000000000        2.2183907248688368        10.815407471637293       -1.0991815124019547E-005   2.2183797330537129        1.2183797330537127        8.2353426200665325E-005
   9.8750000000000000        2.2240861707931692        10.787742247326658       -7.6092175333595410E-005   2.2240100786178356        1.2240100786178356        1.0215171333705086E-005
   10.125000000000000        2.2297911790167628        10.760092235321475       -3.6070999485194482E-004   2.2294304690219109        1.2294304690219109        0.0000000000000000     
   10.375000000000000        2.2353832806131742        10.733318034873031       -1.3312264969214287E-003   2.2340520541162525        1.2340520541162527        0.0000000000000000     
   10.625000000000000        2.2405077703262291        10.708517173548000       -3.9898143962809668E-003   2.2365179559299482        1.2365179559299482        0.0000000000000000     
   10.875000000000000        2.2450676646332721        10.687425999478357       -9.8772009573204426E-003   2.2351904636759516        1.2351904636759516        0.0000000000000000     
   11.125000000000000        2.2484042082413338        10.671199828631138       -2.0307604578160814E-002   2.2280966036631731        1.2280966036631731        0.0000000000000000     
   11.375000000000000        2.2506877445618665        10.660414286082116       -3.4579457200174836E-002   2.2161082873616915        1.2161082873616917        0.0000000000000000     
   11.625000000000000        2.2533164164819119        10.648077560735643       -4.8152149252591599E-002   2.2051642672293204        1.2051642672293204        0.0000000000000000     
   11.875000000000000        2.2578722288209860        10.626407994184255       -5.3124992875841978E-002   2.2047472359451441        1.2047472359451441        0.0000000000000000     
   12.125000000000000        2.2663537624536465        10.587189725229736       -4.2552871665857583E-002   2.2238008907877891        1.2238008907877889        0.0000000000000000     
   12.375000000000000        2.2787611801093415        10.528959212882430       -1.6384528935715226E-002   2.2623766511736263        1.2623766511736263        0.0000000000000000     
   12.625000000000000        2.2931196314014533        10.464287430299876        1.6384528935715226E-002   2.3095041603371684        1.3095041603371684        0.0000000000000000     
   12.875000000000000        2.3058708273048483        10.404740347015231        4.2552871665857583E-002   2.3484236989707057        1.3484236989707059        0.0000000000000000     
   13.125000000000000        2.3162641254732854        10.366449951072589        5.3124992875841978E-002   2.3693891183491274        1.3693891183491274        0.0000000000000000     
   13.375000000000000        2.3190483798470378        10.345459314267798        4.8152149252591592E-002   2.3672005290996294        1.3672005290996294        0.0000000000000000     
   13.625000000000000        2.3208931862338251        10.337863480344508        3.4579457200174836E-002   2.3554726434340001        1.3554726434340001        0.0000000000000000     
   13.875000000000000        2.3229363166640855        10.328795038505692        2.0307604578160814E-002   2.3432439212422462        1.3432439212422462        0.0000000000000000     
   14.125000000000000        2.3259832059706671        10.315223598712773        9.8772009573204426E-003   2.3358604069279876        1.3358604069279876        0.0000000000000000     
   14.375000000000000        2.3302526282560341        10.296290903570572        3.9898143962809668E-003   2.3342424426523150        1.3342424426523150        0.0000000000000000     
   14.625000000000000        2.3354019429185509        10.273557161472676        1.3312264969214285E-003   2.3367331694154725        1.3367331694154723        0.0000000000000000     
   14.875000000000000        2.3410261638074457        10.248855804253523        3.6070999485194488E-004   2.3413868738022976        1.3413868738022976        0.0000000000000000     
   15.125000000000000        2.3468564754513119        10.223388340941042        7.6092175333595410E-005   2.3469325676266455        1.3469325676266455        0.0000000000000000     
   15.375000000000000        2.3527607274662481        10.197733315176020        1.0991815124019547E-005   2.3527717192813720        1.3527717192813720        0.0000000000000000     
   15.625000000000000        2.3586891911299808        10.172103528664930        4.0855037386824500E-007   2.3586895996803547        1.3586895996803547        0.0000000000000000     
   15.875000000000000        2.3646279758233639        10.146557287776874       -3.3981445519485208E-007   2.3646276360089087        1.3646276360089087        0.0000000000000000     
   16.125000000000000        2.3705746426933514        10.121104711971187       -1.3096815678047884E-007   2.3705745117251946        1.3705745117251946        0.0000000000000000     
   16.375000000000000        2.3765292537245570        10.095745451860870       -3.0283793551774353E-008   2.3765292234407633        1.3765292234407636        0.0000000000000000     
   16.625000000000000        2.3824920961467493        10.070478065427617       -5.2801149176022283E-009   2.3824920908666343        1.3824920908666343        0.0000000000000000     
   16.875000000000000        2.3884633703018063        10.045301360606045       -7.3862496130835907E-010   2.3884633695631812        1.3884633695631814        0.0000000000000000     
   17.125000000000000        2.3944432281389676        10.020214313685814       -8.4909256163757932E-011   2.3944432280540582        1.3944432280540584        0.0000000000000000     
   17.375000000000000        2.4004318088097834        9.9952159469081643       -8.0941538182368154E-012   2.4004318088016894        1.4004318088016892        0.0000000000000000     
   17.625000000000000        2.4064292499621107        9.9703052937797185       -6.3995987780359910E-013   2.4064292499614708        1.4064292499614708        0.0000000000000000     
   17.875000000000000        2.4124356907115470        9.9454813925064887       -4.1608076639947725E-014   2.4124356907115052        1.4124356907115054        0.0000000000000000     
   18.125000000000000        2.4184512737253514        9.9207432874217965       -2.1742169485074604E-015   2.4184512737253492        1.4184512737253492        0.0000000000000000     
   18.375000000000000        2.4244761445989083        9.8960900298076062       -8.6101663339873180E-017   2.4244761445989083        1.4244761445989083        0.0000000000000000     
   18.625000000000000        2.4305104518838259        9.8715206750431701       -2.0961667720651280E-018   2.4305104518838259        1.4305104518838259        0.0000000000000000     
   18.875000000000000        2.4365543437320980        9.8470342822729489        1.5468727534246561E-020   2.4365543437320980        1.4365543437320980        0.0000000000000000     
   19.125000000000000        2.4426079743314428        9.8226299151763588        4.9793590664481890E-021   2.4426079743314428        1.4426079743314428        0.0000000000000000     
   19.375000000000000        2.4486714927776032        9.7983066305981570        3.1857939949152509E-022   2.4486714927776032        1.4486714927776032        0.0000000000000000     
   19.625000000000000        2.4547450621654221        9.7740635126085991        1.3764826579810864E-023   2.4547450621654221        1.4547450621654221        0.0000000000000000     
   19.875000000000000        2.4608288302979355        9.7498996096356745        4.6102777066326040E-025   2.4608288302979355        1.4608288302979355        0.0000000000000000     
   20.125000000000000        2.4669229792569767        9.7258140412470393        1.2512444820880991E-026   2.4669229792569767        1.4669229792569767        0.0000000000000000     
   20.375000000000000        2.4730276381933440        9.7018058180589293        2.8009163221299942E-028   2.4730276381933440        1.4730276381933440        0.0000000000000000     
   20.625000000000000        2.4791430343940046        9.6778741411632510        5.2010171601419136E-030   2.4791430343940046        1.4791430343940046        0.0000000000000000     
   20.875000000000000        2.4852692306917930        9.6540178949733502        7.9900048795316989E-032   2.4852692306917930        1.4852692306917930        0.0000000000000000     
   21.125000000000000        2.4914065786401811        9.6302365245005390        1.0027404332644371E-033   2.4914065786401811        1.4914065786401811        0.0000000000000000     
   21.375000000000000        2.4975549616131718        9.6065284844198437        9.9592729949590693E-036   2.4975549616131718        1.4975549616131718        0.0000000000000000     
   21.625000000000000        2.5037150568097117        9.5828939679228604        7.1709035374561861E-038   2.5037150568097117        1.5037150568097117        0.0000000000000000     
   21.875000000000000        2.5098861026397867        9.5593303436863089        2.4705075319425914E-040   2.5098861026397867        1.5098861026397867        0.0000000000000000     
   22.125000000000000        2.5160700951994261        9.5358392962102148       -2.2489573514977698E-042   2.5160700951994261        1.5160700951994261        0.0000000000000000     
   22.375000000000000        2.5222642762939622        9.5124151457699764       -5.2159099425269842E-044   2.5222642762939622        1.5222642762939622        0.0000000000000000     
   22.625000000000000        2.5284723874953112        9.4890681851886836       -5.8299927616306344E-046   2.5284723874953112        1.5284723874953112        0.0000000000000000     
   22.875000000000000        2.5346904072142262        9.4657745682581051       -4.7282059177798568E-048   2.5346904072142262        1.5346904072142262        0.0000000000000000     
   23.125000000000000        2.5409322018661600        9.4425603380036041       -3.0351004380248801E-050   2.5409322018661600        1.5409322018661600        0.0000000000000000     
   23.375000000000000        2.5471525281942116        9.4194215274761302       -1.5913446478378990E-052   2.5471525281942116        1.5471525281942116        0.0000000000000000     
   23.625000000000000        2.5534371435935053        9.3963464116336315       -6.9004816082459602E-055   2.5534371435935053        1.5534371435935053        0.0000000000000000     
   23.875000000000000        2.5597953317065993        9.3730465376230061       -2.4808280075016390E-057   2.5597953317065993        1.5597953317065993        0.0000000000000000     
   24.125000000000000        2.5660427702844570        9.3503643069689826       -7.3503872580838212E-060   2.5660427702844570        1.5660427702844570        0.0000000000000000     
   24.375000000000000        2.5725684835307736        9.3268822065288113       -1.7624100967059811E-062   2.5725684835307736        1.5725684835307736        0.0000000000000000     
   24.625000000000000        2.5831841056567888        9.2981369493808721       -3.2668075129835316E-065   2.5831841056567888        1.5831841056567888        0.0000000000000000     
   24.875000000000000        2.5880502823717579        9.2706094815856765       -4.0531030100569249E-068   2.5880502823717579        1.5880502823717579        0.0000000000000000     


==> PERTSUPERFRICTIONweno5noGF_N100_1.dat <==
  x                       h                         u                           b                      eta                         DH                       pert
0.12500000000000000        2.0026146949000601        11.982054620950180        4.0531030100567339E-068   2.0026146949000601        1.0026146949000601       -4.8873793900838791E-011
  0.37500000000000000        2.0075587881646828        11.951476351293151        3.2668075129834582E-065   2.0075587881646828        1.0075587881646828        5.3257842580478609E-011
  0.62500000000000000        2.0130897920983166        11.918404369735454        1.7624100967059087E-062   2.0130897920983166        1.0130897920983166        1.7412604691458000E-010
  0.87500000000000000        2.0187320890357263        11.885083445947311        7.3503872580836741E-060   2.0187320890357263        1.0187320890357263        1.4976864193272377E-010
   1.1250000000000000        2.0243828859758519        11.851920747889622        2.4808280075015680E-057   2.0243828859758519        1.0243828859758519       -4.5167425355430169E-011
   1.3750000000000000        2.0300322416930046        11.818943159357955        6.9004816082457675E-055   2.0300322416930046        1.0300322416930046       -1.2109069302823627E-010
   1.6250000000000000        2.0356825851612435        11.786138754076985        1.5913446478378707E-052   2.0356825851612435        1.0356825851612435       -1.5463141878058195E-010
   1.8750000000000000        2.0413353005874826        11.753501408322299        3.0351004380248288E-050   2.0413353005874826        1.0413353005874826       -4.5845149898582349E-010
   2.1250000000000000        2.0469907529085365        11.721028598108598        4.7282059177797383E-048   2.0469907529085365        1.0469907529085365       -2.9836400017302367E-010
   2.3750000000000000        2.0526490378579139        11.688718631918389        5.8299927616304982E-046   2.0526490378579139        1.0526490378579139        3.1618707652114608E-011
   2.6250000000000000        2.0583102205385342        11.656569910505739        5.2159099425269175E-044   2.0583102205385342        1.0583102205385342        3.5000446985122835E-011
   2.8750000000000000        2.0639743705172759        11.624580838563002        2.2489573514977615E-042   2.0639743705172759        1.0639743705172759        1.3798606701698191E-010
   3.1250000000000000        2.0696415611821042        11.592749827618695       -2.4705075319425175E-040   2.0696415611821042        1.0696415611821042        4.7638337719035917E-010
   3.3750000000000000        2.0753118678375615        11.561075306951862       -7.1709035374559762E-038   2.0753118678375615        1.0753118678375615        8.9372687028799191E-010
   3.6250000000000000        2.0809853656086545        11.529555718653240       -9.9592729949588889E-036   2.0809853656086545        1.0809853656086545        1.0264864513942484E-009
   3.8750000000000000        2.0866621305407671        11.498189527827833       -1.0027404332644201E-033   2.0866621305407671        1.0866621305407671        1.0663465666027605E-009
   4.1250000000000000        2.0923422393495357        11.466975210535804       -7.9900048795315730E-032   2.0923422393495357        1.0923422393495357        6.3514615789017626E-010
   4.3750000000000000        2.0980257689016728        11.435911263123437       -5.2010171601418344E-030   2.0980257689016728        1.0980257689016728       -2.6109958639608521E-010
   4.6250000000000000        2.1037127977123355        11.404996198141086       -2.8009163221299543E-028   2.1037127977123355        1.1037127977123355        2.3700597040487992E-010
   4.8750000000000000        2.1094034044620860        11.374228540171869       -1.2512444820880865E-026   2.1094034044620860        1.1094034044620860        1.1743881422887625E-009
   5.1250000000000000        2.1150976664575913        11.343606830329186       -4.6102777066325452E-025   2.1150976664575913        1.1150976664575913        3.0010527396484576E-010
   5.3750000000000000        2.1207956653350881        11.313129630231394       -1.3764826579810747E-023   2.1207956653350881        1.1207956653350881       -7.9307049816179642E-010
   5.6250000000000000        2.1264974809217563        11.282795506720809       -3.1857939949152184E-022   2.1264974809217563        1.1264974809217563       -8.3276496809503442E-010
   5.8750000000000000        2.1322031956597991        11.252603051805707       -4.9793590664481649E-021   2.1322031956597991        1.1322031956597991       -6.2964344849092413E-010
   6.1250000000000000        2.1379128872285960        11.222550857585571       -1.5468727534247049E-020   2.1379128872285960        1.1379128872285960       -8.2933215850289344E-010
   6.3750000000000000        2.1436266441863268        11.192637556730340        2.0961667720650964E-018   2.1436266441863268        1.1436266441863268       -1.3175096569284506E-009
   6.6250000000000000        2.1493445392926591        11.162861752934877        8.6101663339872206E-017   2.1493445392926591        1.1493445392926591       -1.3931344966522374E-009
   6.8750000000000000        2.1550666779722438        11.133222130475302        2.1742169485074391E-015   2.1550666779722460        1.1550666779722460       -1.4075629550802660E-010
   7.1250000000000000        2.1607931063339003        11.103717278800838        4.1608076639947353E-014   2.1607931063339421        1.1607931063339421       -2.1297510421902643E-009
   7.3750000000000000        2.1665239689946381        11.074345987664779        6.3995987780359475E-013   2.1665239689952780        1.1665239689952780       -6.4219287665423508E-009
   7.6250000000000000        2.1722592765753665        11.045106704725733        8.0941538182367685E-012   2.1722592765834605        1.1722592765834607        1.0996874078017527E-008
   7.8750000000000000        2.1779992511758639        11.015998506205293        8.4909256163757441E-011   2.1779992512607733        1.1779992512607733        1.3182237079689685E-008
   8.1250000000000000        2.1837436366630061        10.987019638382257        7.3862496130835514E-010   2.1837436374016312        1.1837436374016310       -4.8545567121749400E-008
   8.3750000000000000        2.1894931583338741        10.958169618310633        5.2801149176022109E-009   2.1894931636139892        1.1894931636139892       -4.1411147400083337E-008
   8.6250000000000000        2.1952472083246755        10.929444859092825        3.0283793551774287E-008   2.1952472386084692        1.1952472386084692        1.9654904548360719E-007
   8.8750000000000000        2.2010068563433984        10.900848527527659        1.3096815678047868E-007   2.2010069873115552        1.2010069873115552        1.5702605793421753E-007
   9.1250000000000000        2.2067688841583841        10.872375280330928        3.3981445519485208E-007   2.2067692239728394        1.2067692239728394       -7.4469621003103725E-007
   9.3750000000000000        2.2125395969716686        10.844030583648237       -4.0855037386824500E-007   2.2125391884212946        1.2125391884212946       -6.1555497055110209E-007
   9.6250000000000000        2.2183105502466836        10.815804221820459       -1.0991815124019547E-005   2.2182995584315597        1.2182995584315595        2.1788095101449301E-006
   9.8750000000000000        2.2240790966819213        10.787785261586082       -7.6092175333595410E-005   2.2240030045065877        1.2240030045065877        3.1410588605673695E-006
   10.125000000000000        2.2297871211319822        10.760101198053333       -3.6070999485194482E-004   2.2294264111371302        1.2294264111371302       -4.0578872018137702E-006
   10.375000000000000        2.2353713660638954        10.733342643239453       -1.3312264969214287E-003   2.2340401395669738        1.2340401395669740       -1.1914543672553179E-005
   10.625000000000000        2.2405088464688543        10.708513745595019       -3.9898143962809668E-003   2.2365190320725734        1.2365190320725734        1.0761411388671149E-006
   10.875000000000000        2.2451203706965179        10.687321164582904       -9.8772009573204426E-003   2.2352431697391975        1.2352431697391975        5.2706059058937882E-005
   11.125000000000000        2.2485016633621280        10.670989178719894       -2.0307604578160814E-002   2.2281940587839673        1.2281940587839673        9.7455121903511355E-005
   11.375000000000000        2.2507779956288707        10.660227358895463       -3.4579457200174836E-002   2.2161985384286957        1.2161985384286960        9.0251067522917339E-005
   11.625000000000000        2.2533772494194619        10.647956707169778       -4.8152149252591599E-002   2.2052251001668703        1.2052251001668703        6.0832937014421162E-005
   11.875000000000000        2.2578925649652142        10.626379712106189       -5.3124992875841978E-002   2.2047675720893722        1.2047675720893722        2.0336136841603292E-005
   12.125000000000000        2.2663458750990886        10.587218057326901       -4.2552871665857583E-002   2.2237930034332312        1.2237930034332309       -7.8873527091793960E-006
   12.375000000000000        2.2787489777181169        10.528975176168041       -1.6384528935715226E-002   2.2623644487824017        1.2623644487824017       -1.2202374532588323E-005
   12.625000000000000        2.2931229133900590        10.464290897885183        1.6384528935715226E-002   2.3095074423257742        1.3095074423257742        3.2820073396777616E-006
   12.875000000000000        2.3058813078073808        10.404700477249643        4.2552871665857583E-002   2.3484341794732382        1.3484341794732384        1.0480471883234088E-005
   13.125000000000000        2.3162851711184933        10.366499818636310        5.3124992875841978E-002   2.3694101639943352        1.3694101639943352        2.1045603185054773E-005
   13.375000000000000        2.3190543052040664        10.345503299635054        4.8152149252591592E-002   2.3672064544566580        1.3672064544566580        5.9254197930513897E-006
   13.625000000000000        2.3208625168249970        10.337807887453959        3.4579457200174836E-002   2.3554419740251720        1.3554419740251720       -3.0669383693560093E-005
   13.875000000000000        2.3228877464838078        10.328695387497577        2.0307604578160814E-002   2.3431953510619685        1.3431953510619685       -4.8570198480479831E-005
   14.125000000000000        2.3259402589877785        10.315132088215995        9.8772009573204426E-003   2.3358174599450989        1.3358174599450989       -4.2947020489680909E-005
   14.375000000000000        2.3302296890259151        10.296242157241339        3.9898143962809668E-003   2.3342195034221960        1.3342195034221960       -2.2939247179554201E-005
   14.625000000000000        2.3353965049461491        10.273546099603818        1.3312264969214285E-003   2.3367277314430708        1.3367277314430706       -5.4379587948183428E-006
   14.875000000000000        2.3410283995443613        10.248860639675359        3.6070999485194488E-004   2.3413891095392132        1.3413891095392132        2.2357575164555499E-006
   15.125000000000000        2.3468588547696569        10.223393222982795        7.6092175333595410E-005   2.3469349469449905        1.3469349469449905        2.3793231727076147E-006
   15.375000000000000        2.3527611412477887        10.197734124161647        1.0991815124019547E-005   2.3527721330629126        1.3527721330629126        4.1377554849120202E-007
   15.625000000000000        2.3586886436255208        10.172102407247207        4.0855037386824500E-007   2.3586890521758948        1.3586890521758948       -5.4750812683579397E-007
   15.875000000000000        2.3646275734511821        10.146556472488605       -3.3981445519485208E-007   2.3646272336367269        1.3646272336367269       -4.0237547471733137E-007
   16.125000000000000        2.3705745959397162        10.121104618358620       -1.3096815678047884E-007   2.3705744649715594        1.3705744649715594       -4.6752199445165843E-008
   16.375000000000000        2.3765293308305373        10.095745606273530       -3.0283793551774353E-008   2.3765293005467436        1.3765293005467438        7.7108856633145706E-008
   16.625000000000000        2.3824921365670177        10.070478142536064       -5.2801149176022283E-009   2.3824921312869027        1.3824921312869027        4.0418886460003023E-008
   16.875000000000000        2.3884633687896115        10.045301350676514       -7.3862496130835907E-010   2.3884633680509864        1.3884633680509866       -1.5152838983567563E-009
   17.125000000000000        2.3944432208864153        10.020214290786276       -8.4909256163757932E-011   2.3944432208015058        1.3944432208015061       -7.2507186921200173E-009
   17.375000000000000        2.4004318086959691        9.9952159387099897       -8.0941538182368154E-012   2.4004318086878751        1.4004318086878749       -1.1167422542257555E-010
   17.625000000000000        2.4064292523387332        9.9703052926697016       -6.3995987780359910E-013   2.4064292523380932        1.4064292523380932        2.3747390720529893E-009
   17.875000000000000        2.4124356911642124        9.9454813915033462       -4.1608076639947725E-014   2.4124356911641707        1.4124356911641709        4.5198245146593763E-010
   18.125000000000000        2.4184512726415854        9.9207432877260331       -2.1742169485074604E-015   2.4184512726415832        1.4184512726415832       -1.0850893517044824E-009
   18.375000000000000        2.4244761432454669        9.8960900318564224       -8.6101663339873180E-017   2.4244761432454669        1.4244761432454669       -1.3500018880563402E-009
   18.625000000000000        2.4305104506977586        9.8715206783990403       -2.0961667720651280E-018   2.4305104506977586        1.4305104506977586       -1.1861653881339862E-009
   18.875000000000000        2.4365543426583818        9.8470342850853250        1.5468727534246561E-020   2.4365543426583818        1.4365543426583818       -1.0761924684743462E-009
   19.125000000000000        2.4426079731438208        9.8226299167288236        4.9793590664481890E-021   2.4426079731438208        1.4426079731438208       -1.1850032066718086E-009
   19.375000000000000        2.4486714916644572        9.7983066302218820        3.1857939949152509E-022   2.4486714916644572        1.4486714916644572       -1.1143326261731090E-009
   19.625000000000000        2.4547450613100947        9.7740635105829927        1.3764826579810864E-023   2.4547450613100947        1.4547450613100947       -8.5479268108201722E-010
   19.875000000000000        2.4608288295954055        9.7498996070306916        4.6102777066326040E-025   2.4608288295954055        1.4608288295954055       -7.0285111064549710E-010
   20.125000000000000        2.4669229788780553        9.7258140397404471        1.2512444820880991E-026   2.4669229788780553        1.4669229788780553       -3.7820102605223838E-010
   20.375000000000000        2.4730276381486656        9.7018058183664504        2.8009163221299942E-028   2.4730276381486656        1.4730276381486656       -4.4543924104800681E-011
   20.625000000000000        2.4791430344394980        9.6778741440814660        5.2010171601419136E-030   2.4791430344394980        1.4791430344394980        4.5240255985845579E-011
   20.875000000000000        2.4852692307274453        9.6540178986427971        7.9900048795316989E-032   2.4852692307274453        1.4852692307274453        3.7453595780334581E-011
   21.125000000000000        2.4914065779140646        9.6302365259818092        1.0027404332644371E-033   2.4914065779140646        1.4914065779140646       -7.2637762471572387E-010
   21.375000000000000        2.4975549602926952        9.6065284840175913        9.9592729949590693E-036   2.4975549602926952        1.4975549602926952       -1.3227032802376470E-009
   21.625000000000000        2.5037150564881800        9.5828939658427803        7.1709035374561861E-038   2.5037150564881800        1.5037150564881800       -3.2435476526870843E-010
   21.875000000000000        2.5098861040553602        9.5593303414319593        2.4705075319425914E-040   2.5098861040553602        1.5098861040553602        1.4163052952653743E-009
   22.125000000000000        2.5160700971557444        9.5358392941021570       -2.2489573514977698E-042   2.5160700971557444        1.5160700971557444        1.9588575206341829E-009
   22.375000000000000        2.5222642770563164        9.5124151438608120       -5.2159099425269842E-044   2.5222642770563164        1.5222642770563164        7.6317130393022126E-010
   22.625000000000000        2.5284723868774166        9.4890681845640810       -5.8299927616306344E-046   2.5284723868774166        1.5284723868774166       -6.1788218985725507E-010
   22.875000000000000        2.5346904057985298        9.4657745674141722       -4.7282059177798568E-048   2.5346904057985298        1.5346904057985298       -1.4143282101031218E-009
   23.125000000000000        2.5409321999891521        9.4425603363580972       -3.0351004380248801E-050   2.5409321999891521        1.5409321999891521       -1.8791470601797755E-009
   23.375000000000000        2.5471525266771065        9.4194215263716679       -1.5913446478378990E-052   2.5471525266771065        1.5471525266771065       -1.5191772284595118E-009
   23.625000000000000        2.5534371435085261        9.3963464105180723       -6.9004816082459602E-055   2.5534371435085261        1.5534371435085261       -8.5425444495967895E-011
   23.875000000000000        2.5597953333146037        9.3730465370965685       -2.4808280075016390E-057   2.5597953333146037        1.5597953333146037        1.6085608400828733E-009
   24.125000000000000        2.5660427727747823        9.3503643063908211       -7.3503872580838212E-060   2.5660427727747823        1.5660427727747823        2.4948909604916025E-009
   24.375000000000000        2.5725684860187807        9.3268822062156058       -1.7624100967059811E-062   2.5725684860187807        1.5725684860187807        2.4882371718604190E-009
   24.625000000000000        2.5831841076709492        9.2981369510437535       -3.2668075129835316E-065   2.5831841076709492        1.5831841076709492        2.0108483766989593E-009
   24.875000000000000        2.5880502823450633        9.2706094812403013       -4.0531030100569249E-068   2.5880502823450633        1.5880502823450633       -2.6141311337823936E-011


==> PERTSUPERFRICTIONweno5noGF_N100_2.dat <==
x                       h                         u                           b                      eta                         DH                       pert
  0.12500000000000000        2.0026146949228947        11.982054620881918        4.0531030100567339E-068   2.0026146949228947        1.0026146949228947       -2.5402790981843282E-011
  0.37500000000000000        2.0075587881491401        11.951476351278817        3.2668075129834582E-065   2.0075587881491401        1.0075587881491401        3.4895641931598220E-011
  0.62500000000000000        2.0130897919017454        11.918404369949123        1.7624100967059087E-062   2.0130897919017454        1.0130897919017454       -2.0306423209603963E-011
  0.87500000000000000        2.0187320888861762        11.885083446922943        7.3503872580836741E-060   2.0187320888861762        1.0187320888861762        5.0142112684170570E-012
   1.1250000000000000        2.0243828862833535        11.851920747718415        2.4808280075015680E-057   2.0243828862833535        1.0243828862833535        2.5729418595688003E-010
   1.3750000000000000        2.0300322424797241        11.818943157091548        6.9004816082457675E-055   2.0300322424797241        1.0300322424797241        6.6520922104018609E-010
   1.6250000000000000        2.0356825858574985        11.786138751193130        1.5913446478378707E-052   2.0356825858574985        1.0356825858574985        5.4203619370696288E-010
   1.8750000000000000        2.0413353005600383        11.753501405814101        3.0351004380248288E-050   2.0413353005600383        1.0413353005600383       -4.8550496956067946E-010
   2.1250000000000000        2.0469907524831492        11.721028598633042        4.7282059177797383E-048   2.0469907524831492        1.0469907524831492       -7.2246342242010542E-010
   2.3750000000000000        2.0526490374434876        11.688718632687712        5.8299927616304982E-046   2.0526490374434876        1.0526490374434876       -3.8825298531719454E-010
   2.6250000000000000        2.0583102199126921        11.656569910227631        5.2159099425269175E-044   2.0583102199126921        1.0583102199126921       -5.8610538644643384E-010
   2.8750000000000000        2.0639743698113420        11.624580837757218        2.2489573514977615E-042   2.0639743698113420        1.0639743698113420       -5.6056537189874689E-010
   3.1250000000000000        2.0696415606786460        11.592749826465074       -2.4705075319425175E-040   2.0696415606786460        1.0696415606786460       -3.2590818932476395E-011
   3.3750000000000000        2.0753118674821907        11.561075306163806       -7.1709035374559762E-038   2.0753118674821907        1.0753118674821907        5.3445781134087156E-010
   3.6250000000000000        2.0809853652918568        11.529555719899259       -9.9592729949588889E-036   2.0809853652918568        1.0809853652918568        7.1073946728006376E-010
   3.8750000000000000        2.0866621300735169        11.498189528619182       -1.0027404332644201E-033   2.0866621300735169        1.0866621300735169        5.9756333214977531E-010
   4.1250000000000000        2.0923422391496875        11.466975213247986       -7.9900048795315730E-032   2.0923422391496875        1.0923422391496875        4.3557335516197782E-010
   4.3750000000000000        2.0980257693774811        11.435911267460195       -5.2010171601418344E-030   2.0980257693774811        1.0980257693774811        2.1548896000922468E-010
   4.6250000000000000        2.1037127981118044        11.404996200543698       -2.8009163221299543E-028   2.1037127981118044        1.1037127981118044        6.3827831908724875E-010
   4.8750000000000000        2.1094034048974644        11.374228541068334       -1.2512444820880865E-026   2.1094034048974644        1.1094034048974644        1.6120687007514789E-009
   5.1250000000000000        2.1150976678362312        11.343606830284781       -4.6102777066325452E-025   2.1150976678362312        1.1150976678362312        1.6779346800888106E-009
   5.3750000000000000        2.1207956662753840        11.313129627873018       -1.3764826579810747E-023   2.1207956662753840        1.1207956662753840        1.4454037966515898E-010
   5.6250000000000000        2.1264974807061052        11.282795504999848       -3.1857939949152184E-022   2.1264974807061052        1.1264974807061052       -1.0500991187711861E-009
   5.8750000000000000        2.1322031954603151        11.252603050596647       -4.9793590664481649E-021   2.1322031954603151        1.1322031954603151       -8.3162943198544781E-010
   6.1250000000000000        2.1379128870968032        11.222550857367917       -1.5468727534247049E-020   2.1379128870968032        1.1379128870968032       -9.5491170526429414E-010
   6.3750000000000000        2.1436266444318304        11.192637555897081        2.0961667720650964E-018   2.1436266444318304        1.1436266444318304       -1.0684098050717239E-009
   6.6250000000000000        2.1493445403827249        11.162861753049109        8.6101663339872206E-017   2.1493445403827249        1.1493445403827249       -3.1246516485339271E-010
   6.8750000000000000        2.1550666780531222        11.133222130996558        2.1742169485074391E-015   2.1550666780531245        1.1550666780531245       -5.8442140016268240E-011
   7.1250000000000000        2.1607931085869216        11.103717277760758        4.1608076639947353E-014   2.1607931085869634        1.1607931085869634        1.2611067745638138E-010
   7.3750000000000000        2.1665239748860365        11.074345983118574        6.3995987780359475E-013   2.1665239748866765        1.1665239748866765       -5.3535220700950958E-010
   7.6250000000000000        2.1722592644573373        11.045106719671697        8.0941538182367685E-012   2.1722592644654313        1.1722592644654315       -1.1199094984704061E-009
   7.8750000000000000        2.1779992380136775        11.015998541941080        8.4909256163757441E-011   2.1779992380985869        1.1779992380985869        2.5519142354823998E-011
   8.1250000000000000        2.1837436874869738        10.987019536618993        7.3862496130835514E-010   2.1837436882255989        1.1837436882255987        2.2758723794424895E-009
   8.3750000000000000        2.1894931975274585        10.958169516215939        5.2801149176022109E-009   2.1894932028075735        1.1894932028075735       -2.2141146693854807E-009
   8.6250000000000000        2.1952470031167302        10.929445322080534        3.0283793551774287E-008   2.1952470334005239        1.1952470334005239       -8.6582070402130284E-009
   8.8750000000000000        2.2010067062991117        10.900848827139036        1.3096815678047868E-007   2.2010068372672684        1.2010068372672684        6.9747581044055096E-009
   9.1250000000000000        2.2067696537894004        10.872373684968428        3.3981445519485208E-007   2.2067699936038556        1.2067699936038556        2.4939688980651908E-008
   9.3750000000000000        2.2125401956637059        10.844029236693837       -4.0855037386824500E-007   2.2125397871133319        1.2125397871133319       -1.6860072005187021E-008
   9.6250000000000000        2.2183082608194682        10.815809189490880       -1.0991815124019547E-005   2.2182972690043443        1.2182972690043441       -1.1062533999961488E-007
   9.8750000000000000        2.2240760080926236        10.787791731582280       -7.6092175333595410E-005   2.2239999159172901        1.2239999159172901        5.2471300193701609E-008
   10.125000000000000        2.2297915289619867        10.760091411132429       -3.6070999485194482E-004   2.2294308189671348        1.2294308189671348        3.4994568842705576E-007
   10.375000000000000        2.2353832240876863        10.733318331639358       -1.3312264969214287E-003   2.2340519975907647        1.2340519975907649       -5.6525761849002265E-008
   10.625000000000000        2.2405064012749061        10.708519903211876       -3.9898143962809668E-003   2.2365165868786252        1.2365165868786252       -1.3690499311991289E-006
   10.875000000000000        2.2450688930282894        10.687423890082032       -9.8772009573204426E-003   2.2351916920709689        1.2351916920709689        1.2283953658709379E-006
   11.125000000000000        2.2484094464658924        10.671187701668535       -2.0307604578160814E-002   2.2281018418877316        1.2281018418877316        5.2382211968016179E-006
   11.375000000000000        2.2506901402264274        10.660409256483611       -3.4579457200174836E-002   2.2161106830262525        1.2161106830262527        2.3956643202538430E-006
   11.625000000000000        2.2533121782320693        10.648086006234985       -4.8152149252591599E-002   2.2051600289794777        1.2051600289794777       -4.2382454701339611E-006
   11.875000000000000        2.2578593628283339        10.626435166191499       -5.3124992875841978E-002   2.2047343699524919        1.2047343699524919       -1.2865994134969583E-005
   12.125000000000000        2.2663388435902423        10.587220810353447       -4.2552871665857583E-002   2.2237859719243849        1.2237859719243847       -1.4918860850698934E-005
   12.375000000000000        2.2787676206224687        10.528939033002127       -1.6384528935715226E-002   2.2623830916867536        1.2623830916867536        6.4405093289643389E-006
   12.625000000000000        2.2931772915024333        10.464187394685645        1.6384528935715226E-002   2.3095618204381485        1.3095618204381485        5.7660101925094409E-005
   12.875000000000000        2.3059632037355242        10.404507889853553        4.2552871665857583E-002   2.3485160754013816        1.3485160754013819        9.2376434340124547E-005
   13.125000000000000        2.3163592593810112        10.366298374750251        5.3124992875841978E-002   2.3694842522568531        1.3694842522568531        9.5133874614905523E-005
   13.375000000000000        2.3190971098654827        10.345404697465826        4.8152149252591592E-002   2.3672492591180743        1.3672492591180743        4.8730045274059108E-005
   13.625000000000000        2.3209023424179387        10.337830791714895        3.4579457200174836E-002   2.3554817996181137        1.3554817996181137        9.1562103703424214E-006
   13.875000000000000        2.3229249063739257        10.328772640504647        2.0307604578160814E-002   2.3432325109520864        1.3432325109520864       -1.1410283482060635E-005
   14.125000000000000        2.3259738948045294        10.315215312275489        9.8772009573204426E-003   2.3358510957618499        1.3358510957618499       -9.3111925867361833E-006
   14.375000000000000        2.3302603377737841        10.296306574120303        3.9898143962809668E-003   2.3342501521700649        1.3342501521700649        7.7094860633231121E-006
   14.625000000000000        2.3354196859200602        10.273584586691483        1.3312264969214285E-003   2.3367509124169819        1.3367509124169816        1.7743002442838218E-005
   14.875000000000000        2.3410359225253536        10.248868127495362        3.6070999485194488E-004   2.3413966325202056        1.3413966325202056        9.7587451057812302E-006
   15.125000000000000        2.3468492105912713        10.223372451644094        7.6092175333595410E-005   2.3469253027666048        1.3469253027666048       -7.2648281808085358E-006
   15.375000000000000        2.3527460623081828        10.197706515747607        1.0991815124019547E-005   2.3527570541233067        1.3527570541233067       -1.4665160995352977E-005
   15.625000000000000        2.3586851892972422        10.172097778057390        4.0855037386824500E-007   2.3586855978476162        1.3586855978476162       -4.0018689699827803E-006
   15.875000000000000        2.3646415022587099        10.146584463124158       -3.3981445519485208E-007   2.3646411624442547        1.3646411624442547        1.3526406670738567E-005
   16.125000000000000        2.3705933989487615        10.121140956844185       -1.3096815678047884E-007   2.3705932679806048        1.3705932679806048        1.8756264887898055E-005
   16.375000000000000        2.3765346666031912        10.095754812520022       -3.0283793551774353E-008   2.3765346363193975        1.3765346363193978        5.4129201201291721E-006
   16.625000000000000        2.3824795777623740        10.070451802242143       -5.2801149176022283E-009   2.3824795724822589        1.3824795724822589       -1.2518359476132446E-005
   16.875000000000000        2.3884479360928546        10.045269547169887       -7.3862496130835907E-010   2.3884479353542294        1.3884479353542296       -1.5434225195676277E-005
   17.125000000000000        2.3944440319651941        10.020215327626195       -8.4909256163757932E-011   2.3944440318802847        1.3944440318802849        8.0378448474860420E-007
   17.375000000000000        2.4004517598653492        9.9952554991830223       -8.0941538182368154E-012   2.4004517598572552        1.4004517598572550        1.9951033648268890E-005
   17.625000000000000        2.4064507589748731        9.9703478270613779       -6.3995987780359910E-013   2.4064507589742332        1.4064507589742332        2.1509032614108747E-005
   17.875000000000000        2.4124363269253606        9.9454817594560669       -4.1608076639947725E-014   2.4124363269253188        1.4124363269253191        6.3624766344361205E-007
   18.125000000000000        2.4184231979553465        9.9206859244142098       -2.1742169485074604E-015   2.4184231979553443        1.4184231979553443       -2.8075753257805758E-005
   18.375000000000000        2.4244312638517185        9.8959991541156729       -8.6101663339873180E-017   2.4244312638517185        1.4244312638517185       -4.4880759309862128E-005
   18.625000000000000        2.4304690069959198        9.8714370926281347       -2.0961667720651280E-018   2.4304690069959198        1.4304690069959198       -4.1444909979038158E-005
   18.875000000000000        2.4365296943469907        9.8469847259039209        1.5468727534246561E-020   2.4365296943469907        1.4365296943469907       -2.4649396469733631E-005
   19.125000000000000        2.4426004932757475        9.8226149348752028        4.9793590664481890E-021   2.4426004932757475        1.4426004932757475       -7.4810507064704268E-006
   19.375000000000000        2.4486733280912625        9.7983103354976873        3.1857939949152509E-022   2.4486733280912625        1.4486733280912625        1.8353254676028996E-006
   19.625000000000000        2.4547483542253925        9.7740701087503119        1.3764826579810864E-023   2.4547483542253925        1.4547483542253925        3.2920617716314382E-006
   19.875000000000000        2.4608301387527209        9.7499022225529597        4.6102777066326040E-025   2.4608301387527209        1.4608301387527209        1.3084548862174472E-006
   20.125000000000000        2.4669226099511610        9.7258133018674986        1.2512444820880991E-026   2.4669226099511610        1.4669226099511610       -3.6930718616545732E-007
   20.375000000000000        2.4730269550972204        9.7018044592811012        2.8009163221299942E-028   2.4730269550972204        1.4730269550972204       -6.8310064449406127E-007
   20.625000000000000        2.4791427463980185        9.6778735748751821        5.2010171601419136E-030   2.4791427463980185        1.4791427463980185       -2.8799500828569080E-007
   20.875000000000000        2.4852692782750490        9.6540179968613415        7.9900048795316989E-032   2.4852692782750490        1.4852692782750490        4.7584498563679745E-008
   21.125000000000000        2.4914066874902168        9.6302367447702615        1.0027404332644371E-033   2.4914066874902168        1.4914066874902168        1.0884933887567172E-007
   21.375000000000000        2.4975550010248067        9.6065285634644706        9.9592729949590693E-036   2.4975550010248067        1.4975550010248067        3.9411047758619588E-008
   21.625000000000000        2.5037150445044860        9.5828939417419630        7.1709035374561861E-038   2.5037150445044860        1.5037150445044860       -1.2303942309443983E-008
   21.875000000000000        2.5098860862917269        9.5593303090105994        2.4705075319425914E-040   2.5098860862917269        1.5098860862917269       -1.6345870879064250E-008
   22.125000000000000        2.5160700912802501        9.5358392870698392       -2.2489573514977698E-042   2.5160700912802501        1.5160700912802501       -3.9193621681476998E-009
   22.375000000000000        2.5222642783169182        9.5124151521000755       -5.2159099425269842E-044   2.5222642783169182        1.5222642783169182        2.0219719232272837E-009
   22.625000000000000        2.5284723882942308        9.4890681913002233       -5.8299927616306344E-046   2.5284723882942308        1.5284723882942308        8.0060846840979139E-010
   22.875000000000000        2.5346904059333393        9.4657745695334459       -4.7282059177798568E-048   2.5346904059333393        1.5346904059333393       -1.2817173988821651E-009
   23.125000000000000        2.5409322004249035        9.4425603358167347       -3.0351004380248801E-050   2.5409322004249035        1.5409322004249035       -1.4426482231044702E-009
   23.375000000000000        2.5471525276395717        9.4194215234879994       -1.5913446478378990E-052   2.5471525276395717        1.5471525276395717       -5.5364246520639426E-010
   23.625000000000000        2.5534371442657062        9.3963464074152387       -6.9004816082459602E-055   2.5534371442657062        1.5534371442657062        6.7076877385829903E-010
   23.875000000000000        2.5597953328792218        9.3730465341734579       -2.4808280075016390E-057   2.5597953328792218        1.5597953328792218        1.1725238557858120E-009
   24.125000000000000        2.5660427711605021        9.3503643062300128       -7.3503872580838212E-060   2.5660427711605021        1.5660427711605021        8.7360874090336438E-010
   24.375000000000000        2.5725684844709149        9.3268822074262552       -1.7624100967059811E-062   2.5725684844709149        1.5725684844709149        9.4002494677170034E-010
   24.625000000000000        2.5831841072251369        9.2981369510925838       -3.2668075129835316E-065   2.5831841072251369        1.5831841072251369        1.5717089851818855E-009
   24.875000000000000        2.5880502830193244        9.2706094816953648       -4.0531030100569249E-068   2.5880502830193244        1.5880502830193244        6.4683103317975110E-010


==> PERTSUPERFRICTIONweno5noGF_N100_3.dat <==
x                       h                         u                           b                      eta                         DH                       pert
  0.12500000000000000        2.0026146948996812        11.982054620904114        4.0531030100567339E-068   2.0026146948996812        1.0026146948996812       -4.8142823061425588E-011
  0.37500000000000000        2.0075587881578305        11.951476351366496        3.2668075129834582E-065   2.0075587881578305        1.0075587881578305        4.0628833630762529E-011
  0.62500000000000000        2.0130897920125435        11.918404369827599        1.7624100967059087E-062   2.0130897920125435        1.0130897920125435        9.1555207859528309E-011
  0.87500000000000000        2.0187320888096640        11.885083446412487        7.3503872580836741E-060   2.0187320888096640        1.0187320888096640       -7.0033312482564725E-011
   1.1250000000000000        2.0243828858507915        11.851920750206341        2.4808280075015680E-057   2.0243828858507915        1.0243828858507915       -1.7907852978282790E-010
   1.3750000000000000        2.0300322416662180        11.818943161037151        6.9004816082457675E-055   2.0300322416662180        1.0300322416662180       -1.4812462367785884E-010
   1.6250000000000000        2.0356825850483142        11.786138754303485        1.5913446478378707E-052   2.0356825850483142        1.0356825850483142       -2.6290614130175527E-010
   1.8750000000000000        2.0413353007537429        11.753501408008649        3.0351004380248288E-050   2.0413353007537429        1.0413353007537429       -2.8947644281629437E-010
   2.1250000000000000        2.0469907536298040        11.721028597805152        4.7282059177797383E-048   2.0469907536298040        1.0469907536298040        4.2374059816552290E-010
   2.3750000000000000        2.0526490385971172        11.688718631922661        5.8299927616304982E-046   2.0526490385971172        1.0526490385971172        7.6240347368639050E-010
   2.6250000000000000        2.0583102203604202        11.656569911473063        5.2159099425269175E-044   2.0583102203604202        1.0583102203604202       -1.4061729558534353E-010
   2.8750000000000000        2.0639743697506754        11.624580839595771        2.2489573514977615E-042   2.0639743697506754        1.0639743697506754       -6.1917493354712860E-010
   3.1250000000000000        2.0696415610130754        11.592749828166292       -2.4705075319425175E-040   2.0696415610130754        1.0696415610130754        3.0268232364960568E-010
   3.3750000000000000        2.0753118680327001        11.561075305196800       -7.1709035374559762E-038   2.0753118680327001        1.0753118680327001        1.0878493661437005E-009
   3.6250000000000000        2.0809853659456188        11.529555717825581       -9.9592729949588889E-036   2.0809853659456188        1.0809853659456188        1.3656968889108612E-009
   3.8750000000000000        2.0866621305389117        11.498189525877311       -1.0027404332644201E-033   2.0866621305389117        1.0866621305389117        1.0574034980947999E-009
   4.1250000000000000        2.0923422386676052        11.466975210332690       -7.9900048795315730E-032   2.0923422386676052        1.0923422386676052       -4.5599080067404429E-011
   4.3750000000000000        2.0980257687235828        11.435911264807121       -5.2010171601418344E-030   2.0980257687235828        1.0980257687235828       -4.3483971978730551E-010
   4.6250000000000000        2.1037127978460819        11.404996196919139       -2.8009163221299543E-028   2.1037127978460819        1.1037127978460819        3.7282221754253442E-010
   4.8750000000000000        2.1094034045215180        11.374228539366273       -1.2512444820880865E-026   2.1094034045215180        1.1094034045215180        1.2324865572566068E-009
   5.1250000000000000        2.1150976673993558        11.343606829441406       -4.6102777066325452E-025   2.1150976673993558        1.1150976673993558        1.2397913806694305E-009
   5.3750000000000000        2.1207956667088457        11.313129628719080       -1.3764826579810747E-023   2.1207956667088457        1.1207956667088457        5.8374549638529061E-010
   5.6250000000000000        2.1264974815802744        11.282795505410981       -3.1857939949152184E-022   2.1264974815802744        1.1264974815802744       -1.7633228210911511E-010
   5.8750000000000000        2.1322031954605642        11.252603050535862       -4.9793590664481649E-021   2.1322031954605642        1.1322031954605642       -8.2967588355131738E-010
   6.1250000000000000        2.1379128865583863        11.222550857473466       -1.5468727534247049E-020   2.1379128865583863        1.1379128865583863       -1.4967458383807752E-009
   6.3750000000000000        2.1436266439083096        11.192637556636212        2.0961667720650964E-018   2.1436266439083096        1.1436266439083096       -1.5926926444365108E-009
   6.6250000000000000        2.1493445396145221        11.162861751509860        8.6101663339872206E-017   2.1493445396145221        1.1493445396145221       -1.0785132786850227E-009
   6.8750000000000000        2.1550666776060479        11.133222129656099        2.1742169485074391E-015   2.1550666776060501        1.1550666776060501       -5.0827697606337097E-010
   7.1250000000000000        2.1607931082296545        11.103717274806730        4.1608076639947353E-014   2.1607931082296963        1.1607931082296963       -2.2957014067515047E-010
   7.3750000000000000        2.1665239748280505        11.074345979492177        6.3995987780359475E-013   2.1665239748286904        1.1665239748286904       -5.9558491471989328E-010
   7.6250000000000000        2.1722592646703682        11.045106715630155        8.0941538182367685E-012   2.1722592646784622        1.1722592646784624       -9.0483265324792228E-010
   7.8750000000000000        2.1779992372065808        11.015998540221050        8.4909256163757441E-011   2.1779992372914903        1.1779992372914903       -7.7938766551710614E-010
   8.1250000000000000        2.1837436849625766        10.987019537404096        7.3862496130835514E-010   2.1837436857012018        1.1837436857012016       -2.4725155256533071E-010
   8.3750000000000000        2.1894932009115875        10.958169507611496        5.2801149176022109E-009   2.1894932061917025        1.1894932061917025        1.1627290241733590E-009
   8.6250000000000000        2.1952470132256034        10.929445303183996        3.0283793551774287E-008   2.1952470435093971        1.1952470435093971        1.4511609691680860E-009
   8.8750000000000000        2.2010066993747772        10.900848842435794        1.3096815678047868E-007   2.2010068303429340        1.2010068303429340        5.5949023192169989E-011
   9.1250000000000000        2.2067696285263305        10.872373748007403        3.3981445519485208E-007   2.2067699683407858        1.2067699683407858       -3.2825653306645108E-010
   9.3750000000000000        2.2125402151842888        10.844029181438090       -4.0855037386824500E-007   2.2125398066339148        1.2125398066339148        2.6594300095439394E-009
   9.6250000000000000        2.2183083682526177        10.815808990691846       -1.0991815124019547E-005   2.2182973764374938        1.2182973764374936       -3.1901712382875758E-009
   9.8750000000000000        2.2240759467776097        10.787791816287532       -7.6092175333595410E-005   2.2239998546022761        1.2239998546022761       -8.8457228208937977E-009
   10.125000000000000        2.2297911855182497        10.760092210531747       -3.6070999485194482E-004   2.2294304755233978        1.2294304755233978        6.5043201935566231E-009
   10.375000000000000        2.2353833038496669        10.733318001471977       -1.3312264969214287E-003   2.2340520773527452        1.2340520773527455        2.3238266866343338E-008
   10.625000000000000        2.2405077140800120        10.708517261231071       -3.9898143962809668E-003   2.2365178996837312        1.2365178996837312       -5.6249682245379518E-008
   10.875000000000000        2.2450676680097610        10.687426053050521       -9.8772009573204426E-003   2.2351904670524405        1.2351904670524405        3.3804647969759571E-009
   11.125000000000000        2.2484043955982118        10.671199308811282       -2.0307604578160814E-002   2.2280967910200511        1.2280967910200511        1.8735211115838979E-007
   11.375000000000000        2.2506879729417344        10.660413826378791       -3.4579457200174836E-002   2.2161085157415594        1.2161085157415596        2.2837942870168604E-007
   11.625000000000000        2.2533164101351213        10.648077492779382       -4.8152149252591599E-002   2.2051642608825297        1.2051642608825297       -6.3389986593165304E-009
   11.875000000000000        2.2578718073134625        10.626409538778649       -5.3124992875841978E-002   2.2047468144376206        1.2047468144376206       -4.2151162826797872E-007
   12.125000000000000        2.2663518216329899        10.587192609268795       -4.2552871665857583E-002   2.2237989499671325        1.2237989499671322       -1.9408215270466656E-006
   12.375000000000000        2.2787622268778462        10.528957479638041       -1.6384528935715226E-002   2.2623776979421311        1.2623776979421311        1.0467687654447388E-006
   12.625000000000000        2.2931258975961337        10.464274916224946        1.6384528935715226E-002   2.3095104265318489        1.3095104265318489        6.2661925603890722E-006
   12.875000000000000        2.3058648903234387        10.404756520711464        4.2552871665857583E-002   2.3484177619892961        1.3484177619892963       -5.9369794316310731E-006
   13.125000000000000        2.3162290518744908        10.366492203243343        5.3124992875841978E-002   2.3693540447503327        1.3693540447503327       -3.5073608809721435E-005
   13.375000000000000        2.3190330406858131        10.345518715240043        4.8152149252591592E-002   2.3671851899384047        1.3671851899384047       -1.5339158353278037E-005
   13.625000000000000        2.3208950723281578        10.337860318733176        3.4579457200174836E-002   2.3554745295283328        1.3554745295283328        1.8861052817342738E-006
   13.875000000000000        2.3229598446544277        10.328730445038952        2.0307604578160814E-002   2.3432674492325885        1.3432674492325885        2.3527999121419896E-005
   14.125000000000000        2.3260331956788409        10.315101814426844        9.8772009573204426E-003   2.3359103966361614        1.3359103966361614        4.9989703913677630E-005
   14.375000000000000        2.3303237720430898        10.296144970661887        3.9898143962809668E-003   2.3343135864393707        1.3343135864393707        7.1143773665127696E-005
   14.625000000000000        2.3354770213739071        10.273426525561357        1.3312264969214285E-003   2.3368082478708287        1.3368082478708285        7.5078447410614757E-005
   14.875000000000000        2.3410845858784390        10.248763366114300        3.6070999485194488E-004   2.3414452958732910        1.3414452958732910        5.8422074427522119E-005
   15.125000000000000        2.3468863483868585        10.223335973858058        7.6092175333595410E-005   2.3469624405621921        1.3469624405621921        2.9872950695342126E-005
   15.375000000000000        2.3527659752695578        10.197711194575861        1.0991815124019547E-005   2.3527769670846816        1.3527769670846816        5.2478124406007964E-006
   15.625000000000000        2.3586851973333256        10.172101811438379        4.0855037386824500E-007   2.3586856058836996        1.3586856058836996       -3.9938052798227375E-006
   15.875000000000000        2.3646288660985362        10.146569119154595       -3.3981445519485208E-007   2.3646285262840809        1.3646285262840809        8.9026097516153868E-007
   16.125000000000000        2.3705831381459959        10.121121621134714       -1.3096815678047884E-007   2.3705830071778391        1.3705830071778391        8.4954469463660587E-006
   16.375000000000000        2.3765377223105357        10.095755874331722       -3.0283793551774353E-008   2.3765376920267420        1.3765376920267423        8.4685963281927457E-006
   16.625000000000000        2.3824928518950146        10.070474728644454       -5.2801149176022283E-009   2.3824928466148996        1.3824928466148996        7.5576396874055263E-007
   16.875000000000000        2.3884575424224681        10.045289588658703       -7.3862496130835907E-010   2.3884575416838429        1.3884575416838432       -5.8278778176656942E-006
   17.125000000000000        2.3944393415987943        10.020208796686497       -8.4909256163757932E-011   2.3944393415138849        1.3944393415138852       -3.8865532290266458E-006
   17.375000000000000        2.4004360625590899        9.9952258040014001       -8.0941538182368154E-012   2.4004360625509960        1.4004360625509957        4.2537353905913733E-006
   17.625000000000000        2.4064383257785136        9.9703228681751526       -6.3995987780359910E-013   2.4064383257778736        1.4064383257778736        9.0758147575087378E-006
   17.875000000000000        2.4124402750422349        9.9454890350119829       -4.1608076639947725E-014   2.4124402750421932        1.4124402750421934        4.5843466565109736E-006
   18.125000000000000        2.4184466992144582        9.9207328380714266       -2.1742169485074604E-015   2.4184466992144560        1.4184466992144560       -4.5744934515923319E-006
   18.375000000000000        2.4244682410059561        9.8960735008450431       -8.6101663339873180E-017   2.4244682410059561        1.4244682410059561       -7.9035967428531251E-006
   18.625000000000000        2.4305095056903969        9.8715183582162567       -2.0961667720651280E-018   2.4305095056903969        1.4305095056903969       -9.4621693591534495E-007
   18.875000000000000        2.4365634009034869        9.8470519131678405        1.5468727534246561E-020   2.4365634009034869        1.4365634009034869        9.0571562516572612E-006
   19.125000000000000        2.4426187538798394        9.8226508136232624        4.9793590664481890E-021   2.4426187538798394        1.4426187538798394        1.0779558430318303E-005
   19.375000000000000        2.4486732446977104        9.7983093944169184        3.1857939949152509E-022   2.4486732446977104        1.4486732446977104        1.7519457178316600E-006
   19.625000000000000        2.4547369333389781        9.7740465726552834        1.3764826579810864E-023   2.4547369333389781        1.4547369333389781       -8.1288131816847908E-006
   19.875000000000000        2.4608215310203390        9.7498844125285302        4.6102777066326040E-025   2.4608215310203390        1.4608215310203390       -7.2992918673797647E-006
   20.125000000000000        2.4669271170651959        9.7258216916585507        1.2512444820880991E-026   2.4669271170651959        1.4669271170651959        4.1377827000310674E-006
   20.375000000000000        2.4730414379067405        9.7018326649590261        2.8009163221299942E-028   2.4730414379067405        1.4730414379067405        1.3799702883066089E-005
   20.625000000000000        2.4791535554891593        9.6778943792310343        5.2010171601419136E-030   2.4791535554891593        1.4791535554891593        1.0521115047179563E-005
   20.875000000000000        2.4852664000368057        9.6540115690811081        7.9900048795316989E-032   2.4852664000368057        1.4852664000368057       -2.8306281731893534E-006
   21.125000000000000        2.4913947848124569        9.6302124598283356        1.0027404332644371E-033   2.4913947848124569        1.4913947848124569       -1.1793824000072561E-005
   21.375000000000000        2.4975491877107978        9.6065164348242593        9.9592729949590693E-036   2.4975491877107978        1.4975491877107978       -5.7739233265685641E-006
   21.625000000000000        2.5037251895162931        9.5829134254429746        7.1709035374561861E-038   2.5037251895162931        1.5037251895162931        1.0132681201202587E-005
   21.875000000000000        2.5099056331247911        9.5593682926167993        2.4705075319425914E-040   2.5099056331247911        1.5099056331247911        1.9530480995122446E-005
   22.125000000000000        2.5160806363709112        9.5358593752810403       -2.2489573514977698E-042   2.5160806363709112        1.5160806363709112        1.0541189715773669E-005
   22.375000000000000        2.5222511791117630        9.5123886028934361       -5.2159099425269842E-044   2.5222511791117630        1.5222511791117630       -1.3097158714447943E-005
   22.625000000000000        2.5284365882622803        9.4889970838233175       -5.8299927616306344E-046   2.5284365882622803        1.5284365882622803       -3.5799227842137071E-005
   22.875000000000000        2.5346466942168937        9.4656881682213925       -4.7282059177798568E-048   2.5346466942168937        1.5346466942168937       -4.3713009723500562E-005
   23.125000000000000        2.5408973421379994        9.4424916775856627       -3.0351004380248801E-050   2.5408973421379994        1.5408973421379994       -3.4859743732962301E-005
   23.375000000000000        2.5471346478345085        9.4193864100128994       -1.5913446478378990E-052   2.5471346478345085        1.5471346478345085       -1.7880367669143027E-005
   23.625000000000000        2.5534336320088973        9.3963395330805373       -6.9004816082459602E-055   2.5534336320088973        1.5534336320088973       -3.5115797429874362E-006
   23.875000000000000        2.5597984734597752        9.3730528143516079       -2.4808280075016390E-057   2.5597984734597752        1.5597984734597752        3.1417649681841908E-006
   24.125000000000000        2.5660459289014157        9.3503705341295369       -7.3503872580838212E-060   2.5660459289014157        1.5660459289014157        3.1586182300813448E-006
   24.375000000000000        2.5725697204952485        9.3268843817020741       -1.7624100967059811E-062   2.5725697204952485        1.5725697204952485        1.2369609869722353E-006
   24.625000000000000        2.5831833453136057        9.2981357349234308       -3.2668075129835316E-065   2.5831833453136057        1.5831833453136057       -7.6034267992852733E-007
   24.875000000000000        2.5880497716549278        9.2706083222056286       -4.0531030100569249E-068   2.5880497716549278        1.5880497716549278       -5.1071822948500767E-007


==> PERTSUPERweno5GF_N100_0.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        1.9999999999999967        24.000000000000004        1.9999999999999967        12.000000000000020        0.0000000000000000        4.0531030100567339E-068   0.0000000000000000     
  0.37500000000000000        2.0000000000000013        24.000000000000014        2.0000000000000013        11.999999999999996        0.0000000000000000        3.2668075129834578E-065   0.0000000000000000     
  0.62500000000000000        1.9999999999999982        24.000000000000004        1.9999999999999982        12.000000000000011        0.0000000000000000        1.7624100967059087E-062   0.0000000000000000     
  0.87500000000000000        1.9999999999999958        24.000000000000007        1.9999999999999958        12.000000000000027        0.0000000000000000        7.3503872580836741E-060   0.0000000000000000     
   1.1250000000000000        2.0000000000000000        24.000000000000000        2.0000000000000000        11.999999999999998        0.0000000000000000        2.4808280075015680E-057   0.0000000000000000     
   1.3750000000000000        2.0000000000000004        24.000000000000014        2.0000000000000004        12.000000000000002        0.0000000000000000        6.9004816082457675E-055   0.0000000000000000     
   1.6250000000000000        1.9999999999999973        24.000000000000014        1.9999999999999973        12.000000000000021        0.0000000000000000        1.5913446478378707E-052   0.0000000000000000     
   1.8750000000000000        1.9999999999999996        24.000000000000004        1.9999999999999996        12.000000000000002        0.0000000000000000        3.0351004380248293E-050   0.0000000000000000     
   2.1250000000000000        1.9999999999999953        23.999999999999996        1.9999999999999953        12.000000000000023        0.0000000000000000        4.7282059177797389E-048   0.0000000000000000     
   2.3750000000000000        1.9999999999999998        23.999999999999989        1.9999999999999998        11.999999999999993        0.0000000000000000        5.8299927616304982E-046   0.0000000000000000     
   2.6250000000000000        1.9999999999999982        24.000000000000007        1.9999999999999982        12.000000000000012        0.0000000000000000        5.2159099425269175E-044   0.0000000000000000     
   2.8750000000000000        1.9999999999999964        24.000000000000007        1.9999999999999964        12.000000000000023        0.0000000000000000        2.2489573514977615E-042   0.0000000000000000     
   3.1250000000000000        2.0000000000000013        24.000000000000000        2.0000000000000013        11.999999999999989        0.0000000000000000       -2.4705075319425175E-040   0.0000000000000000     
   3.3750000000000000        1.9999999999999958        24.000000000000000        1.9999999999999958        12.000000000000023        0.0000000000000000       -7.1709035374559773E-038   0.0000000000000000     
   3.6250000000000000        2.0000000000000022        24.000000000000021        2.0000000000000022        11.999999999999995        0.0000000000000000       -9.9592729949588889E-036   0.0000000000000000     
   3.8750000000000000        2.0000000000000004        24.000000000000018        2.0000000000000004        12.000000000000004        0.0000000000000000       -1.0027404332644201E-033   0.0000000000000000     
   4.1250000000000000        1.9999999999999971        24.000000000000007        1.9999999999999971        12.000000000000018        0.0000000000000000       -7.9900048795315719E-032   0.0000000000000000     
   4.3750000000000000        2.0000000000000000        24.000000000000004        2.0000000000000000        12.000000000000000        0.0000000000000000       -5.2010171601418547E-030   0.0000000000000000     
   4.6250000000000000        2.0000000000000022        24.000000000000004        2.0000000000000022        11.999999999999986        0.0000000000000000       -2.8009163221299538E-028   0.0000000000000000     
   4.8750000000000000        1.9999999999999978        24.000000000000000        1.9999999999999978        12.000000000000011        0.0000000000000000       -1.2512444820880865E-026   0.0000000000000000     
   5.1250000000000000        1.9999999999999969        24.000000000000004        1.9999999999999969        12.000000000000018        0.0000000000000000       -4.6102777066325452E-025   0.0000000000000000     
   5.3750000000000000        1.9999999999999973        24.000000000000011        1.9999999999999973        12.000000000000020        0.0000000000000000       -1.3764826579810744E-023   0.0000000000000000     
   5.6250000000000000        1.9999999999999984        24.000000000000018        1.9999999999999984        12.000000000000016        0.0000000000000000       -3.1857939949152179E-022   0.0000000000000000     
   5.8750000000000000        1.9999999999999976        24.000000000000014        1.9999999999999976        12.000000000000020        0.0000000000000000       -4.9793590664481649E-021   0.0000000000000000     
   6.1250000000000000        1.9999999999999996        24.000000000000011        1.9999999999999996        12.000000000000005        0.0000000000000000       -1.5468727534247049E-020   0.0000000000000000     
   6.3750000000000000        1.9999999999999964        24.000000000000007        1.9999999999999964        12.000000000000023        0.0000000000000000        2.0961667720650964E-018   0.0000000000000000     
   6.6250000000000000        2.0000000000000000        23.999999999999993        2.0000000000000000        11.999999999999995        0.0000000000000000        8.6101663339872206E-017   0.0000000000000000     
   6.8750000000000000        1.9999999999999980        23.999999999999996        2.0000000000000000        12.000000000000007        0.0000000000000000        2.1742169485074391E-015   0.0000000000000000     
   7.1250000000000000        2.0000000000000053        24.000000000000007        2.0000000000000471        11.999999999999970        0.0000000000000000        4.1608076639947359E-014   0.0000000000000000     
   7.3750000000000000        2.0000000000000990        23.999999999999996        2.0000000000007390        11.999999999999401        0.0000000000000000        6.3995987780359486E-013   0.0000000000000000     
   7.6250000000000000        2.0000000000012732        24.000000000000000        2.0000000000093672        11.999999999992358        0.0000000000000000        8.0941538182367685E-012   0.0000000000000000     
   7.8750000000000000        2.0000000000133986        24.000000000000011        2.0000000000983080        11.999999999919611        0.0000000000000000        8.4909256163757441E-011   0.0000000000000000     
   8.1250000000000000        2.0000000001165428        24.000000000000028        2.0000000008551679        11.999999999300755        0.0000000000000000        7.3862496130835514E-010   0.0000000000000000     
   8.3750000000000000        2.0000000008330958        24.000000000000000        2.0000000061132108        11.999999995001422        0.0000000000000000        5.2801149176022175E-009   0.0000000000000000     
   8.6250000000000000        2.0000000047781663        23.999999999999989        2.0000000350619600        11.999999971330995        0.0000000000000000        3.0283793551774287E-008   0.0000000000000000     
   8.8750000000000000        2.0000000206641060        24.000000000000007        2.0000001516322627        11.999999876015366        0.0000000000000000        1.3096815678047868E-007   0.0000000000000000     
   9.1250000000000000        2.0000102687871353        23.999999999999989        2.0000106086015905        11.999938387593522        0.0000000000000000        3.3981445519485208E-007   1.0215171333705086E-005
   9.3750000000000000        2.0000822889652738        23.999999999999989        2.0000818804148999        11.999506286521935        0.0000000000000000       -4.0855037386824495E-007   8.2353426200665325E-005
   9.6250000000000000        2.0000806191448772        23.999999999999986        2.0000696273297534        11.999516304628280        0.0000000000000000       -1.0991815124019542E-005   8.2353426200443280E-005
   9.8750000000000000        1.9999982095291422        23.999999999999986        1.9999221173538086        12.000010742834755        0.0000000000000000       -7.6092175333595423E-005   1.0215171333705086E-005
   10.125000000000000        1.9999430905439597        23.999999999999979        1.9995823805491078        12.000341466452564        0.0000000000000000       -3.6070999485194488E-004   0.0000000000000000     
   10.375000000000000        1.9997900015506820        23.999999999999993        1.9984587750537606        12.001260123007841        0.0000000000000000       -1.3312264969214294E-003   0.0000000000000000     
   10.625000000000000        1.9993708581865137        23.999999999999996        1.9953810437902328        12.003776038712836        0.0000000000000000       -3.9898143962809668E-003   0.0000000000000000     
   10.875000000000000        1.9984437993523581        23.999999999999964        1.9885665983950376        12.009344474824719        0.0000000000000000       -9.8772009573204426E-003   0.0000000000000000     
   11.125000000000000        1.9968050456433737        23.999999999999975        1.9764974410652130        12.019200398337903        0.0000000000000000       -2.0307604578160811E-002   0.0000000000000000     
   11.375000000000000        1.9945701332705714        24.000000000000039        1.9599906760703967        12.032667891525245        0.0000000000000000       -3.4579457200174836E-002   0.0000000000000000     
   11.625000000000000        1.9924524755467892        24.000000000000046        1.9443003262941976        12.045456689456904        0.0000000000000000       -4.8152149252591592E-002   0.0000000000000000     
   11.875000000000000        1.9916784321803234        24.000000000000036        1.9385534393044814        12.050138020386571        0.0000000000000000       -5.3124992875841985E-002   0.0000000000000000     
   12.125000000000000        1.9933255534113759        23.999999999999961        1.9507726817455182        12.040180771739154        0.0000000000000000       -4.2552871665857583E-002   0.0000000000000000     
   12.375000000000000        1.9974223278479524        23.999999999999901        1.9810377989122372        12.015485991817160        0.0000000000000000       -1.6384528935715226E-002   0.0000000000000000     
   12.625000000000000        2.0025926758742787        23.999999999999890        2.0189772048099939        11.984464084550854        0.0000000000000000        1.6384528935715226E-002   0.0000000000000000     
   12.875000000000000        2.0067540977337903        24.000000000000000        2.0493069693996477        11.959611806500350        0.0000000000000000        4.2552871665857583E-002   0.0000000000000000     
   13.125000000000000        2.0084436120771483        24.000000000000075        2.0615686049529902        11.949551312112307        0.0000000000000000        5.3124992875841978E-002   0.0000000000000000     
   13.375000000000000        2.0076481575779508        24.000000000000004        2.0558003068305424        11.954285868971118        0.0000000000000000        4.8152149252591592E-002   0.0000000000000000     
   13.625000000000000        2.0054823173735912        23.999999999999893        2.0400617745737661        11.967196016682230        0.0000000000000000        3.4579457200174829E-002   0.0000000000000000     
   13.875000000000000        2.0032133666959653        23.999999999999904        2.0235209712741260        11.980750727310049        0.0000000000000000        2.0307604578160811E-002   0.0000000000000000     
   14.125000000000000        2.0015606507172659        24.000000000000014        2.0114378516745863        11.990643396891086        0.0000000000000000        9.8772009573204426E-003   0.0000000000000000     
   14.375000000000000        2.0006298824998265        24.000000000000050        2.0046196968961074        11.996221894882211        0.0000000000000000        3.9898143962809668E-003   0.0000000000000000     
   14.625000000000000        2.0002100832659475        24.000000000000021        2.0015413097628691        11.998739632795353        0.0000000000000000        1.3312264969214294E-003   0.0000000000000000     
   14.875000000000000        2.0000569167572109        23.999999999999961        2.0004176267520628        11.999658509174989        0.0000000000000000        3.6070999485194488E-004   0.0000000000000000     
   15.125000000000000        2.0000120067786176        23.999999999999968        2.0000880989539511        11.999927959760761        0.0000000000000000        7.6092175333595410E-005   0.0000000000000000     
   15.375000000000000        2.0000017351172108        24.000000000000039        2.0000127269323347        11.999989589305784        0.0000000000000000        1.0991815124019542E-005   0.0000000000000000     
   15.625000000000000        2.0000000652902945        24.000000000000103        2.0000004738406685        11.999999608258294        0.0000000000000000        4.0855037386824500E-007   0.0000000000000000     
   15.875000000000000        1.9999999472135579        24.000000000000103        1.9999996073991027        12.000000316718710        0.0000000000000000       -3.3981445519485203E-007   0.0000000000000000     
   16.125000000000000        1.9999999801652437        24.000000000000028        1.9999998491970870        12.000000119008551        0.0000000000000000       -1.3096815678047884E-007   0.0000000000000000     
   16.375000000000000        1.9999999960511843        24.000000000000007        1.9999999657673908        12.000000023692895        0.0000000000000000       -3.0283793551774353E-008   0.0000000000000000     
   16.625000000000000        1.9999999999962632        24.000000000000107        1.9999999947161482        12.000000000022471        0.0000000000000000       -5.2801149176022349E-009   0.0000000000000000     
   16.875000000000000        2.0000000007128209        24.000000000000128        1.9999999999741960        11.999999995723137        0.0000000000000000       -7.3862496130835886E-010   0.0000000000000000     
   17.125000000000000        2.0000000008159589        24.000000000000060        2.0000000007310494        11.999999995104275        0.0000000000000000       -8.4909256163757932E-011   0.0000000000000000     
   17.375000000000000        2.0000000008280705        24.000000000000018        2.0000000008199765        11.999999995031583        0.0000000000000000       -8.0941538182368170E-012   0.0000000000000000     
   17.625000000000000        2.0000000008292460        23.999999999999968        2.0000000008286061        11.999999995024506        0.0000000000000000       -6.3995987780359920E-013   0.0000000000000000     
   17.875000000000000        2.0000000008293459        24.000000000000068        2.0000000008293042        11.999999995023956        0.0000000000000000       -4.1608076639947725E-014   0.0000000000000000     
   18.125000000000000        2.0000000008293548        24.000000000000050        2.0000000008293526        11.999999995023893        0.0000000000000000       -2.1742169485074604E-015   0.0000000000000000     
   18.375000000000000        2.0000000008293473        23.999999999999979        2.0000000008293473        11.999999995023904        0.0000000000000000       -8.6101663339873168E-017   0.0000000000000000     
   18.625000000000000        2.0000000008293455        23.999999999999957        2.0000000008293455        11.999999995023904        0.0000000000000000       -2.0961667720651280E-018   0.0000000000000000     
   18.875000000000000        2.0000000008293468        24.000000000000007        2.0000000008293468        11.999999995023920        0.0000000000000000        1.5468727534246558E-020   0.0000000000000000     
   19.125000000000000        2.0000000008293459        23.999999999999996        2.0000000008293459        11.999999995023920        0.0000000000000000        4.9793590664481890E-021   0.0000000000000000     
   19.375000000000000        2.0000000008293464        24.000000000000000        2.0000000008293464        11.999999995023920        0.0000000000000000        3.1857939949152504E-022   0.0000000000000000     
   19.625000000000000        2.0000000008293459        24.000000000000000        2.0000000008293459        11.999999995023922        0.0000000000000000        1.3764826579810864E-023   0.0000000000000000     
   19.875000000000000        2.0000000008293424        23.999999999999940        2.0000000008293424        11.999999995023913        0.0000000000000000        4.6102777066326040E-025   0.0000000000000000     
   20.125000000000000        2.0000000008293393        23.999999999999911        2.0000000008293393        11.999999995023918        0.0000000000000000        1.2512444820880991E-026   0.0000000000000000     
   20.375000000000000        2.0000000008293468        24.000000000000000        2.0000000008293468        11.999999995023916        0.0000000000000000        2.8009163221299942E-028   0.0000000000000000     
   20.625000000000000        2.0000000008293548        24.000000000000050        2.0000000008293548        11.999999995023893        0.0000000000000000        5.2010171601419339E-030   0.0000000000000000     
   20.875000000000000        2.0000000008293548        24.000000000000092        2.0000000008293548        11.999999995023915        0.0000000000000000        7.9900048795316989E-032   0.0000000000000000     
   21.125000000000000        2.0000000008293504        24.000000000000032        2.0000000008293504        11.999999995023911        0.0000000000000000        1.0027404332644371E-033   0.0000000000000000     
   21.375000000000000        2.0000000008293428        23.999999999999947        2.0000000008293428        11.999999995023915        0.0000000000000000        9.9592729949590693E-036   0.0000000000000000     
   21.625000000000000        2.0000000008293517        24.000000000000039        2.0000000008293517        11.999999995023908        0.0000000000000000        7.1709035374561871E-038   0.0000000000000000     
   21.875000000000000        2.0000000008293557        24.000000000000085        2.0000000008293557        11.999999995023906        0.0000000000000000        2.4705075319425914E-040   0.0000000000000000     
   22.125000000000000        2.0000000008293588        24.000000000000146        2.0000000008293588        11.999999995023918        0.0000000000000000       -2.2489573514977698E-042   0.0000000000000000     
   22.375000000000000        2.0000000008293548        24.000000000000114        2.0000000008293548        11.999999995023925        0.0000000000000000       -5.2159099425269842E-044   0.0000000000000000     
   22.625000000000000        2.0000000008293584        24.000000000000149        2.0000000008293584        11.999999995023922        0.0000000000000000       -5.8299927616306351E-046   0.0000000000000000     
   22.875000000000000        2.0000000008293561        24.000000000000082        2.0000000008293561        11.999999995023902        0.0000000000000000       -4.7282059177798568E-048   0.0000000000000000     
   23.125000000000000        2.0000000008293419        24.000000000000004        2.0000000008293419        11.999999995023948        0.0000000000000000       -3.0351004380248801E-050   0.0000000000000000     
   23.375000000000000        2.0000000008293446        23.999999999999968        2.0000000008293446        11.999999995023915        0.0000000000000000       -1.5913446478378990E-052   0.0000000000000000     
   23.625000000000000        2.0000000008293379        23.999999999999911        2.0000000008293379        11.999999995023925        0.0000000000000000       -6.9004816082459602E-055   0.0000000000000000     
   23.875000000000000        2.0000000008293397        23.999999999999922        2.0000000008293397        11.999999995023920        0.0000000000000000       -2.4808280075016393E-057   0.0000000000000000     
   24.125000000000000        2.0000000008293441        23.999999999999964        2.0000000008293441        11.999999995023915        0.0000000000000000       -7.3503872580838212E-060   0.0000000000000000     
   24.375000000000000        2.0000000008293459        23.999999999999957        2.0000000008293459        11.999999995023900        0.0000000000000000       -1.7624100967059811E-062   0.0000000000000000     
   24.625000000000000        2.0000000008293419        23.999999999999901        2.0000000008293419        11.999999995023897        0.0000000000000000       -3.2668075129835316E-065   0.0000000000000000     
   24.875000000000000        2.0000000008293433        23.999999999999936        2.0000000008293433        11.999999995023906        0.0000000000000000       -4.0531030100569249E-068   0.0000000000000000     


==> PERTSUPERweno5GF_N100_1.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        2.0000000000000009        24.000000000000099        2.0000000000000009        12.000000000000043        307.62400000000230        4.0531030100567339E-068   4.2188474935755949E-015
  0.37500000000000000        1.9999999999999925        23.999999999999876        1.9999999999999927        11.999999999999982        307.62399999999798        3.2668075129834578E-065  -8.8817841970012523E-015
  0.62500000000000000        2.0000000000000160        24.000000000000274        2.0000000000000160        12.000000000000036        307.62400000000434        1.7624100967059087E-062   1.7763568394002505E-014
  0.87500000000000000        1.9999999999999756        23.999999999999559        1.9999999999999754        11.999999999999922        307.62399999999229        7.3503872580836741E-060  -2.0206059048177849E-014
   1.1250000000000000        2.0000000000000444        24.000000000000760        2.0000000000000449        12.000000000000110        307.62400000001264        2.4808280075015680E-057   4.4408920985006262E-014
   1.3750000000000000        1.9999999999999165        23.999999999998689        1.9999999999999165        11.999999999999840        307.62399999997871        6.9004816082457675E-055  -8.3932860661661834E-014
   1.6250000000000000        2.0000000000001101        24.000000000001908        2.0000000000001101        12.000000000000286        307.62400000003180        1.5913446478378707E-052   1.1279865930191590E-013
   1.8750000000000000        1.9999999999998441        23.999999999997467        1.9999999999998443        11.999999999999668        307.62399999995858        3.0351004380248293E-050  -1.5543122344752192E-013
   2.1250000000000000        2.0000000000001825        24.000000000003034        2.0000000000001825        12.000000000000421        307.62400000005005        4.7282059177797389E-048   1.8718360195180139E-013
   2.3750000000000000        1.9999999999998612        23.999999999997666        1.9999999999998612        11.999999999999661        307.62399999996103        5.8299927616304982E-046  -1.3855583347321954E-013
   2.6250000000000000        1.9999999999999341        23.999999999999233        1.9999999999999336        12.000000000000011        307.62399999998968        5.2159099425269175E-044  -6.4170890823334048E-014
   2.8750000000000000        2.0000000000006239        24.000000000009315        2.0000000000006235        12.000000000000908        307.62400000014566        2.2489573514977615E-042   6.2749805351813848E-013
   3.1250000000000000        1.9999999999980329        23.999999999971038        1.9999999999980336        11.999999999997318        307.62399999954965       -2.4705075319425175E-040  -1.9684254226604025E-012
   3.3750000000000000        2.0000000000049094        24.000000000069772        2.0000000000049094        12.000000000005427        307.62400000106373       -7.1709035374559773E-038   4.9136250623860178E-012
   3.6250000000000000        1.9999999999887694        23.999999999849461        1.9999999999887692        11.999999999992102        307.62399999778336       -9.9592729949588889E-036  -1.1232792473947484E-011
   3.8750000000000000        2.0000000000246283        24.000000000305270        2.0000000000246287        12.000000000004873        307.62400000426373       -1.0027404332644201E-033   2.4627855310654923E-011
   4.1250000000000000        1.9999999999469111        23.999999999403009        1.9999999999469114        12.000000000020034        307.62399999227512       -7.9900048795315719E-032  -5.3085980056266635E-011
   4.3750000000000000        2.0000000001130238        24.000000001139650        2.0000000001130243        11.999999999891694        307.62400001329479       -5.2010171601418547E-030   1.1302381253130989E-010
   4.6250000000000000        1.9999999997638589        23.999999997868482        1.9999999997638562        12.000000000351100        307.62399997821421       -2.8009163221299538E-028  -2.3614332711474617E-010
   4.8750000000000000        2.0000000004757288        24.000000003874064        2.0000000004757323        11.999999999082627        307.62400003380736       -1.2512444820880865E-026   4.7573101014108943E-010
   5.1250000000000000        1.9999999991006991        23.999999993321065        1.9999999991006956        12.000000002056259        307.62399995155266       -4.6102777066325452E-025  -8.9929774738095603E-010
   5.3750000000000000        2.0000000015289587        24.000000010388636        2.0000000015289596        11.999999996020547        307.62400005916078       -1.3764826579810744E-023   1.5289614019309283E-009
   5.6250000000000000        1.9999999978457834        23.999999987035316        1.9999999978457859        12.000000006443036        307.62399995678459       -3.1857939949152179E-022  -2.1542150285824846E-009
   5.8750000000000000        2.0000000019333490        24.000000007550636        2.0000000019333628        11.999999992175015        307.62399994074536       -4.9793590664481649E-021   1.9333514789110495E-009
   6.1250000000000000        2.0000000011394761        24.000000021337794        2.0000000011394041        12.000000003832602        307.62400037039885       -1.5468727534247049E-020   1.1394765131456097E-009
   6.3750000000000000        1.9999999897706568        23.999999902780463        1.9999999897708514        12.000000012765428        307.62399893900630        2.0961667720650964E-018  -1.0229339597600529E-008
   6.6250000000000000        2.0000000272425540        24.000000232185212        2.0000000272424683        11.999999952640174        307.62400218425012        8.6101663339872206E-017   2.7242553990447504E-008
   6.8750000000000000        1.9999999548697664        23.999999633667123        1.9999999548689638        12.000000087606312        307.62399682058191        2.1742169485074391E-015  -4.5130231551837596E-008
   7.1250000000000000        2.0000000349965075        24.000000266909876        2.0000000349984601        11.999999923479423        307.62400205359359        4.1608076639947359E-014   3.4996502140671737E-008
   7.3750000000000000        2.0000000579625072        24.000000503352293        2.0000000579604933        11.999999903898225        307.62400487077724        6.3995987780359486E-013   5.7962408206435612E-008
   7.6250000000000000        1.9999997296871612        23.999997751146925        1.9999997296986922        12.000000497464402        307.62397964926629        8.0941538182367685E-012  -2.7031411198308319E-007
   7.8750000000000000        2.0000004797510158        24.000004136904259        2.0000004798457480        11.999999190007115        307.62403962238614        8.4909256163757441E-011   4.7973761718722585E-007
   8.1250000000000000        1.9999997762724782        23.999997311891470        1.9999997769839046        11.999999998280339        307.62396332095653        7.3862496130835514E-010  -2.2384406461739559E-007
   8.3750000000000000        1.9999989786353218        23.999993340304776        1.9999989839185026        12.000002798224669        307.62396729177078        5.2801149176022175E-009  -1.0221977739810484E-006
   8.6250000000000000        2.0000024709093380        24.000019156164750        2.0000025012181983        11.999994752470593        307.62415301531394        3.0283793551774287E-008   2.4661311717188994E-006
   8.8750000000000000        1.9999991994410447        23.999988219795867        1.9999993303321479        11.999998913556142        307.62381944522178        1.3096815678047868E-007  -8.2122306133136647E-007
   9.1250000000000000        1.9999950688206312        23.999967168168045        1.9999954086811189        12.000013170618395        307.62383195103905        3.3981445519485208E-007  -4.9847951704151683E-006
   9.3750000000000000        2.0000057996065594        24.000053276592972        2.0000053910758209        11.999991840101819        307.62454934995213       -4.0855037386824495E-007   5.8640674862608932E-006
   9.6250000000000000        2.0000041726002671        24.000031231898461        1.9999931806937690        11.999990581217334        307.62401508972755       -1.0991815124019542E-005   5.9068815903007277E-006
   9.8750000000000000        1.9999757576489310        23.999901981269627        1.9998996660129678        12.000096446299954        307.62316818255272       -7.6092175333595423E-005  -1.2236708877511049E-005
   10.125000000000000        1.9999362524812567        23.999963912797632        1.9995755420805243        12.000364454843876        307.62398540265764       -3.6070999485194488E-004  -6.8380627029629437E-006
   10.375000000000000        1.9998064237685171        24.000134144371508        1.9984751965060432        12.001228647055827        307.62518655631402       -1.3312264969214294E-003   1.6422217835154740E-005
   10.625000000000000        1.9993806491115904        24.000062869250776        1.9953908358814518        12.003748698496551        307.62428878007648       -3.9898143962809668E-003   9.7909250766914369E-006
   10.875000000000000        1.9984251030578850        23.999852979838806        1.9885479022111139        12.009383266487227        307.62279749021502       -9.8772009573204426E-003  -1.8696294473041775E-005
   11.125000000000000        1.9967787193090316        23.999803955444243        1.9764711136907736        12.019260670578220        307.62257667506503       -2.0307604578160811E-002  -2.6326334342074986E-005
   11.375000000000000        1.9945759705687469        24.000041830532190        1.9599965135488298        12.032653671033055        307.62428075776245       -3.4579457200174836E-002   5.8372981754928333E-006
   11.625000000000000        1.9925279863138852        24.000618161034470        1.9443758368067183        12.045310425624022        307.62941237469244       -4.8152149252591592E-002   7.5510767095998688E-005
   11.875000000000000        1.9918133464273742        24.001086041977125        1.9386883553918031        12.049867064875810        307.63322432972393       -5.3124992875841985E-002   1.3491424705081023E-004
   12.125000000000000        1.9934478805924496        24.000951795513686        1.9508950074641613        12.039919396836963        307.63158632902304       -4.2552871665857583E-002   1.2232718107374474E-004
   12.375000000000000        1.9974922901994778        24.000523271212185        1.9811077609269068        12.015327112681279        307.62787953877677       -1.6384528935715226E-002   6.9962351525454380E-005
   12.625000000000000        2.0025975225524553        23.999941574474782        2.0189820515890355        11.984405906909466        307.62204227382836        1.6384528935715226E-002   4.8466781765732492E-006
   12.875000000000000        2.0067274289259975        23.999787402348744        2.0492803015917307        11.959664801774563        307.62224709769492        4.2552871665857583E-002  -2.6668807792784577E-005
   13.125000000000000        2.0084305970852658        23.999912316063128        2.0615555895428654        11.949585088948318        307.62354450625952        5.3124992875841978E-002  -1.3014991882442928E-005
   13.375000000000000        2.0076477527744752        24.000003580624600        2.0557999017380291        11.954290061464299        307.62417466249451        4.8152149252591592E-002  -4.0480347562876773E-007
   13.625000000000000        2.0054822796742542        23.999984398612437        2.0400617374315142        11.967188464597383        307.62367065923024        3.4579457200174829E-002  -3.7699336985497212E-008
   13.875000000000000        2.0032064854523646        23.999883391676615        2.0235140896459405        11.980733670817038        307.62209788369643        2.0307604578160811E-002  -6.8812436007092970E-006
   14.125000000000000        2.0015452403417968        23.999749515394150        2.0114224413332029        11.990610569873205        307.61994676707906        9.8772009573204426E-003  -1.5410375469038229E-005
   14.375000000000000        2.0006064472753193        23.999615936272448        2.0045962613687114        11.996170445443200        307.61773996774127        3.9898143962809668E-003  -2.3435224507206698E-005
   14.625000000000000        2.0001808315792986        23.999518831046416        2.0015120575917837        11.998674544796852        307.61613295794569        1.3312264969214294E-003  -2.9251686648912312E-005
   14.875000000000000        2.0000268860771460        23.999505474386883        2.0003875964685816        11.999591427244724        307.61590887182376        3.6070999485194488E-004  -3.0030680064907500E-005
   15.125000000000000        1.9999872497183486        23.999592984816346        2.0000633425577390        11.999872993918833        307.61735359116307        7.6092175333595410E-005  -2.4757060268942865E-005
   15.375000000000000        1.9999852889078682        23.999727190585538        1.9999962805372442        11.999951861690539        307.61954084880125        1.0991815124019542E-005  -1.6446209342602103E-005
   15.625000000000000        1.9999915947180289        23.999859066482500        1.9999920035253009        11.999979965152919        307.62171399272421        4.0855037386824500E-007  -8.4705722656064353E-006
   15.875000000000000        1.9999970022245528        23.999950855794321        1.9999966620103651        11.999993413376554        307.62322950666862       -3.3981445519485203E-007  -2.9449890051047589E-006
   16.125000000000000        1.9999995201019165        23.999991699936697        1.9999993889257088        11.999998729694354        307.62390080370221       -1.3096815678047884E-007  -4.6006332721226784E-007
   16.375000000000000        2.0000001925319428        24.000003422221099        2.0000001624082770        12.000000555752059        307.62410051732280       -3.0283793551774353E-008   1.9648075855194236E-007
   16.625000000000000        2.0000002058235475        24.000003542559146        2.0000002005198434        12.000000536370196        307.62410222276435       -5.2801149176022349E-009   2.0582728432749775E-007
   16.875000000000000        2.0000000482186704        24.000000785241358        2.0000000475002784        12.000000103415491        307.62405574931950       -7.3862496130835886E-010   4.7505849476436879E-008
   17.125000000000000        1.9999999586801007        23.999999302537837        1.9999999586333335        11.999999899253455        307.62403131464322       -8.4909256163757932E-011  -4.2135858135949888E-008
   17.375000000000000        1.9999999648398856        23.999999410442943        1.9999999648314331        11.999999916182428        307.62403313033030       -8.0941538182368170E-012  -3.5988184876600826E-008
   17.625000000000000        1.9999999953784697        23.999999910816047        1.9999999953667331        11.999999983109420        307.62404133806052       -6.3995987780359920E-013  -5.4507762747846300E-009
   17.875000000000000        2.0000000078640761        24.000000115412991        2.0000000078594602        12.000000010513670        307.62404469748816       -4.1608076639947725E-014   7.0347301317497113E-009
   18.125000000000000        2.0000000050849067        24.000000069910474        2.0000000050863576        12.000000004448802        307.62404395262274       -2.1742169485074604E-015   4.2555519108589124E-009
   18.375000000000000        2.0000000006962892        23.999999997828539        2.0000000006983720        11.999999994741444        307.62404276868938       -8.6101663339873168E-017  -1.3305800905527576E-010
   18.625000000000000        1.9999999997269191        23.999999981886585        1.9999999997272593        11.999999992582717        307.62404250617317       -2.0961667720651280E-018  -1.1024263724124239E-009
   18.875000000000000        2.0000000004762479        23.999999994197392        2.0000000004757514        11.999999994240062        307.62404270819707        1.5468727534246558E-020  -3.5309888346546359E-010
   19.125000000000000        2.0000000009723804        24.000000002350063        2.0000000009721219        11.999999995340223        307.62404284222293        4.9793590664481890E-021   1.4303447315455742E-010
   19.375000000000000        2.0000000009555974        24.000000002074358        2.0000000009556520        11.999999995303696        307.62404283777488        3.1857939949152504E-022   1.2625100964669400E-010
   19.625000000000000        2.0000000008347225        24.000000000088214        2.0000000008348078        11.999999995035965        307.62404280515068        1.3764826579810864E-023   5.3765880636547081E-012
   19.875000000000000        2.0000000008029954        23.999999999567006        2.0000000008030048        11.999999994965549        307.62404279656693        4.6102777066326040E-025  -2.6346924641984515E-011
   20.125000000000000        2.0000000008210610        23.999999999863846        2.0000000008210423        11.999999995005512        307.62404280143659        1.2512444820880991E-026  -8.2782669608150172E-012
   20.375000000000000        2.0000000008327921        24.000000000056627        2.0000000008327845        11.999999995031549        307.62404280460765        2.8009163221299942E-028   3.4452440900167858E-012
   20.625000000000000        2.0000000008319203        24.000000000042302        2.0000000008319230        11.999999995029635        307.62404280437477        5.2010171601419339E-030   2.5655033653038117E-012
   20.875000000000000        2.0000000008292576        23.999999999998501        2.0000000008292598        11.999999995023710        307.62404280365467        7.9900048795316989E-032  -9.7255536957163713E-014
   21.125000000000000        2.0000000008288121        23.999999999991203        2.0000000008288126        11.999999995022725        307.62404280353417        1.0027404332644371E-033  -5.3823612233827589E-013
   21.375000000000000        2.0000000008292433        23.999999999998312        2.0000000008292425        11.999999995023694        307.62404280365109        9.9592729949590693E-036  -9.9475983006414026E-014
   21.625000000000000        2.0000000008294285        24.000000000001318        2.0000000008294285        11.999999995024087        307.62404280370032        7.1709035374561871E-038   7.6827433304060833E-014
   21.875000000000000        2.0000000008293908        24.000000000000650        2.0000000008293908        11.999999995023977        307.62404280368884        2.4705075319425914E-040   3.5083047578154947E-014
   22.125000000000000        2.0000000008293486        23.999999999999975        2.0000000008293481        11.999999995023902        307.62404280367826       -2.2489573514977698E-042  -1.0214051826551440E-014
   22.375000000000000        2.0000000008293513        24.000000000000004        2.0000000008293513        11.999999995023890        307.62404280367826       -5.2159099425269842E-044  -3.5527136788005009E-015
   22.625000000000000        2.0000000008293517        24.000000000000071        2.0000000008293517        11.999999995023925        307.62404280368003       -5.8299927616306351E-046  -6.6613381477509392E-015
   22.875000000000000        2.0000000008293557        24.000000000000085        2.0000000008293548        11.999999995023911        307.62404280367991       -4.7282059177798568E-048  -4.4408920985006262E-016
   23.125000000000000        2.0000000008293526        24.000000000000078        2.0000000008293526        11.999999995023920        307.62404280367986       -3.0351004380248801E-050   1.0658141036401503E-014
   23.375000000000000        2.0000000008293504        24.000000000000043        2.0000000008293504        11.999999995023916        307.62404280367940       -1.5913446478378990E-052   5.7731597280508140E-015
   23.625000000000000        2.0000000008293450        23.999999999999940        2.0000000008293450        11.999999995023900        307.62404280367775       -6.9004816082459602E-055   7.1054273576010019E-015
   23.875000000000000        2.0000000008293344        23.999999999999812        2.0000000008293344        11.999999995023893        307.62404280367565       -2.4808280075016393E-057  -5.3290705182007514E-015
   24.125000000000000        2.0000000008293295        23.999999999999716        2.0000000008293299        11.999999995023883        307.62404280367440       -7.3503872580838212E-060  -1.4654943925052066E-014
   24.375000000000000        2.0000000008293388        23.999999999999837        2.0000000008293384        11.999999995023883        307.62404280367576       -1.7624100967059811E-062  -7.1054273576010019E-015
   24.625000000000000        2.0000000008293548        24.000000000000028        2.0000000008293548        11.999999995023879        307.62404280367826       -3.2668075129835316E-065   1.2878587085651816E-014
   24.875000000000000        2.0000000008293637        24.000000000000188        2.0000000008293628        11.999999995023911        307.62404280368111       -4.0531030100569249E-068   2.0428103653102880E-014


==> PERTSUPERweno5GF_N100_2.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        1.9999999999999889        23.999999999999901        1.9999999999999893        12.000000000000004        307.62399999999843        4.0531030100567339E-068  -7.7715611723760958E-015
  0.37500000000000000        2.0000000000000120        24.000000000000018        2.0000000000000120        11.999999999999947        307.62399999999940        3.2668075129834578E-065   1.0658141036401503E-014
  0.62500000000000000        1.9999999999999600        23.999999999999684        1.9999999999999596        12.000000000000080        307.62399999999730        1.7624100967059087E-062  -3.8191672047105385E-014
  0.87500000000000000        2.0000000000000444        24.000000000000338        2.0000000000000449        11.999999999999902        307.62400000000275        7.3503872580836741E-060   4.8627768478581856E-014
   1.1250000000000000        1.9999999999999205        23.999999999999357        1.9999999999999207        12.000000000000151        307.62399999999428        2.4808280075015680E-057  -7.9491968563161208E-014
   1.3750000000000000        2.0000000000000782        24.000000000000682        2.0000000000000777        11.999999999999865        307.62400000000633        6.9004816082457675E-055   7.7715611723760958E-014
   1.6250000000000000        1.9999999999999685        23.999999999999609        1.9999999999999687        11.999999999999993        307.62399999999468        1.5913446478378707E-052  -2.8865798640254070E-014
   1.8750000000000000        1.9999999999999041        23.999999999999588        1.9999999999999039        12.000000000000362        307.62400000000173        3.0351004380248293E-050  -9.5479180117763462E-014
   2.1250000000000000        2.0000000000003957        24.000000000002562        2.0000000000003957        11.999999999998918        307.62400000001287        4.7282059177797389E-048   4.0034642267983145E-013
   2.3750000000000000        1.9999999999991682        23.999999999994262        1.9999999999991684        12.000000000002112        307.62399999996535        5.8299927616304982E-046  -8.3155704544424225E-013
   2.6250000000000000        2.0000000000012483        24.000000000009106        2.0000000000012483        11.999999999997062        307.62400000006335        5.2159099425269175E-044   1.2501111257279263E-012
   2.8750000000000000        1.9999999999988094        23.999999999990525        1.9999999999988096        12.000000000002403        307.62399999992061        2.2489573514977615E-042  -1.1870504579292174E-012
   3.1250000000000000        1.9999999999998028        24.000000000000632        1.9999999999998028        12.000000000001496        307.62400000003959       -2.4705075319425175E-040  -1.9850787680297799E-013
   3.3750000000000000        2.0000000000035847        24.000000000021821        2.0000000000035847        11.999999999989395        307.62400000007756       -7.1709035374559773E-038   3.5889069494032810E-012
   3.6250000000000000        1.9999999999914506        23.999999999945047        1.9999999999914508        12.000000000023828        307.62399999974502       -9.9592729949588889E-036  -8.5516038694777308E-012
   3.8750000000000000        2.0000000000113975        24.000000000071751        2.0000000000113975        11.999999999967475        307.62400000030374       -1.0027404332644201E-033   1.1397105481592007E-011
   4.1250000000000000        1.9999999999957052        23.999999999983974        1.9999999999957050        12.000000000017758        307.62400000014958       -7.9900048795315719E-032  -4.2919001685959302E-012
   4.3750000000000000        1.9999999999784952        23.999999999828283        1.9999999999784952        12.000000000043162        307.62399999855313       -5.2010171601418547E-030  -2.1504797942384357E-011
   4.6250000000000000        2.0000000000630398        24.000000000459362        2.0000000000630407        11.999999999851445        307.62400000318434       -2.8009163221299538E-028   6.3037575159796688E-011
   4.8750000000000000        1.9999999999148241        23.999999999431818        1.9999999999148219        12.000000000226953        307.62399999695651       -1.2512444820880865E-026  -8.5173645913982909E-011
   5.1250000000000000        2.0000000000120064        23.999999999915595        2.0000000000120099        11.999999999885768        307.62399999648198       -4.6102777066325452E-025   1.2009504501975243E-011
   5.3750000000000000        2.0000000002258056        24.000000002014215        2.0000000002258034        11.999999999652303        307.62400002025743       -1.3764826579810744E-023   2.2580826097851059E-010
   5.6250000000000000        1.9999999994516662        23.999999995433480        1.9999999994516575        12.000000001006757        307.62399995860233       -3.1857939949152179E-022  -5.4833226847961214E-010
   5.8750000000000000        2.0000000005537384        24.000000004581008        2.0000000005537668        11.999999998968006        307.62400004107383       -4.9793590664481649E-021   5.5374083096637605E-010
   6.1250000000000000        2.0000000003968847        24.000000002989044        2.0000000003968474        11.999999999113214        307.62400002236808       -1.5468727534247049E-020   3.9688519137826006E-010
   6.3750000000000000        1.9999999975862452        23.999999980738608        1.9999999975862515        12.000000004851852        307.62399983794171        2.0961667720650964E-018  -2.4137511989152927E-009
   6.6250000000000000        2.0000000037174690        24.000000031021337        2.0000000037175427        11.999999993205526        307.62400028214444        8.6101663339872206E-017   3.7174689992980348E-009
   6.8750000000000000        1.9999999996253071        23.999999991542015        1.9999999996251452        11.999999998019623        307.62399984360644        2.1742169485074391E-015  -3.7469094493758348E-010
   7.1250000000000000        1.9999999903654726        23.999999935496337        1.9999999903655958        12.000000025554778        307.62399965020359        4.1608076639947359E-014  -9.6345327271762926E-009
   7.3750000000000000        2.0000000175139072        24.000000123411716        2.0000000175148478        11.999999956621474        307.62400078358809        6.3995987780359486E-013   1.7513808181490731E-008
   7.6250000000000000        1.9999999993849871        23.999999999175838        1.9999999993924984        12.000000003281730        307.62400005695577        8.0941538182367685E-012  -6.1628613323705395E-010
   7.8750000000000000        1.9999999476888535        23.999999617072259        1.9999999477733423        12.000000122403216        307.62399731759280        8.4909256163757441E-011  -5.2324545141146928E-008
   8.1250000000000000        2.0000000853812834        24.000000598287571        2.0000000861234444        11.999999786852342        307.62400375441223        7.3862496130835514E-010   8.5264740601331823E-008
   8.3750000000000000        2.0000000339936701        24.000000349070486        2.0000000392700565        11.999999970589673        307.62400425351581        5.2801149176022175E-009   3.3160574286483779E-008
   8.6250000000000000        1.9999996808812737        23.999997390765685        1.9999997111569228        12.000000610062751        307.62397766048434        3.0283793551774287E-008  -3.2389689264000765E-007
   8.8750000000000000        2.0000003930793304        24.000003015153712        2.0000005240707392        11.999999149072744        307.62402604655784        1.3096815678047868E-007   3.7241522443665076E-007
   9.1250000000000000        2.0000005183973113        24.000003456791493        2.0000008582072124        11.999998618070991        307.62402515901056        3.3981445519485208E-007   4.6478150972362187E-007
   9.3750000000000000        1.9999983515285917        23.999987240472496        1.9999979429227459        12.000003511170481        307.62389077998262       -4.0855037386824495E-007  -1.5840104814479616E-006
   9.6250000000000000        1.9999985686423658        24.000004204086473        1.9999875768711626        12.000010689857243        307.62406327737750       -1.0991815124019542E-005   3.0292368902173905E-007
   9.8750000000000000        1.9999914377572929        24.000025752605016        1.9999153456665266        12.000064249934088        307.62418997028135       -7.6092175333595423E-005   3.4433994844373927E-006
   10.125000000000000        1.9999407242068279        23.999977625741906        1.9995800140082367        12.000344478547445        307.62375523344758       -3.6070999485194488E-004  -2.3663371317983461E-006
   10.375000000000000        1.9997844711638404        23.999960417814584        1.9984532447477115        12.001273517124119        307.62373575168306       -1.3312264969214294E-003  -5.5303868415901292E-006
   10.625000000000000        1.9993758067049576        24.000045085546891        1.9953859927327402        12.003768880154924        307.62446952766351       -3.9898143962809668E-003   4.9485184439035379E-006
   10.875000000000000        1.9984518425763380        24.000056722643532        1.9885746409138145        12.009324523406875        307.62435969295308       -9.8772009573204426E-003   8.0432239799588245E-006
   11.125000000000000        1.9967981703598785        23.999937687911931        1.9764905657647522        12.019210576871043        307.62335998730919       -2.0307604578160811E-002  -6.8752834951890662E-006
   11.375000000000000        1.9945584990658625        23.999915528249918        1.9599790426252413        12.032695727683327        307.62342553045852       -3.4579457200174836E-002  -1.1634204708954599E-005
   11.625000000000000        1.9924593419606322        24.000066803417837        1.9443071926781916        12.045448706165265        307.62475057713590       -4.8152149252591592E-002   6.8664138430651889E-006
   11.875000000000000        1.9916941951479841        24.000117957660262        1.9385692014691009        12.050101875056113        307.62486624801642       -5.3124992875841985E-002   1.5762967660704064E-005
   12.125000000000000        1.9933199964044128        23.999944094631420        1.9507671254395000        12.040186291275901        307.62335192984938       -4.2552871665857583E-002  -5.5570069630306307E-006
   12.375000000000000        1.9974003197776042        23.999835209569561        1.9810157906123709        12.015535916880035        307.62278533216698       -1.6384528935715226E-002  -2.2008070348134012E-005
   12.625000000000000        2.0025920703692837        24.000014861879315        2.0189765963377666        11.984475079762971        307.62442137219307        1.6384528935715226E-002  -6.0550499503264632E-007
   12.875000000000000        2.0067794714989713        24.000199478257596        2.0493323480617778        11.959559955088894        307.62563632927845        4.2552871665857583E-002   2.5373765180969343E-005
   13.125000000000000        2.0084521051203290        24.000052125701544        2.0615770992445821        11.949526809481874        307.62420964011386        5.3124992875841978E-002   8.4930431807350715E-006
   13.375000000000000        2.0076232182920175        23.999805123190683        2.0557753611220164        11.954337276452693        307.62241158864913        4.8152149252591592E-002  -2.4939285933278654E-005
   13.625000000000000        2.0054547032466465        23.999791818756297        2.0400341650963192        11.967256991777347        307.62243273942016        3.4579457200174829E-002  -2.7614126944630613E-005
   13.875000000000000        2.0032200540648959        24.000049924324248        2.0235276568386626        11.980735652538765        307.62437219640572        2.0307604578160811E-002   6.6873689306135020E-006
   14.125000000000000        2.0016223322142594        24.000466220162473        2.0114995328828402        11.990506816341343        307.62752316649710        9.8772009573204426E-003   6.1681496993593043E-005
   14.375000000000000        2.0007474407414039        24.000909967088230        2.0047372557111394        11.995971842766616        307.63121591304446        3.9898143962809668E-003   1.1755824157733130E-004
   14.625000000000000        2.0003463376280761        24.001066968315119        2.0016775655969234        11.998455734523553        307.63266253894790        1.3312264969214294E-003   1.3625436212860720E-004
   14.875000000000000        2.0001553203235516        24.000754839003861        2.0005160286159622        11.999445536328659        307.62987476637898        3.6070999485194488E-004   9.8403566340721227E-005
   15.125000000000000        2.0000449002777128        24.000246995141026        2.0001209917005087        11.999854093488068        307.62583098140635        7.6092175333595410E-005   3.2893499095187906E-005
   15.375000000000000        1.9999747488962663        23.999780584172516        1.9999857452289564        12.000041810638550        307.62208539241601        1.0991815124019542E-005  -2.6986220944547057E-005
   15.625000000000000        1.9999500061029518        23.999589728999517        1.9999504102201928        12.000094935351003        307.62037750307348        4.0855037386824500E-007  -5.0059187342688105E-005
   15.875000000000000        1.9999788037397968        23.999845612131836        1.9999784591744387        12.000049831917709        307.62290965106649       -3.3981445519485203E-007  -2.1143473761142673E-005
   16.125000000000000        2.0000147691682231        24.000130891610183        2.0000146479402692        11.999976844046733        307.62529645902856       -1.3096815678047884E-007   1.4789002979354038E-005
   16.375000000000000        2.0000127168445507        24.000077626727819        2.0000126826090505        11.999962549847538        307.62427397434504       -3.0283793551774353E-008   1.2720793366449712E-005
   16.625000000000000        1.9999992872980128        23.999978160289032        1.9999992806043541        11.999993346284109        307.62355647003608       -5.2801149176022349E-009  -7.1269825041575530E-007
   16.875000000000000        1.9999969639475643        23.999972672285672        1.9999969655159422        12.000004550289310        307.62371483090777       -7.3862496130835886E-010  -3.0367652565921333E-006
   17.125000000000000        1.9999994903364229        23.999995857529420        1.9999994889508474        12.000000988292122        307.62395664055191       -8.4909256163757932E-011  -5.1047953597560536E-007
   17.375000000000000        2.0000003817167462        24.000002751220883        2.0000003821420775        11.999999085259608        307.62401142995395       -8.0941538182368170E-012   3.8088867571062224E-007
   17.625000000000000        1.9999999830602271        23.999997994232700        1.9999999828549391        11.999999098500258        307.62394673149322       -6.3995987780359920E-013  -1.7769018922919599E-008
   17.875000000000000        1.9999997177038791        23.999995289025904        1.9999997177128670        11.999999338222105        307.62391485450979       -4.1608076639947725E-014  -2.8312546684894357E-007
   18.125000000000000        2.0000000358712229        24.000000520541430        2.0000000359011372        12.000000045124899        307.62400084905613       -2.1742169485074604E-015   3.5041868073903970E-008
   18.375000000000000        2.0000006839089468        24.000010819458840        2.0000006839127131        12.000001306343119        307.62416741765475       -8.6101663339873168E-017   6.8307959955049569E-007
   18.625000000000000        2.0000010402099142        24.000016531606583        2.0000010402685477        12.000002024493201        307.62426019661842       -2.0961667720651280E-018   1.0393805687236579E-006
   18.875000000000000        2.0000002087324775        24.000003349843151        2.0000002090698299        12.000000423266963        307.62404733332255        1.5468727534246558E-020   2.0790313071117339E-007
   19.125000000000000        1.9999970208100499        23.999951702078995        1.9999970208194555        11.999993726818296        307.62320423126431        4.9793590664481890E-021  -2.9800192959950067E-006
   19.375000000000000        1.9999908797033645        23.999850689309227        1.9999908792446113        11.999980064798301        307.62154355024933        3.1857939949152504E-022  -9.1211259818368973E-006
   19.625000000000000        1.9999830235396459        23.999722488799446        1.9999830235947564        11.999963102865859        307.61944402028752        1.3764826579810864E-023  -1.6977289700070841E-005
   19.875000000000000        1.9999758129278133        23.999604262875479        1.9999758126189628        11.999947253154776        307.61750336982590        4.6102777066326040E-025  -2.4187901529026945E-005
   20.125000000000000        1.9999716434379531        23.999534222168144        1.9999716433202559        11.999937249055945        307.61634098606356        1.2512444820880991E-026  -2.8357391386180097E-005
   20.375000000000000        1.9999723288618105        23.999546012294559        1.9999723294726746        11.999939033102523        307.61653889036126        2.8009163221299942E-028  -2.7671967536280206E-005
   20.625000000000000        1.9999773375175232        23.999626919640519        1.9999773374757577        11.999949434127911        307.61785755523533        5.2010171601419339E-030  -2.2663311831649935E-005
   20.875000000000000        1.9999842271368227        23.999739368466411        1.9999842270973054        11.999964321273085        307.61969942257610        7.9900048795316989E-032  -1.5773692532139449E-005
   21.125000000000000        1.9999910904527773        23.999852678815074        1.9999910906999174        11.999979796914321        307.62156529098451        1.0027404332644371E-033  -8.9103765730236262E-006
   21.375000000000000        1.9999963574288981        23.999939839378879        1.9999963572578068        11.999991774669867        307.62300195378168        9.9592729949590693E-036  -3.6434004446750379E-006
   21.625000000000000        1.9999992224520184        23.999986786185278        1.9999992222074590        11.999998058129512        307.62377233287350        7.1709035374561871E-038  -7.7837733325480940E-007
   21.875000000000000        2.0000001930004614        24.000003085203044        2.0000001930543290        12.000000384599277        307.62404285749477        2.4705075319425914E-040   1.9217110569513807E-007
   22.125000000000000        2.0000002943448734        24.000004949091178        2.0000002943819379        12.000000708497465        307.62407498456042       -2.2489573514977698E-042   2.9351551456002767E-007
   22.375000000000000        2.0000001278552215        24.000002119061008        2.0000001278463091        12.000000292422868        307.62402776380151       -5.2159099425269842E-044   1.2702586671409222E-007
   22.625000000000000        1.9999999787233800        23.999999632993230        1.9999999787548970        11.999999944229888        307.62398665560801       -5.8299927616306351E-046  -2.2105978381148361E-008
   22.875000000000000        1.9999999392147894        23.999998987495495        1.9999999392274588        11.999999858486747        307.62397607230002       -4.7282059177798568E-048  -6.1614566781997837E-008
   23.125000000000000        1.9999999677695424        23.999999457374159        1.9999999677659552        11.999999922059855        307.62398379339191       -3.0351004380248801E-050  -3.3059799564583159E-008
   23.375000000000000        2.0000000001626219        23.999999988998368        2.0000000001560361        11.999999993508728        307.62399252273229       -1.5913446478378990E-052  -6.6672267706735511E-010
   23.625000000000000        2.0000000108049298        24.000000163864282        2.0000000108020468        12.000000017096438        307.62399539688528       -6.9004816082459602E-055   9.9755919080735111E-009
   23.875000000000000        2.0000000066431736        24.000000095529316        2.0000000066438126        12.000000007906628        307.62399427538753       -2.4808280075016393E-057   5.8138338587809812E-009
   24.125000000000000        2.0000000009247532        24.000000001568687        2.0000000009263164        11.999999995239753        307.62399273185798       -7.3503872580838212E-060   9.5409014022607153E-011
   24.375000000000000        1.9999999990953288        23.999999971509066        1.9999999990959187        11.999999991183794        307.62399223767488       -1.7624100967059811E-062  -1.7340171520885406E-009
   24.625000000000000        1.9999999999459361        23.999999985485601        1.9999999999456941        11.999999993066668        307.62399246709663       -3.2668075129835316E-065  -8.8340579296186661E-010
   24.875000000000000        2.0000000008928436        24.000000001043205        2.0000000008925891        11.999999995164041        307.62399272270517       -4.0531030100569249E-068   6.3500316116460453E-011


==> PERTSUPERweno5GF_N100_3.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        1.9999999999999980        23.999999999999996        1.9999999999999980        12.000000000000007        307.62400000000008        4.0531030100567339E-068   1.3322676295501878E-015
  0.37500000000000000        2.0000000000000000        23.999999999999979        2.0000000000000000        11.999999999999988        307.62399999999934        3.2668075129834578E-065  -1.3322676295501878E-015
  0.62500000000000000        2.0000000000000000        24.000000000000018        2.0000000000000000        12.000000000000004        307.62400000000025        1.7624100967059087E-062   1.7763568394002505E-015
  0.87500000000000000        1.9999999999999896        23.999999999999908        1.9999999999999889        12.000000000000009        307.62399999999866        7.3503872580836741E-060  -6.2172489379008766E-015
   1.1250000000000000        1.9999999999999993        24.000000000000011        1.9999999999999996        12.000000000000009        307.62400000000042        2.4808280075015680E-057  -6.6613381477509392E-016
   1.3750000000000000        2.0000000000000049        24.000000000000071        2.0000000000000049        12.000000000000007        307.62400000000116        6.9004816082457675E-055   4.4408920985006262E-015
   1.6250000000000000        1.9999999999999689        23.999999999999744        1.9999999999999687        12.000000000000059        307.62399999999769        1.5913446478378707E-052  -2.8421709430404007E-014
   1.8750000000000000        2.0000000000000306        24.000000000000270        2.0000000000000306        11.999999999999945        307.62400000000247        3.0351004380248293E-050   3.1086244689504383E-014
   2.1250000000000000        1.9999999999999887        23.999999999999950        1.9999999999999891        12.000000000000050        307.62400000000071        4.7282059177797389E-048  -6.6613381477509392E-015
   2.3750000000000000        1.9999999999999560        23.999999999999716        1.9999999999999558        12.000000000000112        307.62399999999820        5.8299927616304982E-046  -4.3742787170231168E-014
   2.6250000000000000        2.0000000000001577        24.000000000001254        2.0000000000001572        11.999999999999684        307.62400000001054        5.2159099425269175E-044   1.5942802633617248E-013
   2.8750000000000000        1.9999999999998102        23.999999999998586        1.9999999999998104        12.000000000000428        307.62399999998962        2.2489573514977615E-042  -1.8629542353210127E-013
   3.1250000000000000        2.0000000000000226        24.000000000000306        2.0000000000000222        12.000000000000014        307.62400000000434       -2.4705075319425175E-040   2.1316282072803006E-014
   3.3750000000000000        2.0000000000004525        24.000000000003251        2.0000000000004525        11.999999999998908        307.62400000002162       -7.1709035374559773E-038   4.5674575233078940E-013
   3.6250000000000000        1.9999999999989899        23.999999999992536        1.9999999999989897        12.000000000002329        307.62399999994659       -9.9592729949588889E-036  -1.0123013538532177E-012
   3.8750000000000000        2.0000000000007927        24.000000000005866        2.0000000000007931        11.999999999998174        307.62400000004209       -1.0027404332644201E-033   7.9225515037251171E-013
   4.1250000000000000        2.0000000000010800        24.000000000007944        2.0000000000010796        11.999999999997495        307.62400000005647       -7.9900048795315719E-032   1.0829115382193777E-012
   4.3750000000000000        1.9999999999957698        23.999999999968836        1.9999999999957701        12.000000000009790        307.62399999977782       -5.2010171601418547E-030  -4.2301717684267715E-012
   4.6250000000000000        2.0000000000052682        24.000000000037961        2.0000000000052687        11.999999999987365        307.62400000025559       -2.8009163221299538E-028   5.2660098504020425E-012
   4.8750000000000000        2.0000000000013696        24.000000000013006        2.0000000000013696        11.999999999998280        307.62400000014156       -1.2512444820880865E-026   1.3717915692268434E-012
   5.1250000000000000        1.9999999999830977        23.999999999869559        1.9999999999830982        12.000000000036183        307.62399999897127       -4.6102777066325452E-025  -1.6899148747029358E-011
   5.3750000000000000        2.0000000000275242        24.000000000208040        2.0000000000275246        11.999999999938877        307.62400000156981       -1.3764826579810744E-023   2.7526869672556131E-011
   5.6250000000000000        1.9999999999957294        23.999999999974936        1.9999999999957285        12.000000000013086        307.62399999992925       -3.1857939949152179E-022  -4.2690295742886519E-012
   5.8750000000000000        1.9999999999333322        23.999999999476259        1.9999999999333322        12.000000000138147        307.62399999572273       -4.9793590664481649E-021  -6.6665339915061850E-011
   6.1250000000000000        2.0000000001277853        24.000000000999890        2.0000000001277884        11.999999999733213        307.62400000810345       -1.5468727534247049E-020   1.2778578195593582E-010
   6.3750000000000000        1.9999999999592661        23.999999999653408        1.9999999999592604        12.000000000071111        307.62399999674739        2.0961667720650964E-018  -4.0730308015213268E-011
   6.6250000000000000        1.9999999997331697        23.999999997997694        1.9999999997331717        12.000000000599824        307.62399998513217        8.6101663339872206E-017  -2.6683033560459535E-010
   6.8750000000000000        2.0000000005270087        24.000000004044381        2.0000000005270215        11.999999998860122        307.62400003151890        2.1742169485074391E-015   5.2701065733629093E-010
   7.1250000000000000        1.9999999998831046        23.999999998913420        1.9999999998831279        12.000000000158151        307.62399998846212        4.1608076639947359E-014  -1.1690071133330093E-010
   7.3750000000000000        1.9999999988323158        23.999999991573553        1.9999999988329533        12.000000002792881        307.62399994300938        6.3995987780359486E-013  -1.1677832034706626E-009
   7.6250000000000000        2.0000000018999411        24.000000013765472        2.0000000019080826        11.999999995482904        307.62400009422197        8.0941538182367685E-012   1.8986678895771547E-009
   7.8750000000000000        2.0000000005192113        24.000000004400299        2.0000000006040723        11.999999999084984        307.62400004269318        8.4909256163757441E-011   5.0581272503791297E-010
   8.1250000000000000        1.9999999945394857        23.999999957847709        1.9999999952780176        12.000000011687488        307.62399968200793        7.3862496130835514E-010  -5.5770570384083840E-009
   8.3750000000000000        2.0000000063649286        24.000000040096573        2.0000000116453345        11.999999981857769        307.62400027429260        5.2801149176022175E-009   5.5318327696340930E-009
   8.6250000000000000        2.0000000127834126        24.000000065497680        2.0000000430670486        11.999999956048857        307.62400057628179        3.0283793551774287E-008   8.0052462436697169E-009
   8.8750000000000000        1.9999999972263491        23.999999813517572        2.0000001281939199        11.999999923402401        307.62399843950266        1.3096815678047868E-007  -2.3437756846433899E-008
   9.1250000000000000        2.0000000586928723        24.000000050758953        2.0000003985084134        11.999999673220005        307.62400058682232        3.3981445519485208E-007   5.0770707638037038E-009
   9.3750000000000000        1.9999999870040910        24.000000379434415        1.9999995784540023        12.000000267689451        307.62400270525615       -4.0855037386824495E-007   5.1465017802954094E-008
   9.6250000000000000        1.9999982136287551        23.999999600706740        1.9999872218114403        12.000010518597565        307.62399689335149       -1.0991815124019542E-005  -5.2089921709352893E-008
   9.8750000000000000        1.9999879011818222        23.999999337276886        1.9999118090055095        12.000072261984723        307.62399568463860       -7.6092175333595423E-005  -9.3175986259907972E-008
   10.125000000000000        1.9999432725608861        24.000001259282648        1.9995825625746868        12.000341003926200        307.62400769105318       -3.6070999485194488E-004   1.8201692641994782E-007
   10.375000000000000        1.9997902013698303        24.000001699953938        1.9984589748724455        12.001259773955844        307.62401606624570       -1.3312264969214294E-003   1.9981914833877568E-007
   10.625000000000000        1.9993701543133127        23.999994407304563        1.9953803398885506        12.003777467397336        307.62395304579752       -3.9898143962809668E-003  -7.0387320105780304E-007
   10.875000000000000        1.9984435481850533        23.999998390357369        1.9885663472442197        12.009345178646202        307.62399271727890       -9.8772009573204426E-003  -2.5116730473229154E-007
   11.125000000000000        1.9968073373758319        24.000018396253012        1.9764997328517748        12.019195816598264        307.62415594990256       -2.0307604578160811E-002   2.2917324582483189E-006
   11.375000000000000        1.9945698836237760        23.999994973136509        1.9599904263905872        12.032666877664033        307.62390987621478       -3.4579457200174836E-002  -2.4964679545824708E-007
   11.625000000000000        1.9924470866505337        23.999958974008575        1.9442949372439269        12.045468677715606        307.62368784487580       -4.8152149252591592E-002  -5.3888962554538011E-006
   11.875000000000000        1.9916798005974652        24.000017507033760        1.9385548074651480        12.050138529886386        307.62425173954341       -5.3124992875841985E-002   1.3684171418226754E-006
   12.125000000000000        1.9933352777966546        24.000072236778230        1.9507824070414239        12.040158261271310        307.62452089996617       -4.2552871665857583E-002   9.7243852787975982E-006
   12.375000000000000        1.9974201343879894        23.999972371631610        1.9810356058073912        12.015485375042001        307.62361298824459       -1.6384528935715226E-002  -2.1934599629958029E-006
   12.625000000000000        2.0025780230471231        23.999891140469668        2.0189625492559511        11.984497389547096        307.62320549021672        1.6384528935715226E-002  -1.4652827155625658E-005
   12.875000000000000        2.0067553090252628        24.000024226505300        2.0493081823163313        11.959616672346876        307.62442807962429        4.2552871665857583E-002   1.2112914724582424E-006
   13.125000000000000        2.0084622861033967        24.000142515847330        2.0615872812849707        11.949511177569716        307.62510974638974        5.3124992875841978E-002   1.8674026248444164E-005
   13.375000000000000        2.0076498710158064        23.999999819075850        2.0558020178593130        11.954275577582701        307.62378392317720        4.8152149252591592E-002   1.7134378555994090E-006
   13.625000000000000        2.0054598990507246        23.999827023565125        2.0400393554218437        11.967243533578733        307.62262866309970        3.4579457200174829E-002  -2.2418322866535334E-005
   13.875000000000000        2.0032034092639801        23.999940621924218        2.0235110168495321        11.980780646052262        307.62381168630293        2.0307604578160811E-002  -9.9574319851747362E-006
   14.125000000000000        2.0015817742626090        24.000181543642249        2.0114589721725178        11.990607555423686        307.62573189464848        9.8772009573204426E-003   2.1123545343115779E-005
   14.375000000000000        2.0006464697013295        24.000113439806235        2.0046362860962783        11.996179128885174        307.62466691030750        3.9898143962809668E-003   1.6587201502993310E-005
   14.625000000000000        2.0001934662070338        23.999867451946816        2.0015246928027275        11.998773054119109        307.62288936648719        1.3312264969214294E-003  -1.6617058913759308E-005
   14.875000000000000        2.0000299104203885        23.999797713710052        2.0003906179342472        11.999719399078835        307.62249626209933        3.6070999485194488E-004  -2.7006336822399390E-005
   15.125000000000000        2.0000143727368407        24.000037903940211        2.0000904631138048        11.999932693403281        307.62461125914939        7.6092175333595410E-005   2.3659582231161380E-006
   15.375000000000000        2.0000320288458813        24.000243992356520        2.0000430274011265        11.999929762576055        307.62608552382028        1.0991815124019542E-005   3.0293728670471864E-005
   15.625000000000000        2.0000131843883540        24.000088886538865        2.0000135931905660        11.999965452255760        307.62450678961835        4.0855037386824500E-007   1.3119098059455325E-005
   15.875000000000000        1.9999782334896836        23.999829339271525        1.9999778857524757        12.000045203685774        307.62260056033580       -3.3981445519485203E-007  -2.1713723874272617E-005
   16.125000000000000        1.9999691586327588        23.999764522551970        1.9999690357739512        12.000067411253822        307.62218833820077       -1.3096815678047884E-007  -3.0821532484903713E-005
   16.375000000000000        2.0000012864380374        24.000012310048920        2.0000012495599799        11.999998354366110        307.62413000264104       -3.0283793551774353E-008   1.2903868531477514E-006
   16.625000000000000        2.0000608350371891        24.000467126319464        2.0000608333092247        11.999868568123460        307.62764598369523       -5.2801149176022349E-009   6.0835040925910633E-005
   16.875000000000000        2.0001135443192291        24.000859010365431        2.0001135427291232        11.999748251385499        307.63049378844528       -7.3862496130835886E-010   1.1354360640813965E-004
   17.125000000000000        2.0001313860480119        24.000994961838760        2.0001313862578671        11.999709185564869        307.63153824076238       -8.4909256163757932E-011   1.3138523205302732E-004
   17.375000000000000        2.0001018536658748        24.000766039315010        2.0001018535293498        11.999771908894058        307.62971697962610       -8.0941538182368170E-012   1.0185283780428378E-004
   17.625000000000000        2.0000379111582003        24.000276622854329        2.0000379108011468        11.999910845451332        307.62592341933282       -6.3995987780359920E-013   3.7910328954282591E-005
   17.875000000000000        1.9999787653823013        23.999836358780854        1.9999787657735100        12.000045588591046        307.62271396842812       -4.1608076639947725E-014  -2.1235447044576361E-005
   18.125000000000000        1.9999532902855355        23.999644519418940        1.9999532901912762        12.000102519942985        307.62127820878828       -2.1742169485074604E-015  -4.6710543819328265E-005
   18.375000000000000        1.9999635802126194        23.999718518109887        1.9999635801738800        12.000077778987064        307.62177442299549       -8.6101663339873168E-017  -3.6420616727816935E-005
   18.625000000000000        1.9999995732264169        24.000002345921864        1.9999995731143354        12.000003733133351        307.62410884409223       -2.0961667720651280E-018  -4.2760292862098481E-007
   18.875000000000000        2.0000321097337874        24.000260102139737        2.0000321097037559        11.999937393780916        307.62624858870953        1.5468727534246558E-020   3.2108904440608654E-005
   19.125000000000000        2.0000238779418851        24.000167863748757        2.0000238784487756        11.999940665212142        307.62505925157797        4.9793590664481890E-021   2.3877112539150147E-005
   19.375000000000000        1.9999934398606685        23.999920639094633        1.9999934396779293        11.999999680803448        307.62291110192814        3.1857939949152504E-022  -6.5609686779044551E-006
   19.625000000000000        1.9999863808603133        23.999907548277399        1.9999863803981146        12.000035489058673        307.62347531358870        1.3764826579810864E-023  -1.3619969032596657E-005
   19.875000000000000        1.9999983890436666        24.000008530036819        1.9999983894785598        12.000013929536909        307.62440534042065        4.6102777066326040E-025  -1.6117856758146587E-006
   20.125000000000000        2.0000046023035596        24.000056169279048        2.0000046022929947        12.000000472289148        307.62477586897421        1.2512444820880991E-026   4.6014742203226433E-006
   20.375000000000000        2.0000033676359719        24.000042284855262        2.0000033674627979        12.000000936441731        307.62459609778017        2.8009163221299942E-028   3.3668066250491790E-006
   20.625000000000000        2.0000010675796878        24.000018296552973        2.0000010676616955        12.000002742502069        307.62430649177082        5.2010171601419339E-030   1.0667503329564454E-006
   20.875000000000000        1.9999998733335145        24.000000268188394        1.9999998733007838        12.000000894056665        307.62402234032402        7.9900048795316989E-032  -1.2749584032967221E-007
   21.125000000000000        1.9999990934566954        23.999985320443212        1.9999990934354721        11.999998099485811        307.62376059630202        1.0027404332644371E-033  -9.0737265501239506E-007
   21.375000000000000        1.9999984485051188        23.999973996105386        1.9999984485012103        11.999996307003949        307.62356903056792        9.9592729949590693E-036  -1.5523242240522706E-006
   21.625000000000000        1.9999981792436532        23.999969811193218        1.9999981792591035        11.999995830173273        307.62350208828065        7.1709035374561871E-038  -1.8215856985026591E-006
   21.875000000000000        1.9999984075759361        23.999973761031434        1.9999984076014212        11.999996435118762        307.62356848789261        2.4705075319425914E-040  -1.5932534196405612E-006
   22.125000000000000        1.9999989651903891        23.999982951243418        1.9999989652198866        11.999997684519634        307.62371969879462       -2.2489573514977698E-042  -1.0356389696930535E-006
   22.375000000000000        1.9999995461478925        23.999992431537446        1.9999995461678752        11.999998938944213        307.62387496814773       -5.2159099425269842E-044  -4.5468146225857708E-007
   22.625000000000000        1.9999998548772291        23.999997655155511        1.9999998548571682        11.999999698267263        307.62396192461546       -5.8299927616306351E-046  -1.4595212927126511E-007
   22.875000000000000        1.9999998738332163        23.999997694588210        1.9999998737758169        11.999999604160955        307.62396050306080       -4.7282059177798568E-048  -1.2699613982647406E-007
   23.125000000000000        1.9999996909476592        23.999995296713770        1.9999996908963951        11.999999502556534        307.62392570258737       -3.0351004380248801E-050  -3.0988168275847272E-007
   23.375000000000000        1.9999998860829544        23.999997271058234        1.9999998860774388        11.999999319031751        307.62394882970449       -1.5913446478378990E-052  -1.1474639016739729E-007
   23.625000000000000        2.0000000591307212        24.000003093917151        2.0000000591582978        12.000001192242513        307.62406706337038       -6.9004816082459602E-055   5.8301383276671004E-008
   23.875000000000000        2.0000013928541054        24.000018138862579        2.0000013929382074        12.000000712383015        307.62426226913595       -2.4808280075016393E-057   1.3920247656784568E-006
   24.125000000000000        2.0000002006891369        24.000009811961434        2.0000002008256339        12.000003702096761        307.62421071705421       -7.3503872580838212E-060   1.9985979271552878E-007
   24.375000000000000        1.9999996952494614        23.999995310488977        1.9999996935690931        11.999999487586134        307.62392533919257       -1.7624100967059811E-062  -3.0557988450752305E-007
   24.625000000000000        2.0000001657231139        23.999958145581431        2.0000001668500742        11.999978003540626        307.62297199583094       -3.2668075129835316E-065   1.6489377197004274E-007
   24.875000000000000        1.9999857113353066        23.999754815616889        1.9999857182088687        11.999963224854346        307.61989796950826       -4.0531030100569249E-068  -1.4289494036701100E-005


==> PERTSUPERweno5GF_N800_0.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
   1.5625000000000000E-002   1.9999999999999951        24.000000000000000        1.9999999999999951        12.000000000000027        0.0000000000000000        2.3933477867951368E-070   0.0000000000000000     
   4.6875000000000000E-002   1.9999999999999987        23.999999999999989        1.9999999999999987        12.000000000000000        0.0000000000000000        7.1495331107712384E-070   0.0000000000000000     
   7.8125000000000000E-002   2.0000000000000013        23.999999999999986        2.0000000000000013        11.999999999999982        0.0000000000000000        1.9742720542196310E-069   0.0000000000000000     
  0.10937500000000000        1.9999999999999962        23.999999999999986        1.9999999999999962        12.000000000000012        0.0000000000000000        5.1919122163021368E-069   0.0000000000000000     
  0.14062500000000000        1.9999999999999976        23.999999999999982        1.9999999999999976        12.000000000000004        0.0000000000000000        1.3201559303109730E-068   0.0000000000000000     
  0.17187500000000000        1.9999999999999944        23.999999999999986        1.9999999999999944        12.000000000000023        0.0000000000000000        3.2742725145197760E-068   0.0000000000000000     
  0.20312500000000000        2.0000000000000000        23.999999999999986        2.0000000000000000        11.999999999999991        0.0000000000000000        7.9653329886769991E-068   0.0000000000000000     
  0.23437500000000000        1.9999999999999958        23.999999999999982        1.9999999999999958        12.000000000000014        0.0000000000000000        1.9077008349812858E-067   0.0000000000000000     
  0.26562500000000000        1.9999999999999964        23.999999999999986        1.9999999999999964        12.000000000000012        0.0000000000000000        4.5099650209938203E-067   0.0000000000000000     
  0.29687500000000000        1.9999999999999949        23.999999999999979        1.9999999999999949        12.000000000000018        0.0000000000000000        1.0544484437628491E-066   0.0000000000000000     
  0.32812500000000000        2.0000000000000000        23.999999999999982        2.0000000000000000        11.999999999999989        0.0000000000000000        2.4417084892097011E-066   0.0000000000000000     
  0.35937500000000000        1.9999999999999984        23.999999999999975        1.9999999999999984        11.999999999999995        0.0000000000000000        5.6061205129285216E-066   0.0000000000000000     
  0.39062500000000000        1.9999999999999991        23.999999999999982        1.9999999999999991        11.999999999999993        0.0000000000000000        1.2773571827998602E-065   0.0000000000000000     
  0.42187500000000000        1.9999999999999967        23.999999999999989        1.9999999999999967        12.000000000000012        0.0000000000000000        2.8903412447655141E-065   0.0000000000000000     
  0.45312500000000000        2.0000000000000000        23.999999999999986        2.0000000000000000        11.999999999999991        0.0000000000000000        6.4986229104565046E-065   0.0000000000000000     
  0.48437500000000000        1.9999999999999969        23.999999999999989        1.9999999999999969        12.000000000000011        0.0000000000000000        1.4525595455676378E-064   0.0000000000000000     
  0.51562500000000000        1.9999999999999958        23.999999999999996        1.9999999999999958        12.000000000000021        0.0000000000000000        3.2289239093082285E-064   0.0000000000000000     
  0.54687500000000000        1.9999999999999971        23.999999999999975        1.9999999999999971        12.000000000000002        0.0000000000000000        7.1406348915687405E-064   0.0000000000000000     
  0.57812500000000000        1.9999999999999998        23.999999999999968        1.9999999999999998        11.999999999999982        0.0000000000000000        1.5714235050081660E-063   0.0000000000000000     
  0.60937500000000000        1.9999999999999956        23.999999999999975        1.9999999999999956        12.000000000000012        0.0000000000000000        3.4421654648296494E-063   0.0000000000000000     
  0.64062500000000000        1.9999999999999967        23.999999999999964        1.9999999999999967        12.000000000000000        0.0000000000000000        7.5065881091556809E-063   0.0000000000000000     
  0.67187500000000000        1.9999999999999958        23.999999999999975        1.9999999999999958        12.000000000000011        0.0000000000000000        1.6300618981337038E-062   0.0000000000000000     
  0.70312500000000000        1.9999999999999958        23.999999999999982        1.9999999999999958        12.000000000000014        0.0000000000000000        3.5252068727670594E-062   0.0000000000000000     
  0.73437500000000000        1.9999999999999978        23.999999999999989        1.9999999999999978        12.000000000000005        0.0000000000000000        7.5935357869878613E-062   0.0000000000000000     
  0.76562500000000000        1.9999999999999953        23.999999999999996        1.9999999999999953        12.000000000000023        0.0000000000000000        1.6294280148317223E-061   0.0000000000000000     
  0.79687500000000000        2.0000000000000000        23.999999999999993        2.0000000000000000        11.999999999999995        0.0000000000000000        3.4834106525264426E-061   0.0000000000000000     
  0.82812500000000000        1.9999999999999960        23.999999999999989        1.9999999999999960        12.000000000000016        0.0000000000000000        7.4198296499240063E-061   0.0000000000000000     
  0.85937500000000000        1.9999999999999962        23.999999999999986        1.9999999999999962        12.000000000000012        0.0000000000000000        1.5748521809337072E-060   0.0000000000000000     
  0.89062500000000000        1.9999999999999933        23.999999999999982        1.9999999999999933        12.000000000000028        0.0000000000000000        3.3310037890491405E-060   0.0000000000000000     
  0.92187500000000000        1.9999999999999964        23.999999999999957        1.9999999999999964        11.999999999999996        0.0000000000000000        7.0214904217502100E-060   0.0000000000000000     
  0.95312500000000000        1.9999999999999956        23.999999999999979        1.9999999999999956        12.000000000000014        0.0000000000000000        1.4751244092809400E-059   0.0000000000000000     
  0.98437500000000000        1.9999999999999978        23.999999999999979        1.9999999999999978        12.000000000000000        0.0000000000000000        3.0888494367681781E-059   0.0000000000000000     
   1.0156250000000000        1.9999999999999951        23.999999999999972        1.9999999999999951        12.000000000000012        0.0000000000000000        6.4469564993844309E-059   0.0000000000000000     
   1.0468750000000000        2.0000000000000000        23.999999999999968        2.0000000000000000        11.999999999999982        0.0000000000000000        1.3412867657752697E-058   0.0000000000000000     
   1.0781250000000000        1.9999999999999947        23.999999999999968        1.9999999999999947        12.000000000000014        0.0000000000000000        2.7817267779934464E-058   0.0000000000000000     
   1.1093750000000000        1.9999999999999996        23.999999999999993        1.9999999999999996        11.999999999999996        0.0000000000000000        5.7510679223927634E-058   0.0000000000000000     
   1.1406250000000000        2.0000000000000000        23.999999999999964        2.0000000000000000        11.999999999999980        0.0000000000000000        1.1853247881934303E-057   0.0000000000000000     
   1.1718750000000000        1.9999999999999973        23.999999999999968        1.9999999999999973        11.999999999999996        0.0000000000000000        2.4355287301863115E-057   0.0000000000000000     
   1.2031250000000000        1.9999999999999996        23.999999999999968        1.9999999999999996        11.999999999999984        0.0000000000000000        4.9891548947432374E-057   0.0000000000000000     
   1.2343750000000000        1.9999999999999960        23.999999999999979        1.9999999999999960        12.000000000000011        0.0000000000000000        1.0189388528294371E-056   0.0000000000000000     
   1.2656250000000000        1.9999999999999962        23.999999999999964        1.9999999999999962        12.000000000000002        0.0000000000000000        2.0747465868693877E-056   0.0000000000000000     
   1.2968750000000000        1.9999999999999980        23.999999999999964        1.9999999999999980        11.999999999999991        0.0000000000000000        4.2119683464591791E-056   0.0000000000000000     
   1.3281250000000000        1.9999999999999953        23.999999999999968        1.9999999999999953        12.000000000000009        0.0000000000000000        8.5253950722201616E-056   0.0000000000000000     
   1.3593750000000000        1.9999999999999964        23.999999999999975        1.9999999999999964        12.000000000000007        0.0000000000000000        1.7205155276361703E-055   0.0000000000000000     
   1.3906250000000000        1.9999999999999958        23.999999999999989        1.9999999999999958        12.000000000000018        0.0000000000000000        3.4619572913878117E-055   0.0000000000000000     
   1.4218750000000000        2.0000000000000000        23.999999999999989        2.0000000000000000        11.999999999999993        0.0000000000000000        6.9455605423215566E-055   0.0000000000000000     
   1.4531250000000000        1.9999999999999944        23.999999999999972        1.9999999999999944        12.000000000000016        0.0000000000000000        1.3893701718359040E-054   0.0000000000000000     
   1.4843750000000000        1.9999999999999960        23.999999999999979        1.9999999999999960        12.000000000000011        0.0000000000000000        2.7711207604010065E-054   0.0000000000000000     
   1.5156250000000000        1.9999999999999967        23.999999999999979        1.9999999999999967        12.000000000000007        0.0000000000000000        5.5108760743489423E-054   0.0000000000000000     
   1.5468750000000000        1.9999999999999987        23.999999999999979        1.9999999999999987        11.999999999999995        0.0000000000000000        1.0927318963721934E-053   0.0000000000000000     
   1.5781250000000000        2.0000000000000000        23.999999999999982        2.0000000000000000        11.999999999999989        0.0000000000000000        2.1603972626776115E-053   0.0000000000000000     
   1.6093750000000000        1.9999999999999960        23.999999999999975        1.9999999999999960        12.000000000000009        0.0000000000000000        4.2587195857308729E-053   0.0000000000000000     
   1.6406250000000000        1.9999999999999949        23.999999999999979        1.9999999999999949        12.000000000000018        0.0000000000000000        8.3704240013611497E-053   0.0000000000000000     
   1.6718750000000000        2.0000000000000000        23.999999999999982        2.0000000000000000        11.999999999999989        0.0000000000000000        1.6403463110334755E-052   0.0000000000000000     
   1.7031250000000000        1.9999999999999947        23.999999999999993        1.9999999999999947        12.000000000000027        0.0000000000000000        3.2050817207604551E-052   0.0000000000000000     
   1.7343750000000000        2.0000000000000000        23.999999999999986        2.0000000000000000        11.999999999999991        0.0000000000000000        6.2438578771458030E-052   0.0000000000000000     
   1.7656250000000000        1.9999999999999960        24.000000000000000        1.9999999999999960        12.000000000000021        0.0000000000000000        1.2127496270148655E-051   0.0000000000000000     
   1.7968750000000000        1.9999999999999996        23.999999999999986        1.9999999999999996        11.999999999999993        0.0000000000000000        2.3484775120315652E-051   0.0000000000000000     
   1.8281250000000000        1.9999999999999984        24.000000000000014        1.9999999999999984        12.000000000000014        0.0000000000000000        4.5340945446139877E-051   0.0000000000000000     
   1.8593750000000000        2.0000000000000000        24.000000000000007        2.0000000000000000        12.000000000000000        0.0000000000000000        8.7271870950398572E-051   0.0000000000000000     
   1.8906250000000000        1.9999999999999987        24.000000000000004        1.9999999999999987        12.000000000000007        0.0000000000000000        1.6746611689148897E-050   0.0000000000000000     
   1.9218750000000000        1.9999999999999964        24.000000000000000        1.9999999999999964        12.000000000000020        0.0000000000000000        3.2035877533154372E-050   0.0000000000000000     
   1.9531250000000000        1.9999999999999998        24.000000000000004        1.9999999999999998        12.000000000000000        0.0000000000000000        6.1092784352497915E-050   0.0000000000000000     
   1.9843750000000000        1.9999999999999976        23.999999999999989        1.9999999999999976        12.000000000000007        0.0000000000000000        1.1613733465881374E-049   0.0000000000000000     
   2.0156250000000000        1.9999999999999956        23.999999999999993        1.9999999999999956        12.000000000000021        0.0000000000000000        2.2007246731284874E-049   0.0000000000000000     
   2.0468750000000000        1.9999999999999998        24.000000000000011        1.9999999999999998        12.000000000000002        0.0000000000000000        4.1567398904844008E-049   0.0000000000000000     
   2.0781250000000000        1.9999999999999962        24.000000000000000        1.9999999999999962        12.000000000000020        0.0000000000000000        7.8255070743687311E-049   0.0000000000000000     
   2.1093750000000000        1.9999999999999971        24.000000000000007        1.9999999999999971        12.000000000000018        0.0000000000000000        1.4683225665200549E-048   0.0000000000000000     
   2.1406250000000000        1.9999999999999978        24.000000000000007        1.9999999999999978        12.000000000000014        0.0000000000000000        2.7457056619171203E-048   0.0000000000000000     
   2.1718750000000000        2.0000000000000000        24.000000000000007        2.0000000000000000        12.000000000000000        0.0000000000000000        5.1165965343856500E-048   0.0000000000000000     
   2.2031250000000000        1.9999999999999980        24.000000000000004        1.9999999999999980        12.000000000000011        0.0000000000000000        9.5010326367960845E-048   0.0000000000000000     
   2.2343750000000000        1.9999999999999969        24.000000000000000        1.9999999999999969        12.000000000000016        0.0000000000000000        1.7578700390346103E-047   0.0000000000000000     
   2.2656250000000000        1.9999999999999976        24.000000000000007        1.9999999999999976        12.000000000000016        0.0000000000000000        3.2403241242674492E-047   0.0000000000000000     
   2.2968750000000000        1.9999999999999984        24.000000000000014        1.9999999999999984        12.000000000000014        0.0000000000000000        5.9501808407798068E-047   0.0000000000000000     
   2.3281250000000000        1.9999999999999958        24.000000000000000        1.9999999999999958        12.000000000000023        0.0000000000000000        1.0883290619234166E-046   0.0000000000000000     
   2.3593750000000000        1.9999999999999989        24.000000000000011        1.9999999999999989        12.000000000000009        0.0000000000000000        1.9825311089938064E-046   0.0000000000000000     
   2.3906250000000000        1.9999999999999987        24.000000000000014        1.9999999999999987        12.000000000000012        0.0000000000000000        3.5961906779352178E-046   0.0000000000000000     
   2.4218750000000000        1.9999999999999989        24.000000000000014        1.9999999999999989        12.000000000000011        0.0000000000000000        6.4945912917382910E-046   0.0000000000000000     
   2.4531250000000000        1.9999999999999993        24.000000000000014        1.9999999999999993        12.000000000000009        0.0000000000000000        1.1675064149352235E-045   0.0000000000000000     
   2.4843750000000000        1.9999999999999976        24.000000000000007        1.9999999999999976        12.000000000000016        0.0000000000000000        2.0886372815269070E-045   0.0000000000000000     
   2.5156250000000000        1.9999999999999984        24.000000000000004        1.9999999999999984        12.000000000000009        0.0000000000000000        3.7174408370287952E-045   0.0000000000000000     
   2.5468750000000000        1.9999999999999971        24.000000000000007        1.9999999999999971        12.000000000000018        0.0000000000000000        6.5805547975636317E-045   0.0000000000000000     
   2.5781250000000000        2.0000000000000000        24.000000000000011        2.0000000000000000        12.000000000000002        0.0000000000000000        1.1581171974532129E-044   0.0000000000000000     
   2.6093750000000000        2.0000000000000018        24.000000000000025        2.0000000000000018        12.000000000000000        0.0000000000000000        2.0254219125052932E-044   0.0000000000000000     
   2.6406250000000000        1.9999999999999993        24.000000000000036        1.9999999999999993        12.000000000000020        0.0000000000000000        3.5181236811698621E-044   0.0000000000000000     
   2.6718750000000000        1.9999999999999991        24.000000000000039        1.9999999999999991        12.000000000000023        0.0000000000000000        6.0651922372059779E-044   0.0000000000000000     
   2.7031250000000000        1.9999999999999991        24.000000000000032        1.9999999999999991        12.000000000000020        0.0000000000000000        1.0369294492212724E-043   0.0000000000000000     
   2.7343750000000000        1.9999999999999984        24.000000000000046        1.9999999999999984        12.000000000000030        0.0000000000000000        1.7561474351182031E-043   0.0000000000000000     
   2.7656250000000000        1.9999999999999991        24.000000000000032        1.9999999999999991        12.000000000000020        0.0000000000000000        2.9422582105864213E-043   0.0000000000000000     
   2.7968750000000000        1.9999999999999958        24.000000000000018        1.9999999999999958        12.000000000000032        0.0000000000000000        4.8676192255758135E-043   0.0000000000000000     
   2.8281250000000000        2.0000000000000009        24.000000000000007        2.0000000000000009        11.999999999999996        0.0000000000000000        7.9321451206277099E-043   0.0000000000000000     
   2.8593750000000000        1.9999999999999976        24.000000000000004        1.9999999999999976        12.000000000000014        0.0000000000000000        1.2687708707174562E-042   0.0000000000000000     
   2.8906250000000000        1.9999999999999976        24.000000000000000        1.9999999999999976        12.000000000000012        0.0000000000000000        1.9817654454036809E-042   0.0000000000000000     
   2.9218750000000000        1.9999999999999962        24.000000000000004        1.9999999999999962        12.000000000000021        0.0000000000000000        2.9983925456979969E-042   0.0000000000000000     
   2.9531250000000000        2.0000000000000004        24.000000000000014        2.0000000000000004        12.000000000000002        0.0000000000000000        4.3344454504015027E-042   0.0000000000000000     
   2.9843750000000000        1.9999999999999984        24.000000000000007        1.9999999999999984        12.000000000000011        0.0000000000000000        5.8316145338309223E-042   0.0000000000000000     
   3.0156250000000000        1.9999999999999973        24.000000000000018        1.9999999999999973        12.000000000000023        0.0000000000000000        6.8698992925905577E-042   0.0000000000000000     
   3.0468750000000000        2.0000000000000000        24.000000000000011        2.0000000000000000        12.000000000000002        0.0000000000000000        5.7363617244388873E-042   0.0000000000000000     
   3.0781250000000000        1.9999999999999964        24.000000000000007        1.9999999999999964        12.000000000000023        0.0000000000000000       -1.7082988550692020E-042   0.0000000000000000     
   3.1093750000000000        2.0000000000000000        24.000000000000011        2.0000000000000000        12.000000000000002        0.0000000000000000       -2.4769398719253104E-041   0.0000000000000000     
   3.1406250000000000        1.9999999999999976        24.000000000000000        1.9999999999999976        12.000000000000012        0.0000000000000000       -8.3429032162278815E-041   0.0000000000000000     
   3.1718750000000000        1.9999999999999960        23.999999999999996        1.9999999999999960        12.000000000000020        0.0000000000000000       -2.1924490730813434E-040   0.0000000000000000     
   3.2031250000000000        1.9999999999999962        24.000000000000000        1.9999999999999962        12.000000000000020        0.0000000000000000       -5.1660685143280809E-040   0.0000000000000000     
   3.2343750000000000        1.9999999999999976        24.000000000000007        1.9999999999999976        12.000000000000016        0.0000000000000000       -1.1437079904118798E-039   0.0000000000000000     
   3.2656250000000000        1.9999999999999960        24.000000000000007        1.9999999999999960        12.000000000000025        0.0000000000000000       -2.4307136471931541E-039   0.0000000000000000     
   3.2968750000000000        1.9999999999999993        23.999999999999993        1.9999999999999993        11.999999999999998        0.0000000000000000       -5.0175664322822741E-039   0.0000000000000000     
   3.3281250000000000        1.9999999999999967        24.000000000000004        1.9999999999999967        12.000000000000020        0.0000000000000000       -1.0131228742324470E-038   0.0000000000000000     
   3.3593750000000000        1.9999999999999998        24.000000000000004        1.9999999999999998        12.000000000000000        0.0000000000000000       -2.0101951547046136E-038   0.0000000000000000     
   3.3906250000000000        1.9999999999999962        24.000000000000018        1.9999999999999962        12.000000000000028        0.0000000000000000       -3.9318278217666824E-038   0.0000000000000000     
   3.4218750000000000        2.0000000000000004        24.000000000000011        2.0000000000000004        12.000000000000000        0.0000000000000000       -7.5982811859994854E-038   0.0000000000000000     
   3.4531250000000000        1.9999999999999967        24.000000000000018        1.9999999999999967        12.000000000000027        0.0000000000000000       -1.4532176090195508E-037   0.0000000000000000     
   3.4843750000000000        2.0000000000000000        24.000000000000004        2.0000000000000000        12.000000000000000        0.0000000000000000       -2.7542056714507354E-037   0.0000000000000000     
   3.5156250000000000        2.0000000000000009        24.000000000000004        2.0000000000000009        11.999999999999995        0.0000000000000000       -5.1778061106156897E-037   0.0000000000000000     
   3.5468750000000000        1.9999999999999980        24.000000000000000        1.9999999999999980        12.000000000000009        0.0000000000000000       -9.6632457732921035E-037   0.0000000000000000     
   3.5781250000000000        1.9999999999999967        23.999999999999996        1.9999999999999967        12.000000000000016        0.0000000000000000       -1.7914549825718910E-036   0.0000000000000000     
   3.6093750000000000        1.9999999999999969        24.000000000000011        1.9999999999999969        12.000000000000021        0.0000000000000000       -3.3008199860374456E-036   0.0000000000000000     
   3.6406250000000000        2.0000000000000000        24.000000000000000        2.0000000000000000        11.999999999999998        0.0000000000000000       -6.0472696394650669E-036   0.0000000000000000     
   3.6718750000000000        1.9999999999999973        24.000000000000011        1.9999999999999973        12.000000000000020        0.0000000000000000       -1.1019864810975365E-035   0.0000000000000000     
   3.7031250000000000        1.9999999999999996        24.000000000000004        1.9999999999999996        12.000000000000002        0.0000000000000000       -1.9980490737275892E-035   0.0000000000000000     
   3.7343750000000000        1.9999999999999958        24.000000000000004        1.9999999999999958        12.000000000000025        0.0000000000000000       -3.6054778544544438E-035   0.0000000000000000     
   3.7656250000000000        2.0000000000000000        23.999999999999989        2.0000000000000000        11.999999999999993        0.0000000000000000       -6.4765558659462808E-035   0.0000000000000000     
   3.7968750000000000        1.9999999999999976        23.999999999999989        1.9999999999999976        12.000000000000007        0.0000000000000000       -1.1583360767330309E-034   0.0000000000000000     
   3.8281250000000000        1.9999999999999973        23.999999999999986        1.9999999999999973        12.000000000000007        0.0000000000000000       -2.0630407807460679E-034   0.0000000000000000     
   3.8593750000000000        1.9999999999999953        23.999999999999989        1.9999999999999953        12.000000000000020        0.0000000000000000       -3.6595539639835384E-034   0.0000000000000000     
   3.8906250000000000        2.0000000000000000        23.999999999999989        2.0000000000000000        11.999999999999993        0.0000000000000000       -6.4662449632695832E-034   0.0000000000000000     
   3.9218750000000000        1.9999999999999956        23.999999999999979        1.9999999999999956        12.000000000000014        0.0000000000000000       -1.1382291277686911E-033   0.0000000000000000     
   3.9531250000000000        1.9999999999999940        23.999999999999972        1.9999999999999940        12.000000000000020        0.0000000000000000       -1.9962041993306328E-033   0.0000000000000000     
   3.9843750000000000        1.9999999999999958        23.999999999999986        1.9999999999999958        12.000000000000016        0.0000000000000000       -3.4883272228996500E-033   0.0000000000000000     
   4.0156250000000000        1.9999999999999976        23.999999999999993        1.9999999999999976        12.000000000000009        0.0000000000000000       -6.0743725711586079E-033   0.0000000000000000     
   4.0468750000000000        1.9999999999999991        23.999999999999986        1.9999999999999991        11.999999999999995        0.0000000000000000       -1.0541170123371676E-032   0.0000000000000000     
   4.0781250000000000        2.0000000000000013        23.999999999999989        2.0000000000000013        11.999999999999984        0.0000000000000000       -1.8230868151733148E-032   0.0000000000000000     
   4.1093750000000000        1.9999999999999976        24.000000000000000        1.9999999999999976        12.000000000000012        0.0000000000000000       -3.1425489117624890E-032   0.0000000000000000     
   4.1406250000000000        1.9999999999999967        23.999999999999986        1.9999999999999967        12.000000000000011        0.0000000000000000       -5.3992739621489640E-032   0.0000000000000000     
   4.1718750000000000        1.9999999999999933        23.999999999999986        1.9999999999999933        12.000000000000030        0.0000000000000000       -9.2467146156705432E-032   0.0000000000000000     
   4.2031250000000000        2.0000000000000000        23.999999999999979        2.0000000000000000        11.999999999999988        0.0000000000000000       -1.5785429135591441E-031   0.0000000000000000     
   4.2343750000000000        1.9999999999999956        23.999999999999979        1.9999999999999956        12.000000000000014        0.0000000000000000       -2.6863239869879611E-031   0.0000000000000000     
   4.2656250000000000        1.9999999999999949        23.999999999999968        1.9999999999999949        12.000000000000012        0.0000000000000000       -4.5573035724217957E-031   0.0000000000000000     
   4.2968750000000000        1.9999999999999944        23.999999999999975        1.9999999999999944        12.000000000000018        0.0000000000000000       -7.7075804449151931E-031   0.0000000000000000     
   4.3281250000000000        1.9999999999999964        23.999999999999982        1.9999999999999964        12.000000000000011        0.0000000000000000       -1.2995717437211342E-030   0.0000000000000000     
   4.3593750000000000        1.9999999999999951        23.999999999999989        1.9999999999999951        12.000000000000021        0.0000000000000000       -2.1845640366257050E-030   0.0000000000000000     
   4.3906250000000000        2.0000000000000000        23.999999999999986        2.0000000000000000        11.999999999999991        0.0000000000000000       -3.6611763730919884E-030   0.0000000000000000     
   4.4218750000000000        1.9999999999999998        23.999999999999989        1.9999999999999998        11.999999999999993        0.0000000000000000       -6.1175251865290476E-030   0.0000000000000000     
   4.4531250000000000        2.0000000000000000        24.000000000000004        2.0000000000000000        12.000000000000000        0.0000000000000000       -1.0191472877824266E-029   0.0000000000000000     
   4.4843750000000000        2.0000000000000000        24.000000000000000        2.0000000000000000        11.999999999999998        0.0000000000000000       -1.6928170872815463E-029   0.0000000000000000     
   4.5156250000000000        1.9999999999999993        24.000000000000000        1.9999999999999993        12.000000000000002        0.0000000000000000       -2.8034955699544641E-029   0.0000000000000000     
   4.5468750000000000        1.9999999999999958        24.000000000000000        1.9999999999999958        12.000000000000023        0.0000000000000000       -4.6292477106732204E-029   0.0000000000000000     
   4.5781250000000000        1.9999999999999978        23.999999999999993        1.9999999999999978        12.000000000000007        0.0000000000000000       -7.6215751255950548E-029   0.0000000000000000     
   4.6093750000000000        1.9999999999999973        24.000000000000011        1.9999999999999973        12.000000000000020        0.0000000000000000       -1.2511374325107917E-028   0.0000000000000000     
   4.6406250000000000        1.9999999999999982        24.000000000000004        1.9999999999999982        12.000000000000011        0.0000000000000000       -2.0478239904868787E-028   0.0000000000000000     
   4.6718750000000000        1.9999999999999980        24.000000000000004        1.9999999999999980        12.000000000000011        0.0000000000000000       -3.3420126130912440E-028   0.0000000000000000     
   4.7031250000000000        1.9999999999999964        24.000000000000000        1.9999999999999964        12.000000000000020        0.0000000000000000       -5.4381488058133147E-028   0.0000000000000000     
   4.7343750000000000        1.9999999999999971        23.999999999999989        1.9999999999999971        12.000000000000009        0.0000000000000000       -8.8230857003722027E-028   0.0000000000000000     
   4.7656250000000000        1.9999999999999987        23.999999999999982        1.9999999999999987        11.999999999999996        0.0000000000000000       -1.4272969553669328E-027   0.0000000000000000     
   4.7968750000000000        1.9999999999999949        23.999999999999982        1.9999999999999949        12.000000000000020        0.0000000000000000       -2.3021296579193628E-027   0.0000000000000000     
   4.8281250000000000        1.9999999999999989        23.999999999999972        1.9999999999999989        11.999999999999989        0.0000000000000000       -3.7022275473958644E-027   0.0000000000000000     
   4.8593750000000000        1.9999999999999942        23.999999999999986        1.9999999999999942        12.000000000000025        0.0000000000000000       -5.9362161284271363E-027   0.0000000000000000     
   4.8906250000000000        2.0000000000000000        23.999999999999979        2.0000000000000000        11.999999999999988        0.0000000000000000       -9.4899517477140147E-027   0.0000000000000000     
   4.9218750000000000        1.9999999999999971        23.999999999999982        1.9999999999999971        12.000000000000005        0.0000000000000000       -1.5125838164491734E-026   0.0000000000000000     
   4.9531250000000000        1.9999999999999964        23.999999999999989        1.9999999999999964        12.000000000000014        0.0000000000000000       -2.4036345322248799E-026   0.0000000000000000     
   4.9843750000000000        1.9999999999999956        23.999999999999993        1.9999999999999956        12.000000000000021        0.0000000000000000       -3.8080464821881537E-026   0.0000000000000000     
   5.0156250000000000        1.9999999999999973        23.999999999999982        1.9999999999999973        12.000000000000005        0.0000000000000000       -6.0146582659985917E-026   0.0000000000000000     
   5.0468750000000000        1.9999999999999984        23.999999999999986        1.9999999999999984        12.000000000000000        0.0000000000000000       -9.4707285839984303E-026   0.0000000000000000     
   5.0781250000000000        1.9999999999999978        23.999999999999989        1.9999999999999978        12.000000000000005        0.0000000000000000       -1.4866439246291924E-025   0.0000000000000000     
   5.1093750000000000        1.9999999999999996        23.999999999999982        1.9999999999999996        11.999999999999991        0.0000000000000000       -2.3263099300841075E-025   0.0000000000000000     
   5.1406250000000000        1.9999999999999964        23.999999999999986        1.9999999999999964        12.000000000000012        0.0000000000000000       -3.6286868161887081E-025   0.0000000000000000     
   5.1718750000000000        1.9999999999999973        23.999999999999989        1.9999999999999973        12.000000000000009        0.0000000000000000       -5.6420266166861609E-025   0.0000000000000000     
   5.2031250000000000        1.9999999999999962        23.999999999999982        1.9999999999999962        12.000000000000011        0.0000000000000000       -8.7438948205071228E-025   0.0000000000000000     
   5.2343750000000000        1.9999999999999962        23.999999999999982        1.9999999999999962        12.000000000000011        0.0000000000000000       -1.3506320403808038E-024   0.0000000000000000     
   5.2656250000000000        1.9999999999999949        23.999999999999986        1.9999999999999949        12.000000000000021        0.0000000000000000       -2.0792522190199632E-024   0.0000000000000000     
   5.2968750000000000        2.0000000000000000        23.999999999999979        2.0000000000000000        11.999999999999988        0.0000000000000000       -3.1899814642048065E-024   0.0000000000000000     
   5.3281250000000000        1.9999999999999976        23.999999999999989        1.9999999999999976        12.000000000000007        0.0000000000000000       -4.8769654863225939E-024   0.0000000000000000     
   5.3593750000000000        2.0000000000000009        24.000000000000000        2.0000000000000009        11.999999999999993        0.0000000000000000       -7.4294694850988525E-024   0.0000000000000000     
   5.3906250000000000        1.9999999999999973        24.000000000000018        1.9999999999999973        12.000000000000023        0.0000000000000000       -1.1276503393880079E-023   0.0000000000000000     
   5.4218750000000000        2.0000000000000000        23.999999999999996        2.0000000000000000        11.999999999999996        0.0000000000000000       -1.7051273618425077E-023   0.0000000000000000     
   5.4531250000000000        1.9999999999999976        23.999999999999996        1.9999999999999976        12.000000000000011        0.0000000000000000       -2.5683642034397081E-023   0.0000000000000000     
   5.4843750000000000        1.9999999999999962        23.999999999999986        1.9999999999999962        12.000000000000012        0.0000000000000000       -3.8531784649693982E-023   0.0000000000000000     
   5.5156250000000000        1.9999999999999976        23.999999999999972        1.9999999999999976        11.999999999999998        0.0000000000000000       -5.7568141272261109E-023   0.0000000000000000     
   5.5468750000000000        1.9999999999999958        23.999999999999979        1.9999999999999958        12.000000000000012        0.0000000000000000       -8.5639646822905761E-023   0.0000000000000000     
   5.5781250000000000        2.0000000000000000        23.999999999999982        2.0000000000000000        11.999999999999989        0.0000000000000000       -1.2682813901409965E-022   0.0000000000000000     
   5.6093750000000000        1.9999999999999936        23.999999999999975        1.9999999999999936        12.000000000000023        0.0000000000000000       -1.8694351053536804E-022   0.0000000000000000     
   5.6406250000000000        1.9999999999999993        23.999999999999975        1.9999999999999993        11.999999999999989        0.0000000000000000       -2.7418891160672408E-022   0.0000000000000000     
   5.6718750000000000        1.9999999999999949        23.999999999999972        1.9999999999999949        12.000000000000014        0.0000000000000000       -4.0004254604508297E-022   0.0000000000000000     
   5.7031250000000000        1.9999999999999947        23.999999999999964        1.9999999999999947        12.000000000000012        0.0000000000000000       -5.8040126911255485E-022   0.0000000000000000     
   5.7343750000000000        1.9999999999999989        23.999999999999961        1.9999999999999989        11.999999999999984        0.0000000000000000       -8.3702165523579331E-022   0.0000000000000000     
   5.7656250000000000        1.9999999999999969        23.999999999999982        1.9999999999999969        12.000000000000007        0.0000000000000000       -1.1992645716663421E-021   0.0000000000000000     
   5.7968750000000000        1.9999999999999991        23.999999999999972        1.9999999999999991        11.999999999999988        0.0000000000000000       -1.7060827498302212E-021   0.0000000000000000     
   5.8281250000000000        1.9999999999999947        23.999999999999982        1.9999999999999947        12.000000000000021        0.0000000000000000       -2.4080594350246580E-021   0.0000000000000000     
   5.8593750000000000        2.0000000000000000        23.999999999999982        2.0000000000000000        11.999999999999989        0.0000000000000000       -3.3690643115034847E-021   0.0000000000000000     
   5.8906250000000000        1.9999999999999920        23.999999999999968        1.9999999999999920        12.000000000000030        0.0000000000000000       -4.6666672616566436E-021   0.0000000000000000     
   5.9218750000000000        2.0000000000000004        23.999999999999979        2.0000000000000004        11.999999999999984        0.0000000000000000       -6.3897248668132795E-021   0.0000000000000000     
   5.9531250000000000        1.9999999999999978        23.999999999999964        1.9999999999999978        11.999999999999993        0.0000000000000000       -8.6303464796279844E-021   0.0000000000000000     
   5.9843750000000000        1.9999999999999982        23.999999999999968        1.9999999999999982        11.999999999999991        0.0000000000000000       -1.1465472743143294E-020   0.0000000000000000     
   6.0156250000000000        1.9999999999999980        23.999999999999968        1.9999999999999980        11.999999999999993        0.0000000000000000       -1.4920122949498471E-020   0.0000000000000000     
   6.0468750000000000        1.9999999999999938        23.999999999999964        1.9999999999999938        12.000000000000018        0.0000000000000000       -1.8899321234951013E-020   0.0000000000000000     
   6.0781250000000000        1.9999999999999989        23.999999999999964        1.9999999999999989        11.999999999999986        0.0000000000000000       -2.3067782564858032E-020   0.0000000000000000     
   6.1093750000000000        1.9999999999999960        23.999999999999975        1.9999999999999960        12.000000000000009        0.0000000000000000       -2.6644101205546952E-020   0.0000000000000000     
   6.1406250000000000        1.9999999999999984        23.999999999999972        1.9999999999999984        11.999999999999993        0.0000000000000000       -2.8057150092365945E-020   0.0000000000000000     
   6.1718750000000000        1.9999999999999938        23.999999999999982        1.9999999999999938        12.000000000000027        0.0000000000000000       -2.4383263534998853E-020   0.0000000000000000     
   6.2031250000000000        2.0000000000000000        23.999999999999975        2.0000000000000000        11.999999999999986        0.0000000000000000       -1.0438494293216984E-020   0.0000000000000000     
   6.2343750000000000        1.9999999999999936        23.999999999999968        1.9999999999999936        12.000000000000020        0.0000000000000000        2.2666621101516407E-020   0.0000000000000000     
   6.2656250000000000        1.9999999999999964        23.999999999999968        1.9999999999999964        12.000000000000004        0.0000000000000000        8.9802678449104247E-020   0.0000000000000000     
   6.2968750000000000        1.9999999999999956        23.999999999999979        1.9999999999999956        12.000000000000014        0.0000000000000000        2.1536996757378656E-019   0.0000000000000000     
   6.3281250000000000        1.9999999999999960        23.999999999999975        1.9999999999999960        12.000000000000009        0.0000000000000000        4.3878462833210428E-019   0.0000000000000000     
   6.3593750000000000        1.9999999999999991        23.999999999999989        1.9999999999999991        11.999999999999996        0.0000000000000000        8.2289486513284033E-019   0.0000000000000000     
   6.3906250000000000        2.0000000000000000        23.999999999999975        2.0000000000000000        11.999999999999986        0.0000000000000000        1.4668011649576846E-018   0.0000000000000000     
   6.4218750000000000        1.9999999999999969        23.999999999999989        1.9999999999999969        12.000000000000011        0.0000000000000000        2.5252582664681920E-018   0.0000000000000000     
   6.4531250000000000        2.0000000000000000        23.999999999999986        2.0000000000000000        11.999999999999991        0.0000000000000000        4.2378606690232808E-018   0.0000000000000000     
   6.4843750000000000        1.9999999999999973        23.999999999999982        1.9999999999999973        12.000000000000005        0.0000000000000000        6.9726968122041841E-018   0.0000000000000000     
   6.5156250000000000        1.9999999999999989        23.999999999999964        1.9999999999999989        11.999999999999986        0.0000000000000000        1.1291296379761390E-017   0.0000000000000000     
   6.5468750000000000        1.9999999999999980        23.999999999999964        1.9999999999999980        11.999999999999991        0.0000000000000000        1.8044767528143520E-017   0.0000000000000000     
   6.5781250000000000        1.9999999999999978        23.999999999999961        1.9999999999999978        11.999999999999991        0.0000000000000000        2.8515414873850977E-017   0.0000000000000000     
   6.6093750000000000        1.9999999999999973        23.999999999999972        1.9999999999999973        11.999999999999998        0.0000000000000000        4.4624387885577951E-017   0.0000000000000000     
   6.6406250000000000        1.9999999999999951        23.999999999999968        1.9999999999999951        12.000000000000011        0.0000000000000000        6.9234788787276309E-017   0.0000000000000000     
   6.6718750000000000        1.9999999999999969        23.999999999999961        1.9999999999999969        11.999999999999996        0.0000000000000000        1.0659221707328654E-016   0.0000000000000000     
   6.7031250000000000        1.9999999999999980        23.999999999999968        1.9999999999999982        11.999999999999993        0.0000000000000000        1.6296239130451998E-016   0.0000000000000000     
   6.7343750000000000        1.9999999999999947        23.999999999999972        1.9999999999999949        12.000000000000016        0.0000000000000000        2.4755025844196910E-016   0.0000000000000000     
   6.7656250000000000        2.0000000000000000        23.999999999999989        2.0000000000000004        11.999999999999993        0.0000000000000000        3.7381960385871465E-016   0.0000000000000000     
   6.7968750000000000        2.0000000000000000        23.999999999999975        2.0000000000000004        11.999999999999986        0.0000000000000000        5.6138033370737588E-016   0.0000000000000000     
   6.8281250000000000        1.9999999999999973        23.999999999999982        1.9999999999999982        12.000000000000005        0.0000000000000000        8.3867737624269242E-016   0.0000000000000000     
   6.8593750000000000        1.9999999999999942        23.999999999999964        1.9999999999999956        12.000000000000014        0.0000000000000000        1.2468073935360249E-015   0.0000000000000000     
   6.8906250000000000        1.9999999999999989        23.999999999999979        2.0000000000000009        11.999999999999993        0.0000000000000000        1.8449164549002965E-015   0.0000000000000000     
   6.9218750000000000        2.0000000000000009        23.999999999999968        2.0000000000000036        11.999999999999977        0.0000000000000000        2.7178059205723973E-015   0.0000000000000000     
   6.9531250000000000        1.9999999999999971        23.999999999999957        2.0000000000000009        11.999999999999993        0.0000000000000000        3.9866116441219884E-015   0.0000000000000000     
   6.9843750000000000        1.9999999999999938        23.999999999999961        1.9999999999999996        12.000000000000016        0.0000000000000000        5.8237453865031114E-015   0.0000000000000000     
   7.0156250000000000        1.9999999999999978        23.999999999999950        2.0000000000000062        11.999999999999986        0.0000000000000000        8.4737264669301371E-015   0.0000000000000000     
   7.0468750000000000        2.0000000000000004        23.999999999999993        2.0000000000000129        11.999999999999991        0.0000000000000000        1.2282125061151537E-014   0.0000000000000000     
   7.0781250000000000        2.0000000000000009        23.999999999999968        2.0000000000000187        11.999999999999977        0.0000000000000000        1.7735637427699335E-014   0.0000000000000000     
   7.1093750000000000        2.0000000000000009        23.999999999999968        2.0000000000000262        11.999999999999977        0.0000000000000000        2.5517384878958198E-014   0.0000000000000000     
   7.1406250000000000        2.0000000000000027        23.999999999999986        2.0000000000000391        11.999999999999975        0.0000000000000000        3.6582960241063085E-014   0.0000000000000000     
   7.1718750000000000        2.0000000000000009        23.999999999999947        2.0000000000000533        11.999999999999966        0.0000000000000000        5.2264651920502509E-014   0.0000000000000000     
   7.2031250000000000        2.0000000000000067        23.999999999999964        2.0000000000000813        11.999999999999940        0.0000000000000000        7.4413804154932930E-014   0.0000000000000000     
   7.2343750000000000        2.0000000000000075        23.999999999999947        2.0000000000001132        11.999999999999925        0.0000000000000000        1.0559461282411638E-013   0.0000000000000000     
   7.2656250000000000        2.0000000000000182        23.999999999999957        2.0000000000001674        11.999999999999867        0.0000000000000000        1.4934705337394116E-013   0.0000000000000000     
   7.2968750000000000        2.0000000000000306        23.999999999999961        2.0000000000002411        11.999999999999794        0.0000000000000000        2.1054240251753636E-013   0.0000000000000000     
   7.3281250000000000        2.0000000000000422        23.999999999999972        2.0000000000003380        11.999999999999730        0.0000000000000000        2.9586234423867285E-013   0.0000000000000000     
   7.3593750000000000        2.0000000000000653        23.999999999999975        2.0000000000004796        11.999999999999593        0.0000000000000000        4.1444244357454269E-013   0.0000000000000000     
   7.3906250000000000        2.0000000000000906        23.999999999999968        2.0000000000006692        11.999999999999439        0.0000000000000000        5.7873345787283968E-013   0.0000000000000000     
   7.4218750000000000        2.0000000000001252        23.999999999999964        2.0000000000009308        11.999999999999229        0.0000000000000000        8.0565032160075670E-013   0.0000000000000000     
   7.4531250000000000        2.0000000000001696        23.999999999999947        2.0000000000012879        11.999999999998954        0.0000000000000000        1.1180996659212084E-012   0.0000000000000000     
   7.4843750000000000        2.0000000000002380        23.999999999999932        2.0000000000017852        11.999999999998536        0.0000000000000000        1.5470036278867352E-012   0.0000000000000000     
   7.5156250000000000        2.0000000000003291        23.999999999999950        2.0000000000024629        11.999999999997998        0.0000000000000000        2.1339719523380579E-012   0.0000000000000000     
   7.5468750000000000        2.0000000000004530        23.999999999999940        2.0000000000033880        11.999999999997250        0.0000000000000000        2.9348178058466452E-012   0.0000000000000000     
   7.5781250000000000        2.0000000000006235        23.999999999999922        2.0000000000046478        11.999999999996218        0.0000000000000000        4.0241675033103328E-012   0.0000000000000000     
   7.6093750000000000        2.0000000000008575        23.999999999999943        2.0000000000063589        11.999999999994824        0.0000000000000000        5.5014831352904276E-012   0.0000000000000000     
   7.6406250000000000        2.0000000000011737        23.999999999999932        2.0000000000086726        11.999999999992921        0.0000000000000000        7.4989030263529969E-012   0.0000000000000000     
   7.6718750000000000        2.0000000000015921        23.999999999999922        2.0000000000117835        11.999999999990406        0.0000000000000000        1.0191411769955532E-011   0.0000000000000000     
   7.7031250000000000        2.0000000000021667        23.999999999999922        2.0000000000159766        11.999999999986958        0.0000000000000000        1.3809983619801393E-011   0.0000000000000000     
   7.7343750000000000        2.0000000000029310        23.999999999999911        2.0000000000215894        11.999999999982368        0.0000000000000000        1.8658505290835252E-011   0.0000000000000000     
   7.7656250000000000        2.0000000000039537        23.999999999999929        2.0000000000290892        11.999999999976239        0.0000000000000000        2.5135482454275782E-011   0.0000000000000000     
   7.7968750000000000        2.0000000000053140        23.999999999999943        2.0000000000390759        11.999999999968086        0.0000000000000000        3.3761774811168662E-011   0.0000000000000000     
   7.8281250000000000        2.0000000000071241        23.999999999999950        2.0000000000523399        11.999999999957229        0.0000000000000000        4.5215894643210999E-011   0.0000000000000000     
   7.8593750000000000        2.0000000000095186        23.999999999999979        2.0000000000698974        11.999999999942876        0.0000000000000000        6.0378750718587015E-011   0.0000000000000000     
   7.8906250000000000        2.0000000000126801        23.999999999999975        2.0000000000930700        11.999999999923904        0.0000000000000000        8.0390131200509380E-011   0.0000000000000000     
   7.9218750000000000        2.0000000000168350        23.999999999999972        2.0000000001235545        11.999999999898973        0.0000000000000000        1.0671970350272548E-010   0.0000000000000000     
   7.9531250000000000        2.0000000000222835        23.999999999999986        2.0000000001635394        11.999999999866290        0.0000000000000000        1.4125587295550159E-010   0.0000000000000000     
   7.9843750000000000        2.0000000000294120        23.999999999999986        2.0000000002158287        11.999999999823519        0.0000000000000000        1.8641649135504273E-010   0.0000000000000000     
   8.0156250000000000        2.0000000000386962        23.999999999999964        2.0000000002839822        11.999999999767804        0.0000000000000000        2.4528614410839544E-010   0.0000000000000000     
   8.0468750000000000        2.0000000000507683        23.999999999999979        2.0000000003725540        11.999999999695378        0.0000000000000000        3.2178556986990413E-010   0.0000000000000000     
   8.0781250000000000        2.0000000000664064        24.000000000000004        2.0000000004872862        11.999999999601561        0.0000000000000000        4.2087967238928708E-010   0.0000000000000000     
   8.1093750000000000        2.0000000000865952        24.000000000000007        2.0000000006354268        11.999999999480430        0.0000000000000000        5.4883155521046241E-010   0.0000000000000000     
   8.1406250000000000        2.0000000001125802        24.000000000000000        2.0000000008260912        11.999999999324517        0.0000000000000000        7.1351101830106423E-010   0.0000000000000000     
   8.1718750000000000        2.0000000001459068        23.999999999999993        2.0000000010706738        11.999999999124553        0.0000000000000000        9.2476695772704272E-010   0.0000000000000000     
   8.2031250000000000        2.0000000001885225        23.999999999999986        2.0000000013833965        11.999999998868855        0.0000000000000000        1.1948740393732790E-009   0.0000000000000000     
   8.2343750000000000        2.0000000002428293        23.999999999999993        2.0000000017818942        11.999999998543018        0.0000000000000000        1.5390647810834396E-009   0.0000000000000000     
   8.2656250000000000        2.0000000003117955        23.999999999999982        2.0000000022879543        11.999999998129216        0.0000000000000000        1.9761586430496764E-009   0.0000000000000000     
   8.2968750000000000        2.0000000003990670        23.999999999999979        2.0000000029283669        11.999999997605585        0.0000000000000000        2.5292997151108571E-009   0.0000000000000000     
   8.3281250000000000        2.0000000005091230        23.999999999999972        2.0000000037359369        11.999999996945245        0.0000000000000000        3.2268138633501325E-009   0.0000000000000000     
   8.3593750000000000        2.0000000006473968        23.999999999999982        2.0000000047505910        11.999999996115609        0.0000000000000000        4.1031944438929052E-009   0.0000000000000000     
   8.3906250000000000        2.0000000008204841        23.999999999999968        2.0000000060207066        11.999999995077077        0.0000000000000000        5.2002225036217839E-009   0.0000000000000000     
   8.4218750000000000        2.0000000010363244        23.999999999999975        2.0000000076045468        11.999999993782039        0.0000000000000000        6.5682222470462689E-009   0.0000000000000000     
   8.4531250000000000        2.0000000013044321        23.999999999999989        2.0000000095718771        11.999999992173400        0.0000000000000000        8.2674447999020966E-009   0.0000000000000000     
   8.4843750000000000        2.0000000016361010        23.999999999999972        2.0000000120056631        11.999999990183378        0.0000000000000000        1.0369562122233312E-008   0.0000000000000000     
   8.5156250000000000        2.0000000020447004        23.999999999999979        2.0000000150039376        11.999999987731785        0.0000000000000000        1.2959237299048289E-008   0.0000000000000000     
   8.5468750000000000        2.0000000025458875        23.999999999999982        2.0000000186816038        11.999999984724663        0.0000000000000000        1.6135716115222995E-008   0.0000000000000000     
   8.5781250000000000        2.0000000031578558        23.999999999999996        2.0000000231722121        11.999999981052861        0.0000000000000000        2.0014356281592117E-008   0.0000000000000000     
   8.6093750000000000        2.0000000039015657        23.999999999999979        2.0000000286295387        11.999999976590592        0.0000000000000000        2.4727973084857841E-008   0.0000000000000000     
   8.6406250000000000        2.0000000048008899        23.999999999999975        2.0000000352287213        11.999999971194645        0.0000000000000000        3.0427831387808922E-008   0.0000000000000000     
   8.6718750000000000        2.0000000058826615        23.999999999999972        2.0000000431667129        11.999999964704015        0.0000000000000000        3.7284051201368813E-008   0.0000000000000000     
   8.7031250000000000        2.0000000071766229        23.999999999999986        2.0000000526617372        11.999999956940254        0.0000000000000000        4.5485114419207329E-008   0.0000000000000000     
   8.7343750000000000        2.0000000087151286        23.999999999999986        2.0000000639511888        11.999999947709219        0.0000000000000000        5.5236060171959115E-008   0.0000000000000000     
   8.7656250000000000        2.0000000105325553        24.000000000000007        2.0000000772873867        11.999999936804670        0.0000000000000000        6.6754831486123604E-008   0.0000000000000000     
   8.7968750000000000        2.0000000126643602        24.000000000000004        2.0000000929304420        11.999999924013839        0.0000000000000000        8.0266081785186560E-008   0.0000000000000000     
   8.8281250000000000        2.0000000151455217        24.000000000000011        2.0000001111370826        11.999999909126872        0.0000000000000000        9.5991560872180875E-008   0.0000000000000000     
   8.8593750000000000        2.0000000180083357        24.000000000000000        2.0000001321443062        11.999999891949985        0.0000000000000000        1.1413597034606546E-007   0.0000000000000000     
   8.8906250000000000        2.0000000212792481        23.999999999999996        2.0000001561461493        11.999999872324508        0.0000000000000000        1.3486690122008732E-007   0.0000000000000000     
   8.9218750000000000        2.0000000249744838        23.999999999999961        2.0000001832616183        11.999999850153078        0.0000000000000000        1.5828713446134849E-007   0.0000000000000000     
   8.9531250000000000        2.0000000290941187        23.999999999999993        2.0000002134913091        11.999999825435284        0.0000000000000000        1.8439719027120799E-007   0.0000000000000000     
   8.9843750000000000        2.0000000336142496        23.999999999999957        2.0000002466597953        11.999999798314482        0.0000000000000000        2.1304554564546982E-007   0.0000000000000000     
   9.0156250000000000        2.0000000384766774        23.999999999999968        2.0000002823400704        11.999999769139922        0.0000000000000000        2.4386339313218371E-007   0.0000000000000000     
   9.0468750000000000        2.0000000435757777        23.999999999999968        2.0000003197559550        11.999999738545322        0.0000000000000000        2.7618017752029061E-007   1.7008616737257398E-013
   9.0781250000000000        2.0000000565263494        23.999999999999972        2.0000003654417617        11.999999660841896        0.0000000000000000        3.0891541218086369E-007   7.7857902347489016E-009
   9.1093750000000000        2.0000005555395752        23.999999999999982        2.0000008959810089        11.999996666763463        0.0000000000000000        3.4044143393048762E-007   5.0182485100691565E-007
   9.1406250000000000        2.0000040565212531        23.999999999999975        2.0000044249320492        11.999975660921832        0.0000000000000000        3.6841079619412706E-007   3.9983935300469398E-006
   9.1718750000000000        2.0000126575676966        23.999999999999982        2.0000130471086144        11.999924055074448        0.0000000000000000        3.8954091757601552E-007   1.2596106070628110E-005
   9.2031250000000000        2.0000251399956355        23.999999999999950        2.0000255393430266        11.999849161922194        0.0000000000000000        3.9934739096544037E-007   2.5076986747141206E-005
   9.2343750000000000        2.0000390650398097        23.999999999999957        2.0000394568558231        11.999765614339260        0.0000000000000000        3.9181601350693219E-007   3.9003219220123952E-005
   9.2656250000000000        2.0000525938140221        23.999999999999957        2.0000529528161417        11.999684445413953        0.0000000000000000        3.5900211961275256E-007   5.2537170794675347E-005
   9.2968750000000000        2.0000647356668759        23.999999999999964        2.0000650262110669        11.999611598570437        0.0000000000000000        2.9054419094451570E-007   6.4689824916808192E-005
   9.3281250000000000        2.0000750778067435        23.999999999999972        2.0000752508837305        11.999549550068918        0.0000000000000000        1.7307698691175231E-007   7.5050498716144887E-005
   9.3593750000000000        2.0000835173508458        23.999999999999961        2.0000835068784464        11.999498916819473        0.0000000000000000       -1.0472399574498618E-008   8.3519003175602791E-005
   9.3906250000000000        2.0000900913030679        23.999999999999964        2.0000898095789847        11.999459476529804        0.0000000000000000       -2.8172408309139713E-007   9.0135753388231876E-005
   9.4218750000000000        2.0000948835998567        23.999999999999982        2.0000942157588248        11.999430725408260        0.0000000000000000       -6.6784103165552289E-007   9.4988971558906954E-005
   9.4531250000000000        2.0000979779358290        23.999999999999972        2.0000967752324952        11.999412161182626        0.0000000000000000       -1.2027033340183984E-006   9.8167697888396077E-005
   9.4843750000000000        2.0000994350346177        23.999999999999975        2.0000975067490305        11.999403419452783        0.0000000000000000       -1.9282855870191994E-006   9.9739278730748282E-005
   9.5156250000000000        2.0000992823074704        23.999999999999975        2.0000963860436713        11.999404335724625        0.0000000000000000       -2.8962637990942559E-006   9.9739278730526237E-005
   9.5468750000000000        2.0000975097761300        23.999999999999982        2.0000933398961829        11.999414969866287        0.0000000000000000       -4.1698799470664793E-006   9.8167697888174033E-005
   9.5781250000000000        2.0000940697333403        23.999999999999996        2.0000882436395169        11.999435608146049        0.0000000000000000       -5.8260938234560207E-006   9.4988971558684909E-005
   9.6093750000000000        2.0000888801360719        24.000000000000004        2.0000809220830993        11.999466742881550        0.0000000000000000       -7.9580529725298786E-006   9.0135753388453921E-005
   9.6406250000000000        2.0000818342485593        24.000000000000000        2.0000711563363365        11.999509014598353        0.0000000000000000       -1.0677912222957794E-005   8.3519003175602791E-005
   9.6718750000000000        2.0000728226491629        24.000000000000000        2.0000587026147056        11.999563080013855        0.0000000000000000       -1.4120034457277665E-005   7.5050498716144887E-005
   9.7031250000000000        2.0000617796494620        24.000000000000000        2.0000433350457878        11.999629333553047        0.0000000000000000       -1.8444603674244038E-005   6.4689824916808192E-005
   9.7343750000000000        2.0000487754515679        23.999999999999986        2.0000249337716194        11.999707354427542        0.0000000000000000       -2.3841679948438466E-005   5.2537170794675347E-005
   9.7656250000000000        2.0000341853241546        23.999999999999989        2.0000036496007434        11.999794891560914        0.0000000000000000       -3.0535723411100810E-005   3.9003219220123952E-005
   9.7968750000000000        2.0000189566509921        23.999999999999975        1.9999801660402936        11.999886261172087        0.0000000000000000       -3.8790610698417861E-005   2.5076986746919161E-005
   9.8281250000000000        2.0000048783415241        23.999999999999975        1.9999559631792581        11.999970730022236        0.0000000000000000       -4.8915162265956336E-005   1.2596106070628110E-005
   9.8593750000000000        1.9999943314441411        23.999999999999979        1.9999330622517626        12.000034011431538        0.0000000000000000       -6.1269192378441261E-005   3.9983935302689844E-006
   9.8906250000000000        1.9999884680847966        23.999999999999968        1.9999121979995103        12.000069191890159        0.0000000000000000       -7.6270085286262210E-005   5.0182485078487105E-007
   9.9218750000000000        1.9999851135987101        24.000000000000000        1.9998907137077706        12.000089319072556        0.0000000000000000       -9.4399890939488108E-005   7.7857904567935066E-009
   9.9531250000000000        1.9999816642607009        23.999999999999968        1.9998654513392695        12.000110015444383        0.0000000000000000       -1.1621292143146084E-004   1.7008616737257398E-013
   9.9843750000000000        1.9999775414841192        23.999999999999961        1.9998351976690201        12.000134752608433        0.0000000000000000       -1.4234381509905378E-004   0.0000000000000000     
   10.015625000000000        1.9999726233586153        23.999999999999940        1.9997991073398520        12.000164262096748        0.0000000000000000       -1.7351601876324651E-004   0.0000000000000000     
   10.046875000000000        1.9999667803610235        23.999999999999972        1.9997562297410785        12.000199321144530        0.0000000000000000       -2.1055061994503907E-004   0.0000000000000000     
   10.078125000000000        1.9999598661384388        24.000000000000007        1.9997054906983722        12.000240808001646        0.0000000000000000       -2.5437544006647945E-004   0.0000000000000000     
   10.109375000000000        1.9999517160533196        24.000000000000000        1.9996456817765809        12.000289710674267        0.0000000000000000       -3.0603427673864600E-004   0.0000000000000000     
   10.140625000000000        1.9999421457279023        23.999999999999989        1.9995754495694853        12.000347135674220        0.0000000000000000       -3.6669615841703287E-004   0.0000000000000000     
   10.171875000000000        1.9999309496136322        23.999999999999979        1.9994932851654084        12.000414316622555        0.0000000000000000       -4.3766444822385039E-004   0.0000000000000000     
   10.203125000000000        1.9999178996161537        23.999999999999982        1.9993975140102103        12.000492622525316        0.0000000000000000       -5.2038560594337496E-004   0.0000000000000000     
   10.234375000000000        1.9999027438107915        23.999999999999972        1.9992862864222534        12.000583565512914        0.0000000000000000       -6.1645738853805768E-004   0.0000000000000000     
   10.265625000000000        1.9998852052881562        23.999999999999957        1.9991575690475936        12.000688807806785        0.0000000000000000       -7.2763624056253206E-004   0.0000000000000000     
   10.296875000000000        1.9998649811740428        23.999999999999993        1.9990091375768115        12.000810167649680        0.0000000000000000       -8.5584359723120753E-004   0.0000000000000000     
   10.328125000000000        1.9998417418721453        23.999999999999968        1.9988385710767529        12.000949623909960        0.0000000000000000       -1.0031707953922554E-003   0.0000000000000000     
   10.359375000000000        1.9998151305822502        23.999999999999925        1.9986432483200995        12.001109319046043        0.0000000000000000       -1.1718822621506722E-003   0.0000000000000000     
   10.390625000000000        1.9997847631500276        23.999999999999947        1.9984203465216905        12.001291560095469        0.0000000000000000       -1.3644166283370972E-003   0.0000000000000000     
   10.421875000000000        1.9997502283074371        23.999999999999989        1.9981668429119430        12.001498817336440        0.0000000000000000       -1.5833853954939764E-003   0.0000000000000000     
   10.453125000000000        1.9997110883650577        23.999999999999993        1.9978795195933856        12.001733720255624        0.0000000000000000       -1.8315687716722014E-003   0.0000000000000000     
   10.484375000000000        1.9996668804183766        24.000000000000018        1.9975549721341037        12.001999050451172        0.0000000000000000       -2.1119082842728054E-003   0.0000000000000000     
   10.515625000000000        1.9996171181300526        24.000000000000131        1.9971896223514285        12.002297731099537        0.0000000000000000       -2.4274957786240754E-003   0.0000000000000000     
   10.546875000000000        1.9995612941485050        24.000000000000128        1.9967797357283659        12.002632812624183        0.0000000000000000       -2.7815584201390641E-003   0.0000000000000000     
   10.578125000000000        1.9994988832199512        24.000000000000032        1.9963214438830608        12.003007454223194        0.0000000000000000       -3.1774393368903448E-003   0.0000000000000000     
   10.609375000000000        1.9994293460459116        23.999999999999964        1.9958107724765910        12.003424900941143        0.0000000000000000       -3.6185735693206253E-003   0.0000000000000000     
   10.640625000000000        1.9993521339311930        23.999999999999996        1.9952436748956903        12.003888456012193        0.0000000000000000       -4.1084590355026400E-003   0.0000000000000000     
   10.671875000000000        1.9992666942584989        23.999999999999968        1.9946160719838815        12.004401448252626        0.0000000000000000       -4.6506222746175154E-003   0.0000000000000000     
   10.703125000000000        1.9991724768144157        23.999999999999918        1.9939238980157530        12.004967194347708        0.0000000000000000       -5.2485787986627282E-003   0.0000000000000000     
   10.734375000000000        1.9990689409782358        23.999999999999932        1.9931631530151517        12.005588955954480        0.0000000000000000       -5.9057879630840951E-003   0.0000000000000000     
   10.765625000000000        1.9989555637695744        24.000000000000025        1.9923299614085836        12.006269891633554        0.0000000000000000       -6.6256023609907282E-003   0.0000000000000000     
   10.796875000000000        1.9988318487331553        24.000000000000082        1.9914206368807161        12.007013003725699        0.0000000000000000       -7.4112118524391471E-003   0.0000000000000000     
   10.828125000000000        1.9986973356197020        24.000000000000071        1.9904317531605524        12.007821080403250        0.0000000000000000       -8.2655824591495158E-003   0.0000000000000000     
   10.859375000000000        1.9985516108005212        23.999999999999975        1.9893602203158165        12.008696633251695        0.0000000000000000       -9.1913904847046486E-003   0.0000000000000000     
   10.890625000000000        1.9983943183312185        23.999999999999819        1.9882033659721217        12.009641830868135        0.0000000000000000       -1.0190952359096825E-002   0.0000000000000000     
   10.921875000000000        1.9982251715562078        23.999999999999794        1.9869590207039198        12.010658429104218        0.0000000000000000       -1.1266150852287908E-002   0.0000000000000000     
   10.953125000000000        1.9980439651218778        23.999999999999822        1.9856256066702360        12.011747698722862        0.0000000000000000       -1.2418358451641688E-002   0.0000000000000000     
   10.984375000000000        1.9978505872425256        23.999999999999797        1.9842022283928820        12.012910351381723        0.0000000000000000       -1.3648358849643676E-002   0.0000000000000000     
   11.015625000000000        1.9976450320398047        23.999999999999886        1.9826887644019948        12.014146464997021        0.0000000000000000       -1.4956267637809932E-002   0.0000000000000000     
   11.046875000000000        1.9974274117546233        24.000000000000004        1.9810859583083094        12.015455409674887        0.0000000000000000       -1.6341453446314057E-002   0.0000000000000000     
   11.078125000000000        1.9971979686107859        24.000000000000114        1.9793955077082337        12.016835775521075        0.0000000000000000       -1.7802460902552143E-002   0.0000000000000000     
   11.109375000000000        1.9969570860923886        24.000000000000071        1.9776201491910561        12.018285303748241        0.0000000000000000       -1.9336936901332581E-002   0.0000000000000000     
   11.140625000000000        1.9967052993836012        23.999999999999950        1.9757637376033776        12.019800822589561        0.0000000000000000       -2.0941561780223463E-002   0.0000000000000000     
   11.171875000000000        1.9964433047099224        23.999999999999925        1.9738313176385049        12.021378189593545        0.0000000000000000       -2.2611987071417355E-002   0.0000000000000000     
   11.203125000000000        1.9961719673153506        23.999999999999925        1.9718291857633437        12.023012241914955        0.0000000000000000       -2.4342781552007066E-002   0.0000000000000000     
   11.234375000000000        1.9958923278107750        23.999999999999989        1.9697649404769857        12.024696756224696        0.0000000000000000       -2.6127387333789311E-002   0.0000000000000000     
   11.265625000000000        1.9956056066350827        24.000000000000053        1.9676475189170803        12.026424419837129        0.0000000000000000       -2.7958087718002456E-002   0.0000000000000000     
   11.296875000000000        1.9953132063833525        24.000000000000099        1.9654872178966796        12.028186814591281        0.0000000000000000       -2.9825988486672957E-002   0.0000000000000000     
   11.328125000000000        1.9950167117752251        24.000000000000025        1.9632956975671454        12.029974414923124        0.0000000000000000       -3.1721014208079670E-002   0.0000000000000000     
   11.359375000000000        1.9947178870617457        23.999999999999808        1.9610859660641060        12.031776601428197        0.0000000000000000       -3.3631920997639730E-002   0.0000000000000000     
   11.390625000000000        1.9944186707004286        23.999999999999670        1.9588723437038353        12.033581691035312        0.0000000000000000       -3.5546326996593228E-002   0.0000000000000000     
   11.421875000000000        1.9941211671652239        23.999999999999886        1.9566704055556585        12.035376984698217        0.0000000000000000       -3.7450761609565411E-002   0.0000000000000000     
   11.453125000000000        1.9938276358008589        24.000000000000085        1.9544969015209848        12.037148833259112        0.0000000000000000       -3.9330734279874192E-002   0.0000000000000000     
   11.484375000000000        1.9935404766780369        24.000000000000160        1.9523696533970845        12.038882721856181        0.0000000000000000       -4.1170823280952458E-002   0.0000000000000000     
   11.515625000000000        1.9932622134569835        24.000000000000107        1.9503074287896969        12.040563372932290        0.0000000000000000       -4.2954784667286722E-002   0.0000000000000000     
   11.546875000000000        1.9929954733206328        23.999999999999954        1.9483297921567979        12.042174867568720        0.0000000000000000       -4.4665681163834910E-002   0.0000000000000000     
   11.578125000000000        1.9927429640948657        23.999999999999869        1.9464569337097486        12.043700784511881        0.0000000000000000       -4.6286030385117097E-002   0.0000000000000000     
   11.609375000000000        1.9925074487292449        23.999999999999893        1.9447094773579769        12.045124355899544        0.0000000000000000       -4.7797971371267997E-002   0.0000000000000000     
   11.640625000000000        1.9922917173682162        24.000000000000028        1.9431082693517805        12.046428638323919        0.0000000000000000       -4.9183448016435725E-002   0.0000000000000000     
   11.671875000000000        1.9920985572968695        24.000000000000007        1.9416741497429462        12.047596697507892        0.0000000000000000       -5.0424407553923328E-002   0.0000000000000000     
   11.703125000000000        1.9919307210973325        23.999999999999911        1.9404277092354245        12.048611804520275        0.0000000000000000       -5.1503011861908032E-002   0.0000000000000000     
   11.734375000000000        1.9917908933994479        23.999999999999837        1.9393890344261266        12.049457641127342        0.0000000000000000       -5.2401858973321197E-002   0.0000000000000000     
   11.765625000000000        1.9916816566525470        23.999999999999776        1.9385774448290118        12.050118511578289        0.0000000000000000       -5.3104211823535169E-002   0.0000000000000000     
   11.796875000000000        1.9916054563821188        23.999999999999982        1.9380112254223658        12.050579557859589        0.0000000000000000       -5.3594230959753061E-002   0.0000000000000000     
   11.828125000000000        1.9915645664255315        24.000000000000142        1.9377073587496496        12.050826975233566        0.0000000000000000       -5.3857207675881792E-002   0.0000000000000000     
   11.859375000000000        1.9915610546641842        24.000000000000156        1.9376812608292422        12.050848224709343        0.0000000000000000       -5.3879793834942000E-002   0.0000000000000000     
   11.890625000000000        1.9915967497841782        23.999999999999943        1.9379465252786763        12.050632238981473        0.0000000000000000       -5.3650224505501901E-002   0.0000000000000000     
   11.921875000000000        1.9916732096043548        23.999999999999826        1.9385146801286031        12.050169618321780        0.0000000000000000       -5.3158529475751795E-002   0.0000000000000000     
   11.953125000000000        1.9917916915084957        23.999999999999908        1.9393949617847865        12.049452812921091        0.0000000000000000       -5.2396729723709019E-002   0.0000000000000000     
   11.984375000000000        1.9919531255073304        23.999999999999925        1.9405941104893116        12.048476288259726        0.0000000000000000       -5.1359015018018775E-002   0.0000000000000000     
   12.015625000000000        1.9921580904357292        24.000000000000036        1.9421161914333436        12.047236670233685        0.0000000000000000       -5.0041899002385593E-002   0.0000000000000000     
   12.046875000000000        1.9924067937610641        24.000000000000071        1.9439624453837254        12.045732866979083        0.0000000000000000       -4.8444348377338603E-002   0.0000000000000000     
   12.078125000000000        1.9926990554407900        23.999999999999968        1.9461311723075438        12.043966164620429        0.0000000000000000       -4.6567883133246210E-002   0.0000000000000000     
   12.109375000000000        1.9930342962205332        23.999999999999911        1.9486176510169111        12.041940294510747        0.0000000000000000       -4.4416645203622103E-002   0.0000000000000000     
   12.140625000000000        1.9934115307086471        23.999999999999925        1.9514140973174987        12.039661469936441        0.0000000000000000       -4.1997433391148253E-002   0.0000000000000000     
   12.171875000000000        1.9938293655003592        23.999999999999925        1.9545096625384579        12.037138390715310        0.0000000000000000       -3.9319702961901265E-002   0.0000000000000000     
   12.203125000000000        1.9942860025545910        23.999999999999932        1.9578904736589213        12.034382214615658        0.0000000000000000       -3.6395528895669549E-002   0.0000000000000000     
   12.234375000000000        1.9947792479495683        24.000000000000050        1.9615397155394474        12.031406495064365        0.0000000000000000       -3.3239532410120939E-002   0.0000000000000000     
   12.265625000000000        1.9953065260613434        24.000000000000039        1.9654377550305508        12.028227085176276        0.0000000000000000       -2.9868771030792461E-002   0.0000000000000000     
   12.296875000000000        1.9958648991227050        23.999999999999982        1.9695623059793528        12.024862008720795        0.0000000000000000       -2.6302593143352333E-002   0.0000000000000000     
   12.328125000000000        1.9964510920297318        23.999999999999911        1.9738886334050645        12.021331299230489        0.0000000000000000       -2.2562458624667308E-002   0.0000000000000000     
   12.359375000000000        1.9970615221717485        24.000000000000004        1.9783897943817270        12.017656809040449        0.0000000000000000       -1.8671727790021485E-002   0.0000000000000000     
   12.390625000000000        1.9976923339683919        24.000000000000018        1.9830369124677056        12.013861990612089        0.0000000000000000       -1.4655421500686295E-002   0.0000000000000000     
   12.421875000000000        1.9983394377073391        23.999999999999940        1.9877994818725178        12.009971653031442        0.0000000000000000       -1.0539955834821410E-002   0.0000000000000000     
   12.453125000000000        1.9989985521894889        23.999999999999957        1.9926456969672453        12.006011697063474        0.0000000000000000       -6.3528552222436672E-003   0.0000000000000000     
   12.484375000000000        1.9996652506072077        23.999999999999979        1.9975428022390944        12.002008832584485        0.0000000000000000       -2.1224483681132017E-003   0.0000000000000000     
   12.515625000000000        2.0003350090083512        23.999999999999947        2.0024574573764644        11.997990282586583        0.0000000000000000        2.1224483681132017E-003   0.0000000000000000     
   12.546875000000000        2.0010032566349842        23.999999999999890        2.0073561118572281        11.993983478247721        0.0000000000000000        6.3528552222436663E-003   0.0000000000000000     
   12.578125000000000        2.0016654273746459        23.999999999999964        2.0122053832094675        11.990015749773924        0.0000000000000000        1.0539955834821408E-002   0.0000000000000000     
   12.609375000000000        2.0023170115242643        24.000000000000032        2.0169724330249506        11.986114017844766        0.0000000000000000        1.4655421500686296E-002   0.0000000000000000     
   12.640625000000000        2.0029536070449154        24.000000000000039        2.0216253348349369        11.982304490521255        0.0000000000000000        1.8671727790021485E-002   0.0000000000000000     
   12.671875000000000        2.0035709694804211        24.000000000000004        2.0261334281050885        11.978612370403745        0.0000000000000000        2.2562458624667305E-002   0.0000000000000000     
   12.703125000000000        2.0041650597252647        23.999999999999854        2.0304676528686172        11.975061576659670        0.0000000000000000        2.6302593143352333E-002   0.0000000000000000     
   12.734375000000000        2.0047320888581175        23.999999999999869        2.0346008598889100        11.971674486275175        0.0000000000000000        2.9868771030792458E-002   0.0000000000000000     
   12.765625000000000        2.0052685593059443        23.999999999999954        2.0385080917160652        11.968471698527370        0.0000000000000000        3.3239532410120932E-002   0.0000000000000000     
   12.796875000000000        2.0057713016696930        23.999999999999989        2.0421668305653626        11.965471826235284        0.0000000000000000        3.6395528895669549E-002   0.0000000000000000     
   12.828125000000000        2.0062375066247440        23.999999999999972        2.0455572095866454        11.962691316830734        0.0000000000000000        3.9319702961901265E-002   0.0000000000000000     
   12.859375000000000        2.0066647514053275        23.999999999999890        2.0486621847964757        11.960144305715225        0.0000000000000000        4.1997433391148253E-002   0.0000000000000000     
   12.890625000000000        2.0070510204901209        23.999999999999901        2.0514676656937429        11.957842503744178        0.0000000000000000        4.4416645203622103E-002   0.0000000000000000     
   12.921875000000000        2.0073947202230995        23.999999999999972        2.0539626033563456        11.955795120021355        0.0000000000000000        4.6567883133246203E-002   0.0000000000000000     
   12.953125000000000        2.0076946872262491        24.000000000000021        2.0561390356035876        11.954008820513172        0.0000000000000000        4.8444348377338603E-002   0.0000000000000000     
   12.984375000000000        2.0079501905855763        24.000000000000004        2.0579920895879620        11.952487722317905        0.0000000000000000        5.0041899002385599E-002   0.0000000000000000     
   13.015625000000000        2.0081609279157080        24.000000000000004        2.0595199429337270        11.951233422766501        0.0000000000000000        5.1359015018018782E-002   0.0000000000000000     
   13.046875000000000        2.0083270155271671        24.000000000000000        2.0607237452508760        11.950245061908017        0.0000000000000000        5.2396729723709019E-002   0.0000000000000000     
   13.078125000000000        2.0084489730321025        24.000000000000071        2.0616075025078544        11.949519416352359        0.0000000000000000        5.3158529475751802E-002   0.0000000000000000     
   13.109375000000000        2.0085277028242734        24.000000000000014        2.0621779273297753        11.949051021926470        0.0000000000000000        5.3650224505501901E-002   0.0000000000000000     
   13.140625000000000        2.0085644649566681        23.999999999999972        2.0624442587916101        11.948832322151898        0.0000000000000000        5.3879793834942000E-002   0.0000000000000000     
   13.171875000000000        2.0085608480117663        23.999999999999972        2.0624180556876479        11.948853839183950        0.0000000000000000        5.3857207675881799E-002   0.0000000000000000     
   13.203125000000000        2.0085187366150734        23.999999999999911        2.0621129675748264        11.949104363570314        0.0000000000000000        5.3594230959753061E-002   0.0000000000000000     
   13.234375000000000        2.0084402762801390        23.999999999999897        2.0615444881036740        11.949571158994399        0.0000000000000000        5.3104211823535176E-002   0.0000000000000000     
   13.265625000000000        2.0083278362932626        23.999999999999851        2.0607296952665837        11.950240178065872        0.0000000000000000        5.2401858973321190E-002   0.0000000000000000     
   13.296875000000000        2.0081839713491743        23.999999999999766        2.0596869832110825        11.951096285205209        0.0000000000000000        5.1503011861908032E-002   0.0000000000000000     
   13.328125000000000        2.0080113826355563        23.999999999999996        2.0584357901894799        11.952123482736187        0.0000000000000000        5.0424407553923328E-002   0.0000000000000000     
   13.359375000000000        2.0078128790353200        24.000000000000391        2.0569963270517557        11.953305136448522        0.0000000000000000        4.9183448016435725E-002   0.0000000000000000     
   13.390625000000000        2.0075913390741595        24.000000000000320        2.0553893104454275        11.954624197107957        0.0000000000000000        4.7797971371267997E-002   0.0000000000000000     
   13.421875000000000        2.0073496741875965        24.000000000000021        2.0536357045727134        11.956063414667982        0.0000000000000000        4.6286030385117097E-002   0.0000000000000000     
   13.453125000000000        2.0070907938193865        23.999999999999787        2.0517564749832213        11.957605542263021        0.0000000000000000        4.4665681163834910E-002   0.0000000000000000     
   13.484375000000000        2.0068175727943536        23.999999999999741        2.0497723574616402        11.959233527430900        0.0000000000000000        4.2954784667286722E-002   0.0000000000000000     
   13.515625000000000        2.0065328213354512        23.999999999999815        2.0477036446164036        11.960930688403378        0.0000000000000000        4.1170823280952458E-002   0.0000000000000000     
   13.546875000000000        2.0062392580186614        23.999999999999954        2.0455699922985358        11.962680873716961        0.0000000000000000        3.9330734279874185E-002   0.0000000000000000     
   13.578125000000000        2.0059394858834012        23.999999999999925        2.0433902474929666        11.964468603812589        0.0000000000000000        3.7450761609565411E-002   0.0000000000000000     
   13.609375000000000        2.0056359718418766        23.999999999999940        2.0411822988384700        11.966279193706086        0.0000000000000000        3.5546326996593228E-002   0.0000000000000000     
   13.640625000000000        2.0053310294591515        23.999999999999993        2.0389629504567912        11.968098856213738        0.0000000000000000        3.3631920997639730E-002   0.0000000000000000     
   13.671875000000000        2.0050268051094315        24.000000000000028        2.0367478193175113        11.969914785598158        0.0000000000000000        3.1721014208079670E-002   0.0000000000000000     
   13.703125000000000        2.0047252674531162        24.000000000000096        2.0345512559397894        11.971715221852149        0.0000000000000000        2.9825988486672960E-002   0.0000000000000000     
   13.734375000000000        2.0044282001245239        24.000000000000160        2.0323862878425265        11.973489496161134        0.0000000000000000        2.7958087718002456E-002   0.0000000000000000     
   13.765625000000000        2.0041371974732560        24.000000000000167        2.0302645848070453        11.975228058367708        0.0000000000000000        2.6127387333789307E-002   0.0000000000000000     
   13.796875000000000        2.0038536631622534        24.000000000000082        2.0281964447142604        11.976922487506403        0.0000000000000000        2.4342781552007062E-002   0.0000000000000000     
   13.828125000000000        2.0035788113934090        24.000000000000107        2.0261907984648264        11.978565486679837        0.0000000000000000        2.2611987071417355E-002   0.0000000000000000     
   13.859375000000000        2.0033136705068815        24.000000000000224        2.0242552322871048        11.980150863707580        0.0000000000000000        2.0941561780223460E-002   0.0000000000000000     
   13.890625000000000        2.0030590886830262        24.000000000000163        2.0223960255843587        11.981673499097678        0.0000000000000000        1.9336936901332581E-002   0.0000000000000000     
   13.921875000000000        2.0028157414652417        24.000000000000082        2.0206182023677939        11.983129302969177        0.0000000000000000        1.7802460902552147E-002   0.0000000000000000     
   13.953125000000000        2.0025841408177540        24.000000000000064        2.0189255942640680        11.984515162593704        0.0000000000000000        1.6341453446314057E-002   0.0000000000000000     
   13.984375000000000        2.0023646454342683        24.000000000000036        2.0173209130720782        11.985828882228873        0.0000000000000000        1.4956267637809932E-002   0.0000000000000000     
   14.015625000000000        2.0021574720203237        24.000000000000050        2.0158058308699673        11.987069116887337        0.0000000000000000        1.3648358849643676E-002   0.0000000000000000     
   14.046875000000000        2.0019627072832260        24.000000000000021        2.0143810657348675        11.988235301630240        0.0000000000000000        1.2418358451641687E-002   0.0000000000000000     
   14.078125000000000        2.0017803203788147        23.999999999999979        2.0130464712311027        11.989327577892384        0.0000000000000000        1.1266150852287909E-002   0.0000000000000000     
   14.109375000000000        2.0016101755825386        23.999999999999922        2.0118011279416352        11.990346718244014        0.0000000000000000        1.0190952359096821E-002   0.0000000000000000     
   14.140625000000000        2.0014520449726381        23.999999999999975        2.0106434354573426        11.991294050878983        0.0000000000000000        9.1913904847046486E-003   0.0000000000000000     
   14.171875000000000        2.0013056209358626        24.000000000000060        2.0095712033950122        11.992171384986682        0.0000000000000000        8.2655824591495175E-003   0.0000000000000000     
   14.203125000000000        2.0011705283293288        24.000000000000064        2.0085817401817678        11.992980938029497        0.0000000000000000        7.4112118524391471E-003   0.0000000000000000     
   14.234375000000000        2.0010463361561532        23.999999999999954        2.0076719385171438        11.993725265803684        0.0000000000000000        6.6256023609907273E-003   0.0000000000000000     
   14.265625000000000        2.0009325686363280        23.999999999999961        2.0068383565994119        11.994407196018802        0.0000000000000000        5.9057879630840943E-003   0.0000000000000000     
   14.296875000000000        2.0008287155776361        23.999999999999964        2.0060772943762988        11.995029765989338        0.0000000000000000        5.2485787986627282E-003   0.0000000000000000     
   14.328125000000000        2.0007342419742029        23.999999999999954        2.0053848642488203        11.995596164895048        0.0000000000000000        4.6506222746175154E-003   0.0000000000000000     
   14.359375000000000        2.0006485967811618        23.999999999999957        2.0047570558166643        11.996109680937217        0.0000000000000000        4.1084590355026400E-003   0.0000000000000000     
   14.390625000000000        2.0005712208339732        23.999999999999947        2.0041897944032940        11.996573653596357        0.0000000000000000        3.6185735693206257E-003   0.0000000000000000     
   14.421875000000000        2.0005015538987125        23.999999999999854        2.0036789932356029        11.996991431087384        0.0000000000000000        3.1774393368903444E-003   0.0000000000000000     
   14.453125000000000        2.0004390408560462        23.999999999999829        2.0032205992761853        11.997366333007340        0.0000000000000000        2.7815584201390641E-003   0.0000000000000000     
   14.484375000000000        2.0003831370353562        23.999999999999886        2.0028106328139801        11.997701618085420        0.0000000000000000        2.4274957786240754E-003   0.0000000000000000     
   14.515625000000000        2.0003333127279408        23.999999999999950        2.0024452210122137        11.998000456868915        0.0000000000000000        2.1119082842728058E-003   0.0000000000000000     
   14.546875000000000        2.0002890569181293        23.999999999999979        2.0021206256898014        11.998265909116695        0.0000000000000000        1.8315687716722016E-003   0.0000000000000000     
   14.578125000000000        2.0002498802790760        23.999999999999943        2.0018332656745699        11.998500905622574        0.0000000000000000        1.5833853954939760E-003   0.0000000000000000     
   14.609375000000000        2.0002153174864437        23.999999999999819        2.0015797341147810        11.998708234151133        0.0000000000000000        1.3644166283370972E-003   0.0000000000000000     
   14.640625000000000        2.0001849289074380        23.999999999999865        2.0013568111695887        11.998890529141919        0.0000000000000000        1.1718822621506722E-003   0.0000000000000000     
   14.671875000000000        2.0001583017253246        23.999999999999897        2.0011614725207170        11.999050264820356        0.0000000000000000        1.0031707953922554E-003   0.0000000000000000     
   14.703125000000000        2.0001350505610316        23.999999999999883        2.0009908941582628        11.999189751346018        0.0000000000000000        8.5584359723120743E-004   0.0000000000000000     
   14.734375000000000        2.0001148176532531        23.999999999999911        2.0008424538938154        11.999311133627446        0.0000000000000000        7.2763624056253196E-004   0.0000000000000000     
   14.765625000000000        2.0000972726571824        23.999999999999890        2.0007137300457205        11.999416392441377        0.0000000000000000        6.1645738853805757E-004   0.0000000000000000     
   14.796875000000000        2.0000821121200882        23.999999999999829        2.0006024977260317        11.999507347505753        0.0000000000000000        5.2038560594337496E-004   0.0000000000000000     
   14.828125000000000        2.0000690586888505        23.999999999999801        2.0005067231370743        11.999585662173608        0.0000000000000000        4.3766444822385033E-004   0.0000000000000000     
   14.859375000000000        2.0000578601010059        23.999999999999794        2.0004245562594232        11.999652849436941        0.0000000000000000        3.6669615841703287E-004   0.0000000000000000     
   14.890625000000000        2.0000482880070529        23.999999999999780        2.0003543222837914        11.999710278952596        0.0000000000000000        3.0603427673864600E-004   0.0000000000000000     
   14.921875000000000        2.0000401366672049        23.999999999999883        2.0002945121072715        11.999759184829468        0.0000000000000000        2.5437544006647945E-004   0.0000000000000000     
   14.953125000000000        2.0000332215614245        24.000000000000007        2.0002437721813697        11.999800673942415        0.0000000000000000        2.1055061994503907E-004   0.0000000000000000     
   14.984375000000000        2.0000273779472013        24.000000000000004        2.0002008939659643        11.999835734565416        0.0000000000000000        1.7351601876324651E-004   0.0000000000000000     
   15.015625000000000        2.0000224593947991        23.999999999999964        2.0001648032098980        11.999865245144441        0.0000000000000000        1.4234381509905381E-004   0.0000000000000000     
   15.046875000000000        2.0000183363254069        23.999999999999908        2.0001345492468383        11.999889983056162        0.0000000000000000        1.1621292143146085E-004   0.0000000000000000     
   15.078125000000000        2.0000148945737779        23.999999999999869        2.0001092944647172        11.999910633222804        0.0000000000000000        9.4399890939488108E-005   0.0000000000000000     
   15.109375000000000        2.0000120339925282        23.999999999999844        2.0000883040778143        11.999927796479199        0.0000000000000000        7.6270085286262210E-005   0.0000000000000000     
   15.140625000000000        2.0000096671123546        23.999999999999886        2.0000709363047329        11.999941997606170        0.0000000000000000        6.1269192378441261E-005   0.0000000000000000     
   15.171875000000000        2.0000077178684532        23.999999999999986        2.0000566330307192        11.999953692967967        0.0000000000000000        4.8915162265956336E-005   0.0000000000000000     
   15.203125000000000        2.0000061204011264        24.000000000000046        2.0000449110118246        11.999963277705639        0.0000000000000000        3.8790610698417861E-005   0.0000000000000000     
   15.234375000000000        2.0000048179355909        24.000000000000032        2.0000353536590021        11.999971092456105        0.0000000000000000        3.0535723411100810E-005   0.0000000000000000     
   15.265625000000000        2.0000037617439475        24.000000000000060        2.0000276034238960        11.999977429578795        0.0000000000000000        2.3841679948438473E-005   0.0000000000000000     
   15.296875000000000        2.0000029101902661        24.000000000000060        2.0000213547939403        11.999982538883838        0.0000000000000000        1.8444603674244038E-005   0.0000000000000000     
   15.328125000000000        2.0000022278582441        23.999999999999989        2.0000163478927013        11.999986632865417        0.0000000000000000        1.4120034457277665E-005   0.0000000000000000     
   15.359375000000000        2.0000016847595914        23.999999999999929        2.0000123626718143        11.999989891450928        0.0000000000000000        1.0677912222957796E-005   0.0000000000000000     
   15.390625000000000        2.0000012556200835        23.999999999999947        2.0000092136730561        11.999992466284199        0.0000000000000000        7.9580529725298786E-006   0.0000000000000000     
   15.421875000000000        2.0000009192397061        23.999999999999982        2.0000067453335295        11.999994484564287        0.0000000000000000        5.8260938234560215E-006   0.0000000000000000     
   15.453125000000000        2.0000006579225267        24.000000000000007        2.0000048278024738        11.999996052466139        0.0000000000000000        4.1698799470664793E-006   0.0000000000000000     
   15.484375000000000        2.0000004569716361        24.000000000000011        2.0000033532354351        11.999997258170813        0.0000000000000000        2.8962637990942555E-006   0.0000000000000000     
   15.515625000000000        2.0000003042442884        24.000000000000085        2.0000022325298756        11.999998174534587        0.0000000000000000        1.9282855870191994E-006   0.0000000000000000     
   15.546875000000000        2.0000001897621376        24.000000000000107        2.0000013924654714        11.999998861427333        0.0000000000000000        1.2027033340183984E-006   0.0000000000000000     
   15.578125000000000        2.0000001053717349        24.000000000000068        2.0000007732127667        11.999999367769655        0.0000000000000000        6.6784103165552299E-007   0.0000000000000000     
   15.609375000000000        2.0000000444503248        23.999999999999975        2.0000003261744079        11.999999733298042        0.0000000000000000        2.8172408309139713E-007   0.0000000000000000     
   15.640625000000000        2.0000000016523245        23.999999999999954        2.0000000121247239        11.999999990086028        0.0000000000000000        1.0472399574498617E-008   0.0000000000000000     
   15.671875000000000        1.9999999726919677        23.999999999999883        1.9999997996149808        12.000000163848135        0.0000000000000000       -1.7307698691175234E-007   0.0000000000000000     
   15.703125000000000        1.9999999541580347        23.999999999999886        1.9999996636138437        12.000000275051740        0.0000000000000000       -2.9054419094451570E-007   0.0000000000000000     
   15.734375000000000        1.9999999433567706        23.999999999999915        1.9999995843546510        12.000000339859341        0.0000000000000000       -3.5900211961275262E-007   0.0000000000000000     
   15.765625000000000        1.9999999381794011        23.999999999999879        1.9999995463633877        12.000000370923541        0.0000000000000000       -3.9181601350693213E-007   0.0000000000000000     
   15.796875000000000        1.9999999369911092        23.999999999999964        1.9999995376437183        12.000000378053336        0.0000000000000000       -3.9934739096544031E-007   0.0000000000000000     
   15.828125000000000        1.9999999385383695        23.999999999999943        1.9999995489974520        12.000000368769763        0.0000000000000000       -3.8954091757601552E-007   0.0000000000000000     
   15.859375000000000        1.9999999418722640        23.999999999999822        1.9999995734614679        12.000000348766335        0.0000000000000000       -3.6841079619412701E-007   0.0000000000000000     
   15.890625000000000        1.9999999462852689        23.999999999999964        1.9999996058438350        12.000000322288376        0.0000000000000000       -3.4044143393048767E-007   0.0000000000000000     
   15.921875000000000        1.9999999512594477        24.000000000000075        1.9999996423440356        12.000000292443355        0.0000000000000000       -3.0891541218086369E-007   0.0000000000000000     
   15.953125000000000        1.9999999564243995        24.000000000000082        1.9999996802442219        12.000000261453646        0.0000000000000000       -2.7618017752029061E-007   0.0000000000000000     
   15.984375000000000        1.9999999615233304        24.000000000000085        1.9999997176599373        12.000000230860062        0.0000000000000000       -2.4386339313218371E-007   0.0000000000000000     
   16.015625000000000        1.9999999663857571        24.000000000000032        1.9999997533402114        12.000000201685474        0.0000000000000000       -2.1304554564546982E-007   0.0000000000000000     
   16.046875000000000        1.9999999709058736        23.999999999999932        1.9999997865086834        12.000000174564725        0.0000000000000000       -1.8439719027120799E-007   0.0000000000000000     
   16.078125000000000        1.9999999750255113        23.999999999999922        1.9999998167383768        12.000000149846892        0.0000000000000000       -1.5828713446134851E-007   0.0000000000000000     
   16.109375000000000        1.9999999787207463        23.999999999999908        1.9999998438538451        12.000000127675476        0.0000000000000000       -1.3486690122008732E-007   0.0000000000000000     
   16.140625000000000        1.9999999819916734        24.000000000000011        1.9999998678557029        12.000000108049964        0.0000000000000000       -1.1413597034606544E-007   0.0000000000000000     
   16.171875000000000        1.9999999848544925        24.000000000000068        1.9999998888629316        12.000000090873076        0.0000000000000000       -9.5991560872180875E-008   0.0000000000000000     
   16.203125000000000        1.9999999873356504        24.000000000000053        1.9999999070695686        12.000000075986122        0.0000000000000000       -8.0266081785186547E-008   0.0000000000000000     
   16.234375000000000        1.9999999894674529        24.000000000000018        1.9999999227126215        12.000000063195289        0.0000000000000000       -6.6754831486123591E-008   0.0000000000000000     
   16.265625000000000        1.9999999912848867        24.000000000000053        1.9999999360488265        12.000000052290703        0.0000000000000000       -5.5236060171959122E-008   0.0000000000000000     
   16.296875000000000        1.9999999928233922        24.000000000000149        1.9999999473382779        12.000000043059719        0.0000000000000000       -4.5485114419207329E-008   0.0000000000000000     
   16.328125000000000        1.9999999941173607        24.000000000000206        1.9999999568333096        12.000000035295937        0.0000000000000000       -3.7284051201368807E-008   0.0000000000000000     
   16.359375000000000        1.9999999951991254        24.000000000000142        1.9999999647712940        12.000000028805315        0.0000000000000000       -3.0427831387808922E-008   0.0000000000000000     
   16.390625000000000        1.9999999960984451        24.000000000000146        1.9999999713704721        12.000000023409399        0.0000000000000000       -2.4727973084857841E-008   0.0000000000000000     
   16.421875000000000        1.9999999968421585        24.000000000000149        1.9999999768278023        12.000000018947121        0.0000000000000000       -2.0014356281592120E-008   0.0000000000000000     
   16.453125000000000        1.9999999974541245        24.000000000000082        1.9999999813184084        12.000000015275292        0.0000000000000000       -1.6135716115222995E-008   0.0000000000000000     
   16.484375000000000        1.9999999979553056        23.999999999999968        1.9999999849960683        12.000000012268147        0.0000000000000000       -1.2959237299048287E-008   0.0000000000000000     
   16.515625000000000        1.9999999983639021        23.999999999999989        1.9999999879943400        12.000000009816580        0.0000000000000000       -1.0369562122233310E-008   0.0000000000000000     
   16.546875000000000        1.9999999986955801        24.000000000000068        1.9999999904281354        12.000000007826550        0.0000000000000000       -8.2674447999020966E-009   0.0000000000000000     
   16.578125000000000        1.9999999989636845        24.000000000000099        1.9999999923954623        12.000000006217940        0.0000000000000000       -6.5682222470462689E-009   0.0000000000000000     
   16.609375000000000        1.9999999991795328        24.000000000000142        1.9999999939793103        12.000000004922873        0.0000000000000000       -5.2002225036217839E-009   0.0000000000000000     
   16.640625000000000        1.9999999993526190        24.000000000000188        1.9999999952494245        12.000000003884377        0.0000000000000000       -4.1031944438929052E-009   0.0000000000000000     
   16.671875000000000        1.9999999994908957        24.000000000000195        1.9999999962640818        12.000000003054721        0.0000000000000000       -3.2268138633501329E-009   0.0000000000000000     
   16.703125000000000        1.9999999996009494        24.000000000000238        1.9999999970716498        12.000000002394421        0.0000000000000000       -2.5292997151108567E-009   0.0000000000000000     
   16.734375000000000        1.9999999996882216        24.000000000000188        1.9999999977120630        12.000000001870761        0.0000000000000000       -1.9761586430496764E-009   0.0000000000000000     
   16.765625000000000        1.9999999997571747        24.000000000000018        1.9999999982181098        12.000000001456959        0.0000000000000000       -1.5390647810834396E-009   0.0000000000000000     
   16.796875000000000        1.9999999998114770        23.999999999999979        1.9999999986166030        12.000000001131125        0.0000000000000000       -1.1948740393732788E-009   0.0000000000000000     
   16.828125000000000        1.9999999998540989        24.000000000000060        1.9999999989293320        12.000000000875435        0.0000000000000000       -9.2476695772704272E-010   0.0000000000000000     
   16.859375000000000        1.9999999998874365        24.000000000000167        1.9999999991739255        12.000000000675461        0.0000000000000000       -7.1351101830106413E-010   0.0000000000000000     
   16.890625000000000        1.9999999999134233        24.000000000000135        1.9999999993645916        12.000000000519526        0.0000000000000000       -5.4883155521046241E-010   0.0000000000000000     
   16.921875000000000        1.9999999999336013        23.999999999999993        1.9999999995127216        12.000000000398385        0.0000000000000000       -4.2087967238928708E-010   0.0000000000000000     
   16.953125000000000        1.9999999999492379        24.000000000000050        1.9999999996274525        12.000000000304595        0.0000000000000000       -3.2178556986990413E-010   0.0000000000000000     
   16.984375000000000        1.9999999999613221        24.000000000000288        1.9999999997160358        12.000000000232209        0.0000000000000000       -2.4528614410839544E-010   0.0000000000000000     
   17.015625000000000        1.9999999999706155        24.000000000000309        1.9999999997841991        12.000000000176460        0.0000000000000000       -1.8641649135504271E-010   0.0000000000000000     
   17.046875000000000        1.9999999999777340        24.000000000000181        1.9999999998364781        12.000000000133683        0.0000000000000000       -1.4125587295550159E-010   0.0000000000000000     
   17.078125000000000        1.9999999999831726        24.000000000000011        1.9999999998764528        12.000000000100968        0.0000000000000000       -1.0671970350272546E-010   0.0000000000000000     
   17.109375000000000        1.9999999999873224        23.999999999999982        1.9999999999069322        12.000000000076055        0.0000000000000000       -8.0390131200509302E-011   0.0000000000000000     
   17.140625000000000        1.9999999999904763        23.999999999999886        1.9999999999300975        12.000000000057083        0.0000000000000000       -6.0378750718587054E-011   0.0000000000000000     
   17.171875000000000        1.9999999999928653        23.999999999999847        1.9999999999476494        12.000000000042730        0.0000000000000000       -4.5215894643210999E-011   0.0000000000000000     
   17.203125000000000        1.9999999999946860        24.000000000000032        1.9999999999609241        12.000000000031898        0.0000000000000000       -3.3761774811168656E-011   0.0000000000000000     
   17.234375000000000        1.9999999999960583        24.000000000000160        1.9999999999709228        12.000000000023729        0.0000000000000000       -2.5135482454275753E-011   0.0000000000000000     
   17.265625000000000        1.9999999999970737        24.000000000000082        1.9999999999784153        12.000000000017597        0.0000000000000000       -1.8658505290835246E-011   0.0000000000000000     
   17.296875000000000        1.9999999999978280        23.999999999999964        1.9999999999840179        12.000000000013012        0.0000000000000000       -1.3809983619801391E-011   0.0000000000000000     
   17.328125000000000        1.9999999999983871        23.999999999999819        1.9999999999881957        12.000000000009585        0.0000000000000000       -1.0191411769955524E-011   0.0000000000000000     
   17.359375000000000        1.9999999999988023        23.999999999999627        1.9999999999913034        12.000000000006997        0.0000000000000000       -7.4989030263529920E-012   0.0000000000000000     
   17.390625000000000        1.9999999999991160        23.999999999999609        1.9999999999936147        12.000000000005105        0.0000000000000000       -5.5014831352904276E-012   0.0000000000000000     
   17.421875000000000        1.9999999999993552        23.999999999999652        1.9999999999953311        12.000000000003693        0.0000000000000000       -4.0241675033103320E-012   0.0000000000000000     
   17.453125000000000        1.9999999999995424        23.999999999999943        1.9999999999966076        12.000000000002714        0.0000000000000000       -2.9348178058466448E-012   0.0000000000000000     
   17.484375000000000        1.9999999999996931        24.000000000000334        1.9999999999975591        12.000000000002006        0.0000000000000000       -2.1339719523380575E-012   0.0000000000000000     
   17.515625000000000        1.9999999999997888        24.000000000000398        1.9999999999982419        12.000000000001464        0.0000000000000000       -1.5470036278867350E-012   0.0000000000000000     
   17.546875000000000        1.9999999999998492        24.000000000000259        1.9999999999987312        12.000000000001032        0.0000000000000000       -1.1180996659212082E-012   0.0000000000000000     
   17.578125000000000        1.9999999999998790        23.999999999999940        1.9999999999990734        12.000000000000693        0.0000000000000000       -8.0565032160075670E-013   0.0000000000000000     
   17.609375000000000        1.9999999999999056        23.999999999999812        1.9999999999993270        12.000000000000469        0.0000000000000000       -5.7873345787283958E-013   0.0000000000000000     
   17.640625000000000        1.9999999999999434        23.999999999999950        1.9999999999995290        12.000000000000313        0.0000000000000000       -4.1444244357454244E-013   0.0000000000000000     
   17.671875000000000        1.9999999999999667        24.000000000000036        1.9999999999996709        12.000000000000215        0.0000000000000000       -2.9586234423867260E-013   0.0000000000000000     
   17.703125000000000        1.9999999999999765        24.000000000000007        1.9999999999997660        12.000000000000142        0.0000000000000000       -2.1054240251753636E-013   0.0000000000000000     
   17.734375000000000        1.9999999999999771        23.999999999999893        1.9999999999998277        12.000000000000082        0.0000000000000000       -1.4934705337394116E-013   0.0000000000000000     
   17.765625000000000        1.9999999999999762        23.999999999999723        1.9999999999998705        12.000000000000002        0.0000000000000000       -1.0559461282411623E-013   0.0000000000000000     
   17.796875000000000        1.9999999999999714        23.999999999999694        1.9999999999998970        12.000000000000016        0.0000000000000000       -7.4413804154932930E-014   0.0000000000000000     
   17.828125000000000        1.9999999999999936        23.999999999999911        1.9999999999999414        11.999999999999991        0.0000000000000000       -5.2264651920502503E-014   0.0000000000000000     
   17.859375000000000        2.0000000000000049        24.000000000000078        1.9999999999999682        12.000000000000007        0.0000000000000000       -3.6582960241063104E-014   0.0000000000000000     
   17.890625000000000        2.0000000000000053        24.000000000000036        1.9999999999999798        11.999999999999984        0.0000000000000000       -2.5517384878958160E-014   0.0000000000000000     
   17.921875000000000        1.9999999999999980        23.999999999999844        1.9999999999999802        11.999999999999931        0.0000000000000000       -1.7735637427699328E-014   0.0000000000000000     
   17.953125000000000        1.9999999999999940        23.999999999999794        1.9999999999999818        11.999999999999931        0.0000000000000000       -1.2282125061151533E-014   0.0000000000000000     
   17.984375000000000        1.9999999999999980        23.999999999999886        1.9999999999999896        11.999999999999952        0.0000000000000000       -8.4737264669301340E-015   0.0000000000000000     
   18.015625000000000        2.0000000000000071        24.000000000000050        2.0000000000000013        11.999999999999980        0.0000000000000000       -5.8237453865031075E-015   0.0000000000000000     
   18.046875000000000        2.0000000000000084        24.000000000000089        2.0000000000000044        11.999999999999991        0.0000000000000000       -3.9866116441219868E-015   0.0000000000000000     
   18.078125000000000        2.0000000000000036        24.000000000000053        2.0000000000000009        12.000000000000002        0.0000000000000000       -2.7178059205723973E-015   0.0000000000000000     
   18.109375000000000        2.0000000000000036        24.000000000000050        2.0000000000000018        12.000000000000000        0.0000000000000000       -1.8449164549002957E-015   0.0000000000000000     
   18.140625000000000        2.0000000000000080        24.000000000000064        2.0000000000000067        11.999999999999982        0.0000000000000000       -1.2468073935360255E-015   0.0000000000000000     
   18.171875000000000        2.0000000000000191        24.000000000000124        2.0000000000000182        11.999999999999945        0.0000000000000000       -8.3867737624268946E-016   0.0000000000000000     
   18.203125000000000        2.0000000000000191        24.000000000000092        2.0000000000000187        11.999999999999929        0.0000000000000000       -5.6138033370737785E-016   0.0000000000000000     
   18.234375000000000        2.0000000000000160        24.000000000000025        2.0000000000000155        11.999999999999915        0.0000000000000000       -3.7381960385871415E-016   0.0000000000000000     
   18.265625000000000        2.0000000000000169        24.000000000000089        2.0000000000000164        11.999999999999941        0.0000000000000000       -2.4755025844196816E-016   0.0000000000000000     
   18.296875000000000        2.0000000000000169        24.000000000000185        2.0000000000000169        11.999999999999989        0.0000000000000000       -1.6296239130452010E-016   0.0000000000000000     
   18.328125000000000        2.0000000000000155        24.000000000000163        2.0000000000000155        11.999999999999986        0.0000000000000000       -1.0659221707328630E-016   0.0000000000000000     
   18.359375000000000        2.0000000000000071        24.000000000000007        2.0000000000000071        11.999999999999959        0.0000000000000000       -6.9234788787276371E-017   0.0000000000000000     
   18.390625000000000        2.0000000000000004        23.999999999999883        2.0000000000000004        11.999999999999936        0.0000000000000000       -4.4624387885578105E-017   0.0000000000000000     
   18.421875000000000        1.9999999999999982        23.999999999999908        1.9999999999999982        11.999999999999961        0.0000000000000000       -2.8515414873850873E-017   0.0000000000000000     
   18.453125000000000        2.0000000000000107        24.000000000000021        2.0000000000000107        11.999999999999945        0.0000000000000000       -1.8044767528143535E-017   0.0000000000000000     
   18.484375000000000        2.0000000000000160        24.000000000000043        2.0000000000000160        11.999999999999924        0.0000000000000000       -1.1291296379761376E-017   0.0000000000000000     
   18.515625000000000        2.0000000000000115        24.000000000000075        2.0000000000000115        11.999999999999966        0.0000000000000000       -6.9726968122041733E-018   0.0000000000000000     
   18.546875000000000        2.0000000000000151        24.000000000000107        2.0000000000000151        11.999999999999961        0.0000000000000000       -4.2378606690232831E-018   0.0000000000000000     
   18.578125000000000        2.0000000000000173        24.000000000000181        2.0000000000000173        11.999999999999984        0.0000000000000000       -2.5252582664681828E-018   0.0000000000000000     
   18.609375000000000        2.0000000000000249        24.000000000000234        2.0000000000000249        11.999999999999966        0.0000000000000000       -1.4668011649576892E-018   0.0000000000000000     
   18.640625000000000        2.0000000000000240        24.000000000000199        2.0000000000000240        11.999999999999954        0.0000000000000000       -8.2289486513284120E-019   0.0000000000000000     
   18.671875000000000        2.0000000000000147        24.000000000000114        2.0000000000000147        11.999999999999966        0.0000000000000000       -4.3878462833210294E-019   0.0000000000000000     
   18.703125000000000        2.0000000000000093        24.000000000000039        2.0000000000000093        11.999999999999961        0.0000000000000000       -2.1536996757378668E-019   0.0000000000000000     
   18.734375000000000        2.0000000000000089        23.999999999999979        2.0000000000000089        11.999999999999934        0.0000000000000000       -8.9802678449103862E-020   0.0000000000000000     
   18.765625000000000        2.0000000000000138        24.000000000000007        2.0000000000000138        11.999999999999918        0.0000000000000000       -2.2666621101516344E-020   0.0000000000000000     
   18.796875000000000        2.0000000000000178        24.000000000000021        2.0000000000000178        11.999999999999902        0.0000000000000000        1.0438494293217043E-020   0.0000000000000000     
   18.828125000000000        2.0000000000000151        24.000000000000032        2.0000000000000151        11.999999999999924        0.0000000000000000        2.4383263534998778E-020   0.0000000000000000     
   18.859375000000000        2.0000000000000058        24.000000000000004        2.0000000000000058        11.999999999999964        0.0000000000000000        2.8057150092365981E-020   0.0000000000000000     
   18.890625000000000        2.0000000000000022        24.000000000000000        2.0000000000000022        11.999999999999984        0.0000000000000000        2.6644101205546985E-020   0.0000000000000000     
   18.921875000000000        2.0000000000000080        24.000000000000117        2.0000000000000080        12.000000000000007        0.0000000000000000        2.3067782564858008E-020   0.0000000000000000     
   18.953125000000000        2.0000000000000067        24.000000000000075        2.0000000000000067        11.999999999999995        0.0000000000000000        1.8899321234951055E-020   0.0000000000000000     
   18.984375000000000        2.0000000000000031        24.000000000000000        2.0000000000000031        11.999999999999979        0.0000000000000000        1.4920122949498417E-020   0.0000000000000000     
   19.015625000000000        2.0000000000000009        23.999999999999972        2.0000000000000009        11.999999999999979        0.0000000000000000        1.1465472743143280E-020   0.0000000000000000     
   19.046875000000000        2.0000000000000031        24.000000000000043        2.0000000000000031        12.000000000000000        0.0000000000000000        8.6303464796280160E-021   0.0000000000000000     
   19.078125000000000        2.0000000000000071        24.000000000000085        2.0000000000000071        11.999999999999998        0.0000000000000000        6.3897248668132720E-021   0.0000000000000000     
   19.109375000000000        2.0000000000000071        24.000000000000036        2.0000000000000071        11.999999999999973        0.0000000000000000        4.6666672616566542E-021   0.0000000000000000     
   19.140625000000000        2.0000000000000089        24.000000000000000        2.0000000000000089        11.999999999999945        0.0000000000000000        3.3690643115034810E-021   0.0000000000000000     
   19.171875000000000        2.0000000000000040        23.999999999999950        2.0000000000000040        11.999999999999948        0.0000000000000000        2.4080594350246516E-021   0.0000000000000000     
   19.203125000000000        2.0000000000000036        23.999999999999975        2.0000000000000036        11.999999999999964        0.0000000000000000        1.7060827498302273E-021   0.0000000000000000     
   19.234375000000000        2.0000000000000084        24.000000000000085        2.0000000000000084        11.999999999999989        0.0000000000000000        1.1992645716663391E-021   0.0000000000000000     
   19.265625000000000        2.0000000000000142        24.000000000000174        2.0000000000000142        12.000000000000000        0.0000000000000000        8.3702165523579218E-022   0.0000000000000000     
   19.296875000000000        2.0000000000000120        24.000000000000156        2.0000000000000120        12.000000000000004        0.0000000000000000        5.8040126911255409E-022   0.0000000000000000     
   19.328125000000000        2.0000000000000071        24.000000000000089        2.0000000000000071        12.000000000000000        0.0000000000000000        4.0004254604508245E-022   0.0000000000000000     
   19.359375000000000        2.0000000000000022        23.999999999999972        2.0000000000000022        11.999999999999970        0.0000000000000000        2.7418891160672465E-022   0.0000000000000000     
   19.390625000000000        1.9999999999999987        23.999999999999972        1.9999999999999987        11.999999999999991        0.0000000000000000        1.8694351053536801E-022   0.0000000000000000     
   19.421875000000000        2.0000000000000036        24.000000000000057        2.0000000000000036        12.000000000000004        0.0000000000000000        1.2682813901409946E-022   0.0000000000000000     
   19.453125000000000        2.0000000000000049        24.000000000000071        2.0000000000000049        12.000000000000004        0.0000000000000000        8.5639646822905937E-023   0.0000000000000000     
   19.484375000000000        1.9999999999999989        23.999999999999943        1.9999999999999989        11.999999999999975        0.0000000000000000        5.7568141272261039E-023   0.0000000000000000     
   19.515625000000000        1.9999999999999940        23.999999999999837        1.9999999999999940        11.999999999999952        0.0000000000000000        3.8531784649693970E-023   0.0000000000000000     
   19.546875000000000        1.9999999999999913        23.999999999999762        1.9999999999999913        11.999999999999931        0.0000000000000000        2.5683642034397052E-023   0.0000000000000000     
   19.578125000000000        1.9999999999999833        23.999999999999734        1.9999999999999833        11.999999999999964        0.0000000000000000        1.7051273618425030E-023   0.0000000000000000     
   19.609375000000000        1.9999999999999865        23.999999999999783        1.9999999999999865        11.999999999999970        0.0000000000000000        1.1276503393880117E-023   0.0000000000000000     
   19.640625000000000        2.0000000000000062        23.999999999999957        2.0000000000000062        11.999999999999940        0.0000000000000000        7.4294694850988496E-024   0.0000000000000000     
   19.671875000000000        2.0000000000000164        24.000000000000036        2.0000000000000164        11.999999999999917        0.0000000000000000        4.8769654863225932E-024   0.0000000000000000     
   19.703125000000000        2.0000000000000124        24.000000000000057        2.0000000000000124        11.999999999999952        0.0000000000000000        3.1899814642048021E-024   0.0000000000000000     
   19.734375000000000        2.0000000000000093        24.000000000000043        2.0000000000000093        11.999999999999963        0.0000000000000000        2.0792522190199573E-024   0.0000000000000000     
   19.765625000000000        2.0000000000000018        23.999999999999947        2.0000000000000018        11.999999999999961        0.0000000000000000        1.3506320403808054E-024   0.0000000000000000     
   19.796875000000000        2.0000000000000009        23.999999999999922        2.0000000000000009        11.999999999999954        0.0000000000000000        8.7438948205071210E-025   0.0000000000000000     
   19.828125000000000        2.0000000000000049        23.999999999999929        2.0000000000000049        11.999999999999932        0.0000000000000000        5.6420266166861398E-025   0.0000000000000000     
   19.859375000000000        2.0000000000000053        23.999999999999954        2.0000000000000053        11.999999999999943        0.0000000000000000        3.6286868161887141E-025   0.0000000000000000     
   19.890625000000000        2.0000000000000036        23.999999999999922        2.0000000000000036        11.999999999999938        0.0000000000000000        2.3263099300841102E-025   0.0000000000000000     
   19.921875000000000        1.9999999999999989        23.999999999999922        1.9999999999999989        11.999999999999964        0.0000000000000000        1.4866439246291924E-025   0.0000000000000000     
   19.953125000000000        2.0000000000000009        23.999999999999979        2.0000000000000009        11.999999999999982        0.0000000000000000        9.4707285839984280E-026   0.0000000000000000     
   19.984375000000000        2.0000000000000044        24.000000000000036        2.0000000000000044        11.999999999999989        0.0000000000000000        6.0146582659985699E-026   0.0000000000000000     
   20.015625000000000        2.0000000000000009        24.000000000000004        2.0000000000000009        11.999999999999995        0.0000000000000000        3.8080464821881526E-026   0.0000000000000000     
   20.046875000000000        1.9999999999999996        23.999999999999936        1.9999999999999996        11.999999999999968        0.0000000000000000        2.4036345322248828E-026   0.0000000000000000     
   20.078125000000000        1.9999999999999989        23.999999999999915        1.9999999999999989        11.999999999999961        0.0000000000000000        1.5125838164491728E-026   0.0000000000000000     
   20.109375000000000        2.0000000000000049        23.999999999999996        2.0000000000000049        11.999999999999966        0.0000000000000000        9.4899517477140118E-027   0.0000000000000000     
   20.140625000000000        2.0000000000000093        24.000000000000075        2.0000000000000093        11.999999999999979        0.0000000000000000        5.9362161284271334E-027   0.0000000000000000     
   20.171875000000000        2.0000000000000129        24.000000000000107        2.0000000000000129        11.999999999999973        0.0000000000000000        3.7022275473958630E-027   0.0000000000000000     
   20.203125000000000        2.0000000000000062        24.000000000000014        2.0000000000000062        11.999999999999968        0.0000000000000000        2.3021296579193624E-027   0.0000000000000000     
   20.234375000000000        2.0000000000000062        24.000000000000018        2.0000000000000062        11.999999999999970        0.0000000000000000        1.4272969553669292E-027   0.0000000000000000     
   20.265625000000000        2.0000000000000120        24.000000000000036        2.0000000000000120        11.999999999999943        0.0000000000000000        8.8230857003722027E-028   0.0000000000000000     
   20.296875000000000        2.0000000000000111        24.000000000000032        2.0000000000000111        11.999999999999947        0.0000000000000000        5.4381488058133129E-028   0.0000000000000000     
   20.328125000000000        2.0000000000000120        24.000000000000039        2.0000000000000120        11.999999999999945        0.0000000000000000        3.3420126130912426E-028   0.0000000000000000     
   20.359375000000000        2.0000000000000102        24.000000000000018        2.0000000000000102        11.999999999999945        0.0000000000000000        2.0478239904868782E-028   0.0000000000000000     
   20.390625000000000        2.0000000000000115        23.999999999999982        2.0000000000000115        11.999999999999920        0.0000000000000000        1.2511374325107915E-028   0.0000000000000000     
   20.421875000000000        2.0000000000000138        24.000000000000053        2.0000000000000138        11.999999999999941        0.0000000000000000        7.6215751255950526E-029   0.0000000000000000     
   20.453125000000000        2.0000000000000284        24.000000000000153        2.0000000000000284        11.999999999999904        0.0000000000000000        4.6292477106732193E-029   0.0000000000000000     
   20.484375000000000        2.0000000000000258        24.000000000000121        2.0000000000000258        11.999999999999904        0.0000000000000000        2.8034955699544630E-029   0.0000000000000000     
   20.515625000000000        2.0000000000000244        24.000000000000110        2.0000000000000244        11.999999999999906        0.0000000000000000        1.6928170872815465E-029   0.0000000000000000     
   20.546875000000000        2.0000000000000342        24.000000000000188        2.0000000000000342        11.999999999999886        0.0000000000000000        1.0191472877824266E-029   0.0000000000000000     
   20.578125000000000        2.0000000000000315        24.000000000000199        2.0000000000000315        11.999999999999908        0.0000000000000000        6.1175251865290476E-030   0.0000000000000000     
   20.609375000000000        2.0000000000000329        24.000000000000224        2.0000000000000329        11.999999999999913        0.0000000000000000        3.6611763730919891E-030   0.0000000000000000     
   20.640625000000000        2.0000000000000355        24.000000000000242        2.0000000000000355        11.999999999999906        0.0000000000000000        2.1845640366257054E-030   0.0000000000000000     
   20.671875000000000        2.0000000000000284        24.000000000000199        2.0000000000000284        11.999999999999927        0.0000000000000000        1.2995717437211342E-030   0.0000000000000000     
   20.703125000000000        2.0000000000000351        24.000000000000210        2.0000000000000351        11.999999999999892        0.0000000000000000        7.7075804449151939E-031   0.0000000000000000     
   20.734375000000000        2.0000000000000329        24.000000000000242        2.0000000000000329        11.999999999999922        0.0000000000000000        4.5573035724217966E-031   0.0000000000000000     
   20.765625000000000        2.0000000000000275        24.000000000000188        2.0000000000000275        11.999999999999927        0.0000000000000000        2.6863239869879616E-031   0.0000000000000000     
   20.796875000000000        2.0000000000000107        24.000000000000089        2.0000000000000107        11.999999999999979        0.0000000000000000        1.5785429135591441E-031   0.0000000000000000     
   20.828125000000000        2.0000000000000053        23.999999999999996        2.0000000000000053        11.999999999999964        0.0000000000000000        9.2467146156705432E-032   0.0000000000000000     
   20.859375000000000        2.0000000000000089        24.000000000000085        2.0000000000000089        11.999999999999988        0.0000000000000000        5.3992739621489640E-032   0.0000000000000000     
   20.890625000000000        2.0000000000000218        24.000000000000163        2.0000000000000218        11.999999999999948        0.0000000000000000        3.1425489117624895E-032   0.0000000000000000     
   20.921875000000000        2.0000000000000182        24.000000000000149        2.0000000000000182        11.999999999999963        0.0000000000000000        1.8230868151733148E-032   0.0000000000000000     
   20.953125000000000        2.0000000000000306        24.000000000000316        2.0000000000000306        11.999999999999972        0.0000000000000000        1.0541170123371677E-032   0.0000000000000000     
   20.984375000000000        2.0000000000000404        24.000000000000306        2.0000000000000404        11.999999999999908        0.0000000000000000        6.0743725711586079E-033   0.0000000000000000     
   21.015625000000000        2.0000000000000360        24.000000000000302        2.0000000000000360        11.999999999999932        0.0000000000000000        3.4883272228996500E-033   0.0000000000000000     
   21.046875000000000        2.0000000000000395        24.000000000000302        2.0000000000000395        11.999999999999911        0.0000000000000000        1.9962041993306332E-033   0.0000000000000000     
   21.078125000000000        2.0000000000000240        24.000000000000174        2.0000000000000240        11.999999999999941        0.0000000000000000        1.1382291277686911E-033   0.0000000000000000     
   21.109375000000000        2.0000000000000173        24.000000000000163        2.0000000000000173        11.999999999999975        0.0000000000000000        6.4662449632695832E-034   0.0000000000000000     
   21.140625000000000        2.0000000000000142        24.000000000000124        2.0000000000000142        11.999999999999975        0.0000000000000000        3.6595539639835384E-034   0.0000000000000000     
   21.171875000000000        2.0000000000000151        24.000000000000160        2.0000000000000151        11.999999999999988        0.0000000000000000        2.0630407807460679E-034   0.0000000000000000     
   21.203125000000000        2.0000000000000178        24.000000000000156        2.0000000000000178        11.999999999999970        0.0000000000000000        1.1583360767330307E-034   0.0000000000000000     
   21.234375000000000        2.0000000000000080        23.999999999999979        2.0000000000000080        11.999999999999940        0.0000000000000000        6.4765558659462797E-035   0.0000000000000000     
   21.265625000000000        1.9999999999999911        23.999999999999687        1.9999999999999911        11.999999999999893        0.0000000000000000        3.6054778544544432E-035   0.0000000000000000     
   21.296875000000000        1.9999999999999813        23.999999999999606        1.9999999999999813        11.999999999999911        0.0000000000000000        1.9980490737275890E-035   0.0000000000000000     
   21.328125000000000        1.9999999999999807        23.999999999999584        1.9999999999999807        11.999999999999906        0.0000000000000000        1.1019864810975364E-035   0.0000000000000000     
   21.359375000000000        1.9999999999999820        23.999999999999634        1.9999999999999820        11.999999999999922        0.0000000000000000        6.0472696394650669E-036   0.0000000000000000     
   21.390625000000000        1.9999999999999891        23.999999999999719        1.9999999999999891        11.999999999999922        0.0000000000000000        3.3008199860374463E-036   0.0000000000000000     
   21.421875000000000        1.9999999999999891        23.999999999999822        1.9999999999999891        11.999999999999973        0.0000000000000000        1.7914549825718910E-036   0.0000000000000000     
   21.453125000000000        2.0000000000000098        23.999999999999986        2.0000000000000098        11.999999999999932        0.0000000000000000        9.6632457732921035E-037   0.0000000000000000     
   21.484375000000000        2.0000000000000075        24.000000000000004        2.0000000000000075        11.999999999999954        0.0000000000000000        5.1778061106156897E-037   0.0000000000000000     
   21.515625000000000        2.0000000000000080        23.999999999999996        2.0000000000000080        11.999999999999948        0.0000000000000000        2.7542056714507349E-037   0.0000000000000000     
   21.546875000000000        2.0000000000000084        24.000000000000032        2.0000000000000084        11.999999999999963        0.0000000000000000        1.4532176090195508E-037   0.0000000000000000     
   21.578125000000000        2.0000000000000089        23.999999999999975        2.0000000000000089        11.999999999999932        0.0000000000000000        7.5982811859994854E-038   0.0000000000000000     
   21.609375000000000        2.0000000000000004        23.999999999999929        2.0000000000000004        11.999999999999959        0.0000000000000000        3.9318278217666824E-038   0.0000000000000000     
   21.640625000000000        2.0000000000000102        23.999999999999996        2.0000000000000102        11.999999999999934        0.0000000000000000        2.0101951547046136E-038   0.0000000000000000     
   21.671875000000000        2.0000000000000107        24.000000000000028        2.0000000000000107        11.999999999999948        0.0000000000000000        1.0131228742324470E-038   0.0000000000000000     
   21.703125000000000        2.0000000000000107        24.000000000000025        2.0000000000000107        11.999999999999947        0.0000000000000000        5.0175664322822741E-039   0.0000000000000000     
   21.734375000000000        2.0000000000000036        23.999999999999918        2.0000000000000036        11.999999999999936        0.0000000000000000        2.4307136471931544E-039   0.0000000000000000     
   21.765625000000000        2.0000000000000013        23.999999999999954        2.0000000000000013        11.999999999999966        0.0000000000000000        1.1437079904118799E-039   0.0000000000000000     
   21.796875000000000        2.0000000000000022        23.999999999999979        2.0000000000000022        11.999999999999973        0.0000000000000000        5.1660685143280809E-040   0.0000000000000000     
   21.828125000000000        1.9999999999999978        23.999999999999922        1.9999999999999978        11.999999999999972        0.0000000000000000        2.1924490730813434E-040   0.0000000000000000     
   21.859375000000000        1.9999999999999964        23.999999999999876        1.9999999999999964        11.999999999999956        0.0000000000000000        8.3429032162278805E-041   0.0000000000000000     
   21.890625000000000        1.9999999999999958        23.999999999999897        1.9999999999999958        11.999999999999972        0.0000000000000000        2.4769398719253104E-041   0.0000000000000000     
   21.921875000000000        2.0000000000000111        24.000000000000018        2.0000000000000111        11.999999999999940        0.0000000000000000        1.7082988550692020E-042   0.0000000000000000     
   21.953125000000000        2.0000000000000133        24.000000000000085        2.0000000000000133        11.999999999999961        0.0000000000000000       -5.7363617244388873E-042   0.0000000000000000     
   21.984375000000000        2.0000000000000142        24.000000000000075        2.0000000000000142        11.999999999999950        0.0000000000000000       -6.8698992925905577E-042   0.0000000000000000     
   22.015625000000000        2.0000000000000067        24.000000000000007        2.0000000000000067        11.999999999999961        0.0000000000000000       -5.8316145338309223E-042   0.0000000000000000     
   22.046875000000000        2.0000000000000147        24.000000000000021        2.0000000000000147        11.999999999999920        0.0000000000000000       -4.3344454504015027E-042   0.0000000000000000     
   22.078125000000000        2.0000000000000098        23.999999999999982        2.0000000000000098        11.999999999999931        0.0000000000000000       -2.9983925456979963E-042   0.0000000000000000     
   22.109375000000000        2.0000000000000102        23.999999999999996        2.0000000000000102        11.999999999999934        0.0000000000000000       -1.9817654454036813E-042   0.0000000000000000     
   22.140625000000000        2.0000000000000098        24.000000000000025        2.0000000000000098        11.999999999999952        0.0000000000000000       -1.2687708707174560E-042   0.0000000000000000     
   22.171875000000000        2.0000000000000115        24.000000000000057        2.0000000000000115        11.999999999999957        0.0000000000000000       -7.9321451206277099E-043   0.0000000000000000     
   22.203125000000000        2.0000000000000084        24.000000000000060        2.0000000000000084        11.999999999999977        0.0000000000000000       -4.8676192255758135E-043   0.0000000000000000     
   22.234375000000000        2.0000000000000151        24.000000000000089        2.0000000000000151        11.999999999999952        0.0000000000000000       -2.9422582105864213E-043   0.0000000000000000     
   22.265625000000000        2.0000000000000155        24.000000000000057        2.0000000000000155        11.999999999999932        0.0000000000000000       -1.7561474351182029E-043   0.0000000000000000     
   22.296875000000000        2.0000000000000080        23.999999999999979        2.0000000000000080        11.999999999999940        0.0000000000000000       -1.0369294492212724E-043   0.0000000000000000     
   22.328125000000000        2.0000000000000044        23.999999999999929        2.0000000000000044        11.999999999999936        0.0000000000000000       -6.0651922372059769E-044   0.0000000000000000     
   22.359375000000000        2.0000000000000040        23.999999999999890        2.0000000000000040        11.999999999999918        0.0000000000000000       -3.5181236811698616E-044   0.0000000000000000     
   22.390625000000000        2.0000000000000040        23.999999999999883        2.0000000000000040        11.999999999999915        0.0000000000000000       -2.0254219125052930E-044   0.0000000000000000     
   22.421875000000000        2.0000000000000098        23.999999999999954        2.0000000000000098        11.999999999999917        0.0000000000000000       -1.1581171974532126E-044   0.0000000000000000     
   22.453125000000000        2.0000000000000195        24.000000000000039        2.0000000000000195        11.999999999999901        0.0000000000000000       -6.5805547975636317E-045   0.0000000000000000     
   22.484375000000000        2.0000000000000200        24.000000000000021        2.0000000000000200        11.999999999999888        0.0000000000000000       -3.7174408370287946E-045   0.0000000000000000     
   22.515625000000000        2.0000000000000191        24.000000000000071        2.0000000000000191        11.999999999999918        0.0000000000000000       -2.0886372815269070E-045   0.0000000000000000     
   22.546875000000000        2.0000000000000253        24.000000000000078        2.0000000000000253        11.999999999999885        0.0000000000000000       -1.1675064149352235E-045   0.0000000000000000     
   22.578125000000000        2.0000000000000240        24.000000000000043        2.0000000000000240        11.999999999999876        0.0000000000000000       -6.4945912917382910E-046   0.0000000000000000     
   22.609375000000000        2.0000000000000271        24.000000000000124        2.0000000000000271        11.999999999999897        0.0000000000000000       -3.5961906779352178E-046   0.0000000000000000     
   22.640625000000000        2.0000000000000253        24.000000000000149        2.0000000000000253        11.999999999999920        0.0000000000000000       -1.9825311089938068E-046   0.0000000000000000     
   22.671875000000000        2.0000000000000213        24.000000000000142        2.0000000000000213        11.999999999999941        0.0000000000000000       -1.0883290619234166E-046   0.0000000000000000     
   22.703125000000000        2.0000000000000355        24.000000000000288        2.0000000000000355        11.999999999999929        0.0000000000000000       -5.9501808407798068E-047   0.0000000000000000     
   22.734375000000000        2.0000000000000342        24.000000000000295        2.0000000000000342        11.999999999999940        0.0000000000000000       -3.2403241242674487E-047   0.0000000000000000     
   22.765625000000000        2.0000000000000200        24.000000000000174        2.0000000000000200        11.999999999999964        0.0000000000000000       -1.7578700390346103E-047   0.0000000000000000     
   22.796875000000000        2.0000000000000155        24.000000000000199        2.0000000000000155        12.000000000000004        0.0000000000000000       -9.5010326367960845E-048   0.0000000000000000     
   22.828125000000000        2.0000000000000235        24.000000000000266        2.0000000000000235        11.999999999999989        0.0000000000000000       -5.1165965343856500E-048   0.0000000000000000     
   22.859375000000000        2.0000000000000253        24.000000000000266        2.0000000000000253        11.999999999999979        0.0000000000000000       -2.7457056619171209E-048   0.0000000000000000     
   22.890625000000000        2.0000000000000240        24.000000000000220        2.0000000000000240        11.999999999999964        0.0000000000000000       -1.4683225665200549E-048   0.0000000000000000     
   22.921875000000000        2.0000000000000218        24.000000000000195        2.0000000000000218        11.999999999999964        0.0000000000000000       -7.8255070743687311E-049   0.0000000000000000     
   22.953125000000000        2.0000000000000222        24.000000000000185        2.0000000000000222        11.999999999999957        0.0000000000000000       -4.1567398904844016E-049   0.0000000000000000     
   22.984375000000000        2.0000000000000226        24.000000000000203        2.0000000000000226        11.999999999999963        0.0000000000000000       -2.2007246731284874E-049   0.0000000000000000     
   23.015625000000000        2.0000000000000204        24.000000000000146        2.0000000000000204        11.999999999999948        0.0000000000000000       -1.1613733465881374E-049   0.0000000000000000     
   23.046875000000000        2.0000000000000187        24.000000000000124        2.0000000000000187        11.999999999999948        0.0000000000000000       -6.1092784352497924E-050   0.0000000000000000     
   23.078125000000000        2.0000000000000253        24.000000000000185        2.0000000000000253        11.999999999999938        0.0000000000000000       -3.2035877533154372E-050   0.0000000000000000     
   23.109375000000000        2.0000000000000147        24.000000000000068        2.0000000000000147        11.999999999999943        0.0000000000000000       -1.6746611689148894E-050   0.0000000000000000     
   23.140625000000000        2.0000000000000031        23.999999999999968        2.0000000000000031        11.999999999999963        0.0000000000000000       -8.7271870950398572E-051   0.0000000000000000     
   23.171875000000000        2.0000000000000120        24.000000000000043        2.0000000000000120        11.999999999999947        0.0000000000000000       -4.5340945446139877E-051   0.0000000000000000     
   23.203125000000000        2.0000000000000218        24.000000000000174        2.0000000000000218        11.999999999999954        0.0000000000000000       -2.3484775120315655E-051   0.0000000000000000     
   23.234375000000000        2.0000000000000178        24.000000000000156        2.0000000000000178        11.999999999999970        0.0000000000000000       -1.2127496270148655E-051   0.0000000000000000     
   23.265625000000000        2.0000000000000147        24.000000000000160        2.0000000000000147        11.999999999999989        0.0000000000000000       -6.2438578771458022E-052   0.0000000000000000     
   23.296875000000000        2.0000000000000155        24.000000000000160        2.0000000000000155        11.999999999999984        0.0000000000000000       -3.2050817207604551E-052   0.0000000000000000     
   23.328125000000000        2.0000000000000084        24.000000000000025        2.0000000000000084        11.999999999999959        0.0000000000000000       -1.6403463110334755E-052   0.0000000000000000     
   23.359375000000000        2.0000000000000044        23.999999999999982        2.0000000000000044        11.999999999999963        0.0000000000000000       -8.3704240013611497E-053   0.0000000000000000     
   23.390625000000000        1.9999999999999980        23.999999999999922        1.9999999999999980        11.999999999999970        0.0000000000000000       -4.2587195857308738E-053   0.0000000000000000     
   23.421875000000000        1.9999999999999956        23.999999999999879        1.9999999999999956        11.999999999999963        0.0000000000000000       -2.1603972626776120E-053   0.0000000000000000     
   23.453125000000000        1.9999999999999953        23.999999999999915        1.9999999999999953        11.999999999999982        0.0000000000000000       -1.0927318963721934E-053   0.0000000000000000     
   23.484375000000000        1.9999999999999984        23.999999999999972        1.9999999999999984        11.999999999999993        0.0000000000000000       -5.5108760743489423E-054   0.0000000000000000     
   23.515625000000000        2.0000000000000044        24.000000000000043        2.0000000000000044        11.999999999999993        0.0000000000000000       -2.7711207604010065E-054   0.0000000000000000     
   23.546875000000000        2.0000000000000027        23.999999999999986        2.0000000000000027        11.999999999999975        0.0000000000000000       -1.3893701718359040E-054   0.0000000000000000     
   23.578125000000000        1.9999999999999978        23.999999999999957        1.9999999999999978        11.999999999999989        0.0000000000000000       -6.9455605423215566E-055   0.0000000000000000     
   23.609375000000000        2.0000000000000031        24.000000000000025        2.0000000000000031        11.999999999999991        0.0000000000000000       -3.4619572913878117E-055   0.0000000000000000     
   23.640625000000000        2.0000000000000084        24.000000000000014        2.0000000000000084        11.999999999999954        0.0000000000000000       -1.7205155276361703E-055   0.0000000000000000     
   23.671875000000000        2.0000000000000036        23.999999999999911        2.0000000000000036        11.999999999999932        0.0000000000000000       -8.5253950722201616E-056   0.0000000000000000     
   23.703125000000000        2.0000000000000009        23.999999999999883        2.0000000000000009        11.999999999999934        0.0000000000000000       -4.2119683464591791E-056   0.0000000000000000     
   23.734375000000000        2.0000000000000062        23.999999999999979        2.0000000000000062        11.999999999999950        0.0000000000000000       -2.0747465868693877E-056   0.0000000000000000     
   23.765625000000000        2.0000000000000102        24.000000000000021        2.0000000000000102        11.999999999999947        0.0000000000000000       -1.0189388528294371E-056   0.0000000000000000     
   23.796875000000000        2.0000000000000129        24.000000000000025        2.0000000000000129        11.999999999999932        0.0000000000000000       -4.9891548947432374E-057   0.0000000000000000     
   23.828125000000000        2.0000000000000129        24.000000000000064        2.0000000000000129        11.999999999999952        0.0000000000000000       -2.4355287301863112E-057   0.0000000000000000     
   23.859375000000000        2.0000000000000111        24.000000000000085        2.0000000000000111        11.999999999999973        0.0000000000000000       -1.1853247881934305E-057   0.0000000000000000     
   23.890625000000000        2.0000000000000107        24.000000000000007        2.0000000000000107        11.999999999999938        0.0000000000000000       -5.7510679223927634E-058   0.0000000000000000     
   23.921875000000000        1.9999999999999907        23.999999999999819        1.9999999999999907        11.999999999999963        0.0000000000000000       -2.7817267779934464E-058   0.0000000000000000     
   23.953125000000000        1.9999999999999882        23.999999999999819        1.9999999999999882        11.999999999999977        0.0000000000000000       -1.3412867657752697E-058   0.0000000000000000     
   23.984375000000000        2.0000000000000120        23.999999999999922        2.0000000000000120        11.999999999999886        0.0000000000000000       -6.4469564993844317E-059   0.0000000000000000     
   24.015625000000000        2.0000000000000240        24.000000000000028        2.0000000000000240        11.999999999999869        0.0000000000000000       -3.0888494367681781E-059   0.0000000000000000     
   24.046875000000000        2.0000000000000369        24.000000000000092        2.0000000000000369        11.999999999999822        0.0000000000000000       -1.4751244092809400E-059   0.0000000000000000     
   24.078125000000000        2.0000000000000440        24.000000000000199        2.0000000000000440        11.999999999999833        0.0000000000000000       -7.0214904217502100E-060   0.0000000000000000     
   24.109375000000000        2.0000000000000360        24.000000000000121        2.0000000000000360        11.999999999999842        0.0000000000000000       -3.3310037890491405E-060   0.0000000000000000     
   24.140625000000000        2.0000000000000235        24.000000000000053        2.0000000000000235        11.999999999999883        0.0000000000000000       -1.5748521809337069E-060   0.0000000000000000     
   24.171875000000000        2.0000000000000222        24.000000000000068        2.0000000000000222        11.999999999999899        0.0000000000000000       -7.4198296499240063E-061   0.0000000000000000     
   24.203125000000000        2.0000000000000191        24.000000000000050        2.0000000000000191        11.999999999999908        0.0000000000000000       -3.4834106525264426E-061   0.0000000000000000     
   24.234375000000000        2.0000000000000209        24.000000000000068        2.0000000000000209        11.999999999999906        0.0000000000000000       -1.6294280148317223E-061   0.0000000000000000     
   24.265625000000000        2.0000000000000204        24.000000000000032        2.0000000000000204        11.999999999999892        0.0000000000000000       -7.5935357869878622E-062   0.0000000000000000     
   24.296875000000000        2.0000000000000089        23.999999999999936        2.0000000000000089        11.999999999999913        0.0000000000000000       -3.5252068727670598E-062   0.0000000000000000     
   24.328125000000000        2.0000000000000102        23.999999999999947        2.0000000000000102        11.999999999999909        0.0000000000000000       -1.6300618981337038E-062   0.0000000000000000     
   24.359375000000000        2.0000000000000147        23.999999999999925        2.0000000000000147        11.999999999999872        0.0000000000000000       -7.5065881091556820E-063   0.0000000000000000     
   24.390625000000000        2.0000000000000084        23.999999999999876        2.0000000000000084        11.999999999999885        0.0000000000000000       -3.4421654648296494E-063   0.0000000000000000     
   24.421875000000000        2.0000000000000031        23.999999999999819        2.0000000000000031        11.999999999999888        0.0000000000000000       -1.5714235050081663E-063   0.0000000000000000     
   24.453125000000000        1.9999999999999949        23.999999999999673        1.9999999999999949        11.999999999999865        0.0000000000000000       -7.1406348915687391E-064   0.0000000000000000     
   24.484375000000000        1.9999999999999987        23.999999999999723        1.9999999999999987        11.999999999999867        0.0000000000000000       -3.2289239093082285E-064   0.0000000000000000     
   24.515625000000000        2.0000000000000084        23.999999999999865        2.0000000000000084        11.999999999999879        0.0000000000000000       -1.4525595455676378E-064   0.0000000000000000     
   24.546875000000000        2.0000000000000098        23.999999999999932        2.0000000000000098        11.999999999999906        0.0000000000000000       -6.4986229104565054E-065   0.0000000000000000     
   24.578125000000000        2.0000000000000178        24.000000000000032        2.0000000000000178        11.999999999999908        0.0000000000000000       -2.8903412447655137E-065   0.0000000000000000     
   24.609375000000000        2.0000000000000222        24.000000000000043        2.0000000000000222        11.999999999999886        0.0000000000000000       -1.2773571827998602E-065   0.0000000000000000     
   24.640625000000000        2.0000000000000129        23.999999999999975        2.0000000000000129        11.999999999999908        0.0000000000000000       -5.6061205129285216E-066   0.0000000000000000     
   24.671875000000000        2.0000000000000053        23.999999999999851        2.0000000000000053        11.999999999999892        0.0000000000000000       -2.4417084892097011E-066   0.0000000000000000     
   24.703125000000000        2.0000000000000075        23.999999999999901        2.0000000000000075        11.999999999999902        0.0000000000000000       -1.0544484437628488E-066   0.0000000000000000     
   24.734375000000000        2.0000000000000138        23.999999999999979        2.0000000000000138        11.999999999999904        0.0000000000000000       -4.5099650209938203E-067   0.0000000000000000     
   24.765625000000000        2.0000000000000067        23.999999999999876        2.0000000000000067        11.999999999999895        0.0000000000000000       -1.9077008349812858E-067   0.0000000000000000     
   24.796875000000000        2.0000000000000058        23.999999999999865        2.0000000000000058        11.999999999999895        0.0000000000000000       -7.9653329886769991E-068   0.0000000000000000     
   24.828125000000000        2.0000000000000093        23.999999999999879        2.0000000000000093        11.999999999999881        0.0000000000000000       -3.2742725145197760E-068   0.0000000000000000     
   24.859375000000000        2.0000000000000129        23.999999999999918        2.0000000000000129        11.999999999999879        0.0000000000000000       -1.3201559303109730E-068   0.0000000000000000     
   24.890625000000000        2.0000000000000164        23.999999999999975        2.0000000000000164        11.999999999999886        0.0000000000000000       -5.1919122163021368E-069   0.0000000000000000     
   24.921875000000000        2.0000000000000151        23.999999999999961        2.0000000000000151        11.999999999999888        0.0000000000000000       -1.9742720542196310E-069   0.0000000000000000     
   24.953125000000000        1.9999999999999989        23.999999999999726        1.9999999999999989        11.999999999999867        0.0000000000000000       -7.1495331107712384E-070   0.0000000000000000     
   24.984375000000000        1.9999999999999978        23.999999999999712        1.9999999999999978        11.999999999999867        0.0000000000000000       -2.3933477867951368E-070   0.0000000000000000     


==> PERTSUPERweno5GF_N800_1.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
   1.5625000000000000E-002   1.9999999999999971        23.999999999999993        1.9999999999999971        12.000000000000009        307.62400000000002        2.3933477867951368E-070   1.9984014443252818E-015
   4.6875000000000000E-002   1.9999999999999960        24.000000000000036        1.9999999999999960        12.000000000000039        307.62400000000127        7.1495331107712384E-070  -2.6645352591003757E-015
   7.8125000000000000E-002   2.0000000000000027        24.000000000000014        2.0000000000000022        11.999999999999988        307.62399999999991        1.9742720542196310E-069   1.3322676295501878E-015
  0.10937500000000000        1.9999999999999973        23.999999999999996        1.9999999999999973        12.000000000000016        307.62400000000042        5.1919122163021368E-069   1.1102230246251565E-015
  0.14062500000000000        1.9999999999999978        23.999999999999993        1.9999999999999978        12.000000000000007        307.62399999999997        1.3201559303109730E-068   2.2204460492503131E-016
  0.17187500000000000        1.9999999999999962        23.999999999999996        1.9999999999999962        12.000000000000018        307.62400000000025        3.2742725145197760E-068   1.7763568394002505E-015
  0.20312500000000000        1.9999999999999993        24.000000000000000        1.9999999999999993        12.000000000000000        307.62399999999985        7.9653329886769991E-068  -6.6613381477509392E-016
  0.23437500000000000        2.0000000000000013        24.000000000000014        2.0000000000000013        11.999999999999996        307.62400000000008        1.9077008349812858E-067   5.5511151231257827E-015
  0.26562500000000000        2.0000000000000027        24.000000000000011        2.0000000000000027        11.999999999999988        307.62399999999985        4.5099650209938203E-067   6.2172489379008766E-015
  0.29687500000000000        1.9999999999999967        24.000000000000000        1.9999999999999967        12.000000000000018        307.62400000000042        1.0544484437628491E-066   1.7763568394002505E-015
  0.32812500000000000        1.9999999999999962        23.999999999999989        1.9999999999999962        12.000000000000016        307.62400000000019        2.4417084892097011E-066  -3.7747582837255322E-015
  0.35937500000000000        1.9999999999999936        23.999999999999972        1.9999999999999936        12.000000000000020        307.62399999999991        5.6061205129285216E-066  -4.8849813083506888E-015
  0.39062500000000000        1.9999999999999989        24.000000000000004        1.9999999999999989        12.000000000000004        307.62400000000008        1.2773571827998602E-065  -2.2204460492503131E-016
  0.42187500000000000        2.0000000000000031        24.000000000000004        2.0000000000000031        11.999999999999982        307.62399999999974        2.8903412447655141E-065   6.4392935428259079E-015
  0.45312500000000000        1.9999999999999953        23.999999999999993        1.9999999999999953        12.000000000000023        307.62400000000042        6.4986229104565046E-065  -4.6629367034256575E-015
  0.48437500000000000        2.0000000000000009        24.000000000000014        2.0000000000000009        11.999999999999996        307.62400000000002        1.4525595455676378E-064   3.9968028886505635E-015
  0.51562500000000000        1.9999999999999976        24.000000000000007        1.9999999999999976        12.000000000000018        307.62400000000042        3.2289239093082285E-064   1.7763568394002505E-015
  0.54687500000000000        1.9999999999999933        23.999999999999961        1.9999999999999933        12.000000000000016        307.62399999999968        7.1406348915687405E-064  -3.7747582837255322E-015
  0.57812500000000000        2.0000000000000031        24.000000000000018        2.0000000000000031        11.999999999999988        307.62399999999997        1.5714235050081660E-063   3.3306690738754696E-015
  0.60937500000000000        1.9999999999999973        24.000000000000018        1.9999999999999976        12.000000000000020        307.62400000000054        3.4421654648296494E-063   1.7763568394002505E-015
  0.64062500000000000        1.9999999999999996        24.000000000000021        1.9999999999999996        12.000000000000011        307.62400000000048        7.5065881091556809E-063   2.8865798640254070E-015
  0.67187500000000000        1.9999999999999998        24.000000000000007        1.9999999999999996        12.000000000000004        307.62400000000014        1.6300618981337038E-062   3.9968028886505635E-015
  0.70312500000000000        1.9999999999999964        23.999999999999979        1.9999999999999964        12.000000000000009        307.62399999999991        3.5252068727670594E-062   6.6613381477509392E-016
  0.73437500000000000        1.9999999999999951        24.000000000000000        1.9999999999999951        12.000000000000027        307.62400000000059        7.5935357869878613E-062  -2.6645352591003757E-015
  0.76562500000000000        1.9999999999999991        24.000000000000011        1.9999999999999991        12.000000000000009        307.62400000000031        1.6294280148317223E-061   3.7747582837255322E-015
  0.79687500000000000        2.0000000000000027        23.999999999999993        2.0000000000000027        11.999999999999979        307.62399999999946        3.4834106525264426E-061   2.6645352591003757E-015
  0.82812500000000000        1.9999999999999949        23.999999999999996        1.9999999999999949        12.000000000000027        307.62400000000042        7.4198296499240063E-061  -1.1102230246251565E-015
  0.85937500000000000        2.0000000000000009        23.999999999999993        2.0000000000000009        11.999999999999989        307.62399999999957        1.5748521809337072E-060   4.6629367034256575E-015
  0.89062500000000000        1.9999999999999962        23.999999999999989        1.9999999999999964        12.000000000000014        307.62400000000008        3.3310037890491405E-060   2.8865798640254070E-015
  0.92187500000000000        1.9999999999999998        24.000000000000028        1.9999999999999998        12.000000000000011        307.62400000000054        7.0214904217502100E-060   3.3306690738754696E-015
  0.95312500000000000        1.9999999999999969        23.999999999999996        1.9999999999999969        12.000000000000014        307.62400000000025        1.4751244092809400E-059   1.3322676295501878E-015
  0.98437500000000000        1.9999999999999911        23.999999999999932        1.9999999999999913        12.000000000000016        307.62399999999934        3.0888494367681781E-059  -6.6613381477509392E-015
   1.0156250000000000        1.9999999999999931        23.999999999999932        1.9999999999999933        12.000000000000002        307.62399999999906        6.4469564993844309E-059  -1.9984014443252818E-015
   1.0468750000000000        1.9999999999999940        23.999999999999972        1.9999999999999940        12.000000000000018        307.62399999999991        1.3412867657752697E-058  -5.9952043329758453E-015
   1.0781250000000000        1.9999999999999989        24.000000000000039        1.9999999999999989        12.000000000000021        307.62400000000088        2.7817267779934464E-058   4.2188474935755949E-015
   1.1093750000000000        2.0000000000000071        24.000000000000082        2.0000000000000071        11.999999999999996        307.62400000000105        5.7510679223927634E-058   7.5495165674510645E-015
   1.1406250000000000        1.9999999999999984        23.999999999999993        1.9999999999999984        12.000000000000005        307.62400000000002        1.1853247881934303E-057  -1.5543122344752192E-015
   1.1718750000000000        1.9999999999999940        23.999999999999986        1.9999999999999944        12.000000000000021        307.62400000000014        2.4355287301863115E-057  -3.3306690738754696E-015
   1.2031250000000000        2.0000000000000009        24.000000000000075        2.0000000000000009        12.000000000000032        307.62400000000179        4.9891548947432374E-057   1.3322676295501878E-015
   1.2343750000000000        1.9999999999999960        23.999999999999975        1.9999999999999958        12.000000000000011        307.62399999999985        1.0189388528294371E-056   0.0000000000000000     
   1.2656250000000000        1.9999999999999887        23.999999999999865        1.9999999999999887        11.999999999999998        307.62399999999809        2.0747465868693877E-056  -7.5495165674510645E-015
   1.2968750000000000        1.9999999999999938        23.999999999999975        1.9999999999999936        12.000000000000023        307.62400000000014        4.2119683464591791E-056  -4.2188474935755949E-015
   1.3281250000000000        2.0000000000000009        24.000000000000060        2.0000000000000013        12.000000000000021        307.62400000000122        8.5253950722201616E-056   5.5511151231257827E-015
   1.3593750000000000        1.9999999999999916        23.999999999999915        1.9999999999999916        12.000000000000011        307.62399999999911        1.7205155276361703E-055  -4.8849813083506888E-015
   1.3906250000000000        1.9999999999999900        23.999999999999893        1.9999999999999900        12.000000000000000        307.62399999999849        3.4619572913878117E-055  -5.7731597280508140E-015
   1.4218750000000000        1.9999999999999980        23.999999999999957        1.9999999999999980        11.999999999999991        307.62399999999934        6.9455605423215566E-055  -1.9984014443252818E-015
   1.4531250000000000        1.9999999999999980        24.000000000000046        1.9999999999999980        12.000000000000030        307.62400000000122        1.3893701718359040E-054   3.5527136788005009E-015
   1.4843750000000000        2.0000000000000013        24.000000000000032        2.0000000000000013        12.000000000000005        307.62400000000048        2.7711207604010065E-054   5.3290705182007514E-015
   1.5156250000000000        2.0000000000000013        24.000000000000036        2.0000000000000013        12.000000000000007        307.62400000000059        5.5108760743489423E-054   4.6629367034256575E-015
   1.5468750000000000        2.0000000000000031        24.000000000000039        2.0000000000000031        11.999999999999998        307.62400000000048        1.0927318963721934E-053   4.4408920985006262E-015
   1.5781250000000000        2.0000000000000013        24.000000000000036        2.0000000000000013        12.000000000000007        307.62400000000059        2.1603972626776115E-053   1.3322676295501878E-015
   1.6093750000000000        2.0000000000000004        23.999999999999996        2.0000000000000004        11.999999999999993        307.62399999999968        4.2587195857308729E-053   4.4408920985006262E-015
   1.6406250000000000        1.9999999999999918        23.999999999999947        1.9999999999999920        12.000000000000020        307.62399999999968        8.3704240013611497E-053  -3.1086244689504383E-015
   1.6718750000000000        1.9999999999999991        23.999999999999972        1.9999999999999991        11.999999999999986        307.62399999999928        1.6403463110334755E-052  -8.8817841970012523E-016
   1.7031250000000000        1.9999999999999984        23.999999999999968        1.9999999999999984        11.999999999999993        307.62399999999940        3.2050817207604551E-052   3.7747582837255322E-015
   1.7343750000000000        1.9999999999999984        23.999999999999982        1.9999999999999984        11.999999999999998        307.62399999999974        6.2438578771458030E-052  -1.5543122344752192E-015
   1.7656250000000000        2.0000000000000075        24.000000000000092        2.0000000000000075        11.999999999999998        307.62400000000122        1.2127496270148655E-051   1.1546319456101628E-014
   1.7968750000000000        2.0000000000000031        24.000000000000071        2.0000000000000031        12.000000000000014        307.62400000000122        2.3484775120315652E-051   3.5527136788005009E-015
   1.8281250000000000        1.9999999999999984        24.000000000000014        1.9999999999999984        12.000000000000014        307.62400000000042        4.5340945446139877E-051   0.0000000000000000     
   1.8593750000000000        1.9999999999999996        23.999999999999982        1.9999999999999996        11.999999999999991        307.62399999999951        8.7271870950398572E-051  -4.4408920985006262E-016
   1.8906250000000000        1.9999999999999962        24.000000000000000        1.9999999999999962        12.000000000000020        307.62400000000036        1.6746611689148897E-050  -2.4424906541753444E-015
   1.9218750000000000        2.0000000000000009        24.000000000000018        2.0000000000000009        12.000000000000000        307.62400000000025        3.2035877533154372E-050   4.4408920985006262E-015
   1.9531250000000000        2.0000000000000009        24.000000000000046        2.0000000000000009        12.000000000000014        307.62400000000088        6.1092784352497915E-050   1.1102230246251565E-015
   1.9843750000000000        2.0000000000000004        24.000000000000039        2.0000000000000004        12.000000000000014        307.62400000000076        1.1613733465881374E-049   2.8865798640254070E-015
   2.0156250000000000        1.9999999999999969        24.000000000000004        1.9999999999999971        12.000000000000018        307.62400000000048        2.2007246731284874E-049   1.3322676295501878E-015
   2.0468750000000000        1.9999999999999916        23.999999999999918        1.9999999999999916        12.000000000000007        307.62399999999900        4.1567398904844008E-049  -8.2156503822261584E-015
   2.0781250000000000        1.9999999999999902        23.999999999999872        1.9999999999999902        11.999999999999993        307.62399999999809        7.8255070743687311E-049  -5.9952043329758453E-015
   2.1093750000000000        1.9999999999999989        23.999999999999943        1.9999999999999989        11.999999999999975        307.62399999999877        1.4683225665200549E-048   1.7763568394002505E-015
   2.1406250000000000        2.0000000000000027        24.000000000000089        2.0000000000000027        12.000000000000025        307.62400000000173        2.7457056619171203E-048   4.8849813083506888E-015
   2.1718750000000000        2.0000000000000102        24.000000000000160        2.0000000000000098        12.000000000000018        307.62400000000258        5.1165965343856500E-048   1.0214051826551440E-014
   2.2031250000000000        2.0000000000000031        24.000000000000043        2.0000000000000031        12.000000000000002        307.62400000000054        9.5010326367960845E-048   5.1070259132757201E-015
   2.2343750000000000        1.9999999999999980        23.999999999999932        1.9999999999999978        11.999999999999977        307.62399999999855        1.7578700390346103E-047   1.1102230246251565E-015
   2.2656250000000000        1.9999999999999885        23.999999999999812        1.9999999999999885        11.999999999999972        307.62399999999684        3.2403241242674492E-047  -9.1038288019262836E-015
   2.2968750000000000        1.9999999999999860        23.999999999999854        1.9999999999999865        12.000000000000011        307.62399999999832        5.9501808407798068E-047  -1.2434497875801753E-014
   2.3281250000000000        1.9999999999999980        23.999999999999996        1.9999999999999980        12.000000000000004        307.62399999999991        1.0883290619234166E-046   2.2204460492503131E-015
   2.3593750000000000        2.0000000000000062        24.000000000000096        2.0000000000000062        12.000000000000007        307.62400000000133        1.9825311089938064E-046   7.3274719625260332E-015
   2.3906250000000000        2.0000000000000067        24.000000000000121        2.0000000000000067        12.000000000000018        307.62400000000207        3.5961906779352178E-046   7.9936057773011271E-015
   2.4218750000000000        2.0000000000000062        24.000000000000160        2.0000000000000067        12.000000000000037        307.62400000000292        6.4945912917382910E-046   7.3274719625260332E-015
   2.4531250000000000        2.0000000000000098        24.000000000000174        2.0000000000000098        12.000000000000023        307.62400000000275        1.1675064149352235E-045   1.0436096431476471E-014
   2.4843750000000000        1.9999999999999964        23.999999999999986        1.9999999999999967        12.000000000000011        307.62400000000002        2.0886372815269070E-045  -1.1102230246251565E-015
   2.5156250000000000        1.9999999999999829        23.999999999999758        1.9999999999999827        11.999999999999977        307.62399999999616        3.7174408370287952E-045  -1.5543122344752192E-014
   2.5468750000000000        1.9999999999999798        23.999999999999719        1.9999999999999798        11.999999999999982        307.62399999999582        6.5805547975636317E-045  -1.7319479184152442E-014
   2.5781250000000000        1.9999999999999927        23.999999999999950        1.9999999999999927        12.000000000000016        307.62399999999957        1.1581171974532129E-044  -7.3274719625260332E-015
   2.6093750000000000        2.0000000000000040        24.000000000000121        2.0000000000000040        12.000000000000034        307.62400000000230        2.0254219125052932E-044   2.2204460492503131E-015
   2.6406250000000000        2.0000000000000004        24.000000000000064        2.0000000000000004        12.000000000000027        307.62400000000139        3.5181236811698621E-044   1.1102230246251565E-015
   2.6718750000000000        1.9999999999999967        24.000000000000011        1.9999999999999967        12.000000000000023        307.62400000000054        6.0651922372059779E-044  -2.4424906541753444E-015
   2.7031250000000000        1.9999999999999991        24.000000000000121        1.9999999999999991        12.000000000000064        307.62400000000292        1.0369294492212724E-043   0.0000000000000000     
   2.7343750000000000        2.0000000000000075        24.000000000000099        2.0000000000000075        12.000000000000000        307.62400000000133        1.7561474351182031E-043   9.1038288019262836E-015
   2.7656250000000000        1.9999999999999984        24.000000000000025        1.9999999999999982        12.000000000000023        307.62400000000076        2.9422582105864213E-043  -6.6613381477509392E-016
   2.7968750000000000        1.9999999999999951        23.999999999999964        1.9999999999999951        12.000000000000007        307.62399999999968        4.8676192255758135E-043  -6.6613381477509392E-016
   2.8281250000000000        1.9999999999999936        23.999999999999968        1.9999999999999936        12.000000000000020        307.62399999999991        7.9321451206277099E-043  -7.3274719625260332E-015
   2.8593750000000000        2.0000000000000018        24.000000000000046        2.0000000000000018        12.000000000000009        307.62400000000076        1.2687708707174562E-042   4.2188474935755949E-015
   2.8906250000000000        2.0000000000000013        24.000000000000085        2.0000000000000013        12.000000000000030        307.62400000000173        1.9817654454036809E-042   3.7747582837255322E-015
   2.9218750000000000        1.9999999999999980        24.000000000000025        1.9999999999999982        12.000000000000023        307.62400000000076        2.9983925456979969E-042   1.7763568394002505E-015
   2.9531250000000000        1.9999999999999922        23.999999999999872        1.9999999999999920        11.999999999999980        307.62399999999781        4.3344454504015027E-042  -8.2156503822261584E-015
   2.9843750000000000        1.9999999999999953        23.999999999999869        1.9999999999999953        11.999999999999961        307.62399999999747        5.8316145338309223E-042  -3.1086244689504383E-015
   3.0156250000000000        1.9999999999999931        23.999999999999936        1.9999999999999931        12.000000000000011        307.62399999999934        6.8698992925905577E-042  -4.2188474935755949E-015
   3.0468750000000000        2.0000000000000067        24.000000000000146        2.0000000000000067        12.000000000000027        307.62400000000230        5.7363617244388873E-042   6.6613381477509392E-015
   3.0781250000000000        2.0000000000000133        24.000000000000203        2.0000000000000133        12.000000000000020        307.62400000000321       -1.7082988550692020E-042   1.6875389974302379E-014
   3.1093750000000000        2.0000000000000098        24.000000000000178        2.0000000000000098        12.000000000000028        307.62400000000298       -2.4769398719253104E-041   9.7699626167013776E-015
   3.1406250000000000        2.0000000000000031        24.000000000000099        2.0000000000000027        12.000000000000025        307.62400000000167       -8.3429032162278815E-041   5.5511151231257827E-015
   3.1718750000000000        1.9999999999999896        23.999999999999893        1.9999999999999896        12.000000000000005        307.62399999999855       -2.1924490730813434E-040  -6.4392935428259079E-015
   3.2031250000000000        1.9999999999999809        23.999999999999712        1.9999999999999809        11.999999999999968        307.62399999999531       -5.1660685143280809E-040  -1.5321077739827160E-014
   3.2343750000000000        1.9999999999999800        23.999999999999684        1.9999999999999798        11.999999999999961        307.62399999999479       -1.1437079904118798E-039  -1.7541523789077473E-014
   3.2656250000000000        1.9999999999999922        23.999999999999925        1.9999999999999922        12.000000000000007        307.62399999999900       -2.4307136471931541E-039  -3.7747582837255322E-015
   3.2968750000000000        2.0000000000000071        24.000000000000171        2.0000000000000071        12.000000000000041        307.62400000000326       -5.0175664322822741E-039   7.7715611723760958E-015
   3.3281250000000000        2.0000000000000067        24.000000000000206        2.0000000000000062        12.000000000000059        307.62400000000389       -1.0131228742324470E-038   9.9920072216264089E-015
   3.3593750000000000        1.9999999999999951        23.999999999999986        1.9999999999999951        12.000000000000020        307.62400000000025       -2.0101951547046136E-038  -4.6629367034256575E-015
   3.3906250000000000        1.9999999999999818        23.999999999999787        1.9999999999999818        11.999999999999998        307.62399999999695       -3.9318278217666824E-038  -1.4432899320127035E-014
   3.4218750000000000        1.9999999999999840        23.999999999999837        1.9999999999999840        12.000000000000012        307.62399999999798       -7.5982811859994854E-038  -1.6431300764452317E-014
   3.4531250000000000        1.9999999999999967        24.000000000000011        1.9999999999999967        12.000000000000023        307.62400000000059       -1.4532176090195508E-037   0.0000000000000000     
   3.4843750000000000        2.0000000000000093        24.000000000000217        2.0000000000000093        12.000000000000050        307.62400000000395       -2.7542056714507354E-037   9.3258734068513149E-015
   3.5156250000000000        2.0000000000000164        24.000000000000316        2.0000000000000164        12.000000000000057        307.62400000000537       -5.1778061106156897E-037   1.5543122344752192E-014
   3.5468750000000000        2.0000000000000080        24.000000000000149        2.0000000000000080        12.000000000000023        307.62400000000241       -9.6632457732921035E-037   9.9920072216264089E-015
   3.5781250000000000        1.9999999999999802        23.999999999999769        1.9999999999999802        12.000000000000000        307.62399999999678       -1.7914549825718910E-036  -1.6431300764452317E-014
   3.6093750000000000        1.9999999999999722        23.999999999999627        1.9999999999999722        11.999999999999977        307.62399999999445       -3.3008199860374456E-036  -2.4646951146678475E-014
   3.6406250000000000        1.9999999999999838        23.999999999999819        1.9999999999999840        12.000000000000004        307.62399999999758       -6.0472696394650669E-036  -1.6209256159527285E-014
   3.6718750000000000        2.0000000000000018        24.000000000000107        2.0000000000000018        12.000000000000043        307.62400000000241       -1.1019864810975365E-035   4.4408920985006262E-015
   3.7031250000000000        2.0000000000000062        24.000000000000185        2.0000000000000062        12.000000000000048        307.62400000000343       -1.9980490737275892E-035   6.6613381477509392E-015
   3.7343750000000000        2.0000000000000058        24.000000000000135        2.0000000000000058        12.000000000000028        307.62400000000235       -3.6054778544544438E-035   9.9920072216264089E-015
   3.7656250000000000        2.0000000000000000        24.000000000000068        2.0000000000000000        12.000000000000032        307.62400000000162       -6.4765558659462808E-035   0.0000000000000000     
   3.7968750000000000        1.9999999999999911        23.999999999999890        1.9999999999999909        11.999999999999993        307.62399999999820       -1.1583360767330309E-034  -6.4392935428259079E-015
   3.8281250000000000        1.9999999999999878        23.999999999999879        1.9999999999999878        12.000000000000012        307.62399999999860       -2.0630407807460679E-034  -9.5479180117763462E-015
   3.8593750000000000        2.0000000000000036        24.000000000000163        2.0000000000000036        12.000000000000057        307.62400000000338       -3.6595539639835384E-034   8.2156503822261584E-015
   3.8906250000000000        2.0000000000000049        24.000000000000131        2.0000000000000049        12.000000000000034        307.62400000000247       -6.4662449632695832E-034   4.8849813083506888E-015
   3.9218750000000000        1.9999999999999860        23.999999999999829        1.9999999999999860        11.999999999999998        307.62399999999764       -1.1382291277686911E-033  -9.5479180117763462E-015
   3.9531250000000000        1.9999999999999918        23.999999999999968        1.9999999999999916        12.000000000000032        307.62400000000014       -1.9962041993306328E-033  -2.2204460492503131E-015
   3.9843750000000000        2.0000000000000036        24.000000000000117        2.0000000000000036        12.000000000000034        307.62400000000218       -3.4883272228996500E-033   7.7715611723760958E-015
   4.0156250000000000        1.9999999999999911        23.999999999999943        1.9999999999999911        12.000000000000023        307.62399999999968       -6.0743725711586079E-033  -6.4392935428259079E-015
   4.0468750000000000        1.9999999999999813        23.999999999999801        1.9999999999999811        12.000000000000009        307.62399999999752       -1.0541170123371676E-032  -1.7763568394002505E-014
   4.0781250000000000        1.9999999999999838        23.999999999999805        1.9999999999999840        11.999999999999996        307.62399999999724       -1.8230868151733148E-032  -1.7541523789077473E-014
   4.1093750000000000        1.9999999999999811        23.999999999999801        1.9999999999999811        12.000000000000009        307.62399999999741       -3.1425489117624890E-032  -1.6431300764452317E-014
   4.1406250000000000        1.9999999999999842        23.999999999999847        1.9999999999999842        12.000000000000018        307.62399999999832       -5.3992739621489640E-032  -1.2434497875801753E-014
   4.1718750000000000        1.9999999999999942        23.999999999999996        1.9999999999999942        12.000000000000030        307.62400000000054       -9.2467146156705432E-032   8.8817841970012523E-016
   4.2031250000000000        2.0000000000000067        24.000000000000142        2.0000000000000067        12.000000000000028        307.62400000000252       -1.5785429135591441E-031   6.6613381477509392E-015
   4.2343750000000000        2.0000000000000155        24.000000000000277        2.0000000000000155        12.000000000000043        307.62400000000457       -2.6863239869879611E-031   1.9984014443252818E-014
   4.2656250000000000        2.0000000000000164        24.000000000000302        2.0000000000000164        12.000000000000048        307.62400000000503       -4.5573035724217957E-031   2.1538326677728037E-014
   4.2968750000000000        2.0000000000000124        24.000000000000249        2.0000000000000124        12.000000000000046        307.62400000000429       -7.7075804449151931E-031   1.7985612998927536E-014
   4.3281250000000000        2.0000000000000058        24.000000000000153        2.0000000000000058        12.000000000000039        307.62400000000281       -1.2995717437211342E-030   9.3258734068513149E-015
   4.3593750000000000        2.0000000000000000        24.000000000000064        2.0000000000000000        12.000000000000028        307.62400000000144       -2.1845640366257050E-030   4.8849813083506888E-015
   4.3906250000000000        1.9999999999999858        23.999999999999847        1.9999999999999860        12.000000000000005        307.62399999999803       -3.6611763730919884E-030  -1.4210854715202004E-014
   4.4218750000000000        1.9999999999999762        23.999999999999730        1.9999999999999762        12.000000000000009        307.62399999999656       -6.1175251865290476E-030  -2.3536728122053319E-014
   4.4531250000000000        1.9999999999999831        23.999999999999826        1.9999999999999833        12.000000000000007        307.62399999999764       -1.0191472877824266E-029  -1.6875389974302379E-014
   4.4843750000000000        2.0000000000000004        24.000000000000064        2.0000000000000004        12.000000000000025        307.62400000000122       -1.6928170872815463E-029   4.4408920985006262E-016
   4.5156250000000000        2.0000000000000053        24.000000000000160        2.0000000000000053        12.000000000000046        307.62400000000315       -2.8034955699544641E-029   5.9952043329758453E-015
   4.5468750000000000        1.9999999999999969        24.000000000000028        1.9999999999999969        12.000000000000028        307.62400000000088       -4.6292477106732204E-029   1.1102230246251565E-015
   4.5781250000000000        1.9999999999999842        23.999999999999822        1.9999999999999842        12.000000000000004        307.62399999999764       -7.6215751255950548E-029  -1.3544720900426910E-014
   4.6093750000000000        1.9999999999999809        23.999999999999712        1.9999999999999809        11.999999999999970        307.62399999999548       -1.2511374325107917E-028  -1.6431300764452317E-014
   4.6406250000000000        1.9999999999999789        23.999999999999662        1.9999999999999789        11.999999999999957        307.62399999999445       -2.0478239904868787E-028  -1.9317880628477724E-014
   4.6718750000000000        1.9999999999999776        23.999999999999744        1.9999999999999776        12.000000000000002        307.62399999999644       -3.3420126130912440E-028  -2.0428103653102880E-014
   4.7031250000000000        1.9999999999999969        24.000000000000011        1.9999999999999969        12.000000000000021        307.62400000000054       -5.4381488058133147E-028   4.4408920985006262E-016
   4.7343750000000000        2.0000000000000195        24.000000000000366        2.0000000000000195        12.000000000000062        307.62400000000616       -8.8230857003722027E-028   2.2426505097428162E-014
   4.7656250000000000        2.0000000000000244        24.000000000000373        2.0000000000000240        12.000000000000036        307.62400000000576       -1.4272969553669328E-027   2.5757174171303632E-014
   4.7968750000000000        2.0000000000000071        24.000000000000181        2.0000000000000071        12.000000000000046        307.62400000000343       -2.3021296579193628E-027   1.2212453270876722E-014
   4.8281250000000000        2.0000000000000009        24.000000000000018        2.0000000000000009        12.000000000000000        307.62400000000031       -3.7022275473958644E-027   1.9984014443252818E-015
   4.8593750000000000        1.9999999999999918        23.999999999999918        1.9999999999999918        12.000000000000005        307.62399999999894       -5.9362161284271363E-027  -2.4424906541753444E-015
   4.8906250000000000        1.9999999999999960        23.999999999999979        1.9999999999999960        12.000000000000011        307.62399999999985       -9.4899517477140147E-027  -3.9968028886505635E-015
   4.9218750000000000        1.9999999999999987        24.000000000000007        1.9999999999999987        12.000000000000011        307.62400000000031       -1.5125838164491734E-026   1.5543122344752192E-015
   4.9531250000000000        1.9999999999999829        23.999999999999787        1.9999999999999831        11.999999999999991        307.62399999999690       -2.4036345322248799E-026  -1.3544720900426910E-014
   4.9843750000000000        1.9999999999999800        23.999999999999751        1.9999999999999800        11.999999999999993        307.62399999999650       -3.8080464821881537E-026  -1.5543122344752192E-014
   5.0156250000000000        1.9999999999999913        23.999999999999897        1.9999999999999913        12.000000000000000        307.62399999999860       -6.0146582659985917E-026  -5.9952043329758453E-015
   5.0468750000000000        1.9999999999999960        23.999999999999989        1.9999999999999960        12.000000000000016        307.62400000000014       -9.4707285839984303E-026  -2.4424906541753444E-015
   5.0781250000000000        1.9999999999999942        23.999999999999961        1.9999999999999942        12.000000000000012        307.62399999999974       -1.4866439246291924E-025  -3.5527136788005009E-015
   5.1093750000000000        1.9999999999999971        24.000000000000057        1.9999999999999971        12.000000000000041        307.62400000000150       -2.3263099300841075E-025  -2.4424906541753444E-015
   5.1406250000000000        2.0000000000000102        24.000000000000238        2.0000000000000107        12.000000000000053        307.62400000000434       -3.6286868161887081E-025   1.3766765505351941E-014
   5.1718750000000000        2.0000000000000120        24.000000000000266        2.0000000000000120        12.000000000000059        307.62400000000480       -5.6420266166861609E-025   1.4654943925052066E-014
   5.2031250000000000        1.9999999999999947        24.000000000000011        1.9999999999999947        12.000000000000036        307.62400000000088       -8.7438948205071228E-025  -1.5543122344752192E-015
   5.2343750000000000        1.9999999999999827        23.999999999999773        1.9999999999999827        11.999999999999991        307.62399999999673       -1.3506320403808038E-024  -1.3544720900426910E-014
   5.2656250000000000        1.9999999999999778        23.999999999999673        1.9999999999999778        11.999999999999964        307.62399999999462       -2.0792522190199632E-024  -1.7097434579227411E-014
   5.2968750000000000        1.9999999999999798        23.999999999999677        1.9999999999999796        11.999999999999959        307.62399999999485       -3.1899814642048065E-024  -2.0206059048177849E-014
   5.3281250000000000        1.9999999999999820        23.999999999999794        1.9999999999999820        12.000000000000000        307.62399999999707       -4.8769654863225939E-024  -1.5543122344752192E-014
   5.3593750000000000        2.0000000000000022        24.000000000000099        2.0000000000000022        12.000000000000034        307.62400000000207       -7.4294694850988525E-024   1.3322676295501878E-015
   5.3906250000000000        2.0000000000000155        24.000000000000249        2.0000000000000155        12.000000000000028        307.62400000000389       -1.1276503393880079E-023   1.8207657603852567E-014
   5.4218750000000000        2.0000000000000084        24.000000000000163        2.0000000000000084        12.000000000000028        307.62400000000275       -1.7051273618425077E-023   8.4376949871511897E-015
   5.4531250000000000        2.0000000000000031        24.000000000000203        2.0000000000000036        12.000000000000076        307.62400000000434       -2.5683642034397081E-023   5.5511151231257827E-015
   5.4843750000000000        2.0000000000000089        24.000000000000185        2.0000000000000089        12.000000000000036        307.62400000000321       -3.8531784649693982E-023   1.2656542480726785E-014
   5.5156250000000000        2.0000000000000053        24.000000000000128        2.0000000000000053        12.000000000000028        307.62400000000230       -5.7568141272261109E-023   7.7715611723760958E-015
   5.5468750000000000        1.9999999999999996        24.000000000000075        1.9999999999999996        12.000000000000037        307.62400000000179       -8.5639646822905761E-023   3.7747582837255322E-015
   5.5781250000000000        2.0000000000000049        24.000000000000075        2.0000000000000049        12.000000000000005        307.62400000000105       -1.2682813901409965E-022   4.8849813083506888E-015
   5.6093750000000000        2.0000000000000022        24.000000000000036        2.0000000000000022        12.000000000000002        307.62400000000054       -1.8694351053536804E-022   8.6597395920762210E-015
   5.6406250000000000        2.0000000000000053        24.000000000000082        2.0000000000000053        12.000000000000005        307.62400000000122       -2.7418891160672408E-022   5.9952043329758453E-015
   5.6718750000000000        2.0000000000000049        24.000000000000099        2.0000000000000049        12.000000000000018        307.62400000000167       -4.0004254604508297E-022   9.9920072216264089E-015
   5.7031250000000000        1.9999999999999982        24.000000000000007        1.9999999999999982        12.000000000000012        307.62400000000031       -5.8040126911255485E-022   3.5527136788005009E-015
   5.7343750000000000        1.9999999999999938        23.999999999999964        1.9999999999999938        12.000000000000016        307.62399999999980       -8.3702165523579331E-022  -5.1070259132757201E-015
   5.7656250000000000        1.9999999999999971        24.000000000000018        1.9999999999999971        12.000000000000025        307.62400000000088       -1.1992645716663421E-021   2.2204460492503131E-016
   5.7968750000000000        2.0000000000000013        24.000000000000011        2.0000000000000013        11.999999999999989        307.62399999999974       -1.7060827498302212E-021   2.2204460492503131E-015
   5.8281250000000000        1.9999999999999960        23.999999999999932        1.9999999999999960        11.999999999999988        307.62399999999877       -2.4080594350246580E-021   1.3322676295501878E-015
   5.8593750000000000        1.9999999999999971        23.999999999999922        1.9999999999999971        11.999999999999975        307.62399999999838       -3.3690643115034847E-021  -2.8865798640254070E-015
   5.8906250000000000        1.9999999999999976        23.999999999999972        1.9999999999999976        11.999999999999998        307.62399999999951       -4.6666672616566436E-021   5.5511151231257827E-015
   5.9218750000000000        2.0000000000000036        23.999999999999975        2.0000000000000036        11.999999999999963        307.62399999999894       -6.3897248668132795E-021   3.1086244689504383E-015
   5.9531250000000000        1.9999999999999964        23.999999999999993        1.9999999999999962        12.000000000000018        307.62400000000025       -8.6303464796279844E-021  -1.3322676295501878E-015
   5.9843750000000000        1.9999999999999949        23.999999999999918        1.9999999999999949        11.999999999999988        307.62399999999849       -1.1465472743143294E-020  -3.3306690738754696E-015
   6.0156250000000000        1.9999999999999973        23.999999999999932        1.9999999999999973        11.999999999999979        307.62399999999860       -1.4920122949498471E-020  -6.6613381477509392E-016
   6.0468750000000000        1.9999999999999944        23.999999999999936        1.9999999999999944        11.999999999999996        307.62399999999906       -1.8899321234951013E-020   6.6613381477509392E-016
   6.0781250000000000        1.9999999999999898        23.999999999999936        1.9999999999999898        12.000000000000030        307.62399999999980       -2.3067782564858032E-020  -9.1038288019262836E-015
   6.1093750000000000        2.0000000000000000        23.999999999999993        1.9999999999999998        11.999999999999995        307.62399999999974       -2.6644101205546952E-020   3.9968028886505635E-015
   6.1406250000000000        1.9999999999999973        23.999999999999972        1.9999999999999973        11.999999999999998        307.62399999999957       -2.8057150092365945E-020  -1.1102230246251565E-015
   6.1718750000000000        2.0000000000000013        23.999999999999979        2.0000000000000013        11.999999999999979        307.62399999999923       -2.4383263534998853E-020   7.5495165674510645E-015
   6.2031250000000000        1.9999999999999978        23.999999999999979        1.9999999999999978        12.000000000000000        307.62399999999968       -1.0438494293216984E-020  -2.2204460492503131E-015
   6.2343750000000000        1.9999999999999989        23.999999999999996        1.9999999999999989        12.000000000000002        307.62399999999985        2.2666621101516407E-020   5.3290705182007514E-015
   6.2656250000000000        2.0000000000000049        24.000000000000085        2.0000000000000049        12.000000000000011        307.62400000000133        8.9802678449104247E-020   8.4376949871511897E-015
   6.2968750000000000        2.0000000000000013        24.000000000000075        2.0000000000000013        12.000000000000027        307.62400000000150        2.1536996757378656E-019   5.7731597280508140E-015
   6.3281250000000000        2.0000000000000040        24.000000000000060        2.0000000000000040        12.000000000000004        307.62400000000082        4.3878462833210428E-019   7.9936057773011271E-015
   6.3593750000000000        2.0000000000000067        24.000000000000114        2.0000000000000067        12.000000000000014        307.62400000000173        8.2289486513284033E-019   7.5495165674510645E-015
   6.3906250000000000        2.0000000000000093        24.000000000000085        2.0000000000000093        11.999999999999984        307.62400000000088        1.4668011649576846E-018   9.3258734068513149E-015
   6.4218750000000000        1.9999999999999980        24.000000000000046        1.9999999999999980        12.000000000000032        307.62400000000122        2.5252582664681920E-018   1.1102230246251565E-015
   6.4531250000000000        1.9999999999999962        23.999999999999922        1.9999999999999960        11.999999999999984        307.62399999999855        4.2378606690232808E-018  -3.7747582837255322E-015
   6.4843750000000000        1.9999999999999931        23.999999999999865        1.9999999999999929        11.999999999999970        307.62399999999747        6.9726968122041841E-018  -4.2188474935755949E-015
   6.5156250000000000        1.9999999999999936        23.999999999999865        1.9999999999999936        11.999999999999968        307.62399999999741        1.1291296379761390E-017  -5.3290705182007514E-015
   6.5468750000000000        1.9999999999999942        23.999999999999901        1.9999999999999942        11.999999999999982        307.62399999999832        1.8044767528143520E-017  -3.7747582837255322E-015
   6.5781250000000000        1.9999999999999982        23.999999999999947        1.9999999999999982        11.999999999999980        307.62399999999883        2.8515414873850977E-017   4.4408920985006262E-016
   6.6093750000000000        1.9999999999999964        23.999999999999968        1.9999999999999964        12.000000000000005        307.62399999999968        4.4624387885577951E-017  -8.8817841970012523E-016
   6.6406250000000000        1.9999999999999905        23.999999999999915        1.9999999999999905        12.000000000000012        307.62399999999906        6.9234788787276309E-017  -4.6629367034256575E-015
   6.6718750000000000        1.9999999999999936        23.999999999999872        1.9999999999999936        11.999999999999968        307.62399999999747        1.0659221707328654E-016  -3.3306690738754696E-015
   6.7031250000000000        1.9999999999999902        23.999999999999787        1.9999999999999905        11.999999999999950        307.62399999999604        1.6296239130451998E-016  -7.7715611723760958E-015
   6.7343750000000000        1.9999999999999765        23.999999999999620        1.9999999999999767        11.999999999999945        307.62399999999349        2.4755025844196910E-016  -1.8207657603852567E-014
   6.7656250000000000        1.9999999999999702        23.999999999999574        1.9999999999999709        11.999999999999963        307.62399999999337        3.7381960385871465E-016  -2.9753977059954195E-014
   6.7968750000000000        1.9999999999999816        23.999999999999769        1.9999999999999822        11.999999999999993        307.62399999999667        5.6138033370737588E-016  -1.8429702208777599E-014
   6.8281250000000000        1.9999999999999984        24.000000000000082        1.9999999999999993        12.000000000000050        307.62400000000213        8.3867737624269242E-016   1.1102230246251565E-015
   6.8593750000000000        2.0000000000000098        24.000000000000227        2.0000000000000107        12.000000000000053        307.62400000000412        1.2468073935360249E-015   1.5543122344752192E-014
   6.8906250000000000        2.0000000000000111        24.000000000000231        2.0000000000000129        12.000000000000046        307.62400000000412        1.8449164549002965E-015   1.2212453270876722E-014
   6.9218750000000000        2.0000000000000067        24.000000000000160        2.0000000000000093        12.000000000000036        307.62400000000292        2.7178059205723973E-015   5.7731597280508140E-015
   6.9531250000000000        1.9999999999999998        24.000000000000039        2.0000000000000036        12.000000000000016        307.62400000000093        3.9866116441219884E-015   2.6645352591003757E-015
   6.9843750000000000        1.9999999999999918        23.999999999999922        1.9999999999999980        12.000000000000007        307.62399999999923        5.8237453865031114E-015  -1.9984014443252818E-015
   7.0156250000000000        1.9999999999999940        23.999999999999893        2.0000000000000027        11.999999999999984        307.62399999999843        8.4737264669301371E-015  -3.7747582837255322E-015
   7.0468750000000000        1.9999999999999922        23.999999999999819        2.0000000000000040        11.999999999999948        307.62399999999644        1.2282125061151537E-014  -8.2156503822261584E-015
   7.0781250000000000        1.9999999999999878        23.999999999999744        2.0000000000000053        11.999999999999948        307.62399999999587        1.7735637427699335E-014  -1.3100631690576847E-014
   7.1093750000000000        1.9999999999999989        23.999999999999925        2.0000000000000240        11.999999999999968        307.62399999999877        2.5517384878958198E-014  -1.9984014443252818E-015
   7.1406250000000000        2.0000000000000120        24.000000000000092        2.0000000000000484        11.999999999999970        307.62400000000133        3.6582960241063085E-014   9.3258734068513149E-015
   7.1718750000000000        2.0000000000000213        24.000000000000288        2.0000000000000737        12.000000000000014        307.62400000000525        5.2264651920502509E-014   2.0428103653102880E-014
   7.2031250000000000        2.0000000000000249        24.000000000000224        2.0000000000000995        11.999999999999963        307.62400000000378        7.4413804154932930E-014   1.8207657603852567E-014
   7.2343750000000000        2.0000000000000133        23.999999999999979        2.0000000000001190        11.999999999999911        307.62399999999997        1.0559461282411638E-013   5.7731597280508140E-015
   7.2656250000000000        2.0000000000000142        23.999999999999844        2.0000000000001634        11.999999999999833        307.62399999999730        1.4934705337394116E-013  -3.9968028886505635E-015
   7.2968750000000000        2.0000000000000213        23.999999999999776        2.0000000000002318        11.999999999999760        307.62399999999610        2.1054240251753636E-013  -9.3258734068513149E-015
   7.3281250000000000        2.0000000000000342        23.999999999999709        2.0000000000003300        11.999999999999647        307.62399999999440        2.9586234423867285E-013  -7.9936057773011271E-015
   7.3593750000000000        2.0000000000000560        23.999999999999808        2.0000000000004703        11.999999999999565        307.62399999999639        4.1444244357454269E-013  -9.3258734068513149E-015
   7.3906250000000000        2.0000000000000933        24.000000000000075        2.0000000000006719        11.999999999999478        307.62400000000167        5.7873345787283968E-013   2.6645352591003757E-015
   7.4218750000000000        2.0000000000001465        24.000000000000284        2.0000000000009521        11.999999999999265        307.62400000000457        8.0565032160075670E-013   2.1316282072803006E-014
   7.4531250000000000        2.0000000000002007        24.000000000000401        2.0000000000013189        11.999999999998995        307.62400000000656        1.1180996659212084E-012   3.1086244689504383E-014
   7.4843750000000000        2.0000000000002602        24.000000000000266        2.0000000000018074        11.999999999998568        307.62400000000423        1.5470036278867352E-012   2.2204460492503131E-014
   7.5156250000000000        2.0000000000003344        23.999999999999982        2.0000000000024682        11.999999999997984        307.62399999999985        2.1339719523380579E-012   5.3290705182007514E-015
   7.5468750000000000        2.0000000000004543        23.999999999999886        2.0000000000033888        11.999999999997218        307.62399999999832        2.9348178058466452E-012   1.3322676295501878E-015
   7.5781250000000000        2.0000000000006337        24.000000000000007        2.0000000000046581        11.999999999996199        307.62400000000025        4.0241675033103328E-012   1.0214051826551440E-014
   7.6093750000000000        2.0000000000008713        24.000000000000025        2.0000000000063727        11.999999999994783        307.62400000000002        5.5014831352904276E-012   1.3766765505351941E-014
   7.6406250000000000        2.0000000000011720        23.999999999999893        2.0000000000086704        11.999999999992916        307.62399999999889        7.4989030263529969E-012  -1.7763568394002505E-015
   7.6718750000000000        2.0000000000015934        23.999999999999815        2.0000000000117848        11.999999999990347        307.62399999999735        1.0191411769955532E-011   1.3322676295501878E-015
   7.7031250000000000        2.0000000000021712        23.999999999999876        2.0000000000159810        11.999999999986905        307.62399999999775        1.3809983619801393E-011   4.4408920985006262E-015
   7.7343750000000000        2.0000000000029368        23.999999999999915        2.0000000000215952        11.999999999982338        307.62399999999894        1.8658505290835252E-011   5.7731597280508140E-015
   7.7656250000000000        2.0000000000039719        24.000000000000103        2.0000000000291074        11.999999999976218        307.62400000000167        2.5135482454275782E-011   1.8207657603852567E-014
   7.7968750000000000        2.0000000000053411        24.000000000000277        2.0000000000391029        11.999999999968090        307.62400000000497        3.3761774811168662E-011   2.7089441800853820E-014
   7.8281250000000000        2.0000000000071423        24.000000000000259        2.0000000000523581        11.999999999957273        307.62400000000508        4.5215894643210999E-011   1.8207657603852567E-014
   7.8593750000000000        2.0000000000095279        24.000000000000153        2.0000000000699067        11.999999999942906        307.62400000000343        6.0378750718587015E-011   9.3258734068513149E-015
   7.8906250000000000        2.0000000000126787        23.999999999999901        2.0000000000930687        11.999999999923878        307.62399999999826        8.0390131200509380E-011  -1.3322676295501878E-015
   7.9218750000000000        2.0000000000168119        23.999999999999574        2.0000000001235314        11.999999999898911        307.62399999999286        1.0671970350272548E-010  -2.3092638912203256E-014
   7.9531250000000000        2.0000000000222569        23.999999999999517        2.0000000001635128        11.999999999866217        307.62399999999224        1.4125587295550159E-010  -2.6645352591003757E-014
   7.9843750000000000        2.0000000000293858        23.999999999999559        2.0000000002158025        11.999999999823457        307.62399999999235        1.8641649135504273E-010  -2.6201263381153694E-014
   8.0156250000000000        2.0000000000386771        23.999999999999687        2.0000000002839631        11.999999999767784        307.62399999999565        2.4528614410839544E-010  -1.9095836023552692E-014
   8.0468750000000000        2.0000000000507558        23.999999999999812        2.0000000003725416        11.999999999695369        307.62399999999730        3.2178556986990413E-010  -1.2434497875801753E-014
   8.0781250000000000        2.0000000000664011        24.000000000000036        2.0000000004872809        11.999999999601609        307.62400000000139        4.2087967238928708E-010  -5.3290705182007514E-015
   8.1093750000000000        2.0000000000866138        24.000000000000359        2.0000000006354455        11.999999999480494        307.62400000000622        5.4883155521046241E-010   1.8651746813702630E-014
   8.1406250000000000        2.0000000001126050        24.000000000000522        2.0000000008261161        11.999999999324629        307.62400000000906        7.1351101830106423E-010   2.4868995751603507E-014
   8.1718750000000000        2.0000000001459308        24.000000000000451        2.0000000010706978        11.999999999124638        307.62400000000798        9.2476695772704272E-010   2.3980817331903381E-014
   8.2031250000000000        2.0000000001885332        24.000000000000171        2.0000000013834072        11.999999998868887        307.62400000000338        1.1948740393732790E-009   1.0658141036401503E-014
   8.2343750000000000        2.0000000002428253        23.999999999999986        2.0000000017818902        11.999999998543036        307.62400000000036        1.5390647810834396E-009  -3.9968028886505635E-015
   8.2656250000000000        2.0000000003117866        23.999999999999872        2.0000000022879454        11.999999998129212        307.62399999999809        1.9761586430496764E-009  -8.8817841970012523E-015
   8.2968750000000000        2.0000000003990541        23.999999999999833        2.0000000029283540        11.999999997605592        307.62399999999820        2.5292997151108571E-009  -1.2878587085651816E-014
   8.3281250000000000        2.0000000005091203        24.000000000000004        2.0000000037359342        11.999999996945277        307.62400000000059        3.2268138633501325E-009  -2.6645352591003757E-015
   8.3593750000000000        2.0000000006474048        24.000000000000135        2.0000000047505990        11.999999996115637        307.62400000000270        4.1031944438929052E-009   7.9936057773011271E-015
   8.3906250000000000        2.0000000008205050        24.000000000000256        2.0000000060207275        11.999999995077095        307.62400000000406        5.2002225036217839E-009   2.0872192862952943E-014
   8.4218750000000000        2.0000000010363448        24.000000000000131        2.0000000076045672        11.999999993781994        307.62400000000139        6.5682222470462689E-009   2.0428103653102880E-014
   8.4531250000000000        2.0000000013044312        23.999999999999936        2.0000000095718762        11.999999992173379        307.62399999999883        8.2674447999020966E-009  -8.8817841970012523E-016
   8.4843750000000000        2.0000000016360984        23.999999999999861        2.0000000120056605        11.999999990183339        307.62399999999752        1.0369562122233312E-008  -2.6645352591003757E-015
   8.5156250000000000        2.0000000020447017        24.000000000000007        2.0000000150039390        11.999999987731790        307.62400000000031        1.2959237299048289E-008   1.3322676295501878E-015
   8.5468750000000000        2.0000000025458928        24.000000000000060        2.0000000186816091        11.999999984724671        307.62400000000071        1.6135716115222995E-008   5.3290705182007514E-015
   8.5781250000000000        2.0000000031578571        24.000000000000053        2.0000000231722135        11.999999981052882        307.62400000000127        2.0014356281592117E-008   1.3322676295501878E-015
   8.6093750000000000        2.0000000039015777        24.000000000000124        2.0000000286295507        11.999999976590592        307.62400000000196        2.4727973084857841E-008   1.1990408665951691E-014
   8.6406250000000000        2.0000000048009050        24.000000000000249        2.0000000352287364        11.999999971194692        307.62400000000429        3.0427831387808922E-008   1.5099033134902129E-014
   8.6718750000000000        2.0000000058826783        24.000000000000284        2.0000000431667297        11.999999964704068        307.62400000000497        3.7284051201368813E-008   1.6875389974302379E-014
   8.7031250000000000        2.0000000071766308        24.000000000000167        2.0000000526617452        11.999999956940297        307.62400000000315        4.5485114419207329E-008   7.9936057773011271E-015
   8.7343750000000000        2.0000000087151251        23.999999999999947        2.0000000639511852        11.999999947709220        307.62399999999860        5.5236060171959115E-008  -3.5527136788005009E-015
   8.7656250000000000        2.0000000105325455        23.999999999999844        2.0000000772873769        11.999999936804645        307.62399999999701        6.6754831486123604E-008  -9.7699626167013776E-015
   8.7968750000000000        2.0000000126643482        23.999999999999822        2.0000000929304300        11.999999924013819        307.62399999999616        8.0266081785186560E-008  -1.1990408665951691E-014
   8.8281250000000000        2.0000000151455017        23.999999999999822        2.0000001111370627        11.999999909126901        307.62399999999718        9.5991560872180875E-008  -1.9984014443252818E-014
   8.8593750000000000        2.0000000180083219        23.999999999999819        2.0000001321442924        11.999999891949974        307.62399999999673        1.1413597034606546E-007  -1.3766765505351941E-014
   8.8906250000000000        2.0000000212792455        23.999999999999876        2.0000001561461467        11.999999872324468        307.62399999999786        1.3486690122008732E-007  -2.6645352591003757E-015
   8.9218750000000000        2.0000000249744909        24.000000000000110        2.0000001832616250        11.999999850153110        307.62400000000207        1.5828713446134849E-007   7.1054273576010019E-015
   8.9531250000000000        2.0000000290941400        24.000000000000274        2.0000002134913304        11.999999825435300        307.62400000000440        1.8439719027120799E-007   2.1316282072803006E-014
   8.9843750000000000        2.0000000336142656        24.000000000000288        2.0000002466598112        11.999999798314549        307.62400000000468        2.1304554564546982E-007   1.5987211554602254E-014
   9.0156250000000000        2.0000000384766814        24.000000000000025        2.0000002823400744        11.999999769139924        307.62400000000014        2.4386339313218371E-007   3.9968028886505635E-015
   9.0468750000000000        2.0000000435755987        23.999999999999808        2.0000003197557761        11.999999738546320        307.62399999999690        2.7618017752029061E-007  -8.8817841970012523E-015
   9.0781250000000000        2.0000000487405534        23.999999999999822        2.0000003576559657        11.999999707556592        307.62399999999673        3.0891541218086369E-007  -5.7731597280508140E-015
   9.1093750000000000        2.0000000537147153        23.999999999999854        2.0000003941561491        11.999999677711639        307.62399999999786        3.4044143393048762E-007  -8.8817841970012523E-015
   9.1406250000000000        2.0000000581277182        24.000000000000007        2.0000004265385143        11.999999651233702        307.62400000000082        3.6841079619412706E-007  -4.8849813083506888E-015
   9.1718750000000000        2.0000000614616247        24.000000000000039        2.0000004510025424        11.999999631230281        307.62400000000122        3.8954091757601552E-007  -1.3322676295501878E-015
   9.2031250000000000        2.0000000630088821        23.999999999999925        2.0000004623562733        11.999999621946678        307.62399999999889        3.9934739096544037E-007  -6.2172489379008766E-015
   9.2343750000000000        2.0000000618205895        23.999999999999989        2.0000004536366029        11.999999629076468        307.62400000000002        3.9181601350693219E-007   0.0000000000000000     
   9.2656250000000000        2.0000000566432319        24.000000000000068        2.0000004156453515        11.999999660140647        307.62400000000082        3.5900211961275256E-007   4.4408920985006262E-015
   9.2968750000000000        2.0000000458419627        24.000000000000028        2.0000003363861536        11.999999724948244        307.62400000000019        2.9054419094451570E-007   3.5527136788005009E-015
   9.3281250000000000        2.0000000273080287        24.000000000000046        2.0000002003850157        11.999999836151851        307.62400000000048        1.7307698691175231E-007   1.3322676295501878E-015
   9.3593750000000000        1.9999999983476733        24.000000000000032        1.9999999878752737        12.000000009913974        307.62400000000014       -1.0472399574498618E-008   3.1086244689504383E-015
   9.3906250000000000        1.9999999555496819        24.000000000000028        1.9999996738255987        12.000000266701926        307.62400000000014       -2.8172408309139713E-007   2.2204460492503131E-015
   9.4218750000000000        1.9999998946283009        24.000000000000043        1.9999992267872693        12.000000632230247        307.62400000000014       -6.6784103165552289E-007   3.1086244689504383E-015
   9.4531250000000000        1.9999998102379470        24.000000000000153        1.9999986075346130        12.000001138572500        307.62400000000247       -1.2027033340183984E-006   6.4392935428259079E-015
   9.4843750000000000        1.9999996957558992        24.000000000000163        1.9999977674703122        12.000001825464963        307.62400000000190       -1.9282855870191994E-006   1.2212453270876722E-014
   9.5156250000000000        1.9999995430287432        24.000000000000057        1.9999966467649442        12.000002741828192        307.62400000000025       -2.8962637990942559E-006   3.3306690738754696E-015
   9.5468750000000000        1.9999993420782363        23.999999999999982        1.9999951721982892        12.000003947531869        307.62399999999991       -4.1698799470664793E-006  -5.5511151231257827E-015
   9.5781250000000000        1.9999990807617751        24.000000000000014        1.9999932546679520        12.000005515431887        307.62400000000048       -5.8260938234560207E-006  -6.4392935428259079E-015
   9.6093750000000000        1.9999987443826821        24.000000000000071        1.9999907863297095        12.000007533708672        307.62400000000122       -7.9580529725298786E-006  -1.3322676295501878E-015
   9.6406250000000000        1.9999983152453795        24.000000000000018        1.9999876373331567        12.000010108536246        307.62400000000025       -1.0677912222957794E-005  -4.2188474935755949E-015
   9.6718750000000000        1.9999977721504263        23.999999999999847        1.9999836521159691        12.000013367112253        307.62399999999798       -1.4120034457277665E-005  -2.0428103653102880E-014
   9.7031250000000000        1.9999970898245298        23.999999999999815        1.9999786452208557        12.000017461078134        307.62399999999712       -1.8444603674244038E-005  -1.5321077739827160E-014
   9.7343750000000000        1.9999962382807588        23.999999999999915        1.9999723966008103        12.000022570357853        307.62399999999917       -2.3841679948438466E-005  -1.4432899320127035E-014
   9.7656250000000000        1.9999951821049362        24.000000000000121        1.9999646463815248        12.000028907440079        307.62400000000235       -3.0535723411100810E-005   1.7763568394002505E-015
   9.7968750000000000        1.9999938796642516        24.000000000000146        1.9999550890535533        12.000036722126943        307.62400000000264       -3.8790610698417861E-005   6.4392935428259079E-015
   9.8281250000000000        1.9999922822354521        24.000000000000046        1.9999433670731861        12.000046306766000        307.62400000000099       -4.8915162265956336E-005  -1.3322676295501878E-015
   9.8593750000000000        1.9999903330505895        23.999999999999826        1.9999290638582110        12.000058001976722        307.62399999999843       -6.1269192378441261E-005  -2.1316282072803006E-014
   9.8906250000000000        1.9999879662599171        23.999999999999758        1.9999116961746306        12.000072202874813        307.62399999999769       -7.6270085286262210E-005  -2.8643754035329039E-014
   9.9218750000000000        1.9999851058129245        24.000000000000075        1.9998907059219848        12.000089365788002        307.62400000000059       -9.4399890939488108E-005   4.8849813083506888E-015
   9.9531250000000000        1.9999816642605526        24.000000000000227        1.9998654513391214        12.000110015445403        307.62400000000224       -1.1621292143146084E-004   2.1760371282653068E-014
   9.9843750000000000        1.9999775414840888        23.999999999999840        1.9998351976689897        12.000134752608554        307.62400000000008       -1.4234381509905378E-004  -3.0420110874729289E-014
   10.015625000000000        1.9999726233585882        23.999999999999861        1.9997991073398249        12.000164262096870        307.62400000000008       -1.7351601876324651E-004  -2.7089441800853820E-014
   10.046875000000000        1.9999667803611141        24.000000000000760        1.9997562297411691        12.000199321144382        307.62400000000707       -2.1055061994503907E-004   9.0594198809412774E-014
   10.078125000000000        1.9999598661385010        24.000000000000565        1.9997054906984344        12.000240808001552        307.62400000000514       -2.5437544006647945E-004   6.2172489379008766E-014
   10.109375000000000        1.9999517160531179        23.999999999998458        1.9996456817763792        12.000289710674702        307.62399999998729       -3.0603427673864600E-004  -2.0161650127192843E-013
   10.140625000000000        1.9999421457277426        23.999999999998728        1.9995754495693259        12.000347135674547        307.62399999998888       -3.6669615841703287E-004  -1.5965007094109751E-013
   10.171875000000000        1.9999309496139717        24.000000000002522        1.9994932851657479        12.000414316621791        307.62400000001799       -4.3766444822385039E-004   3.3950620093037287E-013
   10.203125000000000        1.9999178996163545        24.000000000001560        1.9993975140104110        12.000492622524895        307.62400000001202       -5.2038560594337496E-004   2.0072832285222830E-013
   10.234375000000000        1.9999027438100305        23.999999999994312        1.9992862864214924        12.000583565514653        307.62399999995819       -6.1645738853805768E-004  -7.6094686107808229E-013
   10.265625000000000        1.9998852052877409        23.999999999996881        1.9991575690471783        12.000688807807739        307.62399999997700       -7.2763624056253206E-004  -4.1522341120980855E-013
   10.296875000000000        1.9998649811755547        24.000000000011426        1.9990091375783232        12.000810167646325        307.62400000008591       -8.5584359723120753E-004   1.5119017149345382E-012
   10.328125000000000        1.9998417418729808        24.000000000006274        1.9988385710775884        12.000949623908101        307.62400000004624       -1.0031707953922554E-003   8.3555384833289281E-013
   10.359375000000000        1.9998151305791916        23.999999999976772        1.9986432483170411        12.001109319052818        307.62399999982347       -1.1718822621506722E-003  -3.0586644328423063E-012
   10.390625000000000        1.9997847631480596        23.999999999985196        1.9984203465197228        12.001291560099899        307.62399999988924       -1.3644166283370972E-003  -1.9679813334505525E-012
   10.421875000000000        1.9997502283133384        24.000000000044828        1.9981668429178441        12.001498817323448        307.62400000034137       -1.5833853954939764E-003   5.9012794650925571E-012
   10.453125000000000        1.9997110883697453        24.000000000035573        1.9978795195980732        12.001733720245284        307.62400000027020       -1.8315687716722014E-003   4.6875836545723359E-012
   10.484375000000000        1.9996668804072868        23.999999999916099        1.9975549721230139        12.001999050475765        307.62399999936520       -2.1119082842728054E-003  -1.1089795748375764E-011
   10.515625000000000        1.9996171181185489        23.999999999912934        1.9971896223399244        12.002297731124978        307.62399999933990       -2.4274957786240754E-003  -1.1503686891956022E-011
   10.546875000000000        1.9995612941680916        24.000000000148358        1.9967797357479526        12.002632812580744        307.62400000112240       -2.7815584201390641E-003   1.9586554600437012E-011
   10.578125000000000        1.9994988832476943        24.000000000210118        1.9963214439108039        12.003007454161724        307.62400000159096       -3.1774393368903448E-003   2.7743141117753112E-011
   10.609375000000000        1.9994293460145527        23.999999999762466        1.9958107724452319        12.003424901010620        307.62399999820013       -3.6185735693206253E-003  -3.1358915464352322E-011
   10.640625000000000        1.9993521338663036        23.999999999508571        1.9952436748308007        12.003888456155988        307.62399999627854       -4.1084590355026400E-003  -6.4889427164871449E-011
   10.671875000000000        1.9992666942986907        24.000000000304549        1.9946160720240735        12.004401448163645        307.62400000230866       -4.6506222746175154E-003   4.0191849848270067E-011
   10.703125000000000        1.9991724769580281        24.000000001087933        1.9939238981593657        12.004967194029550        307.62400000824101       -5.2485787986627282E-003   1.4361245526117727E-010
   10.734375000000000        1.9990689409566336        23.999999999836561        1.9931631529935496        12.005588956002489        307.62399999876470       -5.9057879630840951E-003  -2.1602275523946446E-011
   10.765625000000000        1.9989555634759058        23.999999997774417        1.9923299611149150        12.006269892284019        307.62399998312981       -6.6256023609907282E-003  -2.9366864495727896E-010
   10.796875000000000        1.9988318486377989        23.999999999277318        1.9914206367853597        12.007013003936915        307.62399999452390       -7.4112118524391471E-003  -9.5356389451239920E-011
   10.828125000000000        1.9986973361511220        24.000000004028127        1.9904317536919722        12.007821079225920        307.62400003053511       -8.2655824591495158E-003   5.3142001910089220E-010
   10.859375000000000        1.9985516112747590        24.000000003593794        1.9893602207900543        12.008696632200342        307.62400002721893       -9.1913904847046486E-003   4.7423776017296859E-010
   10.890625000000000        1.9983943175574812        23.999999994135873        1.9882033651983841        12.009641832583698        307.62399995557234       -1.0190952359096825E-002  -7.7373729645557887E-010
   10.921875000000000        1.9982251701501297        23.999999989335915        1.9869590192978417        12.010658432218989        307.62399991911093       -1.1266150852287908E-002  -1.4060781428071323E-009
   10.953125000000000        1.9980439657327242        24.000000004631797        1.9856256072810829        12.011747697368875        307.62400003512852       -1.2418358451641688E-002   6.1084648450560053E-010
   10.984375000000000        1.9978505904226280        24.000000024127978        1.9842022315729846        12.012910344337083        307.62400018310319       -1.3648358849643676E-002   3.1801024036326453E-009
   11.015625000000000        1.9976450331415141        24.000000008347033        1.9826887655037047        12.014146462549645        307.62400006310048       -1.4956267637809932E-002   1.1017093903831210E-009
   11.046875000000000        1.9974274063641049        23.999999959110642        1.9810859529177889        12.015455421630378        307.62399968997255       -1.6341453446314057E-002  -5.3905184760338898E-009
   11.078125000000000        1.9971979621106755        23.999999950653045        1.9793955012081228        12.016835789923089        307.62399962535403       -1.7802460902552143E-002  -6.5001104498918494E-009
   11.109375000000000        1.9969570911564500        24.000000038425007        1.9776201542551202        12.018285292512925        307.62400029146903       -1.9336936901332581E-002   5.0640613924457512E-009
   11.140625000000000        1.9967053166264559        24.000000131003702        1.9757637548462341        12.019800784400644        307.62400099582652       -2.0941561780223463E-002   1.7242854699617283E-008
   11.171875000000000        1.9964433108596737        24.000000046602796        1.9738313237882579        12.021378175906428        307.62400035192132       -2.2611987071417355E-002   6.1497513748065558E-009
   11.203125000000000        1.9961719395837743        23.999999789426106        1.9718291580317606        12.023012303454699        307.62399840197156       -2.4342781552007066E-002  -2.7731576368594801E-008
   11.234375000000000        1.9958922872411726        23.999999691690025        1.9697648999073791        12.024696846172805        307.62399765742998       -2.6127387333789311E-002  -4.0569602344220357E-008
   11.265625000000000        1.9956056174488721        24.000000081897713        1.9676475297308738        12.026424395707126        307.62400061834006       -2.7958087718002456E-002   1.0813789419472641E-008
   11.296875000000000        1.9953132985186253        24.000000701253871        1.9654873100319650        12.028186610630174        307.62400534338900       -2.9825988486672957E-002   9.2135272744542362E-008
   11.328125000000000        1.9950167989866552        24.000000662368791        1.9632957847785755        12.029974221047896        307.62400502053350       -3.1721014208079670E-002   8.7211430077616114E-008
   11.359375000000000        1.9947178130915553        23.999999437920696        1.9610858920939152        12.031776765819808        307.62399573282221       -3.3631920997639730E-002  -7.3970190417327331E-008
   11.390625000000000        1.9944184019384281        23.999997955478548        1.9588720749418194        12.033582287525029        307.62398445464987       -3.5546326996593228E-002  -2.6876200043268739E-007
   11.421875000000000        1.9941209516992739        23.999998356194126        1.9566701900896666        12.035377460801081        307.62398743265078       -3.7450761609565411E-002  -2.1546594997090551E-007
   11.453125000000000        1.9938278766046857        24.000001840344027        1.9544971423248247        12.037148302495121        307.62401413080124       -3.9330734279874192E-002   2.4080382687863278E-007
   11.484375000000000        1.9935412838679789        24.000006141117581        1.9523704605871366        12.038880927791395        307.62404666008422       -4.1170823280952458E-002   8.0718994199813210E-007
   11.515625000000000        1.9932630231893707        24.000006170704637        1.9503082385220323        12.040561577417693        307.62404702471196       -4.2954784667286722E-002   8.0973238714143747E-007
   11.546875000000000        1.9929952299810059        23.999998154762931        1.9483295488171761        12.042175412017565        307.62398606342560       -4.4665681163834910E-002  -2.4333962689304656E-007
   11.578125000000000        1.9927411024217683        23.999985749164200        1.9464550720366462        12.043704884688903        307.62389036296219       -4.6286030385117097E-002  -1.8616730974585494E-006
   11.609375000000000        1.9925052921274093        23.999983543789394        1.9447073207561112        12.045129133978881        307.62387431760055       -4.7797971371267997E-002  -2.1566018355567707E-006
   11.640625000000000        1.9922931622739040        24.000011087220646        1.9431097142574187        12.046425466733439        307.62408571837091       -4.9183448016435725E-002   1.4449056877641198E-006
   11.671875000000000        1.9921095173722201        24.000083613010101        1.9416851098182255        12.047572386825109        307.62463806722093       -5.0424407553923328E-002   1.0960075350618936E-005
   11.703125000000000        1.9919578185934519        24.000206709787804        1.9404548067315674        12.048551674012961        307.62557680587105       -5.1503011861908032E-002   2.7097496119399267E-005
   11.734375000000000        1.9918397681347102        24.000372974098621        1.9394379091615515        12.049349228820626        307.62684683514487       -5.2401858973321197E-002   4.8874735262272040E-005
   11.765625000000000        1.9917553885488173        24.000562695413127        1.9386511767252783        12.049954945972203        307.62829483664206       -5.3104211823535169E-002   7.3731896270246011E-005
   11.796875000000000        1.9917040241665540        24.000752172301862        1.9381097932068043        12.050360837295408        307.62973950845316       -5.3594230959753061E-002   9.8567784435177330E-005
   11.828125000000000        1.9916855662685811        24.000923305342599        1.9378283585926608        12.050558437449528        307.63104435449213       -5.3857207675881792E-002   1.2099984304958511E-004
   11.859375000000000        1.9917009250319344        24.001067275557673        1.9378211311969817        12.050537796066077        307.63214262664081       -5.3879793834942000E-002   1.3987036775020556E-004
   11.890625000000000        1.9917517380233094        24.001182586952510        1.9381015135178039        12.050288260711168        307.63302254329170       -5.3650224505501901E-002   1.5498823913118187E-004
   11.921875000000000        1.9918398397089914        24.001271321958658        1.9386813102332152        12.049799809940673        307.63369970900754       -5.3158529475751795E-002   1.6663010463657812E-004
   11.953125000000000        1.9919668424547816        24.001336179684412        1.9395701127310780        12.049064104956352        307.63419467662010       -5.2396729723709019E-002   1.7515094628595129E-004
   11.984375000000000        1.9921339031539276        24.001378891208027        1.9407748881359255        12.048075108409300        307.63452069884210       -5.1359015018018775E-002   1.8077764659718554E-004
   12.015625000000000        1.9923416482370888        24.001399821724078        1.9422997492347043        12.046829339215842        307.63468056793738       -5.0041899002385593E-002   1.8355780135959066E-004
   12.046875000000000        1.9925902275683425        24.001398542896272        1.9441458791910073        12.045325833092123        307.63467109044399       -4.8444348377338603E-002   1.8343380727836589E-004
   12.078125000000000        1.9928794321546075        24.001374852079692        1.9463115490213452        12.043565940229005        307.63449082947159       -4.6567883133246210E-002   1.8037671381754272E-004
   12.109375000000000        1.9932087523099404        24.001329296104068        1.9487921071063081        12.041553233342071        307.63414395726909       -4.4416645203622103E-002   1.7445608940724888E-004
   12.140625000000000        1.9935772694733729        24.001262422260126        1.9515798360822267        12.039293780972157        307.63363493080732       -4.1997433391148253E-002   1.6573876472580906E-004
   12.171875000000000        1.9939834157603606        24.001172924215410        1.9546637127984867        12.036796662657514        307.63295375778875       -3.9319702961901265E-002   1.5405026000148148E-004
   12.203125000000000        1.9944248673989287        24.001056837949815        1.9580293385032985        12.034074198669291        307.63207037879096       -3.6395528895669549E-002   1.3886484433767166E-004
   12.234375000000000        1.9948988440445321        24.000909787734596        1.9616593116344387        12.031141257805432        307.63095228215809       -3.3239532410120939E-002   1.1959609496381418E-004
   12.265625000000000        1.9954028308240321        24.000732194361799        1.9655340597932445        12.028013503642077        307.62960123574288       -2.9868771030792461E-002   9.6304762688737000E-005
   12.296875000000000        1.9959354428868765        24.000535936335886        1.9696328497434474        12.024705519345666        307.62810800594650       -2.6302593143352333E-002   7.0543764171482337E-005
   12.328125000000000        1.9964965487328550        24.000345142472735        1.9739340901080733        12.021230468794968        307.62665945508837       -2.2562458624667308E-002   4.5456703123170072E-005
   12.359375000000000        1.9970860128704699        24.000185961173056        1.9784142850804751        12.017602550166711        307.62545370335692       -1.8671727790021485E-002   2.4490698721457704E-005
   12.390625000000000        1.9977020983289369        24.000074188260555        1.9830466768282684        12.013840406105404        307.62460653074584       -1.4655421500686295E-002   9.7643605450059567E-006
   12.421875000000000        1.9983409528462972        24.000011592237460        1.9878009970115249        12.009968348026446        307.62413171499315       -1.0539955834821410E-002   1.5151389580747576E-006
   12.453125000000000        1.9989970386552323        23.999988748242568        1.9926441834330395        12.006015158672808        307.62396040648332       -6.3528552222436672E-003  -1.5135342565919530E-006
   12.484375000000000        1.9996637976474778        23.999989297579535        1.9975413492793206        12.002012201152812        307.62396592803435       -2.1224483681132017E-003  -1.4529597298640340E-006
   12.515625000000000        2.0003346013548078        23.999997247744041        2.0024570497230205        11.997991351790693        307.62402664050774        2.1224483681132017E-003  -4.0765354336613768E-007
   12.546875000000000        2.0010036120986832        24.000003054006886        2.0073564673208142        11.993982873842617        307.62407110434407        6.3528552222436663E-003   3.5546369892003327E-007
   12.578125000000000        2.0016659477224348        24.000004334126317        2.0122059035572666        11.990014798143074        307.62408136626340        1.0539955834821408E-002   5.2034778885712285E-007
   12.609375000000000        2.0023173323864580        24.000002858852078        2.0169727538871509        11.986113524894739        307.62407077595481        1.4655421500686296E-002   3.2086219370341951E-007
   12.640625000000000        2.0029536878735739        24.000001076354739        2.0216254156635975        11.982304544363437        307.62405782234828        1.8671727790021485E-002   8.0828658433063083E-008
   12.671875000000000        2.0035709340458783        24.000000226407330        2.0261333926705332        11.978612695254588        307.62405185709872        2.2562458624667305E-002  -3.5434542855483642E-008
   12.703125000000000        2.0041650247893661        24.000000254480842        2.0304676179327426        11.975061912381038        307.62405246170334        2.6302593143352333E-002  -3.4935898618471128E-008
   12.734375000000000        2.0047320952603149        24.000000586927502        2.0346008662910964        11.971674740814166        307.62405530481612        2.9868771030792458E-002   6.4021974388595027E-009
   12.765625000000000        2.0052685916891297        24.000000799991628        2.0385081240992520        11.968471904192768        307.62405719188325        3.3239532410120932E-002   3.2383185466500208E-008
   12.796875000000000        2.0057713331177784        24.000000806919161        2.0421668620134468        11.965472040929670        307.62405747181890        3.6395528895669549E-002   3.1448085469065745E-008
   12.828125000000000        2.0062375240374766        24.000000712097993        2.0455572269993798        11.962691567945093        307.62405693391071        3.9319702961901265E-002   1.7412732589150437E-008
   12.859375000000000        2.0066647559267889        24.000000622945517        2.0486621893179362        11.960144589204639        307.62405638936747        4.1997433391148253E-002   4.5214614274868836E-009
   12.890625000000000        2.0070510178256349        24.000000573884250        2.0514676630292579        11.957842805553076        307.62405609946620        4.4416645203622103E-002  -2.6644859651980823E-009
   12.921875000000000        2.0073947139214834        24.000000548803392        2.0539625970547295        11.955795430943892        307.62405594541787        4.6567883133246203E-002  -6.3016161178097718E-009
   12.953125000000000        2.0076946779624159        24.000000526240225        2.0561390263397539        11.954009137782604        307.62405576852905        4.8444348377338603E-002  -9.2638332560568415E-009
   12.984375000000000        2.0079501782446987        24.000000500423095        2.0579920772470843        11.952488044998857        307.62405552821292        5.0041899002385599E-002  -1.2340877653116422E-008
   13.015625000000000        2.0081609131797058        24.000000477494304        2.0595199281977248        11.951233748242263        307.62405527324103        5.1359015018018782E-002  -1.4736002196258369E-008
   13.046875000000000        2.0083270000871849        24.000000465173546        2.0607237298108938        11.950245385403703        307.62405506396146        5.2396729723709019E-002  -1.5439982181675305E-008
   13.078125000000000        2.0084489591293391        24.000000467729336        2.0616074886050910        11.949519731949430        307.62405493476200        5.3158529475751802E-002  -1.3902763384976424E-008
   13.109375000000000        2.0085276928705640        24.000000486609171        2.0621779173760659        11.949051323414242        307.62405489927124        5.3650224505501901E-002  -9.9537094122581493E-009
   13.140625000000000        2.0085644614236369        24.000000522473460        2.0624442552585789        11.948832603292530        307.62405496588593        5.3879793834942000E-002  -3.5330312009307363E-009
   13.171875000000000        2.0085608534304433        24.000000575999920        2.0624180611063250        11.948854093720907        307.62405514340276        5.3857207675881799E-002   5.4186770626074576E-009
   13.203125000000000        2.0085187535325404        24.000000647498076        2.0621129844922934        11.949104585300676        307.62405543710219        5.3594230959753061E-002   1.6917466982846463E-008
   13.234375000000000        2.0084403071464920        24.000000736347154        2.0615445189700270        11.949571341975975        307.62405584389393        5.3104211823535176E-002   3.0866353029068705E-008
   13.265625000000000        2.0083278833234179        24.000000840862093        2.0607297422967390        11.950240316908037        307.62405635222672        5.2401858973321190E-002   4.7030155325700207E-008
   13.296875000000000        2.0081840363993781        24.000000958523923        2.0596870482612863        11.951096375387635        307.62405694580355        5.1503011861908032E-002   6.5050203890137936E-008
   13.328125000000000        2.0080114671010239        24.000001086173267        2.0584358746549474        11.952123520899100        307.62405760562285        5.0424407553923328E-002   8.4465467509176051E-008
   13.359375000000000        2.0078129837541479        24.000001219902650        2.0569964317705836        11.953305120593539        307.62405830666631        4.9183448016435725E-002   1.0471882783136266E-007
   13.390625000000000        2.0075914642336428        24.000001354877263        2.0553894356049107        11.954624126696402        307.62405901334023        4.7797971371267997E-002   1.2515948322189274E-007
   13.421875000000000        2.0073498192611949        24.000001485628456        2.0536358496463119        11.956063290683254        307.62405968272662        4.6286030385117097E-002   1.4507359846760437E-007
   13.453125000000000        2.0070909575678861        24.000001606890969        2.0517566387317210        11.957605367308927        307.62406027670880        4.4665681163834910E-002   1.6374849964861937E-007
   13.484375000000000        2.0068177533167253        24.000001714166558        2.0497725379840119        11.959233305815170        307.62406076933956        4.2954784667286722E-002   1.8052237171772845E-007
   13.515625000000000        2.0065330161084347        24.000001803218286        2.0477038393893872        11.960930426036558        307.62406113614117        4.1170823280952458E-002   1.9477298351944228E-007
   13.546875000000000        2.0062394639019714        24.000001869140711        2.0455701981818466        11.962680577752497        307.62406133609215        3.9330734279874185E-002   2.0588330995607862E-007
   13.578125000000000        2.0059396991719116        24.000001906832615        2.0433904607814770        11.964468282242107        307.62406131713135        3.7450761609565411E-002   2.1328851040891550E-007
   13.609375000000000        2.0056361884762990        24.000001913430825        2.0411825154728924        11.966278855221409        307.62406105479266        3.5546326996593228E-002   2.1663442240082986E-007
   13.640625000000000        2.0053312453535082        24.000001890126089        2.0389631663511474        11.968098510276423        307.62406058122610        3.3631920997639730E-002   2.1589435661439893E-007
   13.671875000000000        2.0050270163552084        24.000001840020751        2.0367480305632886        11.969914442174742        307.62405994913445        3.1721014208079670E-002   2.1124577687103852E-007
   13.703125000000000        2.0047254702216830        24.000001763112170        2.0345514587083580        11.971714890447444        307.62405914894509        2.9825988486672960E-002   2.0276856682599487E-007
   13.734375000000000        2.0044283904784805        24.000001654946221        2.0323864781964835        11.973489184723213        307.62405808779278        2.7958087718002456E-002   1.9035395659727783E-007
   13.765625000000000        2.0041373715838096        24.000001513621541        2.0302647589175966        11.975227773261413        307.62405670699400        2.6127387333789307E-002   1.7411055353022675E-007
   13.796875000000000        2.0038538180775260        24.000001349099215        2.0281965996295295        11.976922234838696        307.62405513683240        2.4342781552007062E-002   1.5491527260991234E-007
   13.828125000000000        2.0035789456707933        24.000001181031468        2.0261909327422103        11.978565273352066        307.62405366140302        2.2611987071417355E-002   1.3427738432270075E-007
   13.859375000000000        2.0033137837404040        24.000001020654146        2.0242553455206322        11.980150696034993        307.62405242162708        2.0941561780223460E-002   1.1323352255843133E-007
   13.890625000000000        2.0030591800132220        24.000000854340371        2.0223961169145617        11.981673379306756        307.62405114723782        1.9336936901332581E-002   9.1330195850503060E-008
   13.921875000000000        2.0028158087469472        24.000000654885465        2.0206182696494981        11.983129227395564        307.62404934558691        1.7802460902552147E-002   6.7281705540267467E-008
   13.953125000000000        2.0025841821719235        24.000000421058200        2.0189256356182259        11.984515125365961        307.62404695408793        1.6341453446314057E-002   4.1354169422191944E-008
   13.984375000000000        2.0023646624486600        24.000000204724191        2.0173209300864583        11.985828882624723        307.62404478597495        1.4956267637809932E-002   1.7014391673342288E-008
   14.015625000000000        2.0021574709514325        24.000000078047815        2.0158058298010793        11.987069162268680        307.62404399202484        1.3648358849643676E-002  -1.0688911977752014E-009
   14.046875000000000        2.0019626951431686        24.000000049665740        2.0143810535948319        11.988235399136270        307.62404468546794        1.2418358451641687E-002  -1.2140057403797755E-008
   14.078125000000000        2.0017802979273083        24.000000014102831        2.0130464487796225        11.989327719407310        307.62404511304140        1.1266150852287909E-002  -2.2451506431764301E-008
   14.109375000000000        2.0016101346363038        23.999999822715591        2.0118010869953942        11.990346874955394        307.62404282007606        1.0190952359096821E-002  -4.0946234847183405E-008
   14.140625000000000        2.0014519761880574        23.999999455630018        2.0106433666727224        11.991294191000216        307.62403747379989        9.1913904847046486E-003  -6.8784580697922593E-008
   14.171875000000000        2.0013055284950561        23.999999134979383        2.0095711109541492        11.992171506679670        307.62403272205262        8.2655824591495175E-003  -9.2440806565008415E-008
   14.203125000000000        2.0011704373601873        23.999999205318861        2.0085816492126152        11.992981086098112        307.62403422778721        7.4112118524391471E-003  -9.0969141552932342E-008
   14.234375000000000        2.0010462793383095        23.999999791921276        2.0076718816993653        11.993725502369303        307.62404405791688        6.6256023609907273E-003  -5.6817843763212750E-008
   14.265625000000000        2.0009325550211052        24.000000508574331        2.0068383429843020        11.994407531802928        307.62405588336856        5.9057879630840943E-003  -1.3615222727025866E-008
   14.296875000000000        2.0008287060112075        24.000000565902052        2.0060772848099671        11.995030106174321        307.62405675647125        5.2485787986627282E-003  -9.5664285382213166E-009
   14.328125000000000        2.0007341614280576        23.999999376983325        2.0053847837026075        11.995596336425162        307.62403705409736        4.6506222746175154E-003  -8.0546145309057238E-008
   14.359375000000000        2.0006483918315969        23.999997299711193        2.0047568508668916        11.996109560127220        307.62400267700406        4.1084590355026400E-003  -2.0494956487482341E-007
   14.390625000000000        2.0005709313365676        23.999995868146584        2.0041895049056699        11.996573324254117        307.62397883899689        3.6185735693206257E-003  -2.8949740560335613E-007
   14.421875000000000        2.0005013404320140        23.999997067659550        2.0036787797687858        11.996991245439627        307.62399817017581        3.1774393368903444E-003  -2.1346669853983258E-007
   14.453125000000000        2.0004391198423712        24.000001817879205        2.0032206782625925        11.997366768039601        307.62407579653086        2.7815584201390641E-003   7.8986325036112248E-008
   14.484375000000000        2.0003836271047244        24.000008501537028        2.0028111228833101        11.997702928743989        307.62418506810781        2.4274957786240754E-003   4.9006936819750990E-007
   14.515625000000000        2.0003340520208761        24.000012511252194        2.0024459603050588        11.998002277176690        307.62425030023138        2.1119082842728058E-003   7.3929293531449503E-007
   14.546875000000000        2.0002894430939140        24.000006651423341        2.0021210118657833        11.998266917957158        307.62415358734273        1.8315687716722016E-003   3.8617578468347347E-007
   14.578125000000000        2.0002487100082913        23.999981168806862        2.0018320954052276        11.998498511078031        307.62373560750939        1.5833853954939760E-003  -1.1702707847227600E-006
   14.609375000000000        2.0002106274910068        23.999923478539831        2.0015750441205968        11.998698111433256        307.62278884716352        1.3644166283370972E-003  -4.6899954369017394E-006
   14.640625000000000        2.0001741442273340        23.999823154024192        2.0013460264879650        11.998866810317089        307.62113914953346        1.1718822621506722E-003  -1.0784680104070077E-005
   14.671875000000000        2.0001389426515330        23.999682247305834        2.0011421134456251        11.999007536687508        307.61882391106877        1.0031707953922554E-003  -1.9359073791580528E-005
   14.703125000000000        2.0001054297270944        23.999513724628788        2.0009612733244801        11.999124330114796        307.61605576687242        8.5584359723120743E-004  -2.9620833937205049E-005
   14.734375000000000        2.0000742309090191        23.999333519400192        2.0008018671493124        11.999221403142688        307.61309482142963        7.2763624056253196E-004  -4.0586744233905847E-005
   14.765625000000000        2.0000459351119551        23.999156792033446        2.0006623925003746        11.999302801358533        307.61019058572111        6.1645738853805757E-004  -5.1337545227347903E-005
   14.796875000000000        2.0000210025419833        23.998996146308240        2.0005413881479526        11.999372064496466        307.60755056506645        5.2038560594337496E-004  -6.1109578104900919E-005
   14.828125000000000        1.9999996879670259        23.998860350282726        2.0004373524153825        11.999432047250004        307.60531900757246        4.3766444822385033E-004  -6.9370721824668635E-005
   14.859375000000000        1.9999820107247110        23.998753877502754        2.0003487068833734        11.999484869770210        307.60356949718050        3.6669615841703287E-004  -7.5849376294900850E-005
   14.890625000000000        1.9999677793482400        23.998677321398450        2.0002738136251863        11.999531977071266        307.60231168929215        3.0603427673864600E-004  -8.0508658812927791E-005
   14.921875000000000        1.9999566574478180        23.998628507359079        2.0002110328880134        11.999574299765863        307.60150964417932        2.5437544006647945E-004  -8.3479219386894954E-005
   14.953125000000000        1.9999482533755499        23.998604022100025        2.0001588039956597        11.999612480771029        307.60110720686248        2.1055061994503907E-004  -8.4968185874556568E-005
   14.984375000000000        1.9999422071490012        23.998600676737638        2.0001157231679305        11.999647085278559        307.60105212852295        1.7351601876324651E-004  -8.5170798200140396E-005
   15.015625000000000        1.9999382563998880        23.998616578086995        2.0000806002150329        11.999678740726649        307.60131339376983        1.4234381509905381E-004  -8.4202994911075635E-005
   15.046875000000000        1.9999362940107177        23.998652073893588        2.0000525069317510        11.999708263588317        307.60189655557542        1.1621292143146085E-004  -8.2042314689223517E-005
   15.078125000000000        1.9999364192488036        23.998710643427987        2.0000308191389391        11.999736797850529        307.60285857070738        9.4399890939488108E-005  -7.8475324974291993E-005
   15.109375000000000        1.9999388983756938        23.998798352556374        2.0000151684604668        11.999765778867669        307.60429944751650        7.6270085286262210E-005  -7.3135616834418826E-005
   15.140625000000000        1.9999439324722759        23.998919964776448        2.0000052016649597        11.999796381846549        307.60629762151967        6.1269192378441261E-005  -6.5734640078751738E-005
   15.171875000000000        1.9999513546401158        23.999073883562652        2.0000002698028987        11.999828809779640        307.60882607587712        4.8915162265956336E-005  -5.6363228337463767E-005
   15.203125000000000        1.9999605425633009        23.999250977331748        1.9999993331742287        11.999862230568013        307.61173486460558        3.8790610698417861E-005  -4.5577837825439005E-005
   15.234375000000000        1.9999705566979256        23.999436832990050        2.0000010924217402        11.999895074764888        307.61478787186587        3.0535723411100810E-005  -3.4261237665367261E-005
   15.265625000000000        1.9999803099615168        23.999614437193955        2.0000041516422167        11.999925358094213        307.61770592525414        2.3841679948438473E-005  -2.3451782430683465E-005
   15.296875000000000        1.9999887218632690        23.999766743282990        2.0000071664679901        11.999951040188918        307.62020911417011        1.8444603674244038E-005  -1.4188326997066625E-005
   15.328125000000000        1.9999949329206681        23.999880059866431        2.0000090529545087        11.999970432331352        307.62207133627993        1.4120034457277665E-005  -7.2949375760078539E-006
   15.359375000000000        1.9999986650272530        23.999950131113934        2.0000093429375898        11.999983075375132        307.62322131150916        1.0677912222957796E-005  -3.0197323384051344E-006
   15.390625000000000        2.0000004154309909        23.999986062928649        2.0000083734837939        11.999990538893240        307.62381259340680        7.9580529725298786E-006  -8.4018909252137064E-007
   15.421875000000000        2.0000009889739587        24.000001182428914        2.0000068150680703        11.999994657363942        307.62406228797948        5.8260938234560215E-006   6.9734252594599866E-008
   15.453125000000000        2.0000009560431522        24.000004929230069        2.0000051259231300        11.999996728357061        307.62412380586898        4.1698799470664793E-006   2.9812062551926033E-007
   15.484375000000000        2.0000006685355607        24.000003483849575        2.0000035647993810        11.999997730709913        307.62409988225141        2.8962637990942555E-006   2.1156392460142115E-007
   15.515625000000000        2.0000003566869475        24.000000862967028        2.0000022849727097        11.999998291364747        307.62405677220067        1.9282855870191994E-006   5.2442659104201539E-008
   15.546875000000000        2.0000001354036763        23.999999107056844        2.0000013381070860        11.999998741107522        307.62402791376326        1.2027033340183984E-006  -5.4358461287762339E-008
   15.578125000000000        2.0000000238237763        23.999998660223515        2.0000006916648876        11.999999187168239        307.62402057139212        6.6784103165552299E-007  -8.1547958608041426E-008
   15.609375000000000        1.9999999879096886        23.999999071034708        2.0000002696338011        11.999999608059751        307.62402732061031        2.8172408309139713E-007  -5.6540636172996983E-008
   15.640625000000000        1.9999999829790935        23.999999693189753        1.9999999934514767        11.999999948720205        307.62403754249760        1.0472399574498617E-008  -1.8673230961496756E-008
   15.671875000000000        1.9999999793755001        24.000000109808703        1.9999998062984836        12.000000178651428        307.62404438758654       -1.7307698691175234E-007   6.6835323941916158E-009
   15.703125000000000        1.9999999679395468        24.000000226428067        1.9999996773953366        12.000000305576641        307.62404630362573       -2.9054419094451570E-007   1.3781512153698827E-008
   15.734375000000000        1.9999999526356276        24.000000152449637        1.9999995936335035        12.000000360411157        307.62404508817781       -3.5900211961275262E-007   9.2788570160706740E-009
   15.765625000000000        1.9999999404217990        24.000000036842504        1.9999995486057900        12.000000375890458        307.62404318877032       -3.9181601350693213E-007   2.2423978229824115E-009
   15.796875000000000        1.9999999350243760        23.999999967686861        1.9999995356769928        12.000000373697153        307.62404205254853       -3.9934739096544031E-007  -1.9667332207262689E-009
   15.828125000000000        1.9999999359496827        23.999999957467889        1.9999995464087692        12.000000363035875        307.62404188465126       -3.8954091757601552E-007  -2.5886868204594293E-009
   15.859375000000000        1.9999999405335394        23.999999978004542        1.9999995721227435        12.000000345801018        307.62404222206402       -3.6841079619412701E-007  -1.3387246866614078E-009
   15.890625000000000        1.9999999462467162        23.999999999366455        1.9999996058052807        12.000000322202942        307.62404257303967       -3.4044143393048767E-007  -3.8552716574713486E-011
   15.921875000000000        1.9999999517681653        24.000000008358199        1.9999996428527516        12.000000293570103        307.62404272077163       -3.0891541218086369E-007   5.0871751255954223E-010
   15.953125000000000        1.9999999568413409        24.000000006850307        1.9999996806611626        12.000000262377124        307.62404269599841       -2.7618017752029061E-007   4.1694137031811351E-010
   15.984375000000000        1.9999999616456436        24.000000002009738        1.9999997177822508        12.000000231131004        307.62404261646861       -2.4386339313218371E-007   1.2231327062295350E-010
   16.015625000000000        1.9999999663153181        23.999999998842735        1.9999997532697726        12.000000201529462        307.62404256443489       -2.1304554564546982E-007  -7.0438987975762757E-011
   16.046875000000000        1.9999999708049012        23.999999998340826        1.9999997864077113        12.000000174341009        307.62404255618793       -1.8439719027120799E-007  -1.0097234159900381E-010
   16.078125000000000        1.9999999749776156        23.999999999212893        1.9999998166904811        12.000000149740751        307.62404257051554       -1.5828713446134851E-007  -4.7895687416144028E-011
   16.109375000000000        1.9999999787243958        24.000000000059817        1.9999998438574946        12.000000127683528        307.62404258443053       -1.3486690122008732E-007   3.6495251265478146E-012
   16.140625000000000        1.9999999820125727        24.000000000343469        1.9999998678766022        12.000000108096295        307.62404258909191       -1.1413597034606544E-007   2.0899282304753797E-011
   16.171875000000000        1.9999999848680410        24.000000000222684        1.9999998888764798        12.000000090903097        307.62404258710734       -9.5991560872180875E-008   1.3548495658710635E-011
   16.203125000000000        1.9999999873373451        24.000000000027917        1.9999999070712635        12.000000075989885        307.62404258390751       -8.0266081785186547E-008   1.6946444247878389E-012
   16.234375000000000        1.9999999894635807        23.999999999936438        1.9999999227087497        12.000000063186732        307.62404258240417       -6.6754831486123591E-008  -3.8722358652876210E-012
   16.265625000000000        1.9999999912816047        23.999999999946127        1.9999999360455445        12.000000052283434        307.62404258256248       -5.5236060171959122E-008  -3.2820413053968878E-012
   16.296875000000000        1.9999999928225882        23.999999999986887        1.9999999473374737        12.000000043057913        307.62404258323193       -4.5485114419207329E-008  -8.0402351443353837E-013
   16.328125000000000        1.9999999941180069        24.000000000010850        1.9999999568339559        12.000000035297381        307.62404258362574       -3.7284051201368807E-008   6.4614980033184111E-013
   16.359375000000000        1.9999999951998355        24.000000000011838        1.9999999647720041        12.000000028806904        307.62404258364234       -3.0427831387808922E-008   7.1009864655025012E-013
   16.390625000000000        1.9999999960986696        24.000000000003787        1.9999999713706966        12.000000023409873        307.62404258350966       -2.4727973084857841E-008   2.2448709557920665E-013
   16.421875000000000        1.9999999968420419        23.999999999998181        1.9999999768276857        12.000000018946839        307.62404258341763       -2.0014356281592120E-008  -1.1657341758564144E-013
   16.453125000000000        1.9999999974539739        23.999999999997549        1.9999999813182576        12.000000015274928        307.62404258340700       -1.6135716115222995E-008  -1.5054624213917123E-013
   16.484375000000000        1.9999999979552572        23.999999999999194        1.9999999849960199        12.000000012268053        307.62404258343429       -1.2959237299048287E-008  -4.8405723873656825E-014
   16.515625000000000        1.9999999983639296        24.000000000000465        1.9999999879943675        12.000000009816652        307.62404258345538       -1.0369562122233310E-008   2.7533531010703882E-014
   16.546875000000000        1.9999999986956030        24.000000000000526        1.9999999904281582        12.000000007826641        307.62404258345663       -8.2674447999020966E-009   2.2870594307278225E-014
   16.578125000000000        1.9999999989636754        24.000000000000039        1.9999999923954532        12.000000006217965        307.62404258344878       -6.5682222470462689E-009  -9.1038288019262836E-015
   16.609375000000000        1.9999999991795030        23.999999999999794        1.9999999939792805        12.000000004922876        307.62404258344469       -5.2002225036217839E-009  -2.9753977059954195E-014
   16.640625000000000        1.9999999993526025        23.999999999999943        1.9999999952494081        12.000000003884352        307.62404258344685       -4.1031944438929052E-009  -1.6431300764452317E-014
   16.671875000000000        1.9999999994908952        24.000000000000199        1.9999999962640813        12.000000003054730        307.62404258345100       -3.2268138633501329E-009  -4.4408920985006262E-016
   16.703125000000000        1.9999999996009543        24.000000000000348        1.9999999970716544        12.000000002394447        307.62404258345379       -2.5292997151108567E-009   4.8849813083506888E-015
   16.734375000000000        1.9999999996882143        24.000000000000153        1.9999999977120555        12.000000001870786        307.62404258345077       -1.9761586430496764E-009  -7.3274719625260332E-015
   16.765625000000000        1.9999999997571565        23.999999999999783        1.9999999982180918        12.000000001456948        307.62404258344475       -1.5390647810834396E-009  -1.8207657603852567E-014
   16.796875000000000        1.9999999998114473        23.999999999999567        1.9999999986165735        12.000000001131093        307.62404258344139       -1.1948740393732788E-009  -2.9753977059954195E-014
   16.828125000000000        1.9999999998540738        23.999999999999659        1.9999999989293067        12.000000000875383        307.62404258344264       -9.2476695772704272E-010  -2.5091040356528538E-014
   16.859375000000000        1.9999999998874300        24.000000000000025        1.9999999991739190        12.000000000675437        307.62404258344867       -7.1351101830106413E-010  -6.4392935428259079E-015
   16.890625000000000        1.9999999999134233        24.000000000000203        1.9999999993645918        12.000000000519560        307.62404258345140       -5.4883155521046241E-010   0.0000000000000000     
   16.921875000000000        1.9999999999335989        24.000000000000011        1.9999999995127191        12.000000000398407        307.62404258344810       -4.2087967238928708E-010  -2.4424906541753444E-015
   16.953125000000000        1.9999999999492171        23.999999999999755        1.9999999996274316        12.000000000304572        307.62404258344424       -3.2178556986990413E-010  -2.0872192862952943E-014
   16.984375000000000        1.9999999999612887        23.999999999999787        1.9999999997160025        12.000000000232157        307.62404258344480       -2.4528614410839544E-010  -3.3306690738754696E-014
   17.015625000000000        1.9999999999705869        23.999999999999936        1.9999999997841702        12.000000000176447        307.62404258344731       -1.8641649135504271E-010  -2.8643754035329039E-014
   17.046875000000000        1.9999999999777183        24.000000000000082        1.9999999998364624        12.000000000133729        307.62404258344992       -1.4125587295550159E-010  -1.5765166949677223E-014
   17.078125000000000        1.9999999999831706        24.000000000000178        1.9999999998764511        12.000000000101060        307.62404258345180       -1.0671970350272546E-010  -1.9984014443252818E-015
   17.109375000000000        1.9999999999873119        23.999999999999986        1.9999999999069218        12.000000000076122        307.62404258344901       -8.0390131200509302E-011  -1.0436096431476471E-014
   17.140625000000000        1.9999999999904563        23.999999999999751        1.9999999999300773        12.000000000057133        307.62404258344469       -6.0378750718587054E-011  -1.9984014443252818E-014
   17.171875000000000        1.9999999999928395        23.999999999999595        1.9999999999476239        12.000000000042757        307.62404258344225       -4.5215894643210999E-011  -2.5757174171303632E-014
   17.203125000000000        1.9999999999946487        23.999999999999595        1.9999999999608868        12.000000000031905        307.62404258344208       -3.3761774811168656E-011  -3.7303493627405260E-014
   17.234375000000000        1.9999999999960218        23.999999999999826        1.9999999999708864        12.000000000023780        307.62404258344606       -2.5135482454275753E-011  -3.6415315207705135E-014
   17.265625000000000        1.9999999999970755        24.000000000000234        1.9999999999784170        12.000000000017661        307.62404258345180       -1.8658505290835246E-011   1.7763568394002505E-015
   17.296875000000000        1.9999999999978477        24.000000000000366        1.9999999999840377        12.000000000013094        307.62404258345430       -1.3809983619801391E-011   1.9761969838327786E-014
   17.328125000000000        1.9999999999984059        24.000000000000206        1.9999999999882145        12.000000000009663        307.62404258345180       -1.0191411769955524E-011   1.8873791418627661E-014
   17.359375000000000        1.9999999999988085        23.999999999999829        1.9999999999913098        12.000000000007061        307.62404258344566       -7.4989030263529920E-012   6.2172489379008766E-015
   17.390625000000000        1.9999999999991036        23.999999999999549        1.9999999999936020        12.000000000005148        307.62404258344122       -5.5014831352904276E-012  -1.2434497875801753E-014
   17.421875000000000        1.9999999999993423        23.999999999999602        1.9999999999953182        12.000000000003748        307.62404258344213       -4.0241675033103320E-012  -1.2878587085651816E-014
   17.453125000000000        1.9999999999995262        23.999999999999758        1.9999999999965914        12.000000000002718        307.62404258344407       -2.9348178058466448E-012  -1.6209256159527285E-014
   17.484375000000000        1.9999999999996574        23.999999999999822        1.9999999999975235        12.000000000001966        307.62404258344532       -2.1339719523380575E-012  -3.5749181392930041E-014
   17.515625000000000        1.9999999999997509        23.999999999999826        1.9999999999982039        12.000000000001403        307.62404258344509       -1.5470036278867350E-012  -3.7969627442180354E-014
   17.546875000000000        1.9999999999998255        23.999999999999975        1.9999999999987075        12.000000000001032        307.62404258344787       -1.1180996659212082E-012  -2.3758772726978350E-014
   17.578125000000000        1.9999999999998994        24.000000000000259        1.9999999999990938        12.000000000000732        307.62404258345168       -8.0565032160075670E-013   2.0428103653102880E-014
   17.609375000000000        1.9999999999999374        24.000000000000394        1.9999999999993590        12.000000000000568        307.62404258345458       -5.7873345787283958E-013   3.1752378504279477E-014
   17.640625000000000        1.9999999999999654        24.000000000000348        1.9999999999995512        12.000000000000380        307.62404258345333       -4.1444244357454244E-013   2.1982415887578100E-014
   17.671875000000000        1.9999999999999747        24.000000000000224        1.9999999999996787        12.000000000000261        307.62404258345134       -2.9586234423867260E-013   7.9936057773011271E-015
   17.703125000000000        1.9999999999999727        23.999999999999918        1.9999999999997622        12.000000000000123        307.62404258344606       -2.1054240251753636E-013  -3.7747582837255322E-015
   17.734375000000000        1.9999999999999549        23.999999999999503        1.9999999999998055        12.000000000000020        307.62404258343952       -1.4934705337394116E-013  -2.2204460492503131E-014
   17.765625000000000        1.9999999999999618        23.999999999999478        1.9999999999998561        11.999999999999966        307.62404258343895       -1.0559461282411623E-013  -1.4432899320127035E-014
   17.796875000000000        1.9999999999999907        23.999999999999851        1.9999999999999163        11.999999999999977        307.62404258344469       -7.4413804154932930E-014   1.9317880628477724E-014
   17.828125000000000        2.0000000000000284        24.000000000000334        1.9999999999999762        11.999999999999995        307.62404258345214       -5.2264651920502503E-014   3.4861002973229915E-014
   17.859375000000000        2.0000000000000422        24.000000000000458        2.0000000000000058        11.999999999999973        307.62404258345379       -3.6582960241063104E-014   3.7303493627405260E-014
   17.890625000000000        2.0000000000000231        24.000000000000213        1.9999999999999976        11.999999999999964        307.62404258345038       -2.5517384878958160E-014   1.7763568394002505E-014
   17.921875000000000        2.0000000000000018        23.999999999999940        1.9999999999999840        11.999999999999959        307.62404258344674       -1.7735637427699328E-014   3.7747582837255322E-015
   17.953125000000000        1.9999999999999933        23.999999999999808        1.9999999999999811        11.999999999999941        307.62404258344463       -1.2282125061151533E-014  -6.6613381477509392E-016
   17.984375000000000        1.9999999999999871        23.999999999999734        1.9999999999999787        11.999999999999941        307.62404258344361       -8.4737264669301340E-015  -1.0880185641326534E-014
   18.015625000000000        1.9999999999999929        23.999999999999787        1.9999999999999871        11.999999999999931        307.62404258344418       -5.8237453865031075E-015  -1.4210854715202004E-014
   18.046875000000000        1.9999999999999927        23.999999999999947        1.9999999999999889        12.000000000000018        307.62404258344850       -3.9866116441219868E-015  -1.5765166949677223E-014
   18.078125000000000        1.9999999999999996        23.999999999999986        1.9999999999999967        11.999999999999993        307.62404258344833       -2.7178059205723973E-015  -3.9968028886505635E-015
   18.109375000000000        2.0000000000000004        23.999999999999979        1.9999999999999987        11.999999999999986        307.62404258344822       -1.8449164549002957E-015  -3.1086244689504383E-015
   18.140625000000000        2.0000000000000000        23.999999999999979        1.9999999999999987        11.999999999999988        307.62404258344822       -1.2468073935360255E-015  -7.9936057773011271E-015
   18.171875000000000        1.9999999999999933        23.999999999999932        1.9999999999999925        12.000000000000004        307.62404258344782       -8.3867737624268946E-016  -2.5757174171303632E-014
   18.203125000000000        1.9999999999999885        23.999999999999844        1.9999999999999878        11.999999999999988        307.62404258344628       -5.6138033370737785E-016  -3.0642155479654321E-014
   18.234375000000000        1.9999999999999778        23.999999999999609        1.9999999999999774        11.999999999999938        307.62404258344230       -3.7381960385871415E-016  -3.8191672047105385E-014
   18.265625000000000        1.9999999999999738        23.999999999999535        1.9999999999999736        11.999999999999920        307.62404258344066       -2.4755025844196816E-016  -4.3076653355456074E-014
   18.296875000000000        1.9999999999999822        23.999999999999730        1.9999999999999820        11.999999999999966        307.62404258344435       -1.6296239130452010E-016  -3.4638958368304884E-014
   18.328125000000000        2.0000000000000022        24.000000000000046        2.0000000000000022        12.000000000000007        307.62404258344952       -1.0659221707328630E-016  -1.3322676295501878E-014
   18.359375000000000        2.0000000000000115        24.000000000000195        2.0000000000000115        12.000000000000027        307.62404258345197       -6.9234788787276371E-017   4.4408920985006262E-015
   18.390625000000000        2.0000000000000053        24.000000000000117        2.0000000000000053        12.000000000000023        307.62404258345089       -4.4624387885578105E-017   4.8849813083506888E-015
   18.421875000000000        1.9999999999999929        23.999999999999861        1.9999999999999929        11.999999999999968        307.62404258344617       -2.8515414873850873E-017  -5.3290705182007514E-015
   18.453125000000000        1.9999999999999829        23.999999999999680        1.9999999999999829        11.999999999999940        307.62404258344310       -1.8044767528143535E-017  -2.7755575615628914E-014
   18.484375000000000        1.9999999999999887        23.999999999999787        1.9999999999999887        11.999999999999959        307.62404258344498       -1.1291296379761376E-017  -2.7311486405778851E-014
   18.515625000000000        2.0000000000000058        24.000000000000107        2.0000000000000058        12.000000000000016        307.62404258345049       -6.9726968122041733E-018  -5.7731597280508140E-015
   18.546875000000000        2.0000000000000169        24.000000000000242        2.0000000000000169        12.000000000000016        307.62404258345242       -4.2378606690232831E-018   1.7763568394002505E-015
   18.578125000000000        2.0000000000000138        24.000000000000288        2.0000000000000133        12.000000000000060        307.62404258345390       -2.5252582664681828E-018  -3.5527136788005009E-015
   18.609375000000000        2.0000000000000080        24.000000000000167        2.0000000000000080        12.000000000000034        307.62404258345174       -1.4668011649576892E-018  -1.6875389974302379E-014
   18.640625000000000        1.9999999999999960        23.999999999999929        1.9999999999999960        11.999999999999984        307.62404258344736       -8.2289486513284120E-019  -2.7977620220553945E-014
   18.671875000000000        1.9999999999999738        23.999999999999559        1.9999999999999740        11.999999999999931        307.62404258344128       -4.3878462833210294E-019  -4.0856207306205761E-014
   18.703125000000000        1.9999999999999640        23.999999999999361        1.9999999999999643        11.999999999999892        307.62404258343770       -2.1536996757378668E-019  -4.5297099404706387E-014
   18.734375000000000        1.9999999999999833        23.999999999999684        1.9999999999999833        11.999999999999938        307.62404258344316       -8.9802678449103862E-020  -2.5535129566378600E-014
   18.765625000000000        2.0000000000000111        24.000000000000096        2.0000000000000111        11.999999999999977        307.62404258344952       -2.2666621101516344E-020  -2.6645352591003757E-015
   18.796875000000000        2.0000000000000204        24.000000000000288        2.0000000000000204        12.000000000000020        307.62404258345310        1.0438494293217043E-020   2.6645352591003757E-015
   18.828125000000000        2.0000000000000222        24.000000000000320        2.0000000000000222        12.000000000000021        307.62404258345339        2.4383263534998778E-020   7.1054273576010019E-015
   18.859375000000000        2.0000000000000147        24.000000000000199        2.0000000000000147        12.000000000000011        307.62404258345157        2.8057150092365981E-020   8.8817841970012523E-015
   18.890625000000000        2.0000000000000040        24.000000000000018        2.0000000000000036        11.999999999999986        307.62404258344873        2.6644101205546985E-020   1.7763568394002505E-015
   18.921875000000000        2.0000000000000044        23.999999999999932        2.0000000000000044        11.999999999999938        307.62404258344651        2.3067782564858008E-020  -3.5527136788005009E-015
   18.953125000000000        2.0000000000000102        23.999999999999947        2.0000000000000098        11.999999999999913        307.62404258344617        1.8899321234951055E-020   3.5527136788005009E-015
   18.984375000000000        2.0000000000000093        24.000000000000011        2.0000000000000093        11.999999999999947        307.62404258344770        1.4920122949498417E-020   6.2172489379008766E-015
   19.015625000000000        2.0000000000000120        24.000000000000021        2.0000000000000120        11.999999999999936        307.62404258344770        1.1465472743143280E-020   1.1102230246251565E-014
   19.046875000000000        2.0000000000000107        23.999999999999993        2.0000000000000107        11.999999999999931        307.62404258344719        8.6303464796280160E-021   7.5495165674510645E-015
   19.078125000000000        2.0000000000000053        23.999999999999975        2.0000000000000053        11.999999999999956        307.62404258344742        6.3897248668132720E-021  -1.7763568394002505E-015
   19.109375000000000        2.0000000000000133        24.000000000000046        2.0000000000000133        11.999999999999940        307.62404258344810        4.6666672616566542E-021   6.2172489379008766E-015
   19.140625000000000        2.0000000000000200        24.000000000000224        2.0000000000000200        11.999999999999989        307.62404258345151        3.3690643115034810E-021   1.1102230246251565E-014
   19.171875000000000        2.0000000000000284        24.000000000000291        2.0000000000000284        11.999999999999973        307.62404258345219        2.4080594350246516E-021   2.4424906541753444E-014
   19.203125000000000        2.0000000000000204        24.000000000000242        2.0000000000000204        11.999999999999996        307.62404258345191        1.7060827498302273E-021   1.6875389974302379E-014
   19.234375000000000        2.0000000000000182        24.000000000000107        2.0000000000000182        11.999999999999943        307.62404258344907        1.1992645716663391E-021   9.7699626167013776E-015
   19.265625000000000        2.0000000000000102        24.000000000000050        2.0000000000000102        11.999999999999961        307.62404258344856        8.3702165523579218E-022  -3.9968028886505635E-015
   19.296875000000000        2.0000000000000138        24.000000000000057        2.0000000000000138        11.999999999999943        307.62404258344827        5.8040126911255409E-022   1.7763568394002505E-015
   19.328125000000000        2.0000000000000147        24.000000000000060        2.0000000000000147        11.999999999999940        307.62404258344833        4.0004254604508245E-022   7.5495165674510645E-015
   19.359375000000000        2.0000000000000151        24.000000000000124        2.0000000000000151        11.999999999999972        307.62404258344992        2.7418891160672465E-022   1.2878587085651816E-014
   19.390625000000000        2.0000000000000133        24.000000000000075        2.0000000000000133        11.999999999999956        307.62404258344890        1.8694351053536801E-022   1.4654943925052066E-014
   19.421875000000000        1.9999999999999962        23.999999999999801        1.9999999999999962        11.999999999999920        307.62404258344435        1.2682813901409946E-022  -7.3274719625260332E-015
   19.453125000000000        1.9999999999999996        23.999999999999883        1.9999999999999996        11.999999999999945        307.62404258344600        8.5639646822905937E-023  -5.3290705182007514E-015
   19.484375000000000        2.0000000000000111        24.000000000000068        2.0000000000000111        11.999999999999963        307.62404258344884        5.7568141272261039E-023   1.2212453270876722E-014
   19.515625000000000        2.0000000000000013        23.999999999999904        2.0000000000000009        11.999999999999945        307.62404258344628        3.8531784649693970E-023   7.3274719625260332E-015
   19.546875000000000        1.9999999999999909        23.999999999999783        1.9999999999999909        11.999999999999943        307.62404258344458        2.5683642034397052E-023  -4.4408920985006262E-016
   19.578125000000000        2.0000000000000027        23.999999999999865        2.0000000000000027        11.999999999999915        307.62404258344509        1.7051273618425030E-023   1.9317880628477724E-014
   19.609375000000000        2.0000000000000124        24.000000000000050        2.0000000000000120        11.999999999999948        307.62404258344827        1.1276503393880117E-023   2.5979218776228663E-014
   19.640625000000000        2.0000000000000226        24.000000000000284        2.0000000000000226        12.000000000000005        307.62404258345276        7.4294694850988496E-024   1.6431300764452317E-014
   19.671875000000000        2.0000000000000333        24.000000000000359        2.0000000000000329        11.999999999999980        307.62404258345322        4.8769654863225932E-024   1.6875389974302379E-014
   19.703125000000000        2.0000000000000235        24.000000000000256        2.0000000000000235        11.999999999999982        307.62404258345180        3.1899814642048021E-024   1.1102230246251565E-014
   19.734375000000000        2.0000000000000164        24.000000000000082        2.0000000000000164        11.999999999999940        307.62404258344856        2.0792522190199573E-024   7.1054273576010019E-015
   19.765625000000000        2.0000000000000036        23.999999999999943        2.0000000000000036        11.999999999999948        307.62404258344691        1.3506320403808054E-024   1.7763568394002505E-015
   19.796875000000000        2.0000000000000027        23.999999999999837        2.0000000000000027        11.999999999999901        307.62404258344441        8.7438948205071210E-025   1.7763568394002505E-015
   19.828125000000000        1.9999999999999982        23.999999999999808        1.9999999999999982        11.999999999999911        307.62404258344424        5.6420266166861398E-025  -6.6613381477509392E-015
   19.859375000000000        1.9999999999999984        23.999999999999822        1.9999999999999984        11.999999999999918        307.62404258344463        3.6286868161887141E-025  -6.8833827526759706E-015
   19.890625000000000        2.0000000000000040        23.999999999999972        2.0000000000000040        11.999999999999959        307.62404258344742        2.3263099300841102E-025   4.4408920985006262E-016
   19.921875000000000        2.0000000000000178        24.000000000000146        2.0000000000000178        11.999999999999964        307.62404258344998        1.4866439246291924E-025   1.8873791418627661E-014
   19.953125000000000        2.0000000000000160        24.000000000000121        2.0000000000000160        11.999999999999963        307.62404258344958        9.4707285839984280E-026   1.5099033134902129E-014
   19.984375000000000        2.0000000000000000        23.999999999999901        2.0000000000000000        11.999999999999948        307.62404258344628        6.0146582659985699E-026  -4.4408920985006262E-015
   20.015625000000000        2.0000000000000004        23.999999999999805        2.0000000000000004        11.999999999999897        307.62404258344395        3.8080464821881526E-026  -4.4408920985006262E-016
   20.046875000000000        2.0000000000000004        23.999999999999872        2.0000000000000004        11.999999999999931        307.62404258344549        2.4036345322248828E-026   8.8817841970012523E-016
   20.078125000000000        2.0000000000000169        24.000000000000060        2.0000000000000169        11.999999999999927        307.62404258344804        1.5125838164491728E-026   1.7985612998927536E-014
   20.109375000000000        2.0000000000000213        24.000000000000224        2.0000000000000213        11.999999999999982        307.62404258345140        9.4899517477140118E-027   1.6431300764452317E-014
   20.140625000000000        2.0000000000000253        24.000000000000345        2.0000000000000258        12.000000000000014        307.62404258345373        5.9362161284271334E-027   1.5987211554602254E-014
   20.171875000000000        2.0000000000000293        24.000000000000334        2.0000000000000293        11.999999999999991        307.62404258345310        3.7022275473958630E-027   1.6431300764452317E-014
   20.203125000000000        2.0000000000000213        24.000000000000131        2.0000000000000213        11.999999999999936        307.62404258344918        2.3021296579193624E-027   1.5099033134902129E-014
   20.234375000000000        2.0000000000000067        23.999999999999940        2.0000000000000067        11.999999999999927        307.62404258344640        1.4272969553669292E-027   4.4408920985006262E-016
   20.265625000000000        2.0000000000000013        23.999999999999812        2.0000000000000013        11.999999999999893        307.62404258344395        8.8230857003722027E-028  -1.0658141036401503E-014
   20.296875000000000        2.0000000000000000        23.999999999999808        2.0000000000000000        11.999999999999902        307.62404258344401        5.4381488058133129E-028  -1.1102230246251565E-014
   20.328125000000000        2.0000000000000040        23.999999999999872        2.0000000000000040        11.999999999999909        307.62404258344526        3.3420126130912426E-028  -7.9936057773011271E-015
   20.359375000000000        2.0000000000000027        23.999999999999915        2.0000000000000027        11.999999999999940        307.62404258344628        2.0478239904868782E-028  -7.5495165674510645E-015
   20.390625000000000        2.0000000000000062        23.999999999999911        2.0000000000000062        11.999999999999918        307.62404258344588        1.2511374325107915E-028  -5.3290705182007514E-015
   20.421875000000000        2.0000000000000080        23.999999999999964        2.0000000000000080        11.999999999999931        307.62404258344679        7.6215751255950526E-029  -5.7731597280508140E-015
   20.453125000000000        2.0000000000000040        23.999999999999932        2.0000000000000036        11.999999999999943        307.62404258344668        4.6292477106732193E-029  -2.4424906541753444E-014
   20.484375000000000        1.9999999999999984        23.999999999999897        1.9999999999999987        11.999999999999956        307.62404258344651        2.8034955699544630E-029  -2.7311486405778851E-014
   20.515625000000000        1.9999999999999936        23.999999999999790        1.9999999999999936        11.999999999999931        307.62404258344441        1.6928170872815465E-029  -3.0864200084579352E-014
   20.546875000000000        1.9999999999999836        23.999999999999645        1.9999999999999836        11.999999999999918        307.62404258344219        1.0191472877824266E-029  -5.0626169922907138E-014
   20.578125000000000        1.9999999999999780        23.999999999999552        1.9999999999999780        11.999999999999908        307.62404258344077        6.1175251865290476E-030  -5.3512749786932545E-014
   20.609375000000000        1.9999999999999778        23.999999999999552        1.9999999999999776        11.999999999999906        307.62404258344066        3.6611763730919891E-030  -5.5067062021407764E-014
   20.640625000000000        1.9999999999999853        23.999999999999702        1.9999999999999853        11.999999999999934        307.62404258344310        2.1845640366257054E-030  -5.0182080713057076E-014
   20.671875000000000        2.0000000000000084        24.000000000000078        2.0000000000000084        11.999999999999988        307.62404258344964        1.2995717437211342E-030  -1.9984014443252818E-014
   20.703125000000000        2.0000000000000311        24.000000000000341        2.0000000000000311        11.999999999999982        307.62404258345299        7.7075804449151939E-031  -3.9968028886505635E-015
   20.734375000000000        2.0000000000000302        24.000000000000384        2.0000000000000302        12.000000000000007        307.62404258345413        4.5573035724217966E-031  -2.6645352591003757E-015
   20.765625000000000        2.0000000000000244        24.000000000000256        2.0000000000000244        11.999999999999979        307.62404258345180        2.6863239869879616E-031  -3.1086244689504383E-015
   20.796875000000000        2.0000000000000044        23.999999999999915        2.0000000000000044        11.999999999999929        307.62404258344606        1.5785429135591441E-031  -6.2172489379008766E-015
   20.828125000000000        1.9999999999999714        23.999999999999503        1.9999999999999714        11.999999999999920        307.62404258344031        9.2467146156705432E-032  -3.3972824553529790E-014
   20.859375000000000        1.9999999999999762        23.999999999999496        1.9999999999999762        11.999999999999888        307.62404258343946        5.3992739621489640E-032  -3.2640556923979602E-014
   20.890625000000000        1.9999999999999893        23.999999999999723        1.9999999999999891        11.999999999999924        307.62404258344344        3.1425489117624895E-032  -3.2418512319054571E-014
   20.921875000000000        2.0000000000000115        24.000000000000025        2.0000000000000120        11.999999999999938        307.62404258344782        1.8230868151733148E-032  -6.6613381477509392E-015
   20.953125000000000        2.0000000000000271        24.000000000000334        2.0000000000000271        12.000000000000002        307.62404258345344        1.0541170123371677E-032  -3.5527136788005009E-015
   20.984375000000000        2.0000000000000315        24.000000000000433        2.0000000000000315        12.000000000000025        307.62404258345509        6.0743725711586079E-033  -8.8817841970012523E-015
   21.015625000000000        2.0000000000000253        24.000000000000302        2.0000000000000253        11.999999999999996        307.62404258345282        3.4883272228996500E-033  -1.0658141036401503E-014
   21.046875000000000        2.0000000000000155        24.000000000000103        2.0000000000000155        11.999999999999956        307.62404258344924        1.9962041993306332E-033  -2.3980817331903381E-014
   21.078125000000000        1.9999999999999980        23.999999999999886        1.9999999999999980        11.999999999999950        307.62404258344611        1.1382291277686911E-033  -2.5979218776228663E-014
   21.109375000000000        2.0000000000000058        23.999999999999940        2.0000000000000058        11.999999999999932        307.62404258344645        6.4662449632695832E-034  -1.1546319456101628E-014
   21.140625000000000        2.0000000000000120        24.000000000000046        2.0000000000000124        11.999999999999947        307.62404258344822        3.6595539639835384E-034  -2.2204460492503131E-015
   21.171875000000000        2.0000000000000226        24.000000000000231        2.0000000000000226        11.999999999999975        307.62404258345134        2.0630407807460679E-034   7.5495165674510645E-015
   21.203125000000000        2.0000000000000293        24.000000000000373        2.0000000000000293        12.000000000000007        307.62404258345401        1.1583360767330307E-034   1.1546319456101628E-014
   21.234375000000000        2.0000000000000302        24.000000000000362        2.0000000000000302        11.999999999999996        307.62404258345356        6.4765558659462797E-035   2.2204460492503131E-014
   21.265625000000000        2.0000000000000302        24.000000000000252        2.0000000000000302        11.999999999999947        307.62404258345111        3.6054778544544432E-035   3.9079850466805510E-014
   21.296875000000000        2.0000000000000058        23.999999999999904        2.0000000000000058        11.999999999999915        307.62404258344566        1.9980490737275890E-035   2.4424906541753444E-014
   21.328125000000000        1.9999999999999920        23.999999999999734        1.9999999999999920        11.999999999999911        307.62404258344321        1.1019864810975364E-035   1.1324274851176597E-014
   21.359375000000000        1.9999999999999929        23.999999999999762        1.9999999999999929        11.999999999999922        307.62404258344395        6.0472696394650669E-036   1.0880185641326534E-014
   21.390625000000000        2.0000000000000027        23.999999999999883        2.0000000000000027        11.999999999999924        307.62404258344554        3.3008199860374463E-036   1.3544720900426910E-014
   21.421875000000000        2.0000000000000213        24.000000000000167        2.0000000000000213        11.999999999999954        307.62404258345015        1.7914549825718910E-036   3.2196467714129540E-014
   21.453125000000000        2.0000000000000377        24.000000000000465        2.0000000000000377        12.000000000000002        307.62404258345509        9.6632457732921035E-037   2.7977620220553945E-014
   21.484375000000000        2.0000000000000395        24.000000000000522        2.0000000000000395        12.000000000000021        307.62404258345634        5.1778061106156897E-037   3.1974423109204508E-014
   21.515625000000000        2.0000000000000262        24.000000000000284        2.0000000000000262        11.999999999999982        307.62404258345231        2.7542056714507349E-037   1.8207657603852567E-014
   21.546875000000000        2.0000000000000036        23.999999999999947        2.0000000000000036        11.999999999999950        307.62404258344696        1.4532176090195508E-037  -4.8849813083506888E-015
   21.578125000000000        2.0000000000000027        23.999999999999947        2.0000000000000027        11.999999999999954        307.62404258344702        7.5982811859994854E-038  -6.2172489379008766E-015
   21.609375000000000        2.0000000000000107        24.000000000000050        2.0000000000000107        11.999999999999959        307.62404258344850        3.9318278217666824E-038   1.0214051826551440E-014
   21.640625000000000        2.0000000000000155        24.000000000000121        2.0000000000000155        11.999999999999964        307.62404258344958        2.0101951547046136E-038   5.3290705182007514E-015
   21.671875000000000        2.0000000000000111        24.000000000000060        2.0000000000000111        11.999999999999961        307.62404258344878        1.0131228742324470E-038   4.4408920985006262E-016
   21.703125000000000        1.9999999999999982        23.999999999999893        1.9999999999999984        11.999999999999956        307.62404258344645        5.0175664322822741E-039  -1.2434497875801753E-014
   21.734375000000000        1.9999999999999900        23.999999999999794        1.9999999999999898        11.999999999999952        307.62404258344480        2.4307136471931544E-039  -1.3544720900426910E-014
   21.765625000000000        1.9999999999999922        23.999999999999840        1.9999999999999920        11.999999999999961        307.62404258344566        1.1437079904118799E-039  -9.1038288019262836E-015
   21.796875000000000        2.0000000000000018        23.999999999999950        2.0000000000000018        11.999999999999964        307.62404258344731        5.1660685143280809E-040  -4.4408920985006262E-016
   21.828125000000000        2.0000000000000178        24.000000000000224        2.0000000000000178        12.000000000000002        307.62404258345180        2.1924490730813434E-040   1.9984014443252818E-014
   21.859375000000000        2.0000000000000364        24.000000000000480        2.0000000000000364        12.000000000000016        307.62404258345555        8.3429032162278805E-041   3.9968028886505635E-014
   21.890625000000000        2.0000000000000324        24.000000000000433        2.0000000000000324        12.000000000000021        307.62404258345509        2.4769398719253104E-041   3.6637359812630166E-014
   21.921875000000000        2.0000000000000071        24.000000000000060        2.0000000000000071        11.999999999999986        307.62404258344924        1.7082988550692020E-042  -3.9968028886505635E-015
   21.953125000000000        1.9999999999999896        23.999999999999797        1.9999999999999893        11.999999999999959        307.62404258344509       -5.7363617244388873E-042  -2.3758772726978350E-014
   21.984375000000000        1.9999999999999900        23.999999999999748        1.9999999999999900        11.999999999999927        307.62404258344372       -6.8698992925905577E-042  -2.4202861936828413E-014
   22.015625000000000        1.9999999999999978        23.999999999999837        1.9999999999999976        11.999999999999932        307.62404258344515       -5.8316145338309223E-042  -8.8817841970012523E-015
   22.046875000000000        2.0000000000000102        24.000000000000089        2.0000000000000102        11.999999999999979        307.62404258344947       -4.3344454504015027E-042  -4.4408920985006262E-015
   22.078125000000000        2.0000000000000200        24.000000000000252        2.0000000000000200        12.000000000000005        307.62404258345225       -2.9983925456979963E-042   1.0214051826551440E-014
   22.109375000000000        2.0000000000000195        24.000000000000238        2.0000000000000195        12.000000000000000        307.62404258345197       -1.9817654454036813E-042   9.3258734068513149E-015
   22.140625000000000        2.0000000000000147        24.000000000000153        2.0000000000000147        11.999999999999988        307.62404258345060       -1.2687708707174560E-042   4.8849813083506888E-015
   22.171875000000000        2.0000000000000124        24.000000000000124        2.0000000000000124        11.999999999999980        307.62404258344992       -7.9321451206277099E-043   8.8817841970012523E-016
   22.203125000000000        2.0000000000000080        24.000000000000011        2.0000000000000080        11.999999999999957        307.62404258344804       -4.8676192255758135E-043  -4.4408920985006262E-016
   22.234375000000000        2.0000000000000040        23.999999999999972        2.0000000000000040        11.999999999999961        307.62404258344759       -2.9422582105864213E-043  -1.1102230246251565E-014
   22.265625000000000        1.9999999999999916        23.999999999999773        1.9999999999999916        11.999999999999932        307.62404258344412       -1.7561474351182029E-043  -2.3980817331903381E-014
   22.296875000000000        1.9999999999999802        23.999999999999645        1.9999999999999802        11.999999999999938        307.62404258344259       -1.0369294492212724E-043  -2.7755575615628914E-014
   22.328125000000000        1.9999999999999967        23.999999999999883        1.9999999999999964        11.999999999999959        307.62404258344623       -6.0651922372059769E-044  -7.7715611723760958E-015
   22.359375000000000        2.0000000000000204        24.000000000000206        2.0000000000000204        11.999999999999980        307.62404258345128       -3.5181236811698616E-044   1.6431300764452317E-014
   22.390625000000000        2.0000000000000346        24.000000000000487        2.0000000000000346        12.000000000000036        307.62404258345623       -2.0254219125052930E-044   3.0642155479654321E-014
   22.421875000000000        2.0000000000000417        24.000000000000576        2.0000000000000417        12.000000000000032        307.62404258345720       -1.1581171974532126E-044   3.1974423109204508E-014
   22.453125000000000        2.0000000000000280        24.000000000000359        2.0000000000000280        12.000000000000009        307.62404258345379       -6.5805547975636317E-045   8.4376949871511897E-015
   22.484375000000000        2.0000000000000115        24.000000000000060        2.0000000000000115        11.999999999999959        307.62404258344878       -3.7174408370287946E-045  -8.4376949871511897E-015
   22.515625000000000        1.9999999999999936        23.999999999999794        1.9999999999999933        11.999999999999934        307.62404258344452       -2.0886372815269070E-045  -2.5535129566378600E-014
   22.546875000000000        1.9999999999999851        23.999999999999645        1.9999999999999853        11.999999999999909        307.62404258344208       -1.1675064149352235E-045  -4.0190073491430667E-014
   22.578125000000000        1.9999999999999918        23.999999999999737        1.9999999999999918        11.999999999999915        307.62404258344333       -6.4945912917382910E-046  -3.2196467714129540E-014
   22.609375000000000        1.9999999999999996        23.999999999999858        1.9999999999999996        11.999999999999927        307.62404258344515       -3.5961906779352178E-046  -2.7533531010703882E-014
   22.640625000000000        2.0000000000000098        24.000000000000007        2.0000000000000098        11.999999999999943        307.62404258344765       -1.9825311089938068E-046  -1.5543122344752192E-014
   22.671875000000000        2.0000000000000182        24.000000000000146        2.0000000000000182        11.999999999999959        307.62404258344992       -1.0883290619234166E-046  -3.1086244689504383E-015
   22.703125000000000        2.0000000000000209        24.000000000000181        2.0000000000000209        11.999999999999963        307.62404258345043       -5.9501808407798068E-047  -1.4654943925052066E-014
   22.734375000000000        2.0000000000000164        24.000000000000050        2.0000000000000164        11.999999999999924        307.62404258344782       -3.2403241242674487E-047  -1.7763568394002505E-014
   22.765625000000000        2.0000000000000009        23.999999999999876        2.0000000000000009        11.999999999999931        307.62404258344560       -1.7578700390346103E-047  -1.9095836023552692E-014
   22.796875000000000        1.9999999999999933        23.999999999999691        1.9999999999999933        11.999999999999883        307.62404258344208       -9.5010326367960845E-048  -2.2204460492503131E-014
   22.828125000000000        1.9999999999999865        23.999999999999591        1.9999999999999865        11.999999999999874        307.62404258344048       -5.1165965343856500E-048  -3.7081449022480228E-014
   22.859375000000000        1.9999999999999936        23.999999999999698        1.9999999999999938        11.999999999999883        307.62404258344225       -2.7457056619171209E-048  -3.1752378504279477E-014
   22.890625000000000        2.0000000000000133        24.000000000000028        2.0000000000000133        11.999999999999931        307.62404258344759       -1.4683225665200549E-048  -1.0658141036401503E-014
   22.921875000000000        2.0000000000000258        24.000000000000220        2.0000000000000258        11.999999999999957        307.62404258345094       -7.8255070743687311E-049   3.9968028886505635E-015
   22.953125000000000        2.0000000000000275        24.000000000000306        2.0000000000000275        11.999999999999986        307.62404258345259       -4.1567398904844016E-049   5.3290705182007514E-015
   22.984375000000000        2.0000000000000364        24.000000000000465        2.0000000000000364        12.000000000000011        307.62404258345526       -2.2007246731284874E-049   1.3766765505351941E-014
   23.015625000000000        2.0000000000000546        24.000000000000650        2.0000000000000546        11.999999999999995        307.62404258345742       -1.1613733465881374E-049   3.4194869158454821E-014
   23.046875000000000        2.0000000000000493        24.000000000000512        2.0000000000000493        11.999999999999959        307.62404258345492       -6.1092784352497924E-050   3.0642155479654321E-014
   23.078125000000000        2.0000000000000275        24.000000000000227        2.0000000000000280        11.999999999999947        307.62404258345089       -3.2035877533154372E-050   2.2204460492503131E-015
   23.109375000000000        2.0000000000000058        23.999999999999897        2.0000000000000058        11.999999999999911        307.62404258344549       -1.6746611689148894E-050  -8.8817841970012523E-015
   23.140625000000000        1.9999999999999800        23.999999999999584        1.9999999999999800        11.999999999999904        307.62404258344088       -8.7271870950398572E-051  -2.3092638912203256E-014
   23.171875000000000        1.9999999999999813        23.999999999999481        1.9999999999999813        11.999999999999851        307.62404258343855       -4.5340945446139877E-051  -3.0642155479654321E-014
   23.203125000000000        1.9999999999999831        23.999999999999531        1.9999999999999829        11.999999999999860        307.62404258343929       -2.3484775120315655E-051  -3.8635761256955448E-014
   23.234375000000000        1.9999999999999931        23.999999999999673        1.9999999999999931        11.999999999999876        307.62404258344162       -1.2127496270148655E-051  -2.4646951146678475E-014
   23.265625000000000        2.0000000000000018        23.999999999999922        2.0000000000000018        11.999999999999948        307.62404258344657       -6.2438578771458022E-052  -1.2878587085651816E-014
   23.296875000000000        2.0000000000000164        24.000000000000096        2.0000000000000164        11.999999999999947        307.62404258344890       -3.2050817207604551E-052   8.8817841970012523E-016
   23.328125000000000        2.0000000000000182        24.000000000000167        2.0000000000000187        11.999999999999970        307.62404258345038       -1.6403463110334755E-052   9.7699626167013776E-015
   23.359375000000000        2.0000000000000102        24.000000000000046        2.0000000000000102        11.999999999999961        307.62404258344867       -8.3704240013611497E-053   5.7731597280508140E-015
   23.390625000000000        1.9999999999999964        23.999999999999833        1.9999999999999962        11.999999999999931        307.62404258344492       -4.2587195857308738E-053  -1.5543122344752192E-015
   23.421875000000000        1.9999999999999960        23.999999999999702        1.9999999999999962        11.999999999999872        307.62404258344208       -2.1603972626776120E-053   4.4408920985006262E-016
   23.453125000000000        1.9999999999999918        23.999999999999709        1.9999999999999918        11.999999999999901        307.62404258344270       -1.0927318963721934E-053  -3.5527136788005009E-015
   23.484375000000000        2.0000000000000040        23.999999999999915        2.0000000000000040        11.999999999999929        307.62404258344606       -5.5108760743489423E-054   5.5511151231257827E-015
   23.515625000000000        2.0000000000000258        24.000000000000238        2.0000000000000258        11.999999999999961        307.62404258345111       -2.7711207604010065E-054   2.1316282072803006E-014
   23.546875000000000        2.0000000000000320        24.000000000000291        2.0000000000000320        11.999999999999959        307.62404258345197       -1.3893701718359040E-054   2.9309887850104133E-014
   23.578125000000000        2.0000000000000222        24.000000000000185        2.0000000000000222        11.999999999999954        307.62404258345020       -6.9455605423215566E-055   2.4424906541753444E-014
   23.609375000000000        2.0000000000000124        24.000000000000014        2.0000000000000124        11.999999999999929        307.62404258344742       -3.4619572913878117E-055   9.3258734068513149E-015
   23.640625000000000        2.0000000000000004        23.999999999999822        2.0000000000000004        11.999999999999906        307.62404258344429       -1.7205155276361703E-055  -7.9936057773011271E-015
   23.671875000000000        2.0000000000000018        23.999999999999840        2.0000000000000018        11.999999999999908        307.62404258344463       -8.5253950722201616E-056  -1.7763568394002505E-015
   23.703125000000000        2.0000000000000191        24.000000000000117        2.0000000000000191        11.999999999999941        307.62404258344912       -4.2119683464591791E-056   1.8207657603852567E-014
   23.734375000000000        2.0000000000000395        24.000000000000426        2.0000000000000395        11.999999999999973        307.62404258345401       -2.0747465868693877E-056   3.3306690738754696E-014
   23.765625000000000        2.0000000000000426        24.000000000000480        2.0000000000000426        11.999999999999984        307.62404258345498       -1.0189388528294371E-056   3.2418512319054571E-014
   23.796875000000000        2.0000000000000209        24.000000000000171        2.0000000000000209        11.999999999999956        307.62404258345009       -4.9891548947432374E-057   7.9936057773011271E-015
   23.828125000000000        2.0000000000000018        23.999999999999918        2.0000000000000018        11.999999999999948        307.62404258344662       -2.4355287301863112E-057  -1.1102230246251565E-014
   23.859375000000000        2.0000000000000018        23.999999999999815        2.0000000000000018        11.999999999999895        307.62404258344407       -1.1853247881934305E-057  -9.3258734068513149E-015
   23.890625000000000        1.9999999999999971        23.999999999999748        1.9999999999999971        11.999999999999886        307.62404258344287       -5.7510679223927634E-058  -1.3544720900426910E-014
   23.921875000000000        1.9999999999999964        23.999999999999741        1.9999999999999964        11.999999999999888        307.62404258344287       -2.7817267779934464E-058   5.7731597280508140E-015
   23.953125000000000        2.0000000000000022        23.999999999999844        2.0000000000000022        11.999999999999906        307.62404258344458       -1.3412867657752697E-058   1.3988810110276972E-014
   23.984375000000000        2.0000000000000120        24.000000000000032        2.0000000000000120        11.999999999999941        307.62404258344799       -6.4469564993844317E-059   0.0000000000000000     
   24.015625000000000        2.0000000000000280        24.000000000000295        2.0000000000000280        11.999999999999979        307.62404258345236       -3.0888494367681781E-059   3.9968028886505635E-015
   24.046875000000000        2.0000000000000369        24.000000000000455        2.0000000000000369        12.000000000000002        307.62404258345487       -1.4751244092809400E-059   0.0000000000000000     
   24.078125000000000        2.0000000000000386        24.000000000000462        2.0000000000000386        11.999999999999998        307.62404258345504       -7.0214904217502100E-060  -5.3290705182007514E-015
   24.109375000000000        2.0000000000000329        24.000000000000334        2.0000000000000324        11.999999999999970        307.62404258345271       -3.3310037890491405E-060  -3.1086244689504383E-015
   24.140625000000000        2.0000000000000187        24.000000000000064        2.0000000000000187        11.999999999999917        307.62404258344776       -1.5748521809337069E-060  -4.8849813083506888E-015
   24.171875000000000        2.0000000000000071        23.999999999999893        2.0000000000000071        11.999999999999908        307.62404258344554       -7.4198296499240063E-061  -1.5099033134902129E-014
   24.203125000000000        2.0000000000000084        23.999999999999879        2.0000000000000080        11.999999999999888        307.62404258344469       -3.4834106525264426E-061  -1.0658141036401503E-014
   24.234375000000000        2.0000000000000093        23.999999999999940        2.0000000000000093        11.999999999999911        307.62404258344611       -1.6294280148317223E-061  -1.1546319456101628E-014
   24.265625000000000        2.0000000000000098        23.999999999999936        2.0000000000000098        11.999999999999906        307.62404258344588       -7.5935357869878622E-062  -1.0658141036401503E-014
   24.296875000000000        1.9999999999999996        23.999999999999787        2.0000000000000000        11.999999999999893        307.62404258344361       -3.5252068727670598E-062  -9.3258734068513149E-015
   24.328125000000000        2.0000000000000013        23.999999999999829        2.0000000000000013        11.999999999999904        307.62404258344452       -1.6300618981337038E-062  -8.8817841970012523E-015
   24.359375000000000        2.0000000000000289        24.000000000000256        2.0000000000000289        11.999999999999952        307.62404258345117       -7.5065881091556820E-063   1.4210854715202004E-014
   24.390625000000000        2.0000000000000502        24.000000000000547        2.0000000000000502        11.999999999999970        307.62404258345566       -3.4421654648296494E-063   4.1744385725905886E-014
   24.421875000000000        2.0000000000000404        24.000000000000405        2.0000000000000404        11.999999999999956        307.62404258345327       -1.5714235050081663E-063   3.7303493627405260E-014
   24.453125000000000        2.0000000000000213        24.000000000000160        2.0000000000000213        11.999999999999952        307.62404258345003       -7.1406348915687391E-064   2.6423307986078726E-014
   24.484375000000000        2.0000000000000191        24.000000000000099        2.0000000000000191        11.999999999999931        307.62404258344856       -3.2289239093082285E-064   2.0428103653102880E-014
   24.515625000000000        2.0000000000000249        24.000000000000114        2.0000000000000249        11.999999999999906        307.62404258344833       -1.4525595455676378E-064   1.6431300764452317E-014
   24.546875000000000        2.0000000000000187        24.000000000000103        2.0000000000000187        11.999999999999941        307.62404258344907       -6.4986229104565054E-065   8.8817841970012523E-015
   24.578125000000000        2.0000000000000147        24.000000000000099        2.0000000000000151        11.999999999999957        307.62404258344912       -2.8903412447655137E-065  -3.1086244689504383E-015
   24.609375000000000        2.0000000000000213        24.000000000000203        2.0000000000000213        11.999999999999972        307.62404258345089       -1.2773571827998602E-065  -8.8817841970012523E-016
   24.640625000000000        2.0000000000000422        24.000000000000462        2.0000000000000422        11.999999999999975        307.62404258345452       -5.6061205129285216E-066   2.9309887850104133E-014
   24.671875000000000        2.0000000000000386        24.000000000000444        2.0000000000000386        11.999999999999989        307.62404258345458       -2.4417084892097011E-066   3.3306690738754696E-014
   24.703125000000000        2.0000000000000244        24.000000000000249        2.0000000000000240        11.999999999999977        307.62404258345157       -1.0544484437628488E-066   1.6875389974302379E-014
   24.734375000000000        2.0000000000000147        24.000000000000053        2.0000000000000147        11.999999999999936        307.62404258344816       -4.5099650209938203E-067   8.8817841970012523E-016
   24.765625000000000        2.0000000000000027        23.999999999999932        2.0000000000000027        11.999999999999948        307.62404258344674       -1.9077008349812858E-067  -3.9968028886505635E-015
   24.796875000000000        2.0000000000000053        23.999999999999844        2.0000000000000053        11.999999999999888        307.62404258344424       -7.9653329886769991E-068  -4.4408920985006262E-016
   24.828125000000000        1.9999999999999982        23.999999999999844        1.9999999999999984        11.999999999999931        307.62404258344526       -3.2742725145197760E-068  -1.1102230246251565E-014
   24.859375000000000        2.0000000000000129        24.000000000000089        2.0000000000000129        11.999999999999961        307.62404258344901       -1.3201559303109730E-068   0.0000000000000000     
   24.890625000000000        2.0000000000000262        24.000000000000320        2.0000000000000262        12.000000000000000        307.62404258345305       -5.1919122163021368E-069   9.7699626167013776E-015
   24.921875000000000        2.0000000000000324        24.000000000000426        2.0000000000000324        12.000000000000014        307.62404258345475       -1.9742720542196310E-069   1.7319479184152442E-014
   24.953125000000000        2.0000000000000351        24.000000000000469        2.0000000000000351        12.000000000000021        307.62404258345560       -7.1495331107712384E-070   3.6193270602780103E-014
   24.984375000000000        2.0000000000000209        24.000000000000238        2.0000000000000209        11.999999999999991        307.62404258345180       -2.3933477867951368E-070   2.3092638912203256E-014


==> PERTSUPERweno5GF_N800_2.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
   1.5625000000000000E-002   1.9999999999999973        24.000000000000000        1.9999999999999973        12.000000000000016        307.62400000000042        2.3933477867951368E-070   2.2204460492503131E-015
   4.6875000000000000E-002   1.9999999999999967        24.000000000000018        1.9999999999999967        12.000000000000025        307.62400000000071        7.1495331107712384E-070  -1.9984014443252818E-015
   7.8125000000000000E-002   1.9999999999999987        24.000000000000018        1.9999999999999987        12.000000000000014        307.62400000000048        1.9742720542196310E-069  -2.6645352591003757E-015
  0.10937500000000000        1.9999999999999978        24.000000000000007        1.9999999999999978        12.000000000000012        307.62400000000025        5.1919122163021368E-069   1.5543122344752192E-015
  0.14062500000000000        1.9999999999999938        23.999999999999989        1.9999999999999938        12.000000000000030        307.62400000000042        1.3201559303109730E-068  -3.7747582837255322E-015
  0.17187500000000000        1.9999999999999998        23.999999999999996        1.9999999999999998        11.999999999999995        307.62399999999980        3.2742725145197760E-068   5.3290705182007514E-015
  0.20312500000000000        2.0000000000000000        23.999999999999993        2.0000000000000000        11.999999999999998        307.62399999999997        7.9653329886769991E-068   0.0000000000000000     
  0.23437500000000000        2.0000000000000049        24.000000000000018        2.0000000000000049        11.999999999999979        307.62399999999991        1.9077008349812858E-067   9.1038288019262836E-015
  0.26562500000000000        1.9999999999999978        24.000000000000028        1.9999999999999978        12.000000000000025        307.62400000000082        4.5099650209938203E-067   1.3322676295501878E-015
  0.29687500000000000        2.0000000000000022        24.000000000000046        2.0000000000000022        12.000000000000005        307.62400000000065        1.0544484437628491E-066   7.3274719625260332E-015
  0.32812500000000000        1.9999999999999998        23.999999999999986        1.9999999999999998        11.999999999999989        307.62399999999940        2.4417084892097011E-066  -2.2204460492503131E-016
  0.35937500000000000        1.9999999999999947        23.999999999999968        1.9999999999999947        12.000000000000014        307.62399999999980        5.6061205129285216E-066  -3.7747582837255322E-015
  0.39062500000000000        1.9999999999999980        23.999999999999996        1.9999999999999982        12.000000000000007        307.62400000000002        1.2773571827998602E-065  -1.1102230246251565E-015
  0.42187500000000000        2.0000000000000031        24.000000000000004        2.0000000000000031        11.999999999999979        307.62399999999963        2.8903412447655141E-065   6.4392935428259079E-015
  0.45312500000000000        1.9999999999999998        24.000000000000021        1.9999999999999998        12.000000000000009        307.62400000000059        6.4986229104565046E-065  -2.2204460492503131E-016
  0.48437500000000000        1.9999999999999998        24.000000000000014        1.9999999999999998        12.000000000000004        307.62400000000031        1.4525595455676378E-064   2.8865798640254070E-015
  0.51562500000000000        1.9999999999999951        24.000000000000018        1.9999999999999951        12.000000000000037        307.62400000000105        3.2289239093082285E-064  -6.6613381477509392E-016
  0.54687500000000000        2.0000000000000000        24.000000000000025        2.0000000000000000        12.000000000000005        307.62400000000031        7.1406348915687405E-064   2.8865798640254070E-015
  0.57812500000000000        2.0000000000000004        23.999999999999961        2.0000000000000004        11.999999999999975        307.62399999999900        1.5714235050081660E-063   6.6613381477509392E-016
  0.60937500000000000        2.0000000000000013        24.000000000000021        2.0000000000000013        12.000000000000000        307.62400000000025        3.4421654648296494E-063   5.7731597280508140E-015
  0.64062500000000000        2.0000000000000031        24.000000000000025        2.0000000000000027        11.999999999999995        307.62400000000019        7.5065881091556809E-063   6.4392935428259079E-015
  0.67187500000000000        1.9999999999999960        23.999999999999989        1.9999999999999960        12.000000000000014        307.62400000000002        1.6300618981337038E-062   2.2204460492503131E-016
  0.70312500000000000        1.9999999999999936        23.999999999999943        1.9999999999999936        12.000000000000011        307.62399999999957        3.5252068727670594E-062  -2.2204460492503131E-015
  0.73437500000000000        1.9999999999999942        23.999999999999972        1.9999999999999942        12.000000000000021        307.62400000000008        7.5935357869878613E-062  -3.5527136788005009E-015
  0.76562500000000000        1.9999999999999976        23.999999999999996        1.9999999999999976        12.000000000000007        307.62399999999991        1.6294280148317223E-061   2.2204460492503131E-015
  0.79687500000000000        1.9999999999999964        23.999999999999989        1.9999999999999964        12.000000000000016        307.62400000000019        3.4834106525264426E-061  -3.5527136788005009E-015
  0.82812500000000000        1.9999999999999960        24.000000000000004        1.9999999999999960        12.000000000000021        307.62400000000036        7.4198296499240063E-061   0.0000000000000000     
  0.85937500000000000        1.9999999999999989        24.000000000000011        1.9999999999999989        12.000000000000009        307.62400000000036        1.5748521809337072E-060   2.6645352591003757E-015
  0.89062500000000000        2.0000000000000031        24.000000000000078        2.0000000000000031        12.000000000000018        307.62400000000139        3.3310037890491405E-060   9.7699626167013776E-015
  0.92187500000000000        2.0000000000000000        24.000000000000057        2.0000000000000000        12.000000000000023        307.62400000000116        7.0214904217502100E-060   3.5527136788005009E-015
  0.95312500000000000        1.9999999999999927        23.999999999999950        1.9999999999999927        12.000000000000018        307.62399999999968        1.4751244092809400E-059  -2.8865798640254070E-015
  0.98437500000000000        1.9999999999999958        23.999999999999972        1.9999999999999958        12.000000000000009        307.62399999999980        3.0888494367681781E-059  -1.9984014443252818E-015
   1.0156250000000000        1.9999999999999973        24.000000000000014        1.9999999999999971        12.000000000000021        307.62400000000059        6.4469564993844309E-059   2.2204460492503131E-015
   1.0468750000000000        1.9999999999999922        23.999999999999925        1.9999999999999922        12.000000000000004        307.62399999999889        1.3412867657752697E-058  -7.7715611723760958E-015
   1.0781250000000000        1.9999999999999833        23.999999999999797        1.9999999999999831        12.000000000000004        307.62399999999747        2.7817267779934464E-058  -1.1324274851176597E-014
   1.1093750000000000        1.9999999999999876        23.999999999999890        1.9999999999999880        12.000000000000014        307.62399999999877        5.7510679223927634E-058  -1.1990408665951691E-014
   1.1406250000000000        2.0000000000000013        24.000000000000028        2.0000000000000009        12.000000000000007        307.62400000000048        1.1853247881934303E-057   1.3322676295501878E-015
   1.1718750000000000        2.0000000000000098        24.000000000000142        2.0000000000000098        12.000000000000005        307.62400000000196        2.4355287301863115E-057   1.2434497875801753E-014
   1.2031250000000000        2.0000000000000027        24.000000000000096        2.0000000000000027        12.000000000000027        307.62400000000179        4.9891548947432374E-057   3.1086244689504383E-015
   1.2343750000000000        1.9999999999999998        24.000000000000075        1.9999999999999998        12.000000000000039        307.62400000000207        1.0189388528294371E-056   3.7747582837255322E-015
   1.2656250000000000        1.9999999999999969        24.000000000000032        1.9999999999999969        12.000000000000030        307.62400000000099        2.0747465868693877E-056   6.6613381477509392E-016
   1.2968750000000000        1.9999999999999962        23.999999999999961        1.9999999999999964        11.999999999999998        307.62399999999946        4.2119683464591791E-056  -1.7763568394002505E-015
   1.3281250000000000        1.9999999999999949        23.999999999999975        1.9999999999999947        12.000000000000020        307.62400000000008        8.5253950722201616E-056  -4.4408920985006262E-016
   1.3593750000000000        1.9999999999999989        23.999999999999986        1.9999999999999989        11.999999999999996        307.62399999999974        1.7205155276361703E-055   2.4424906541753444E-015
   1.3906250000000000        1.9999999999999956        24.000000000000004        1.9999999999999956        12.000000000000027        307.62400000000059        3.4619572913878117E-055  -2.2204460492503131E-016
   1.4218750000000000        2.0000000000000004        23.999999999999996        2.0000000000000004        11.999999999999993        307.62399999999974        6.9455605423215566E-055   4.4408920985006262E-016
   1.4531250000000000        1.9999999999999940        23.999999999999968        1.9999999999999940        12.000000000000018        307.62399999999991        1.3893701718359040E-054  -4.4408920985006262E-016
   1.4843750000000000        1.9999999999999976        23.999999999999964        1.9999999999999976        11.999999999999996        307.62399999999946        2.7711207604010065E-054   1.5543122344752192E-015
   1.5156250000000000        2.0000000000000022        24.000000000000043        2.0000000000000022        12.000000000000004        307.62400000000059        5.5108760743489423E-054   5.5511151231257827E-015
   1.5468750000000000        1.9999999999999969        24.000000000000021        1.9999999999999969        12.000000000000027        307.62400000000076        1.0927318963721934E-053  -1.7763568394002505E-015
   1.5781250000000000        1.9999999999999944        23.999999999999993        1.9999999999999944        12.000000000000027        307.62400000000036        2.1603972626776115E-053  -5.5511151231257827E-015
   1.6093750000000000        1.9999999999999900        23.999999999999932        1.9999999999999900        12.000000000000021        307.62399999999946        4.2587195857308729E-053  -5.9952043329758453E-015
   1.6406250000000000        1.9999999999999896        23.999999999999812        1.9999999999999896        11.999999999999970        307.62399999999690        8.3704240013611497E-053  -5.3290705182007514E-015
   1.6718750000000000        1.9999999999999893        23.999999999999826        1.9999999999999891        11.999999999999973        307.62399999999701        1.6403463110334755E-052  -1.0658141036401503E-014
   1.7031250000000000        2.0000000000000022        24.000000000000004        2.0000000000000022        11.999999999999982        307.62399999999951        3.2050817207604551E-052   7.5495165674510645E-015
   1.7343750000000000        1.9999999999999982        23.999999999999964        1.9999999999999982        11.999999999999991        307.62399999999946        6.2438578771458030E-052  -1.7763568394002505E-015
   1.7656250000000000        1.9999999999999936        23.999999999999975        1.9999999999999936        12.000000000000021        307.62400000000002        1.2127496270148655E-051  -2.4424906541753444E-015
   1.7968750000000000        1.9999999999999947        23.999999999999954        1.9999999999999947        12.000000000000011        307.62399999999968        2.3484775120315652E-051  -4.8849813083506888E-015
   1.8281250000000000        1.9999999999999925        23.999999999999947        1.9999999999999925        12.000000000000014        307.62399999999946        4.5340945446139877E-051  -5.9952043329758453E-015
   1.8593750000000000        1.9999999999999984        23.999999999999954        1.9999999999999984        11.999999999999984        307.62399999999900        8.7271870950398572E-051  -1.5543122344752192E-015
   1.8906250000000000        1.9999999999999982        24.000000000000060        1.9999999999999982        12.000000000000039        307.62400000000150        1.6746611689148897E-050  -4.4408920985006262E-016
   1.9218750000000000        2.0000000000000102        24.000000000000160        2.0000000000000102        12.000000000000018        307.62400000000258        3.2035877533154372E-050   1.3766765505351941E-014
   1.9531250000000000        2.0000000000000098        24.000000000000203        2.0000000000000098        12.000000000000039        307.62400000000360        6.1092784352497915E-050   9.9920072216264089E-015
   1.9843750000000000        2.0000000000000036        24.000000000000114        2.0000000000000036        12.000000000000032        307.62400000000218        1.1613733465881374E-049   5.9952043329758453E-015
   2.0156250000000000        1.9999999999999936        23.999999999999932        1.9999999999999936        12.000000000000004        307.62399999999928        2.2007246731284874E-049  -1.9984014443252818E-015
   2.0468750000000000        1.9999999999999896        23.999999999999918        1.9999999999999898        12.000000000000016        307.62399999999911        4.1567398904844008E-049  -1.0214051826551440E-014
   2.0781250000000000        1.9999999999999960        24.000000000000004        1.9999999999999960        12.000000000000023        307.62400000000054        7.8255070743687311E-049  -2.2204460492503131E-016
   2.1093750000000000        2.0000000000000013        24.000000000000021        2.0000000000000013        12.000000000000000        307.62400000000025        1.4683225665200549E-048   4.2188474935755949E-015
   2.1406250000000000        2.0000000000000013        23.999999999999993        2.0000000000000013        11.999999999999986        307.62399999999963        2.7457056619171203E-048   3.5527136788005009E-015
   2.1718750000000000        1.9999999999999960        23.999999999999979        1.9999999999999960        12.000000000000011        307.62399999999985        5.1165965343856500E-048  -3.9968028886505635E-015
   2.2031250000000000        2.0000000000000018        24.000000000000004        2.0000000000000018        11.999999999999989        307.62399999999985        9.5010326367960845E-048   3.7747582837255322E-015
   2.2343750000000000        1.9999999999999991        24.000000000000028        1.9999999999999991        12.000000000000018        307.62400000000071        1.7578700390346103E-047   2.2204460492503131E-015
   2.2656250000000000        1.9999999999999978        24.000000000000014        1.9999999999999978        12.000000000000020        307.62400000000059        3.2403241242674492E-047   2.2204460492503131E-016
   2.2968750000000000        1.9999999999999976        24.000000000000050        1.9999999999999976        12.000000000000036        307.62400000000127        5.9501808407798068E-047  -8.8817841970012523E-016
   2.3281250000000000        1.9999999999999993        24.000000000000021        1.9999999999999993        12.000000000000012        307.62400000000048        1.0883290619234166E-046   3.5527136788005009E-015
   2.3593750000000000        1.9999999999999973        23.999999999999996        1.9999999999999973        12.000000000000012        307.62400000000014        1.9825311089938064E-046  -1.5543122344752192E-015
   2.3906250000000000        1.9999999999999960        23.999999999999993        1.9999999999999960        12.000000000000018        307.62400000000025        3.5961906779352178E-046  -2.6645352591003757E-015
   2.4218750000000000        2.0000000000000027        24.000000000000075        2.0000000000000027        12.000000000000018        307.62400000000127        6.4945912917382910E-046   3.7747582837255322E-015
   2.4531250000000000        2.0000000000000018        24.000000000000078        2.0000000000000018        12.000000000000023        307.62400000000156        1.1675064149352235E-045   2.4424906541753444E-015
   2.4843750000000000        1.9999999999999893        23.999999999999861        1.9999999999999893        11.999999999999991        307.62399999999798        2.0886372815269070E-045  -8.2156503822261584E-015
   2.5156250000000000        1.9999999999999780        23.999999999999709        1.9999999999999780        11.999999999999984        307.62399999999565        3.7174408370287952E-045  -2.0428103653102880E-014
   2.5468750000000000        1.9999999999999833        23.999999999999819        1.9999999999999833        12.000000000000007        307.62399999999764        6.5805547975636317E-045  -1.3766765505351941E-014
   2.5781250000000000        2.0000000000000027        24.000000000000060        2.0000000000000027        12.000000000000011        307.62400000000105        1.1581171974532129E-044   2.6645352591003757E-015
   2.6093750000000000        2.0000000000000178        24.000000000000284        2.0000000000000178        12.000000000000034        307.62400000000457        2.0254219125052932E-044   1.5987211554602254E-014
   2.6406250000000000        2.0000000000000120        24.000000000000163        2.0000000000000124        12.000000000000004        307.62400000000230        3.5181236811698621E-044   1.2656542480726785E-014
   2.6718750000000000        1.9999999999999931        24.000000000000004        1.9999999999999931        12.000000000000041        307.62400000000093        6.0651922372059779E-044  -5.9952043329758453E-015
   2.7031250000000000        2.0000000000000004        24.000000000000068        2.0000000000000004        12.000000000000028        307.62400000000150        1.0369294492212724E-043   1.3322676295501878E-015
   2.7343750000000000        2.0000000000000013        24.000000000000117        2.0000000000000013        12.000000000000048        307.62400000000258        1.7561474351182031E-043   2.8865798640254070E-015
   2.7656250000000000        2.0000000000000062        24.000000000000092        2.0000000000000062        12.000000000000005        307.62400000000133        2.9422582105864213E-043   7.1054273576010019E-015
   2.7968750000000000        2.0000000000000013        24.000000000000064        2.0000000000000013        12.000000000000023        307.62400000000139        4.8676192255758135E-043   5.5511151231257827E-015
   2.8281250000000000        1.9999999999999976        24.000000000000053        1.9999999999999976        12.000000000000037        307.62400000000139        7.9321451206277099E-043  -3.3306690738754696E-015
   2.8593750000000000        1.9999999999999996        23.999999999999989        1.9999999999999996        11.999999999999995        307.62399999999968        1.2687708707174562E-042   1.9984014443252818E-015
   2.8906250000000000        1.9999999999999922        23.999999999999911        1.9999999999999920        12.000000000000004        307.62399999999889        1.9817654454036809E-042  -5.3290705182007514E-015
   2.9218750000000000        1.9999999999999925        23.999999999999936        1.9999999999999925        12.000000000000012        307.62399999999946        2.9983925456979969E-042  -3.7747582837255322E-015
   2.9531250000000000        1.9999999999999964        24.000000000000000        1.9999999999999964        12.000000000000016        307.62400000000025        4.3344454504015027E-042  -3.9968028886505635E-015
   2.9843750000000000        1.9999999999999980        23.999999999999993        1.9999999999999980        12.000000000000005        307.62399999999997        5.8316145338309223E-042  -4.4408920985006262E-016
   3.0156250000000000        1.9999999999999964        24.000000000000004        1.9999999999999964        12.000000000000021        307.62400000000042        6.8698992925905577E-042  -8.8817841970012523E-016
   3.0468750000000000        2.0000000000000000        24.000000000000025        1.9999999999999998        12.000000000000009        307.62400000000054        5.7363617244388873E-042   0.0000000000000000     
   3.0781250000000000        1.9999999999999953        23.999999999999972        1.9999999999999953        12.000000000000012        307.62399999999991       -1.7082988550692020E-042  -1.1102230246251565E-015
   3.1093750000000000        1.9999999999999869        23.999999999999851        1.9999999999999869        12.000000000000002        307.62399999999803       -2.4769398719253104E-041  -1.3100631690576847E-014
   3.1406250000000000        1.9999999999999918        23.999999999999883        1.9999999999999916        11.999999999999989        307.62399999999809       -8.3429032162278815E-041  -5.7731597280508140E-015
   3.1718750000000000        1.9999999999999927        23.999999999999936        1.9999999999999927        12.000000000000007        307.62399999999911       -2.1924490730813434E-040  -3.3306690738754696E-015
   3.2031250000000000        2.0000000000000022        24.000000000000124        2.0000000000000022        12.000000000000046        307.62400000000258       -5.1660685143280809E-040   5.9952043329758453E-015
   3.2343750000000000        2.0000000000000124        24.000000000000274        2.0000000000000124        12.000000000000059        307.62400000000497       -1.1437079904118798E-039   1.4876988529977098E-014
   3.2656250000000000        1.9999999999999931        23.999999999999975        1.9999999999999931        12.000000000000027        307.62400000000014       -2.4307136471931541E-039  -2.8865798640254070E-015
   3.2968750000000000        1.9999999999999667        23.999999999999609        1.9999999999999667        12.000000000000002        307.62399999999479       -5.0175664322822741E-039  -3.2640556923979602E-014
   3.3281250000000000        1.9999999999999682        23.999999999999627        1.9999999999999682        12.000000000000002        307.62399999999485       -1.0131228742324470E-038  -2.8421709430404007E-014
   3.3593750000000000        1.9999999999999925        23.999999999999876        1.9999999999999925        11.999999999999980        307.62399999999792       -2.0101951547046136E-038  -7.3274719625260332E-015
   3.3906250000000000        2.0000000000000031        24.000000000000096        2.0000000000000031        12.000000000000028        307.62400000000184       -3.9318278217666824E-038   6.8833827526759706E-015
   3.4218750000000000        2.0000000000000098        24.000000000000217        2.0000000000000098        12.000000000000046        307.62400000000389       -7.5982811859994854E-038   9.3258734068513149E-015
   3.4531250000000000        2.0000000000000102        24.000000000000213        2.0000000000000102        12.000000000000044        307.62400000000383       -1.4532176090195508E-037   1.3544720900426910E-014
   3.4843750000000000        2.0000000000000053        24.000000000000142        2.0000000000000053        12.000000000000037        307.62400000000275       -2.7542056714507354E-037   5.3290705182007514E-015
   3.5156250000000000        2.0000000000000013        24.000000000000085        2.0000000000000013        12.000000000000032        307.62400000000173       -5.1778061106156897E-037   4.4408920985006262E-016
   3.5468750000000000        2.0000000000000009        24.000000000000071        2.0000000000000004        12.000000000000032        307.62400000000173       -9.6632457732921035E-037   2.8865798640254070E-015
   3.5781250000000000        1.9999999999999902        23.999999999999890        1.9999999999999902        11.999999999999998        307.62399999999849       -1.7914549825718910E-036  -6.4392935428259079E-015
   3.6093750000000000        1.9999999999999805        23.999999999999805        1.9999999999999807        12.000000000000018        307.62399999999764       -3.3008199860374456E-036  -1.6431300764452317E-014
   3.6406250000000000        1.9999999999999933        23.999999999999886        1.9999999999999933        11.999999999999980        307.62399999999798       -6.0472696394650669E-036  -6.6613381477509392E-015
   3.6718750000000000        1.9999999999999964        23.999999999999989        1.9999999999999964        12.000000000000014        307.62400000000008       -1.1019864810975365E-035  -8.8817841970012523E-016
   3.7031250000000000        1.9999999999999984        24.000000000000028        1.9999999999999984        12.000000000000020        307.62400000000065       -1.9980490737275892E-035  -1.1102230246251565E-015
   3.7343750000000000        1.9999999999999987        24.000000000000078        1.9999999999999987        12.000000000000048        307.62400000000218       -3.6054778544544438E-035   2.8865798640254070E-015
   3.7656250000000000        2.0000000000000022        24.000000000000075        2.0000000000000022        12.000000000000020        307.62400000000133       -6.4765558659462808E-035   2.2204460492503131E-015
   3.7968750000000000        1.9999999999999927        23.999999999999982        1.9999999999999929        12.000000000000032        307.62400000000042       -1.1583360767330309E-034  -4.8849813083506888E-015
   3.8281250000000000        2.0000000000000027        24.000000000000028        2.0000000000000027        11.999999999999996        307.62400000000025       -2.0630407807460679E-034   5.3290705182007514E-015
   3.8593750000000000        2.0000000000000018        24.000000000000050        2.0000000000000018        12.000000000000011        307.62400000000093       -3.6595539639835384E-034   6.4392935428259079E-015
   3.8906250000000000        2.0000000000000018        24.000000000000071        2.0000000000000018        12.000000000000021        307.62400000000139       -6.4662449632695832E-034   1.7763568394002505E-015
   3.9218750000000000        1.9999999999999996        24.000000000000075        1.9999999999999996        12.000000000000036        307.62400000000167       -1.1382291277686911E-033   3.9968028886505635E-015
   3.9531250000000000        2.0000000000000013        24.000000000000075        2.0000000000000013        12.000000000000028        307.62400000000167       -1.9962041993306328E-033   7.3274719625260332E-015
   3.9843750000000000        2.0000000000000053        24.000000000000046        2.0000000000000053        11.999999999999989        307.62400000000036       -3.4883272228996500E-033   9.5479180117763462E-015
   4.0156250000000000        1.9999999999999973        24.000000000000032        1.9999999999999973        12.000000000000030        307.62400000000110       -6.0743725711586079E-033  -2.2204460492503131E-016
   4.0468750000000000        2.0000000000000004        24.000000000000000        2.0000000000000004        11.999999999999993        307.62399999999980       -1.0541170123371676E-032   1.3322676295501878E-015
   4.0781250000000000        1.9999999999999987        23.999999999999972        1.9999999999999987        11.999999999999991        307.62399999999940       -1.8230868151733148E-032  -2.6645352591003757E-015
   4.1093750000000000        1.9999999999999922        23.999999999999918        1.9999999999999922        12.000000000000002        307.62399999999883       -3.1425489117624890E-032  -5.3290705182007514E-015
   4.1406250000000000        1.9999999999999958        23.999999999999950        1.9999999999999958        11.999999999999998        307.62399999999917       -5.3992739621489640E-032  -8.8817841970012523E-016
   4.1718750000000000        1.9999999999999911        23.999999999999890        1.9999999999999911        11.999999999999993        307.62399999999826       -9.2467146156705432E-032  -2.2204460492503131E-015
   4.2031250000000000        1.9999999999999827        23.999999999999755        1.9999999999999827        11.999999999999982        307.62399999999633       -1.5785429135591441E-031  -1.7319479184152442E-014
   4.2343750000000000        1.9999999999999836        23.999999999999709        1.9999999999999836        11.999999999999950        307.62399999999491       -2.6863239869879611E-031  -1.1990408665951691E-014
   4.2656250000000000        1.9999999999999922        23.999999999999904        1.9999999999999925        11.999999999999995        307.62399999999855       -4.5573035724217957E-031  -2.6645352591003757E-015
   4.2968750000000000        1.9999999999999984        24.000000000000014        1.9999999999999984        12.000000000000012        307.62400000000036       -7.7075804449151931E-031   3.9968028886505635E-015
   4.3281250000000000        1.9999999999999956        24.000000000000046        1.9999999999999956        12.000000000000052        307.62400000000179       -1.2995717437211342E-030  -8.8817841970012523E-016
   4.3593750000000000        2.0000000000000058        24.000000000000075        2.0000000000000058        12.000000000000000        307.62400000000105       -2.1845640366257050E-030   1.0658141036401503E-014
   4.3906250000000000        2.0000000000000022        24.000000000000096        2.0000000000000022        12.000000000000032        307.62400000000190       -3.6611763730919884E-030   2.2204460492503131E-015
   4.4218750000000000        2.0000000000000062        24.000000000000099        2.0000000000000062        12.000000000000009        307.62400000000150       -6.1175251865290476E-030   6.4392935428259079E-015
   4.4531250000000000        2.0000000000000022        24.000000000000060        2.0000000000000022        12.000000000000014        307.62400000000105       -1.0191472877824266E-029   2.2204460492503131E-015
   4.4843750000000000        2.0000000000000022        24.000000000000036        2.0000000000000022        12.000000000000000        307.62400000000042       -1.6928170872815463E-029   2.2204460492503131E-015
   4.5156250000000000        1.9999999999999987        24.000000000000028        1.9999999999999987        12.000000000000020        307.62400000000071       -2.8034955699544641E-029  -6.6613381477509392E-016
   4.5468750000000000        1.9999999999999978        24.000000000000025        1.9999999999999978        12.000000000000023        307.62400000000082       -4.6292477106732204E-029   1.9984014443252818E-015
   4.5781250000000000        1.9999999999999947        23.999999999999979        1.9999999999999947        12.000000000000020        307.62400000000008       -7.6215751255950548E-029  -3.1086244689504383E-015
   4.6093750000000000        2.0000000000000027        24.000000000000050        2.0000000000000027        12.000000000000005        307.62400000000071       -1.2511374325107917E-028   5.3290705182007514E-015
   4.6406250000000000        2.0000000000000067        24.000000000000124        2.0000000000000067        12.000000000000018        307.62400000000196       -2.0478239904868787E-028   8.4376949871511897E-015
   4.6718750000000000        1.9999999999999964        24.000000000000050        1.9999999999999964        12.000000000000044        307.62400000000156       -3.3420126130912440E-028  -1.5543122344752192E-015
   4.7031250000000000        1.9999999999999973        24.000000000000000        1.9999999999999973        12.000000000000014        307.62400000000025       -5.4381488058133147E-028   8.8817841970012523E-016
   4.7343750000000000        1.9999999999999969        23.999999999999979        1.9999999999999969        12.000000000000005        307.62399999999980       -8.8230857003722027E-028  -2.2204460492503131E-016
   4.7656250000000000        1.9999999999999969        24.000000000000000        1.9999999999999969        12.000000000000016        307.62400000000025       -1.4272969553669328E-027  -1.7763568394002505E-015
   4.7968750000000000        2.0000000000000049        24.000000000000050        2.0000000000000049        11.999999999999993        307.62400000000048       -2.3021296579193628E-027   9.9920072216264089E-015
   4.8281250000000000        2.0000000000000036        24.000000000000131        2.0000000000000036        12.000000000000044        307.62400000000275       -3.7022275473958644E-027   4.6629367034256575E-015
   4.8593750000000000        2.0000000000000071        24.000000000000171        2.0000000000000071        12.000000000000037        307.62400000000292       -5.9362161284271363E-027   1.2878587085651816E-014
   4.8906250000000000        2.0000000000000067        24.000000000000156        2.0000000000000067        12.000000000000036        307.62400000000275       -9.4899517477140147E-027   6.6613381477509392E-015
   4.9218750000000000        2.0000000000000062        24.000000000000135        2.0000000000000062        12.000000000000027        307.62400000000247       -1.5125838164491734E-026   9.1038288019262836E-015
   4.9531250000000000        2.0000000000000071        24.000000000000139        2.0000000000000071        12.000000000000023        307.62400000000230       -2.4036345322248799E-026   1.0658141036401503E-014
   4.9843750000000000        1.9999999999999951        23.999999999999964        1.9999999999999951        12.000000000000009        307.62399999999963       -3.8080464821881537E-026  -4.4408920985006262E-016
   5.0156250000000000        1.9999999999999789        23.999999999999712        1.9999999999999789        11.999999999999979        307.62399999999542       -6.0146582659985917E-026  -1.8429702208777599E-014
   5.0468750000000000        1.9999999999999627        23.999999999999506        1.9999999999999627        11.999999999999975        307.62399999999280       -9.4707285839984303E-026  -3.5749181392930041E-014
   5.0781250000000000        1.9999999999999749        23.999999999999627        1.9999999999999749        11.999999999999959        307.62399999999400       -1.4866439246291924E-025  -2.2870594307278225E-014
   5.1093750000000000        1.9999999999999876        23.999999999999893        1.9999999999999876        12.000000000000018        307.62399999999883       -2.3263099300841075E-025  -1.1990408665951691E-014
   5.1406250000000000        2.0000000000000040        24.000000000000064        2.0000000000000040        12.000000000000007        307.62400000000105       -3.6286868161887081E-025   7.5495165674510645E-015
   5.1718750000000000        2.0000000000000080        24.000000000000181        2.0000000000000080        12.000000000000039        307.62400000000326       -5.6420266166861609E-025   1.0658141036401503E-014
   5.2031250000000000        2.0000000000000115        24.000000000000231        2.0000000000000115        12.000000000000043        307.62400000000400       -8.7438948205071228E-025   1.5321077739827160E-014
   5.2343750000000000        2.0000000000000124        24.000000000000242        2.0000000000000124        12.000000000000043        307.62400000000412       -1.3506320403808038E-024   1.6209256159527285E-014
   5.2656250000000000        2.0000000000000049        24.000000000000135        2.0000000000000049        12.000000000000036        307.62400000000258       -2.0792522190199632E-024   9.9920072216264089E-015
   5.2968750000000000        1.9999999999999882        23.999999999999911        1.9999999999999882        12.000000000000023        307.62399999999928       -3.1899814642048065E-024  -1.1768364061026659E-014
   5.3281250000000000        1.9999999999999827        23.999999999999815        1.9999999999999827        12.000000000000009        307.62399999999764       -4.8769654863225939E-024  -1.4876988529977098E-014
   5.3593750000000000        1.9999999999999862        23.999999999999837        1.9999999999999862        11.999999999999998        307.62399999999769       -7.4294694850988525E-024  -1.4654943925052066E-014
   5.3906250000000000        2.0000000000000053        24.000000000000078        2.0000000000000053        12.000000000000004        307.62400000000110       -1.1276503393880079E-023   7.9936057773011271E-015
   5.4218750000000000        2.0000000000000178        24.000000000000249        2.0000000000000178        12.000000000000011        307.62400000000343       -1.7051273618425077E-023   1.7763568394002505E-014
   5.4531250000000000        2.0000000000000111        24.000000000000213        2.0000000000000111        12.000000000000041        307.62400000000378       -2.5683642034397081E-023   1.3544720900426910E-014
   5.4843750000000000        2.0000000000000036        24.000000000000178        2.0000000000000040        12.000000000000062        307.62400000000366       -3.8531784649693982E-023   7.3274719625260332E-015
   5.5156250000000000        2.0000000000000058        24.000000000000121        2.0000000000000058        12.000000000000023        307.62400000000213       -5.7568141272261109E-023   8.2156503822261584E-015
   5.5468750000000000        1.9999999999999989        24.000000000000064        1.9999999999999987        12.000000000000039        307.62400000000167       -8.5639646822905761E-023   3.1086244689504383E-015
   5.5781250000000000        1.9999999999999996        23.999999999999993        1.9999999999999996        12.000000000000000        307.62399999999991       -1.2682813901409965E-022  -4.4408920985006262E-016
   5.6093750000000000        1.9999999999999925        23.999999999999851        1.9999999999999925        11.999999999999961        307.62399999999690       -1.8694351053536804E-022  -1.1102230246251565E-015
   5.6406250000000000        1.9999999999999780        23.999999999999641        1.9999999999999780        11.999999999999952        307.62399999999411       -2.7418891160672408E-022  -2.1316282072803006E-014
   5.6718750000000000        1.9999999999999738        23.999999999999652        1.9999999999999738        11.999999999999980        307.62399999999485       -4.0004254604508297E-022  -2.1094237467877974E-014
   5.7031250000000000        1.9999999999999882        23.999999999999879        1.9999999999999882        12.000000000000005        307.62399999999849       -5.8040126911255485E-022  -6.4392935428259079E-015
   5.7343750000000000        2.0000000000000004        24.000000000000039        2.0000000000000004        12.000000000000014        307.62400000000088       -8.3702165523579331E-022   1.5543122344752192E-015
   5.7656250000000000        2.0000000000000067        24.000000000000117        2.0000000000000067        12.000000000000016        307.62400000000190       -1.1992645716663421E-021   9.7699626167013776E-015
   5.7968750000000000        2.0000000000000075        24.000000000000174        2.0000000000000075        12.000000000000039        307.62400000000315       -1.7060827498302212E-021   8.4376949871511897E-015
   5.8281250000000000        2.0000000000000151        24.000000000000284        2.0000000000000151        12.000000000000048        307.62400000000486       -2.4080594350246580E-021   2.0428103653102880E-014
   5.8593750000000000        2.0000000000000080        24.000000000000188        2.0000000000000080        12.000000000000041        307.62400000000326       -3.3690643115034847E-021   7.9936057773011271E-015
   5.8906250000000000        1.9999999999999898        23.999999999999922        1.9999999999999900        12.000000000000018        307.62399999999923       -4.6666672616566436E-021  -2.2204460492503131E-015
   5.9218750000000000        1.9999999999999698        23.999999999999588        1.9999999999999698        11.999999999999972        307.62399999999377       -6.3897248668132795E-021  -3.0642155479654321E-014
   5.9531250000000000        1.9999999999999631        23.999999999999474        1.9999999999999634        11.999999999999952        307.62399999999172       -8.6303464796279844E-021  -3.4638958368304884E-014
   5.9843750000000000        1.9999999999999760        23.999999999999687        1.9999999999999760        11.999999999999984        307.62399999999542       -1.1465472743143294E-020  -2.2204460492503131E-014
   6.0156250000000000        1.9999999999999962        24.000000000000036        1.9999999999999964        12.000000000000037        307.62400000000127       -1.4920122949498471E-020  -1.7763568394002505E-015
   6.0468750000000000        2.0000000000000222        24.000000000000323        2.0000000000000222        12.000000000000023        307.62400000000480       -1.8899321234951013E-020   2.8421709430404007E-014
   6.0781250000000000        2.0000000000000280        24.000000000000419        2.0000000000000280        12.000000000000041        307.62400000000662       -2.3067782564858032E-020   2.9087843245179101E-014
   6.1093750000000000        2.0000000000000147        24.000000000000316        2.0000000000000147        12.000000000000066        307.62400000000554       -2.6644101205546952E-020   1.8651746813702630E-014
   6.1406250000000000        1.9999999999999991        24.000000000000039        1.9999999999999991        12.000000000000027        307.62400000000105       -2.8057150092365945E-020   6.6613381477509392E-016
   6.1718750000000000        1.9999999999999865        23.999999999999822        1.9999999999999865        11.999999999999989        307.62399999999730       -2.4383263534998853E-020  -7.3274719625260332E-015
   6.2031250000000000        1.9999999999999907        23.999999999999950        1.9999999999999905        12.000000000000028        307.62399999999980       -1.0438494293216984E-020  -9.3258734068513149E-015
   6.2343750000000000        2.0000000000000044        24.000000000000092        2.0000000000000044        12.000000000000018        307.62400000000167        2.2666621101516407E-020   1.0880185641326534E-014
   6.2656250000000000        2.0000000000000098        24.000000000000195        2.0000000000000098        12.000000000000037        307.62400000000349        8.9802678449104247E-020   1.3322676295501878E-014
   6.2968750000000000        2.0000000000000102        24.000000000000206        2.0000000000000102        12.000000000000039        307.62400000000366        2.1536996757378656E-019   1.4654943925052066E-014
   6.3281250000000000        1.9999999999999936        23.999999999999943        1.9999999999999936        12.000000000000007        307.62399999999934        4.3878462833210428E-019  -2.4424906541753444E-015
   6.3593750000000000        1.9999999999999722        23.999999999999631        1.9999999999999722        11.999999999999979        307.62399999999445        8.2289486513284033E-019  -2.6867397195928788E-014
   6.3906250000000000        1.9999999999999629        23.999999999999471        1.9999999999999629        11.999999999999956        307.62399999999190        1.4668011649576846E-018  -3.7081449022480228E-014
   6.4218750000000000        1.9999999999999705        23.999999999999616        1.9999999999999702        11.999999999999984        307.62399999999440        2.5252582664681920E-018  -2.6423307986078726E-014
   6.4531250000000000        1.9999999999999918        23.999999999999968        1.9999999999999918        12.000000000000030        307.62400000000014        4.2378606690232808E-018  -8.2156503822261584E-015
   6.4843750000000000        2.0000000000000124        24.000000000000238        2.0000000000000124        12.000000000000041        307.62400000000406        6.9726968122041841E-018   1.5099033134902129E-014
   6.5156250000000000        2.0000000000000155        24.000000000000338        2.0000000000000155        12.000000000000073        307.62400000000599        1.1291296379761390E-017   1.6653345369377348E-014
   6.5468750000000000        2.0000000000000058        24.000000000000139        2.0000000000000058        12.000000000000032        307.62400000000252        1.8044767528143520E-017   7.7715611723760958E-015
   6.5781250000000000        1.9999999999999900        23.999999999999883        1.9999999999999900        11.999999999999998        307.62399999999838        2.8515414873850977E-017  -7.7715611723760958E-015
   6.6093750000000000        1.9999999999999796        23.999999999999787        1.9999999999999796        12.000000000000011        307.62399999999712        4.4624387885577951E-017  -1.7763568394002505E-014
   6.6406250000000000        1.9999999999999816        23.999999999999797        1.9999999999999813        12.000000000000012        307.62399999999758        6.9234788787276309E-017  -1.3544720900426910E-014
   6.6718750000000000        1.9999999999999878        23.999999999999893        1.9999999999999878        12.000000000000018        307.62399999999889        1.0659221707328654E-016  -9.1038288019262836E-015
   6.7031250000000000        1.9999999999999876        23.999999999999883        1.9999999999999878        12.000000000000014        307.62399999999866        1.6296239130451998E-016  -1.0436096431476471E-014
   6.7343750000000000        1.9999999999999871        23.999999999999915        1.9999999999999873        12.000000000000032        307.62399999999946        2.4755025844196910E-016  -7.5495165674510645E-015
   6.7656250000000000        1.9999999999999969        23.999999999999972        1.9999999999999973        12.000000000000002        307.62399999999963        3.7381960385871465E-016  -3.1086244689504383E-015
   6.7968750000000000        1.9999999999999936        23.999999999999943        1.9999999999999942        12.000000000000007        307.62399999999934        5.6138033370737588E-016  -6.4392935428259079E-015
   6.8281250000000000        1.9999999999999818        23.999999999999734        1.9999999999999827        11.999999999999975        307.62399999999576        8.3867737624269242E-016  -1.5543122344752192E-014
   6.8593750000000000        1.9999999999999760        23.999999999999698        1.9999999999999774        11.999999999999988        307.62399999999548        1.2468073935360249E-015  -1.8207657603852567E-014
   6.8906250000000000        1.9999999999999825        23.999999999999794        1.9999999999999842        11.999999999999998        307.62399999999707        1.8449164549002965E-015  -1.6431300764452317E-014
   6.9218750000000000        1.9999999999999887        23.999999999999822        1.9999999999999913        11.999999999999977        307.62399999999712        2.7178059205723973E-015  -1.2212453270876722E-014
   6.9531250000000000        2.0000000000000049        24.000000000000089        2.0000000000000089        12.000000000000012        307.62400000000144        3.9866116441219884E-015   7.7715611723760958E-015
   6.9843750000000000        2.0000000000000182        24.000000000000302        2.0000000000000240        12.000000000000039        307.62400000000503        5.8237453865031114E-015   2.4424906541753444E-014
   7.0156250000000000        2.0000000000000200        24.000000000000309        2.0000000000000284        12.000000000000032        307.62400000000497        8.4737264669301371E-015   2.2204460492503131E-014
   7.0468750000000000        2.0000000000000067        24.000000000000121        2.0000000000000195        12.000000000000014        307.62400000000213        1.2282125061151537E-014   6.2172489379008766E-015
   7.0781250000000000        1.9999999999999969        23.999999999999940        2.0000000000000142        11.999999999999988        307.62399999999911        1.7735637427699335E-014  -3.9968028886505635E-015
   7.1093750000000000        2.0000000000000062        23.999999999999993        2.0000000000000315        11.999999999999957        307.62399999999957        2.5517384878958198E-014   5.3290705182007514E-015
   7.1406250000000000        2.0000000000000200        24.000000000000124        2.0000000000000564        11.999999999999936        307.62400000000088        3.6582960241063085E-014   1.7319479184152442E-014
   7.1718750000000000        2.0000000000000280        24.000000000000242        2.0000000000000804        11.999999999999950        307.62400000000338        5.2264651920502509E-014   2.7089441800853820E-014
   7.2031250000000000        2.0000000000000409        24.000000000000458        2.0000000000001155        11.999999999999982        307.62400000000736        7.4413804154932930E-014   3.4194869158454821E-014
   7.2343750000000000        2.0000000000000440        24.000000000000508        2.0000000000001497        11.999999999999988        307.62400000000866        1.0559461282411638E-013   3.6415315207705135E-014
   7.2656250000000000        2.0000000000000422        24.000000000000323        2.0000000000001914        11.999999999999906        307.62400000000531        1.4934705337394116E-013   2.3980817331903381E-014
   7.2968750000000000        2.0000000000000324        24.000000000000036        2.0000000000002429        11.999999999999821        307.62400000000093        2.1054240251753636E-013   1.7763568394002505E-015
   7.3281250000000000        2.0000000000000457        23.999999999999961        2.0000000000003415        11.999999999999702        307.62399999999906        2.9586234423867285E-013   3.5527136788005009E-015
   7.3593750000000000        2.0000000000000679        23.999999999999993        2.0000000000004823        11.999999999999586        307.62399999999940        4.1444244357454269E-013   2.6645352591003757E-015
   7.3906250000000000        2.0000000000000795        23.999999999999865        2.0000000000006581        11.999999999999453        307.62399999999820        5.7873345787283968E-013  -1.1102230246251565E-014
   7.4218750000000000        2.0000000000001039        23.999999999999726        2.0000000000009095        11.999999999999238        307.62399999999622        8.0565032160075670E-013  -2.1316282072803006E-014
   7.4531250000000000        2.0000000000001483        23.999999999999556        2.0000000000012665        11.999999999998886        307.62399999999280        1.1180996659212084E-012  -2.1316282072803006E-014
   7.4843750000000000        2.0000000000002127        23.999999999999517        2.0000000000017599        11.999999999998479        307.62399999999224        1.5470036278867352E-012  -2.5313084961453569E-014
   7.5156250000000000        2.0000000000003166        23.999999999999741        2.0000000000024505        11.999999999997970        307.62399999999633        2.1339719523380579E-012  -1.2434497875801753E-014
   7.5468750000000000        2.0000000000004614        24.000000000000046        2.0000000000033964        11.999999999997252        307.62400000000122        2.9348178058466452E-012   8.4376949871511897E-015
   7.5781250000000000        2.0000000000006439        24.000000000000220        2.0000000000046678        11.999999999996247        307.62400000000406        4.0241675033103328E-012   2.0428103653102880E-014
   7.6093750000000000        2.0000000000008762        24.000000000000135        2.0000000000063776        11.999999999994808        307.62400000000213        5.5014831352904276E-012   1.8651746813702630E-014
   7.6406250000000000        2.0000000000011773        23.999999999999947        2.0000000000086762        11.999999999992903        307.62399999999923        7.4989030263529969E-012   3.5527136788005009E-015
   7.6718750000000000        2.0000000000015978        23.999999999999797        2.0000000000117892        11.999999999990312        307.62399999999639        1.0191411769955532E-011   5.7731597280508140E-015
   7.7031250000000000        2.0000000000021596        23.999999999999687        2.0000000000159694        11.999999999986883        307.62399999999485        1.3809983619801393E-011  -7.1054273576010019E-015
   7.7343750000000000        2.0000000000029292        23.999999999999719        2.0000000000215876        11.999999999982283        307.62399999999508        1.8658505290835252E-011  -1.7763568394002505E-015
   7.7656250000000000        2.0000000000039577        23.999999999999893        2.0000000000290932        11.999999999976199        307.62399999999832        2.5135482454275782E-011   3.9968028886505635E-015
   7.7968750000000000        2.0000000000053300        24.000000000000089        2.0000000000390918        11.999999999968063        307.62400000000167        3.3761774811168662E-011   1.5987211554602254E-014
   7.8281250000000000        2.0000000000071476        24.000000000000270        2.0000000000523634        11.999999999957247        307.62400000000468        4.5215894643210999E-011   2.3536728122053319E-014
   7.8593750000000000        2.0000000000095550        24.000000000000451        2.0000000000699338        11.999999999942892        307.62400000000696        6.0378750718587015E-011   3.6415315207705135E-014
   7.8906250000000000        2.0000000000127143        24.000000000000462        2.0000000000931042        11.999999999923944        307.62400000000719        8.0390131200509380E-011   3.4194869158454821E-014
   7.9218750000000000        2.0000000000168527        24.000000000000156        2.0000000001235723        11.999999999898957        307.62400000000179        1.0671970350272548E-010   1.7763568394002505E-014
   7.9531250000000000        2.0000000000222662        23.999999999999691        2.0000000001635221        11.999999999866246        307.62399999999519        1.4125587295550159E-010  -1.7319479184152442E-014
   7.9843750000000000        2.0000000000293769        23.999999999999478        2.0000000002157936        11.999999999823476        307.62399999999195        1.8641649135504273E-010  -3.5083047578154947E-014
   8.0156250000000000        2.0000000000386762        23.999999999999631        2.0000000002839622        11.999999999767756        307.62399999999417        2.4528614410839544E-010  -1.9984014443252818E-014
   8.0468750000000000        2.0000000000507696        23.999999999999925        2.0000000003725553        11.999999999695341        307.62399999999826        3.2178556986990413E-010   1.3322676295501878E-015
   8.0781250000000000        2.0000000000664229        24.000000000000156        2.0000000004873026        11.999999999601538        307.62400000000167        4.2087967238928708E-010   1.6431300764452317E-014
   8.1093750000000000        2.0000000000866143        24.000000000000359        2.0000000006354459        11.999999999480492        307.62400000000611        5.4883155521046241E-010   1.9095836023552692E-014
   8.1406250000000000        2.0000000001126153        24.000000000000618        2.0000000008261263        11.999999999324615        307.62400000001014        7.1351101830106423E-010   3.5083047578154947E-014
   8.1718750000000000        2.0000000001459490        24.000000000000661        2.0000000010707160        11.999999999124636        307.62400000001094        9.2476695772704272E-010   4.2188474935755949E-014
   8.2031250000000000        2.0000000001885452        24.000000000000334        2.0000000013834192        11.999999998868889        307.62400000000537        1.1948740393732790E-009   2.2648549702353193E-014
   8.2343750000000000        2.0000000002428218        23.999999999999893        2.0000000017818866        11.999999998543014        307.62399999999889        1.5390647810834396E-009  -7.5495165674510645E-015
   8.2656250000000000        2.0000000003117697        23.999999999999662        2.0000000022879285        11.999999998129212        307.62399999999536        1.9761586430496764E-009  -2.5757174171303632E-014
   8.2968750000000000        2.0000000003990546        23.999999999999769        2.0000000029283544        11.999999997605554        307.62399999999661        2.5292997151108571E-009  -1.2434497875801753E-014
   8.3281250000000000        2.0000000005091199        23.999999999999854        2.0000000037359338        11.999999996945206        307.62399999999712        3.2268138633501325E-009  -3.1086244689504383E-015
   8.3593750000000000        2.0000000006473813        23.999999999999709        2.0000000047505750        11.999999996115568        307.62399999999536        4.1031944438929052E-009  -1.5543122344752192E-014
   8.3906250000000000        2.0000000008204699        23.999999999999687        2.0000000060206924        11.999999995077021        307.62399999999474        5.2002225036217839E-009  -1.4210854715202004E-014
   8.4218750000000000        2.0000000010363128        23.999999999999723        2.0000000076045352        11.999999993781982        307.62399999999565        6.5682222470462689E-009  -1.1546319456101628E-014
   8.4531250000000000        2.0000000013044201        23.999999999999869        2.0000000095718651        11.999999992173414        307.62399999999866        8.2674447999020966E-009  -1.1990408665951691E-014
   8.4843750000000000        2.0000000016361099        24.000000000000121        2.0000000120056720        11.999999990183397        307.62400000000218        1.0369562122233312E-008   8.8817841970012523E-015
   8.5156250000000000        2.0000000020447235        24.000000000000409        2.0000000150039607        11.999999987731861        307.62400000000724        1.2959237299048289E-008   2.3092638912203256E-014
   8.5468750000000000        2.0000000025459066        24.000000000000345        2.0000000186816229        11.999999984724727        307.62400000000565        1.6135716115222995E-008   1.9095836023552692E-014
   8.5781250000000000        2.0000000031578549        23.999999999999957        2.0000000231722113        11.999999981052849        307.62399999999923        2.0014356281592117E-008  -8.8817841970012523E-016
   8.6093750000000000        2.0000000039015458        23.999999999999645        2.0000000286295188        11.999999976590546        307.62399999999445        2.4727973084857841E-008  -1.9984014443252818E-014
   8.6406250000000000        2.0000000048008650        23.999999999999595        2.0000000352286968        11.999999971194603        307.62399999999354        3.0427831387808922E-008  -2.4868995751603507E-014
   8.6718750000000000        2.0000000058826495        23.999999999999698        2.0000000431667009        11.999999964703949        307.62399999999451        3.7284051201368813E-008  -1.1990408665951691E-014
   8.7031250000000000        2.0000000071766264        23.999999999999950        2.0000000526617407        11.999999956940215        307.62399999999855        4.5485114419207329E-008   3.5527136788005009E-015
   8.7343750000000000        2.0000000087151428        24.000000000000295        2.0000000639512030        11.999999947709290        307.62400000000491        5.5236060171959115E-008   1.4210854715202004E-014
   8.7656250000000000        2.0000000105325828        24.000000000000490        2.0000000772874142        11.999999936804748        307.62400000000804        6.6754831486123604E-008   2.7533531010703882E-014
   8.7968750000000000        2.0000000126643673        24.000000000000281        2.0000000929304491        11.999999924013931        307.62400000000474        8.0266081785186560E-008   7.1054273576010019E-015
   8.8281250000000000        2.0000000151455057        23.999999999999964        2.0000001111370671        11.999999909126943        307.62399999999991        9.5991560872180875E-008  -1.5987211554602254E-014
   8.8593750000000000        2.0000000180083299        24.000000000000000        2.0000001321443004        11.999999891950019        307.62400000000014        1.1413597034606546E-007  -5.7731597280508140E-015
   8.8906250000000000        2.0000000212792530        23.999999999999989        2.0000001561461542        11.999999872324477        307.62399999999946        1.3486690122008732E-007   4.8849813083506888E-015
   8.9218750000000000        2.0000000249744798        23.999999999999861        2.0000001832616139        11.999999850153053        307.62399999999735        1.5828713446134849E-007  -3.9968028886505635E-015
   8.9531250000000000        2.0000000290941067        23.999999999999758        2.0000002134912971        11.999999825435239        307.62399999999604        1.8439719027120799E-007  -1.1990408665951691E-014
   8.9843750000000000        2.0000000336142243        23.999999999999606        2.0000002466597699        11.999999798314459        307.62399999999360        2.1304554564546982E-007  -2.5313084961453569E-014
   9.0156250000000000        2.0000000384766534        23.999999999999641        2.0000002823400465        11.999999769139901        307.62399999999440        2.4386339313218371E-007  -2.3980817331903381E-014
   9.0468750000000000        2.0000000435756027        23.999999999999929        2.0000003197557805        11.999999738546350        307.62399999999911        2.7618017752029061E-007  -4.8849813083506888E-015
   9.0781250000000000        2.0000000487405702        24.000000000000146        2.0000003576559826        11.999999707556656        307.62400000000252        3.0891541218086369E-007   1.1102230246251565E-014
   9.1093750000000000        2.0000000537147313        24.000000000000092        2.0000003941561650        11.999999677711664        307.62400000000167        3.4044143393048762E-007   7.1054273576010019E-015
   9.1406250000000000        2.0000000581277209        24.000000000000028        2.0000004265385174        11.999999651233695        307.62400000000116        3.6841079619412706E-007  -2.2204460492503131E-015
   9.1718750000000000        2.0000000614616344        24.000000000000171        2.0000004510025522        11.999999631230288        307.62400000000315        3.8954091757601552E-007   8.4376949871511897E-015
   9.2031250000000000        2.0000000630088972        24.000000000000142        2.0000004623562884        11.999999621946694        307.62400000000218        3.9934739096544037E-007   8.8817841970012523E-015
   9.2343750000000000        2.0000000618205944        24.000000000000082        2.0000004536366078        11.999999629076482        307.62400000000162        3.9181601350693219E-007   4.8849813083506888E-015
   9.2656250000000000        2.0000000566432252        24.000000000000036        2.0000004156453453        11.999999660140672        307.62400000000099        3.5900211961275256E-007  -2.2204460492503131E-015
   9.2968750000000000        2.0000000458419427        23.999999999999797        2.0000003363861336        11.999999724948244        307.62399999999695        2.9054419094451570E-007  -1.6431300764452317E-014
   9.3281250000000000        2.0000000273079910        23.999999999999570        2.0000002003849779        11.999999836151837        307.62399999999377        1.7307698691175231E-007  -3.6415315207705135E-014
   9.3593750000000000        1.9999999983476446        23.999999999999687        1.9999999878752448        12.000000009913974        307.62399999999542       -1.0472399574498618E-008  -2.5535129566378600E-014
   9.3906250000000000        1.9999999555496797        24.000000000000004        1.9999996738255967        12.000000266701930        307.62399999999997       -2.8172408309139713E-007   0.0000000000000000     
   9.4218750000000000        1.9999998946283082        24.000000000000224        1.9999992267872764        12.000000632230291        307.62400000000349       -6.6784103165552289E-007   1.0436096431476471E-014
   9.4531250000000000        1.9999998102379479        24.000000000000210        1.9999986075346141        12.000001138572518        307.62400000000343       -1.2027033340183984E-006   7.3274719625260332E-015
   9.4843750000000000        1.9999996957558768        23.999999999999957        1.9999977674702898        12.000001825464999        307.62399999999997       -1.9282855870191994E-006  -1.0214051826551440E-014
   9.5156250000000000        1.9999995430287074        23.999999999999634        1.9999966467649084        12.000002741828196        307.62399999999462       -2.8962637990942559E-006  -3.2418512319054571E-014
   9.5468750000000000        1.9999993420782067        23.999999999999552        1.9999951721982596        12.000003947531832        307.62399999999326       -4.1698799470664793E-006  -3.5083047578154947E-014
   9.5781250000000000        1.9999990807617578        23.999999999999684        1.9999932546679344        12.000005515431827        307.62399999999479       -5.8260938234560207E-006  -2.3758772726978350E-014
   9.6093750000000000        1.9999987443826703        23.999999999999886        1.9999907863296977        12.000007533708649        307.62399999999815       -7.9580529725298786E-006  -1.3100631690576847E-014
   9.6406250000000000        1.9999983152453997        24.000000000000338        1.9999876373331771        12.000010108536284        307.62400000000542       -1.0677912222957794E-005   1.5987211554602254E-014
   9.6718750000000000        1.9999977721504814        24.000000000000618        1.9999836521160244        12.000013367112308        307.62400000000957       -1.4120034457277665E-005   3.4638958368304884E-014
   9.7031250000000000        1.9999970898245736        24.000000000000533        1.9999786452208994        12.000017461078230        307.62400000000889       -1.8444603674244038E-005   2.8421709430404007E-014
   9.7343750000000000        1.9999962382807850        24.000000000000181        1.9999723966008363        12.000022570357830        307.62400000000224       -2.3841679948438466E-005   1.1768364061026659E-014
   9.7656250000000000        1.9999951821049344        23.999999999999989        1.9999646463815233        12.000028907440024        307.62399999999940       -3.0535723411100810E-005   0.0000000000000000     
   9.7968750000000000        1.9999938796642547        24.000000000000082        1.9999550890535562        12.000036722126886        307.62400000000042       -3.8790610698417861E-005   9.5479180117763462E-015
   9.8281250000000000        1.9999922822354639        24.000000000000142        1.9999433670731979        12.000046306765976        307.62400000000179       -4.8915162265956336E-005   1.0436096431476471E-014
   9.8593750000000000        1.9999903330506124        23.999999999999996        1.9999290638582339        12.000058001976676        307.62399999999991       -6.1269192378441261E-005   1.5543122344752192E-015
   9.8906250000000000        1.9999879662599336        23.999999999999865        1.9999116961746475        12.000072202874758        307.62399999999786       -7.6270085286262210E-005  -1.2212453270876722E-014
   9.9218750000000000        1.9999851058129139        24.000000000000007        1.9998907059219744        12.000089365788034        307.62400000000036       -9.4399890939488108E-005  -5.7731597280508140E-015
   9.9531250000000000        1.9999816642605444        24.000000000000277        1.9998654513391130        12.000110015445477        307.62400000000446       -1.1621292143146084E-004   1.3544720900426910E-014
   9.9843750000000000        1.9999775414841441        24.000000000000323        1.9998351976690449        12.000134752608464        307.62400000000480       -1.4234381509905378E-004   2.4868995751603507E-014
   10.015625000000000        1.9999726233586308        24.000000000000163        1.9997991073398675        12.000164262096771        307.62400000000241       -1.7351601876324651E-004   1.5543122344752192E-014
   10.046875000000000        1.9999667803610179        23.999999999999883        1.9997562297410729        12.000199321144517        307.62399999999775       -2.1055061994503907E-004  -5.5511151231257827E-015
   10.078125000000000        1.9999598661384119        23.999999999999602        1.9997054906983451        12.000240808001605        307.62399999999303       -2.5437544006647945E-004  -2.6867397195928788E-014
   10.109375000000000        1.9999517160532922        23.999999999999595        1.9996456817765536        12.000289710674233        307.62399999999326       -3.0603427673864600E-004  -2.7311486405778851E-014
   10.140625000000000        1.9999421457278894        23.999999999999829        1.9995754495694724        12.000347135674215        307.62399999999695       -3.6669615841703287E-004  -1.2878587085651816E-014
   10.171875000000000        1.9999309496136406        24.000000000000163        1.9994932851654168        12.000414316622598        307.62400000000252       -4.3766444822385039E-004   8.4376949871511897E-015
   10.203125000000000        1.9999178996161797        24.000000000000483        1.9993975140102362        12.000492622525410        307.62400000000815       -5.2038560594337496E-004   2.5979218776228663E-014
   10.234375000000000        1.9999027438108290        24.000000000000625        1.9992862864222909        12.000583565513013        307.62400000001026       -6.1645738853805768E-004   3.7525538232330291E-014
   10.265625000000000        1.9998852052881835        24.000000000000437        1.9991575690476209        12.000688807806862        307.62400000000730       -7.2763624056253206E-004   2.7311486405778851E-014
   10.296875000000000        1.9998649811740479        24.000000000000195        1.9990091375768166        12.000810167649750        307.62400000000360       -8.5584359723120753E-004   5.1070259132757201E-015
   10.328125000000000        1.9998417418721461        24.000000000000075        1.9988385710767538        12.000949623910010        307.62400000000133       -1.0031707953922554E-003   8.8817841970012523E-016
   10.359375000000000        1.9998151305822416        23.999999999999861        1.9986432483200907        12.001109319046064        307.62399999999826       -1.1718822621506722E-003  -8.6597395920762210E-015
   10.390625000000000        1.9997847631500001        23.999999999999623        1.9984203465216630        12.001291560095474        307.62399999999428       -1.3644166283370972E-003  -2.7533531010703882E-014
   10.421875000000000        1.9997502283073931        23.999999999999414        1.9981668429118991        12.001498817336417        307.62399999999099       -1.5833853954939764E-003  -4.3964831775156199E-014
   10.453125000000000        1.9997110883650122        23.999999999999417        1.9978795195933399        12.001733720255611        307.62399999999127       -1.8315687716722014E-003  -4.5519144009631418E-014
   10.484375000000000        1.9996668804183466        23.999999999999584        1.9975549721340737        12.001999050451134        307.62399999999315       -2.1119082842728054E-003  -2.9976021664879227E-014
   10.515625000000000        1.9996171181300231        23.999999999999734        1.9971896223513990        12.002297731099516        307.62399999999576       -2.4274957786240754E-003  -2.9531932455029164E-014
   10.546875000000000        1.9995612941484848        23.999999999999957        1.9967797357283457        12.002632812624219        307.62399999999991       -2.7815584201390641E-003  -2.0206059048177849E-014
   10.578125000000000        1.9994988832199625        24.000000000000298        1.9963214438830721        12.003007454223260        307.62400000000531       -3.1774393368903448E-003   1.1324274851176597E-014
   10.609375000000000        1.9994293460459374        24.000000000000586        1.9958107724766165        12.003424900941299        307.62400000001054       -3.6185735693206253E-003   2.5757174171303632E-014
   10.640625000000000        1.9993521339312272        24.000000000000693        1.9952436748957245        12.003888456012335        307.62400000001190       -4.1084590355026400E-003   3.4194869158454821E-014
   10.671875000000000        1.9992666942585235        24.000000000000433        1.9946160719839061        12.004401448252709        307.62400000000719       -4.6506222746175154E-003   2.4646951146678475E-014
   10.703125000000000        1.9991724768144066        23.999999999999833        1.9939238980157439        12.004967194347719        307.62399999999735       -5.2485787986627282E-003  -9.1038288019262836E-015
   10.734375000000000        1.9990689409781948        23.999999999999407        1.9931631530151106        12.005588955954464        307.62399999999076       -5.9057879630840951E-003  -4.1078251911130792E-014
   10.765625000000000        1.9989555637695280        23.999999999999435        1.9923299614085372        12.006269891633535        307.62399999999099       -6.6256023609907282E-003  -4.6407322429331543E-014
   10.796875000000000        1.9988318487331294        23.999999999999734        1.9914206368806902        12.007013003725683        307.62399999999610       -7.4112118524391471E-003  -2.5979218776228663E-014
   10.828125000000000        1.9986973356196975        24.000000000000114        1.9904317531605480        12.007821080403298        307.62400000000235       -8.2655824591495158E-003  -4.4408920985006262E-015
   10.859375000000000        1.9985516108005477        24.000000000000512        1.9893602203158429        12.008696633251803        307.62400000000895       -9.1913904847046486E-003   2.6423307986078726E-014
   10.890625000000000        1.9983943183312680        24.000000000000561        1.9882033659721712        12.009641830868208        307.62400000000883       -1.0190952359096825E-002   4.9515946898281982E-014
   10.921875000000000        1.9982251715562438        24.000000000000341        1.9869590207039558        12.010658429104275        307.62400000000554       -1.1266150852287908E-002   3.5971225997855072E-014
   10.953125000000000        1.9980439651218949        24.000000000000046        1.9856256066702529        12.011747698722873        307.62400000000031       -1.2418358451641688E-002   1.7097434579227411E-014
   10.984375000000000        1.9978505872425114        23.999999999999670        1.9842022283928678        12.012910351381745        307.62399999999496       -1.3648358849643676E-002  -1.4210854715202004E-014
   11.015625000000000        1.9976450320397716        23.999999999999453        1.9826887644019617        12.014146464997001        307.62399999999110       -1.4956267637809932E-002  -3.3084646133829665E-014
   11.046875000000000        1.9974274117545943        23.999999999999577        1.9810859583082803        12.015455409674852        307.62399999999309       -1.6341453446314057E-002  -2.9087843245179101E-014
   11.078125000000000        1.9971979686107773        23.999999999999986        1.9793955077082248        12.016835775521063        307.62399999999957       -1.7802460902552143E-002  -8.6597395920762210E-015
   11.109375000000000        1.9969570860924024        24.000000000000320        1.9776201491910699        12.018285303748282        307.62400000000508       -1.9336936901332581E-002   1.3766765505351941E-014
   11.140625000000000        1.9967052993836245        24.000000000000423        1.9757637376034010        12.019800822589657        307.62400000000724       -2.0941561780223463E-002   2.3314683517128287E-014
   11.171875000000000        1.9964433047099406        24.000000000000362        1.9738313176385232        12.021378189593651        307.62400000000622       -2.2611987071417355E-002   1.8207657603852567E-014
   11.203125000000000        1.9961719673153533        24.000000000000096        1.9718291857633463        12.023012241915026        307.62400000000230       -2.4342781552007066E-002   2.6645352591003757E-015
   11.234375000000000        1.9958923278107494        23.999999999999734        1.9697649404769604        12.024696756224721        307.62399999999656       -2.6127387333789311E-002  -2.5535129566378600E-014
   11.265625000000000        1.9956056066350374        23.999999999999442        1.9676475189170346        12.026424419837099        307.62399999999161       -2.7958087718002456E-002  -4.5297099404706387E-014
   11.296875000000000        1.9953132063833079        23.999999999999485        1.9654872178966347        12.028186814591246        307.62399999999235       -2.9825988486672957E-002  -4.4630965589931293E-014
   11.328125000000000        1.9950167117752045        23.999999999999851        1.9632956975671247        12.029974414923162        307.62399999999832       -3.1721014208079670E-002  -2.0650148258027912E-014
   11.359375000000000        1.9947178870617677        24.000000000000181        1.9610859660641280        12.031776601428252        307.62400000000309       -3.3631920997639730E-002   2.1982415887578100E-014
   11.390625000000000        1.9944186707004616        24.000000000000245        1.9588723437038684        12.033581691035399        307.62400000000378       -3.5546326996593228E-002   3.3084646133829665E-014
   11.421875000000000        1.9941211671652355        24.000000000000085        1.9566704055556701        12.035376984698246        307.62400000000110       -3.7450761609565411E-002   1.1546319456101628E-014
   11.453125000000000        1.9938276358008400        23.999999999999840        1.9544969015209659        12.037148833259103        307.62399999999707       -3.9330734279874192E-002  -1.8873791418627661E-014
   11.484375000000000        1.9935404766780174        23.999999999999847        1.9523696533970647        12.038882721856146        307.62399999999758       -4.1170823280952458E-002  -1.9539925233402755E-014
   11.515625000000000        1.9932622134569753        24.000000000000039        1.9503074287896889        12.040563372932302        307.62400000000059       -4.2954784667286722E-002  -8.2156503822261584E-015
   11.546875000000000        1.9929954733206492        24.000000000000306        1.9483297921568143        12.042174867568798        307.62400000000559       -4.4665681163834910E-002   1.6431300764452317E-014
   11.578125000000000        1.9927429640948917        24.000000000000384        1.9464569337097746        12.043700784511978        307.62400000000656       -4.6286030385117097E-002   2.5979218776228663E-014
   11.609375000000000        1.9925074487292476        24.000000000000039        1.9447094773579796        12.045124355899603        307.62400000000139       -4.7797971371267997E-002   2.6645352591003757E-015
   11.640625000000000        1.9922917173681887        23.999999999999712        1.9431082693517530        12.046428638323929        307.62399999999616       -4.9183448016435725E-002  -2.7533531010703882E-014
   11.671875000000000        1.9920985572968406        23.999999999999606        1.9416741497429173        12.047596697507862        307.62399999999366       -5.0424407553923328E-002  -2.8865798640254070E-014
   11.703125000000000        1.9919307210973296        23.999999999999876        1.9404277092354214        12.048611804520279        307.62399999999803       -5.1503011861908032E-002  -2.8865798640254070E-015
   11.734375000000000        1.9917908933994726        24.000000000000266        1.9393890344261513        12.049457641127406        307.62400000000429       -5.2401858973321197E-002   2.4646951146678475E-014
   11.765625000000000        1.9916816566525841        24.000000000000465        1.9385774448290489        12.050118511578411        307.62400000000787       -5.3104211823535169E-002   3.7081449022480228E-014
   11.796875000000000        1.9916054563821359        24.000000000000348        1.9380112254223829        12.050579557859670        307.62400000000605       -5.3594230959753061E-002   1.7097434579227411E-014
   11.828125000000000        1.9915645664255186        24.000000000000025        1.9377073587496367        12.050826975233583        307.62400000000042       -5.3857207675881792E-002  -1.2878587085651816E-014
   11.859375000000000        1.9915610546641596        23.999999999999794        1.9376812608292175        12.050848224709311        307.62399999999661       -5.3879793834942000E-002  -2.4646951146678475E-014
   11.890625000000000        1.9915967497841678        23.999999999999709        1.9379465252786658        12.050632238981422        307.62399999999457       -5.3650224505501901E-002  -1.0436096431476471E-014
   11.921875000000000        1.9916732096043555        23.999999999999762        1.9385146801286037        12.050169618321743        307.62399999999553       -5.3158529475751795E-002   6.6613381477509392E-016
   11.953125000000000        1.9917916915084943        23.999999999999986        1.9393949617847852        12.049452812921139        307.62400000000019       -5.2396729723709019E-002  -1.3322676295501878E-015
   11.984375000000000        1.9919531255073388        24.000000000000213        1.9405941104893201        12.048476288259820        307.62400000000383       -5.1359015018018775E-002   8.4376949871511897E-015
   12.015625000000000        1.9921580904357401        24.000000000000352        1.9421161914333545        12.047236670233778        307.62400000000673       -5.0041899002385593E-002   1.0880185641326534E-014
   12.046875000000000        1.9924067937610697        24.000000000000259        1.9439624453837310        12.045732866979144        307.62400000000474       -4.8444348377338603E-002   5.5511151231257827E-015
   12.078125000000000        1.9926990554407911        24.000000000000014        1.9461311723075450        12.043966164620446        307.62400000000008       -4.6567883133246210E-002   1.1102230246251565E-015
   12.109375000000000        1.9930342962205267        23.999999999999737        1.9486176510169047        12.041940294510699        307.62399999999542       -4.4416645203622103E-002  -6.4392935428259079E-015
   12.140625000000000        1.9934115307086198        23.999999999999485        1.9514140973174716        12.039661469936384        307.62399999999155       -4.1997433391148253E-002  -2.7311486405778851E-014
   12.171875000000000        1.9938293655003225        23.999999999999293        1.9545096625384213        12.037138390715214        307.62399999998848       -3.9319702961901265E-002  -3.6637359812630166E-014
   12.203125000000000        1.9942860025545737        23.999999999999428        1.9578904736589040        12.034382214615508        307.62399999998962       -3.6395528895669549E-002  -1.7319479184152442E-014
   12.234375000000000        1.9947792479495590        23.999999999999677        1.9615397155394381        12.031406495064234        307.62399999999349       -3.3239532410120939E-002  -9.3258734068513149E-015
   12.265625000000000        1.9953065260613154        23.999999999999719        1.9654377550305229        12.028227085176283        307.62399999999627       -2.9868771030792461E-002  -2.7977620220553945E-014
   12.296875000000000        1.9958648991226635        23.999999999999808        1.9695623059793113        12.024862008720957        307.62400000000025       -2.6302593143352333E-002  -4.1522341120980855E-014
   12.328125000000000        1.9964510920297509        24.000000000000398        1.9738886334050836        12.021331299230619        307.62400000000736       -2.2562458624667308E-002   1.9095836023552692E-014
   12.359375000000000        1.9970615221718455        24.000000000001087        1.9783897943818241        12.017656809040409        307.62400000001372       -1.8671727790021485E-002   9.7033492352238682E-014
   12.390625000000000        1.9976923339684436        24.000000000000739        1.9830369124677574        12.013861990612138        307.62400000001031       -1.4655421500686295E-002   5.1736392947532295E-014
   12.421875000000000        1.9983394377072170        23.999999999999208        1.9877994818723956        12.009971653031810        307.62399999999622       -1.0539955834821410E-002  -1.2212453270876722E-013
   12.453125000000000        1.9989985521893361        23.999999999998742        1.9926456969670925        12.006011697063784        307.62399999998865       -6.3528552222436672E-003  -1.5276668818842154E-013
   12.484375000000000        1.9996652506073511        24.000000000000796        1.9975428022392379        12.002008832584032        307.62400000000144       -2.1224483681132017E-003   1.4344081478157023E-013
   12.515625000000000        2.0003350090086531        24.000000000001904        2.0024574573767664        11.997990282585750        307.62400000000838        2.1224483681132017E-003   3.0198066269804258E-013
   12.546875000000000        2.0010032566347822        23.999999999998170        2.0073561118570260        11.993983478248072        307.62399999998166        6.3528552222436663E-003  -2.0206059048177849E-013
   12.578125000000000        2.0016654273738994        23.999999999994248        2.0122053832087210        11.990015749775541        307.62399999995495        1.0539955834821408E-002  -7.4651396175795526E-013
   12.609375000000000        2.0023170115242013        23.999999999999698        2.0169724330248875        11.986114017844976        307.62400000000019        1.4655421500686296E-002  -6.3060667798708891E-014
   12.640625000000000        2.0029536070462819        24.000000000010576        2.0216253348363034        11.982304490518340        307.62400000008358        1.8671727790021485E-002   1.3664624987086427E-012
   12.671875000000000        2.0035709694813053        24.000000000006818        2.0261334281059726        11.978612370401862        307.62400000005357        2.2562458624667305E-002   8.8418161681147467E-013
   12.703125000000000        2.0041650597231784        23.999999999984183        2.0304676528665309        11.975061576664316        307.62399999987969        2.6302593143352333E-002  -2.0863311078755942E-012
   12.734375000000000        2.0047320888551741        23.999999999977540        2.0346008598859666        11.971674486281614        307.62399999982711        2.9868771030792458E-002  -2.9434232828862150E-012
   12.765625000000000        2.0052685593080390        24.000000000015518        2.0385080917181599        11.968471698522629        307.62400000011274        3.3239532410120932E-002   2.0947688028627454E-012
   12.796875000000000        2.0057713016765013        24.000000000051138        2.0421668305721710        11.965471826220170        307.62400000038292        3.6395528895669549E-002   6.8083316762113100E-012
   12.828125000000000        2.0062375066251139        24.000000000002800        2.0455572095870154        11.962691316829940        307.62400000002162        3.9319702961901265E-002   3.6992631180510216E-013
   12.859375000000000        2.0066647513926945        23.999999999905132        2.0486621847838427        11.960144305743295        307.62399999928925        4.1997433391148253E-002  -1.2633005752604731E-011
   12.890625000000000        2.0070510204808172        23.999999999930328        2.0514676656844393        11.957842503764946        307.62399999948087        4.4416645203622103E-002  -9.3036689463588118E-012
   12.921875000000000        2.0073947202403777        24.000000000130164        2.0539626033736238        11.955795119983305        307.62400000098256        4.6567883133246203E-002   1.7278178887636386E-011
   12.953125000000000        2.0076946872561696        24.000000000225089        2.0561390356335081        11.954008820447124        307.62400000169424        4.8444348377338603E-002   2.9920510513647969E-011
   12.984375000000000        2.0079501905752708        23.999999999922593        2.0579920895776564        11.952487722340701        307.62399999941897        5.0041899002385599E-002  -1.0305534203780553E-011
   13.015625000000000        2.0081609278518116        23.999999999519950        2.0595199428698305        11.951233422907722        307.62399999639268        5.1359015018018782E-002  -6.3896443691646709E-011
   13.046875000000000        2.0083270154966466        23.999999999770694        2.0607237452203555        11.950245061975446        307.62399999827528        5.2396729723709019E-002  -3.0520475036155403E-011
   13.078125000000000        2.0084489731270496        24.000000000713005        2.0616075026028016        11.949519416142428        307.62400000535160        5.3158529475751802E-002   9.4947161244363087E-011
   13.109375000000000        2.0085277029592370        24.000000001013415        2.0621779274647389        11.949051021628105        307.62400000760806        5.3650224505501901E-002   1.3496359585474238E-010
   13.140625000000000        2.0085644648935355        23.999999999525752        2.0624442587284775        11.948832322291366        307.62399999643702        5.3879793834942000E-002  -6.3132610250704602E-011
   13.171875000000000        2.0085608477057195        23.999999997701682        2.0624180553816012        11.948853839860366        307.62399998274100        5.3857207675881799E-002  -3.0604674350342975E-010
   13.203125000000000        2.0085187364601262        23.999999998836437        2.0621129674198793        11.949104363912857        307.62399999126347        5.3594230959753061E-002  -1.5494716620878535E-010
   13.234375000000000        2.0084402767069456        24.000000003205869        2.0615444885304806        11.949571158051292        307.62400002408339        5.3104211823535176E-002   4.2680659007032773E-010
   13.265625000000000        2.0083278369806790        24.000000005163631        2.0607296959540000        11.950240176546695        307.62400003878685        5.2401858973321190E-002   6.8741634606794833E-010
   13.296875000000000        2.0081839712199345        23.999999999029068        2.0596869830818423        11.951096285490964        307.62399999270150        5.1503011861908032E-002  -1.2923973002898492E-010
   13.328125000000000        2.0080113812363725        23.999999989487467        2.0584357887902960        11.952123485829148        307.62399992102081        5.0424407553923328E-002  -1.3991838798688150E-009
   13.359375000000000        2.0078128778572220        23.999999991145998        2.0569963258736581        11.953305139052235        307.62399993346543        4.9183448016435725E-002  -1.1780980635478500E-009
   13.390625000000000        2.0075913404334238        24.000000010217054        2.0553893118046922        11.954624194102980        307.62400007681242        4.7797971371267997E-002   1.3592642567061830E-009
   13.421875000000000        2.0073496778077922        24.000000027217375        2.0536357081929100        11.956063406664425        307.62400020460797        4.6286030385117097E-002   3.6201956987724770E-009
   13.453125000000000        2.0070907952700989        24.000000010907684        2.0517564764339333        11.957605539054812        307.62400008193936        4.4665681163834910E-002   1.4507124390661374E-009
   13.484375000000000        2.0068175677562978        23.999999962108568        2.0497723524235845        11.959233538572999        307.62399971502612        4.2954784667286722E-002  -5.0380557503615364E-009
   13.515625000000000        2.0065328128783970        23.999999936363178        2.0477036361593486        11.960930707101117        307.62399952117994        4.1170823280952458E-002  -8.4570541680761835E-009
   13.546875000000000        2.0062392573212442        23.999999994750819        2.0455699916011181        11.962680875259069        307.62399996066017        3.9330734279874185E-002  -6.9741723507377174E-010
   13.578125000000000        2.0059395005786236        24.000000110633753        2.0433902621881899        11.964468571315741        307.62400083302214        3.7450761609565411E-002   1.4695222372296257E-008
   13.609375000000000        2.0056359913127220        24.000000146602762        2.0411823183093163        11.966279150632037        307.62400110339792        3.5546326996593228E-002   1.9470845380453738E-008
   13.640625000000000        2.0053310271982059        23.999999983014828        2.0389629481958456        11.968098861237404        307.62399987235602        3.3631920997639730E-002  -2.2609456529210092E-009
   13.671875000000000        2.0050267663977905        23.999999708289071        2.0367477806058671        11.969914871215009        307.62399780140873        3.1721014208079670E-002  -3.8711641003885688E-008
   13.703125000000000        2.0047252199494716        23.999999641964234        2.0345512084361435        11.971715326935991        307.62399730205084        2.9825988486672960E-002  -4.7503644573509973E-008
   13.734375000000000        2.0044282062483294        24.000000046253085        2.0323862939663337        11.973489482655914        307.62400035126251        2.7958087718002456E-002   6.1238054627210659E-009
   13.765625000000000        2.0041372934307335        24.000000723359804        2.0302646807645246        11.975227845930386        307.62400545107641        2.6127387333789307E-002   9.5957477519448275E-008
   13.796875000000000        2.0038537903149081        24.000000959447711        2.0281965718669261        11.976922206323593        307.62400724115741        2.4342781552007062E-002   1.2715265462759362E-007
   13.828125000000000        2.0035788224114022        24.000000082942304        2.0261908094828120        11.978565462204799        307.62400061979463        2.2611987071417355E-002   1.1017993184481156E-008
   13.859375000000000        2.0033134523680407        23.999998353491907        2.0242550141482591        11.980151346323000        307.62398756827440        2.0941561780223460E-002  -2.1813884076848922E-007
   13.890625000000000        2.0030587285402417        23.999997282610043        2.0223956654415551        11.981674296739000        307.62397950953897        1.9336936901332581E-002  -3.6014278448348591E-007
   13.921875000000000        2.0028155712129982        23.999998712301622        2.0206180321155283        11.983129678666193        307.62399024758741        1.7802460902552147E-002  -1.7025224341438161E-007
   13.953125000000000        2.0025845400917697        24.000003017822763        2.0189259935381170        11.984514280091403        307.62402283826157        1.6341453446314057E-002   3.9927401562778186E-007
   13.984375000000000        2.0023656573242983        24.000007643525912        2.0173219249621344        11.985826642471221        307.62405773686521        1.4956267637809932E-002   1.0118900299893596E-006
   14.015625000000000        2.0021585203872574        24.000007915755184        2.0158068792369841        11.987066793852550        307.62405971238223        1.3648358849643676E-002   1.0483669337091328E-006
   14.046875000000000        2.0019627487737441        24.000000323314573        2.0143811072253430        11.988235214672745        307.62400258027805        1.2418358451641687E-002   4.1490518132292209E-008
   14.078125000000000        2.0017785584792271        23.999986658179722        2.0130447093313362        11.989331465518303        307.62389872303902        1.1266150852287909E-002  -1.7618995875601229E-006
   14.109375000000000        2.0016071589819844        23.999977160721222        2.0117981113411658        11.990353378297749        307.62382675635706        1.0190952359096821E-002  -3.0166005542398011E-006
   14.140625000000000        2.0014504922041829        23.999988287562132        2.0106418826889287        11.991297502004805        307.62391192023091        9.1913904847046486E-003  -1.5527684551486232E-006
   14.171875000000000        2.0013103552563924        24.000035840626431        2.0095759377155376        11.992160924766200        307.62427174881498        8.2655824591495175E-003   4.7343205298311375E-006
   14.203125000000000        2.0011876537167610        24.000129503626905        2.0085988655691360        11.992943020136316        307.62497929718376        7.4112118524391471E-003   1.7125387432148642E-005
   14.234375000000000        2.0010820005742382        24.000269756036840        2.0077076029352185        11.993646311920465        307.62604044609401        6.6256023609907273E-003   3.5664418085001870E-005
   14.265625000000000        2.0009914871382577        24.000445751915009        2.0068972751014407        11.994276790369117        307.62737290924792        5.9057879630840943E-003   5.8918501929738909E-005
   14.296875000000000        2.0009129633887466        24.000637400596300        2.0061615421874914        11.994843273923895        307.62882265274180        5.2485787986627282E-003   8.4247811110493842E-005
   14.328125000000000        2.0008430291938635        24.000823037888885        2.0054936514684116        11.995355301583894        307.63022597445996        4.6506222746175154E-003   1.0878721966056659E-004
   14.359375000000000        2.0007790548271007        24.000987011250370        2.0048875138626050        11.995820804576267        307.63146574603064        4.1084590355026400E-003   1.3045804593891930E-004
   14.390625000000000        2.0007195404448681        24.001122215027959        2.0043381140141454        11.996245215702858        307.63248849852982        3.6185735693206257E-003   1.4831961089489809E-004
   14.421875000000000        2.0006638540128527        24.001228077563731        2.0038412933497405        11.996632032624827        307.63328954428408        3.1774393368903444E-003   1.6230011414020140E-004
   14.453125000000000        2.0006117583467717        24.001306986183767        2.0033933167668958        11.996983865582742        307.63388673008910        2.7815584201390641E-003   1.7271749072556020E-004
   14.484375000000000        2.0005630395056673        24.001361437553616        2.0029905352843174        11.997303240934382        307.63429891461266        2.4274957786240754E-003   1.7990247031107742E-004
   14.515625000000000        2.0005173590224508        24.001392874587420        2.0026292673067188        11.997592905825742        307.63453699256928        2.1119082842728058E-003   1.8404629450996524E-004
   14.546875000000000        2.0004743025726532        24.001402025263285        2.0023058713443200        11.997855705717020        307.63460644460258        1.8315687716722016E-003   1.8524565452393560E-004
   14.578125000000000        2.0004334863450013        24.001389686555694        2.0020168717404809        11.998094338247229        307.63451330009849        1.5833853954939760E-003   1.8360606592526807E-004
   14.609375000000000        2.0003945650418529        24.001356763184400        2.0017589816701875        11.998311324486959        307.63426436111740        1.3644166283370972E-003   1.7924755540921211E-004
   14.640625000000000        2.0003570932387751        24.001303213031846        2.0015289755009462        11.998509313241728        307.63385934606686        1.1718822621506722E-003   1.7216433133704356E-004
   14.671875000000000        2.0003203514863497        24.001226709692265        2.0013235222817394        11.998691455525641        307.63328055922955        1.0031707953922554E-003   1.6204976102507374E-004
   14.703125000000000        2.0002833502304260        24.001122676926613        2.0011391938277052        11.998861398390224        307.63249331229639        8.5584359723120743E-004   1.4829966939444716E-004
   14.734375000000000        2.0002451443721174        24.000986692251900        2.0009727806127335        11.999022599696032        307.63146451565723        7.2763624056253196E-004   1.3032671886437086E-004
   14.765625000000000        2.0002054006781589        24.000818674393745        2.0008218580666504        11.999177017648604        307.63019258410543        6.1645738853805757E-004   1.0812802097648344E-004
   14.796875000000000        2.0001650276548664        24.000627768981538        2.0006854132606993        11.999323774361788        307.62874628738956        5.2038560594337496E-004   8.2915534778127409E-005
   14.828125000000000        2.0001263500896105        24.000433809144138        2.0005640145378210        11.999458838218009        307.62727798765331        4.3766444822385033E-004   5.7291400759940103E-005
   14.859375000000000        2.0000922970667032        24.000260914457680        2.0004589932251178        11.999576694366000        307.62597087110953        3.6669615841703287E-004   3.4436965697270949E-005
   14.890625000000000        2.0000650773091753        24.000127414926776        2.0003711115859462        11.999673254240122        307.62496172449124        3.0603427673864600E-004   1.6789302122344196E-005
   14.921875000000000        2.0000454134682886        24.000040261619937        2.0002997889083716        11.999747655729683        307.62430187690455        2.5437544006647945E-004   5.2768010836423684E-006
   14.953125000000000        2.0000326361565226        23.999995896926642        2.0002431867764829        11.999802134757561        307.62396622635038        2.1055061994503907E-004  -5.8540490188718763E-007
   14.984375000000000        2.0000251209294775        23.999983307071140        2.0001986369482601        11.999840929955308        307.62387197572542        1.7351601876324651E-004  -2.2570177238279143E-006
   15.015625000000000        2.0000208133523616        23.999987963422992        2.0001631571675089        11.999869102954579        307.62390773920123        1.4234381509905381E-004  -1.6460424374642457E-006
   15.046875000000000        2.0000179037238799        23.999997158489581        2.0001341166452375        11.999891157875147        307.62397750004209        1.1621292143146085E-004  -4.3260152704505117E-007
   15.078125000000000        2.0000153079951524        24.000003576542682        2.0001097078861259        11.999909940992437        307.62402630945223        9.4399890939488108E-005   4.1342137446775951E-007
   15.109375000000000        2.0000126828912781        24.000005376148493        2.0000889529765278        11.999926591190954        307.62404021208857        7.6270085286262210E-005   6.4889874984430662E-007
   15.140625000000000        2.0000101371872647        24.000004039944795        2.0000714063796603        11.999941197147754        307.62403038442000        6.1269192378441261E-005   4.7007491010830904E-007
   15.171875000000000        2.0000078992697730        24.000001871822786        2.0000568144320190        11.999953540476227        307.62401425327573        4.8915162265956336E-005   1.8140131974320184E-007
   15.203125000000000        2.0000061046815327        24.000000395931256        2.0000448952922536        11.999963569987269        307.62400334888525        3.8790610698417861E-005  -1.5719593626783990E-008
   15.234375000000000        2.0000047441443214        23.999999971652397        2.0000352798677286        11.999971521027778        307.62400038892059        3.0535723411100810E-005  -7.3791269539213999E-008
   15.265625000000000        2.0000037179442329        24.000000212862567        2.0000275596241828        11.999977798807310        307.62400244776751        2.3841679948438473E-005  -4.3799714521952637E-008
   15.296875000000000        2.0000029143851918        24.000000589022903        2.0000213589888665        11.999982808225406        307.62400550624602        1.8444603674244038E-005   4.1949257401086015E-009
   15.328125000000000        2.0000022573732585        24.000000792032640        2.0000163774077122        11.999986851791553        307.62400722927021        1.4120034457277665E-005   2.9515014432490716E-008
   15.359375000000000        2.0000017122124869        24.000000786108664        2.0000123901247102        11.999990119787871        307.62400734357806        1.0677912222957796E-005   2.7452895512425357E-008
   15.390625000000000        2.0000012676372285        24.000000677139614        2.0000092256902007        11.999992732751098        307.62400664816107        7.9580529725298786E-006   1.2017145056830714E-008
   15.421875000000000        2.0000009165629353        24.000000571798079        2.0000067426567592        11.999994786523796        307.62400594753217        5.8260938234560215E-006  -2.6767708050101646E-009
   15.453125000000000        2.0000006471653484        24.000000514339373        2.0000048170452964        11.999996374178759        307.62400557353385        4.1698799470664793E-006  -1.0757178259268585E-008
   15.484375000000000        2.0000004436743164        24.000000496464779        2.0000033399381154        11.999997586187021        307.62400546047826        2.8962637990942555E-006  -1.3297319689797860E-008
   15.515625000000000        2.0000002907608336        24.000000493914975        2.0000022190464208        11.999998502392696        307.62400542243444        1.9282855870191994E-006  -1.3483454797125205E-008
   15.546875000000000        2.0000001765467728        24.000000492191411        2.0000013792501066        11.999999186815131        307.62400534772559        1.2027033340183984E-006  -1.3215364802476870E-008
   15.578125000000000        2.0000000928925168        24.000000491283767        2.0000007607335486        11.999999688286801        307.62400523438458        6.6784103165552299E-007  -1.2479218103322864E-008
   15.609375000000000        2.0000000341209914        24.000000498231564        2.0000003158450745        12.000000044389829        307.62400513373922        2.8172408309139713E-007  -1.0329333388625628E-008
   15.640625000000000        1.9999999957170422        24.000000519207287        2.0000000061894418        12.000000285301391        307.62400509064344        1.0472399574498617E-008  -5.9352822656677517E-009
   15.671875000000000        1.9999999737077978        24.000000556481933        1.9999998006308108        12.000000435994181        307.62400512068348       -1.7307698691175234E-007   1.0158300867146863E-009
   15.703125000000000        1.9999999645994146        24.000000609350405        1.9999996740552239        12.000000517078716        307.62400521721480       -2.9054419094451570E-007   1.0441379982850663E-008
   15.734375000000000        1.9999999654682985        24.000000676004660        1.9999996064661789        12.000000545192547        307.62400536543066       -3.5900211961275262E-007   2.2111527941959253E-008
   15.765625000000000        1.9999999739552958        24.000000754489452        1.9999995821392826        12.000000533512953        307.62400554954672       -3.9181601350693213E-007   3.5775894691170151E-008
   15.796875000000000        1.9999999881440831        24.000000842626591        1.9999995887966922        12.000000492448798        307.62400575229788       -3.9934739096544031E-007   5.1152973856716244E-008
   15.828125000000000        2.0000000064127135        24.000000937601712        1.9999996168717959        12.000000430324572        307.62400595196374       -3.8954091757601552E-007   6.7874343923080005E-008
   15.859375000000000        2.0000000273282885        24.000001035754458        1.9999996589174924        12.000000353907490        307.62400612089129       -3.6841079619412701E-007   8.5456024478958170E-008
   15.890625000000000        2.0000000495963612        24.000001132677088        1.9999997091549273        12.000000268760369        307.62400622629133       -3.4044143393048767E-007   1.0331109234762437E-007
   15.921875000000000        2.0000000720432682        24.000001223472413        1.9999997631278561        12.000000179476586        307.62400623218917       -3.0891541218086369E-007   1.2078382050084713E-007
   15.953125000000000        2.0000000936094842        24.000001303018955        1.9999998174293061        12.000000089852566        307.62400610138275       -2.7618017752029061E-007   1.3718508462545742E-007
   15.984375000000000        2.0000001133458403        24.000001366193295        1.9999998694824472        12.000000003021604        307.62400579702268       -2.4386339313218371E-007   1.5182250989731472E-007
   16.015625000000000        2.0000001304139952        24.000001408073782        1.9999999173684495        11.999999921552924        307.62400528405499       -2.1304554564546982E-007   1.6402823810324207E-007
   16.046875000000000        2.0000001440945341        24.000001424164171        1.9999999596973435        11.999999847514895        307.62400453088907       -1.8439719027120799E-007   1.7318866052384863E-007
   16.078125000000000        2.0000001538028500        24.000001410650970        1.9999999955157155        11.999999782508397        307.62400351147443       -1.5828713446134851E-007   1.7877733871074497E-007
   16.109375000000000        2.0000001591084526        24.000001364661355        2.0000000242415514        11.999999727679988        307.62400220743314       -1.3486690122008732E-007   1.8038770632777812E-007
   16.140625000000000        2.0000001597507517        24.000001284465771        2.0000000456147813        11.999999683728394        307.62400060967599       -1.1413597034606544E-007   1.7775907834582938E-007
   16.171875000000000        2.0000001556449805        24.000001169575306        2.0000000596534195        11.999999650917795        307.62399871903034       -9.5991560872180875E-008   1.7079048797441487E-007
   16.203125000000000        2.0000001468760589        24.000001020724284        2.0000000666099771        11.999999629105812        307.62399654584584       -8.0266081785186547E-008   1.5954040843979556E-007
   16.234375000000000        2.0000001336836801        24.000000839776707        2.0000000669288491        11.999999617786294        307.62399410906431       -6.6754831486123591E-008   1.4421622718252536E-007
   16.265625000000000        2.0000001164441659        24.000000629610916        2.0000000612081057        11.999999616140489        307.62399143531167       -5.5236060171959122E-008   1.2515927916290082E-007
   16.296875000000000        2.0000000956526911        24.000000394013245        2.0000000501675768        11.999999623090492        307.62398855828036       -4.5485114419207329E-008   1.0282929885363501E-007
   16.328125000000000        2.0000000719049882        24.000000137565095        2.0000000346209368        11.999999637352628        307.62398551810674       -3.7284051201368807E-008   7.7787627450476293E-008
   16.359375000000000        2.0000000458749181        23.999999865486856        2.0000000154470867        11.999999657493923        307.62398236029122       -3.0427831387808922E-008   5.0675792673260389E-008
   16.390625000000000        2.0000000182863586        23.999999583422390        1.9999999935583856        11.999999681993041        307.62397913395267       -2.4727973084857841E-008   2.2187913506499513E-008
   16.421875000000000        1.9999999898813783        23.999999297183770        1.9999999698670221        11.999999709303610        307.62397588962381       -2.0014356281592120E-008  -6.9607801744808739E-009
   16.453125000000000        1.9999999613887209        23.999999012496783        1.9999999452530051        11.999999737916058        307.62397267705330       -1.6135716115222995E-008  -3.6065403552498765E-008
   16.484375000000000        1.9999999334958025        23.999998734780558        1.9999999205365653        11.999999766415455        307.62396954340869       -1.2959237299048287E-008  -6.4459503068547974E-008
   16.515625000000000        1.9999999068250625        23.999998468969704        1.9999998964555001        11.999999793534467        307.62396653196794       -1.0369562122233310E-008  -9.1538839619431656E-008
   16.546875000000000        1.9999998819146410        23.999998219373275        1.9999998736471960        11.999999818198779        307.62396368116418       -8.2674447999020966E-009  -1.1678093914113674E-007
   16.578125000000000        1.9999998592042512        23.999997989572329        1.9999998526360292        11.999999839560644        307.62396102391443       -6.5682222470462689E-009  -1.3975943335964303E-007
   16.609375000000000        1.9999998390276925        23.999997782360627        1.9999998338274700        11.999999857014146        307.62395858715900       -5.2002225036217839E-009  -1.6015184023387974E-007
   16.640625000000000        1.9999998216122701        23.999997599731739        1.9999998175090754        11.999999870192232        307.62395639165413       -4.1031944438929052E-009  -1.7774034888340395E-007
   16.671875000000000        1.9999998070835245        23.999997442900749        1.9999998038567108        11.999999878949211        307.62395445193590       -3.2268138633501329E-009  -1.9240737114678552E-007
   16.703125000000000        1.9999997954725897        23.999997312347340        1.9999997929432900        11.999999883338120        307.62395277646385       -2.5292997151108567E-009  -2.0412835977090538E-007
   16.734375000000000        1.9999997867246704        23.999997207873140        1.9999997847485118        11.999999883588535        307.62395136796908       -1.9761586430496764E-009  -2.1296355123823218E-007
   16.765625000000000        1.9999997807092009        23.999997128680238        1.9999997791701363        11.999999880084898        307.62395022409703       -1.5390647810834396E-009  -2.1904797375960072E-007
   16.796875000000000        1.9999997772331652        23.999997073478916        1.9999997760382910        11.999999873340451        307.62394933835498       -1.1948740393732788E-009  -2.2257831178151832E-007
   16.828125000000000        1.9999997760577675        23.999997040620364        1.9999997751330008        11.999999863963557        307.62394870124166       -9.2476695772704272E-010  -2.2379633146663025E-007
   16.859375000000000        1.9999997769164914        23.999997028233192        1.9999997762029804        11.999999852617629        307.62394830129057       -7.1351101830106413E-010  -2.2297094504075687E-007
   16.890625000000000        1.9999997795311808        23.999997034338090        1.9999997789823489        11.999999839981939        307.62394812583506       -5.4883155521046241E-010  -2.2038224245513049E-007
   16.921875000000000        1.9999997836240617        23.999997056928866        1.9999997832031819        11.999999826720044        307.62394816146877       -4.2087967238928708E-010  -2.1630953961349064E-007
   16.953125000000000        1.9999997889263645        23.999997094031102        1.9999997886045788        11.999999813457340        307.62394839438753       -3.2178556986990413E-010  -2.1102287339758163E-007
   16.984375000000000        1.9999997951858328        23.999997143757479        1.9999997949405466        11.999999800763723        307.62394881079445       -2.4528614410839544E-010  -2.0477548923203415E-007
   17.015625000000000        1.9999998021745664        23.999997204369556        1.9999998019881500        11.999999789137355        307.62394939740852       -1.8641649135504271E-010  -1.9779604909508919E-007
   17.046875000000000        1.9999998096960763        23.999997274333555        1.9999998095548204        11.999999778990297        307.62395014193555       -1.4125587295550159E-010  -1.9028165776369121E-007
   17.078125000000000        1.9999998175889506        23.999997352347265        1.9999998174822307        11.999999770639906        307.62395103325821       -1.0671970350272546E-010  -1.8239422194810118E-007
   17.109375000000000        1.9999998257256881        23.999997437328421        1.9999998256452982        11.999999764310060        307.62395206130776       -8.0390131200509302E-011  -1.7426163423372998E-007
   17.140625000000000        1.9999998340081828        23.999997528378785        1.9999998339478040        11.999999760140271        307.62395321676553       -6.0378750718587054E-011  -1.6598229346520554E-007
   17.171875000000000        1.9999998423626064        23.999997624746435        1.9999998423173906        11.999999758197555        307.62395449079696       -4.5215894643210999E-011  -1.5763025884574233E-007
   17.203125000000000        1.9999998507357686        23.999997725802483        1.9999998507020067        11.999999758486609        307.62395587494649       -3.3761774811168656E-011  -1.4925891744788089E-007
   17.234375000000000        1.9999998590928563        23.999997831029020        1.9999998590677208        11.999999760957357        307.62395736113172       -2.5135482454275753E-011  -1.4090320199500184E-007
   17.265625000000000        1.9999998674151163        23.999997940005489        1.9999998673964579        11.999999765512024        307.62395894160426       -1.8658505290835246E-011  -1.3258195741272516E-007
   17.296875000000000        1.9999998756961588        23.999998052383141        1.9999998756823487        11.999999772014601        307.62396060880019       -1.3809983619801391E-011  -1.2430166917987151E-007
   17.328125000000000        1.9999998839371151        23.999998167849938        1.9999998839269237        11.999999780302264        307.62396235509726       -1.0191411769955524E-011  -1.1606127192642646E-007
   17.359375000000000        1.9999998921418551        23.999998286096453        1.9999998921343562        11.999999790197082        307.62396417259367       -7.4989030263529920E-012  -1.0785694715131910E-007
   17.390625000000000        1.9999999003138413        23.999998406795857        1.9999999003083400        11.999999801514868        307.62396605301956       -5.5014831352904276E-012  -9.9685274701499793E-008
   17.421875000000000        1.9999999084551843        23.999998529601374        1.9999999084511602        11.999999814069570        307.62396798779321       -4.0241675033103320E-012  -9.1544170910395906E-008
   17.453125000000000        1.9999999165668176        23.999998654150783        1.9999999165638829        11.999999827674479        307.62396996810810       -2.9348178058466448E-012  -8.3432724728993435E-008
   17.484375000000000        1.9999999246481592        23.999998780066491        1.9999999246460254        11.999999842144282        307.62397198497570       -2.1339719523380575E-012  -7.5351533901368839E-008
   17.515625000000000        1.9999999326954438        23.999998906943631        1.9999999326938969        11.999999857299139        307.62397402914922       -1.5470036278867350E-012  -6.7304344986141018E-008
   17.546875000000000        1.9999999406995410        23.999999034334515        1.9999999406984232        11.999999872970006        307.62397609102158       -1.1180996659212082E-012  -5.9300308219434328E-008
   17.578125000000000        1.9999999486449487        23.999999161742966        1.9999999486441431        11.999999889001785        307.62397816061247       -8.0565032160075670E-013  -5.1354930308278313E-008
   17.609375000000000        1.9999999565109896        23.999999288636900        1.9999999565104110        11.999999905252508        307.62398022772453       -5.7873345787283958E-013  -4.3488916023903812E-008
   17.640625000000000        1.9999999642742843        23.999999414471343        1.9999999642738699        11.999999921589962        307.62398228218694       -4.1444244357454244E-013  -3.5725659097707307E-008
   17.671875000000000        1.9999999719106929        23.999999538707204        1.9999999719103971        11.999999937889442        307.62398431406388       -2.9586234423867260E-013  -2.8089273795828262E-008
   17.703125000000000        1.9999999793958672        23.999999660818368        1.9999999793956567        11.999999954033978        307.62398631375748       -2.1054240251753636E-013  -2.0604109307598151E-008
   17.734375000000000        1.9999999867047613        23.999999780289695        1.9999999867046119        11.999999969916278        307.62398827201963       -1.4934705337394116E-013  -1.3295215817166195E-008
   17.765625000000000        1.9999999938114112        23.999999896617204        1.9999999938113056        11.999999985440128        307.62399017998371       -1.0559461282411623E-013  -6.1885649937920562E-009
   17.796875000000000        2.0000000006893388        24.000000009312938        2.0000000006892642        12.000000000520435        307.62399202923308       -7.4413804154932930E-014   6.8936745201142458E-010
   17.828125000000000        2.0000000073121571        24.000000117911874        2.0000000073121047        12.000000015082991        307.62399381188817       -5.2264651920502503E-014   7.3121635413286867E-009
   17.859375000000000        2.0000000136544056        24.000000221980766        2.0000000136543692        12.000000029063948        307.62399552071849       -3.6582960241063104E-014   1.3654400721208049E-008
   17.890625000000000        2.0000000196928727        24.000000321130287        2.0000000196928474        12.000000042407908        307.62399714926698       -2.5517384878958160E-014   1.9692867336829067E-008
   17.921875000000000        2.0000000254079997        24.000000415026857        2.0000000254079819        12.000000055065430        307.62399869196014       -1.7735637427699328E-014   2.5408001702587057E-008
   17.953125000000000        2.0000000307843369        24.000000503396578        2.0000000307843244        12.000000066992262        307.62400014414595       -1.2282125061151533E-014   3.0784342852641089E-008
   17.984375000000000        2.0000000358096948        24.000000586016711        2.0000000358096868        12.000000078150181        307.62400150199545       -8.4737264669301340E-015   3.5809696763422494E-008
   18.015625000000000        2.0000000404740446        24.000000662704451        2.0000000404740388        12.000000088507953        307.62400276236809       -5.8237453865031075E-015   4.0474037454885092E-008
   18.046875000000000        2.0000000447692501        24.000000733311886        2.0000000447692461        12.000000098040438        307.62400392272610       -3.9866116441219868E-015   4.4769241647202307E-008
   18.078125000000000        2.0000000486889471        24.000000797723711        2.0000000486889444        12.000000106728169        307.62400498109378       -2.7178059205723973E-015   4.8688943543595542E-008
   18.109375000000000        2.0000000522277808        24.000000855850839        2.0000000522277790        12.000000114558727        307.62400593599870       -1.8449164549002957E-015   5.2227777214142179E-008
   18.140625000000000        2.0000000553806241        24.000000907625871        2.0000000553806228        12.000000121529185        307.62400678646162       -1.2468073935360255E-015   5.5380616093003709E-008
   18.171875000000000        2.0000000581437463        24.000000953013700        2.0000000581437454        12.000000127644364        307.62400753210329       -8.3867737624268946E-016   5.8143727166282133E-008
   18.203125000000000        2.0000000605176322        24.000000992036544        2.0000000605176318        12.000000132912472        307.62400817339716       -5.6138033370737785E-016   6.0517613142963000E-008
   18.234375000000000        2.0000000625089265        24.000001024793963        2.0000000625089265        12.000000137343413        307.62400871190601       -3.7381960385871415E-016   6.2508910492198311E-008
   18.265625000000000        2.0000000641295768        24.000001051460522        2.0000000641295763        12.000000140952793        307.62400915033351       -2.4755025844196816E-016   6.4129559884662513E-008
   18.296875000000000        2.0000000653941967        24.000001072264027        2.0000000653941967        12.000000143766826        307.62400949232921       -1.6296239130452010E-016   6.5394179848965450E-008
   18.328125000000000        2.0000000663178250        24.000001087458738        2.0000000663178250        12.000000145822412        307.62400974212511       -1.0659221707328630E-016   6.6317809466198696E-008
   18.359375000000000        2.0000000669155606        24.000001097309688        2.0000000669155606        12.000000147161474        307.62400990420400       -6.9234788787276371E-017   6.6915553542656880E-008
   18.390625000000000        2.0000000672038647        24.000001102094867        2.0000000672038647        12.000000147824238        307.62400998319009       -4.4624387885578105E-017   6.7203864251297318E-008
   18.421875000000000        2.0000000672019862        24.000001102118098        2.0000000672019862        12.000000147847127        307.62400998398141       -2.8515414873850873E-017   6.7201987974385702E-008
   18.453125000000000        2.0000000669313440        24.000001097707134        2.0000000669313431        12.000000147265499        307.62400991177952       -1.8044767528143535E-017   6.6931333364550483E-008
   18.484375000000000        2.0000000664123530        24.000001089183439        2.0000000664123530        12.000000146117594        307.62400977176088       -1.1291296379761376E-017   6.6412336963139751E-008
   18.515625000000000        2.0000000656614385        24.000001076826745        2.0000000656614385        12.000000144444734        307.62400956859597       -6.9726968122041733E-018   6.5661426962293490E-008
   18.546875000000000        2.0000000646921507        24.000001060884319        2.0000000646921507        12.000000142289245        307.62400930653376       -4.2378606690232831E-018   6.4692135648414251E-008
   18.578125000000000        2.0000000635206296        24.000001041637450        2.0000000635206296        12.000000139694940        307.62400899031815       -2.5252582664681828E-018   6.3520612325618231E-008
   18.609375000000000        2.0000000621698271        24.000001019461095        2.0000000621698271        12.000000136711579        307.62400862609303       -1.4668011649576892E-018   6.2169802195199964E-008
   18.640625000000000        2.0000000606666175        24.000000994787118        2.0000000606666175        12.000000133393847        307.62400822088080       -8.2289486513284120E-019   6.0666593526548240E-008
   18.671875000000000        2.0000000590322591        24.000000967962414        2.0000000590322591        12.000000129787647        307.62400778036300       -4.3878462833210294E-019   5.9032244426049374E-008
   18.703125000000000        2.0000000572759284        24.000000939140406        2.0000000572759284        12.000000125914621        307.62400730707986       -2.1536996757378668E-019   5.7275919118637830E-008
   18.734375000000000        2.0000000554011255        24.000000908373099        2.0000000554011255        12.000000121779793        307.62400680184538       -8.9802678449103862E-020   5.5401116583198018E-008
   18.765625000000000        2.0000000534225348        24.000000875891960        2.0000000534225344        12.000000117410767        307.62400626838695       -2.2666621101516344E-020   5.3422521073542839E-008
   18.796875000000000        2.0000000513772149        24.000000842303837        2.0000000513772149        12.000000112888621        307.62400571666063        1.0438494293217043E-020   5.1377197163304800E-008
   18.828125000000000        2.0000000493118382        24.000000808378783        2.0000000493118382        12.000000108318357        307.62400515934280        2.4383263534998778E-020   4.9311823069331240E-008
   18.859375000000000        2.0000000472469774        24.000000774455888        2.0000000472469779        12.000000103746077        307.62400460201263        2.8057150092365981E-020   4.7246971668357673E-008
   18.890625000000000        2.0000000451526621        24.000000740049238        2.0000000451526621        12.000000099108640        307.62400403673524        2.6644101205546985E-020   4.5152659833291864E-008
   18.921875000000000        2.0000000429780069        24.000000704338440        2.0000000429780069        12.000000094301170        307.62400345015084        2.3067782564858008E-020   4.2977998937487882E-008
   18.953125000000000        2.0000000407282443        24.000000667418654        2.0000000407282439        12.000000089339856        307.62400284389270        1.8899321234951055E-020   4.0728237671316947E-008
   18.984375000000000        2.0000000385115153        24.000000631058132        2.0000000385115153        12.000000084459964        307.62400224694778        1.4920122949498417E-020   3.8511512201466758E-008
   19.015625000000000        2.0000000364745416        24.000000597642718        2.0000000364745416        12.000000079974109        307.62400169832898        1.1465472743143280E-020   3.6474540721087578E-008
   19.046875000000000        2.0000000346457893        24.000000567613696        2.0000000346457902        12.000000075932109        307.62400120508528        8.6303464796280160E-021   3.4645786239906329E-008
   19.078125000000000        2.0000000328353837        24.000000537851282        2.0000000328353846        12.000000071913339        307.62400071595863        6.3897248668132720E-021   3.2835376639894776E-008
   19.109375000000000        2.0000000307574597        24.000000503689570        2.0000000307574597        12.000000067300020        307.62400015452079        4.6666672616566542E-021   3.0757452584850853E-008
   19.140625000000000        2.0000000283515176        24.000000464159431        2.0000000283515167        12.000000061970596        307.62399950503840        3.3690643115034810E-021   2.8351508696289329E-008
   19.171875000000000        2.0000000260115733        24.000000425725155        2.0000000260115720        12.000000056793127        307.62399887364876        2.4080594350246516E-021   2.6011569342898611E-008
   19.203125000000000        2.0000000243806806        24.000000398935928        2.0000000243806801        12.000000053183875        307.62399843355166        1.7060827498302273E-021   2.4380677032809217E-008
   19.234375000000000        2.0000000237135511        24.000000387985875        2.0000000237135529        12.000000051711639        307.62399825372643        1.1992645716663391E-021   2.3713542685044331E-008
   19.265625000000000        2.0000000233263613        24.000000381660826        2.0000000233263662        12.000000050872243        307.62399815008223        8.3702165523579218E-022   2.3326347076135789E-008
   19.296875000000000        2.0000000218377649        24.000000357264529        2.0000000218377667        12.000000047605688        307.62399774971703        5.8040126911255409E-022   2.1837752939291022E-008
   19.328125000000000        2.0000000183732451        24.000000300390695        2.0000000183732420        12.000000039955856        307.62399681564563        4.0004254604508245E-022   1.8373238042102003E-008
   19.359375000000000        2.0000000138977443        24.000000226858504        2.0000000138977367        12.000000030042797        307.62399560751868        2.7418891160672465E-022   1.3897742068280650E-008
   19.390625000000000        2.0000000112476299        24.000000183288982        2.0000000112476224        12.000000024158661        307.62399489145793        1.8694351053536801E-022   1.1247631270805414E-008
   19.421875000000000        2.0000000131004763        24.000000213710006        2.0000000131004807        12.000000028252181        307.62399539111902        1.2682813901409946E-022   1.3100472706639721E-008
   19.453125000000000        2.0000000189325831        24.000000309523816        2.0000000189325942        12.000000041166549        307.62399696528246        8.5639646822905937E-023   1.8932578171870773E-008
   19.484375000000000        2.0000000236362676        24.000000386823881        2.0000000236362832        12.000000051594290        307.62399823545036        5.7568141272261039E-023   2.3636268720039766E-008
   19.515625000000000        2.0000000201523256        24.000000329628239        2.0000000201523327        12.000000043900101        307.62399729607137        3.8531784649693970E-023   2.0152331581257954E-008
   19.546875000000000        2.0000000055985812        24.000000090554902        2.0000000055985661        12.000000011686049        307.62399336845135        2.5683642034397052E-023   5.5985898139709889E-009
   19.578125000000000        1.9999999866562397        23.999999779339678        1.9999999866562055        11.999999969732302        307.62398825524673        1.7051273618425030E-023  -1.3343743665572561E-008
   19.609375000000000        1.9999999786313631        23.999999647489588        1.9999999786313243        11.999999951956370        307.62398608893881        1.1276503393880117E-023  -2.1368623315254354E-008
   19.640625000000000        1.9999999958268613        23.999999930017218        1.9999999958268677        11.999999990047382        307.62399073091098        7.4294694850988496E-024  -4.1731449407222954E-009
   19.671875000000000        2.0000000375851030        24.000000616132663        2.0000000375851621        12.000000082555745        307.62400200397167        4.8769654863225932E-024   3.7585086598568296E-008
   19.703125000000000        2.0000000802305595        24.000001316790733        2.0000000802306293        12.000000177012579        307.62401351572180        3.1899814642048021E-024   8.0230547094828353E-008
   19.734375000000000        2.0000000846177750        24.000001388935598        2.0000000846178270        12.000000186760836        307.62401470148922        2.0792522190199573E-024   8.4617765683248081E-008
   19.765625000000000        2.0000000206119624        24.000000337357559        2.0000000206119766        12.000000045006571        307.62399742439072        1.3506320403808054E-024   2.0611960582783695E-008
   19.796875000000000        1.9999998968272943        23.999998303777652        1.9999998968271859        11.999999770925827        307.62396401435336        8.7438948205071210E-025  -1.0317270660031852E-007
   19.828125000000000        1.9999997754544103        23.999996309834689        1.9999997754542078        11.999999502189457        307.62393125547828        5.6420266166861398E-025  -2.2454559456264178E-007
   19.859375000000000        1.9999997550139461        23.999995973421438        1.9999997550138358        11.999999456626837        307.62392572393748        3.6286868161887141E-025  -2.4498605921685623E-007
   19.890625000000000        1.9999999191651925        23.999998670426571        1.9999999191651172        11.999999820223184        307.62397003564780        2.3263099300841102E-025  -8.0834811067020951E-008
   19.921875000000000        2.0000002700108861        24.000004432432622        2.0000002700108888        12.000000596145732        307.62406468672066        1.4866439246291924E-025   2.7001088720446376E-007
   19.953125000000000        2.0000006793695908        24.000011145801054        2.0000006793696605        12.000001496681390        307.62417489336104        9.4707285839984280E-026   6.7936958991765550E-007
   19.984375000000000        2.0000008813635626        24.000014445860565        2.0000008813635768        12.000001934750831        307.62422897171052        6.0146582659985699E-026   8.8136355813617229E-007
   20.015625000000000        2.0000004867367704        24.000007964742188        2.0000004867369094        12.000001061958377        307.62412250711168        3.8080464821881526E-026   4.8673676955601763E-007
   20.046875000000000        1.9999989776805143        23.999983264692275        1.9999989776815332        11.999997766257858        307.62371739573996        2.4036345322248828E-026  -1.0223194852887474E-006
   20.078125000000000        1.9999957226565628        23.999929891186127        1.9999957226574399        11.999990609634356        307.62284127907361        1.5125838164491728E-026  -4.2773434361098595E-006
   20.109375000000000        1.9999902083960692        23.999839196932708        1.9999902083951056        11.999978347981751        307.62135045963288        9.4899517477140118E-027  -9.7916039356604756E-006
   20.140625000000000        1.9999824347157631        23.999711461840825        1.9999824347149289        11.999961122283976        307.61925167973737        5.9362161284271334E-027  -1.7565284246234825E-005
   20.171875000000000        1.9999729448496708        23.999555623870641        1.9999729448496737        11.999940142029800        307.61669188647022        3.7022275473958630E-027  -2.7055150342070178E-005
   20.203125000000000        1.9999625027054682        23.999384084152116        1.9999625027052883        11.999917024285690        307.61387369518405        2.3021296579193624E-027  -3.7497294538058057E-005
   20.234375000000000        1.9999518984929805        23.999209837234151        1.9999518984928120        11.999893525096383        307.61101069215289        1.4272969553669292E-027  -4.8101507025721801E-005
   20.265625000000000        1.9999418764212213        23.999045136968785        1.9999418764210932        11.999871306218258        307.60830440682372        8.8230857003722027E-028  -5.8123578790647557E-005
   20.296875000000000        1.9999330683994252        23.998900375003792        1.9999330683992484        11.999851772144295        307.60592564224049        5.4381488058133129E-028  -6.6931600585906637E-005
   20.328125000000000        1.9999259273697920        23.998783014108515        1.9999259273698688        11.999835936759695        307.60399716834382        3.3420126130912426E-028  -7.4072630219967905E-005
   20.359375000000000        1.9999206605079425        23.998696485464457        1.9999206605083721        11.999824272713813        307.60257556407083        2.0478239904868782E-028  -7.9339492067731499E-005
   20.390625000000000        1.9999171972723135        23.998639597151652        1.9999171972728156        11.999816607348309        307.60164099616105        1.2511374325107915E-028  -8.2802727698005896E-005
   20.421875000000000        1.9999152774975564        23.998608031994952        1.9999152774977502        11.999812343065067        307.60112221111024        7.6215751255950526E-029  -8.4722502457390547E-005
   20.453125000000000        1.9999146466891309        23.998597656011590        1.9999146466890807        11.999810939802884        307.60095164636715        4.6292477106732193E-029  -8.5353310897540169E-005
   20.484375000000000        1.9999152033011647        23.998606815619855        1.9999152033010175        11.999812180039157        307.60110224635076        2.8034955699544630E-029  -8.4796698861078212E-005
   20.515625000000000        1.9999170391692986        23.998636972004995        1.9999170391687895        11.999816243364286        307.60159765714678        1.6928170872815465E-029  -8.2960830725786749E-005
   20.546875000000000        1.9999204229452148        23.998692530189732        1.9999204229445651        11.999823720408584        307.60251018494864        1.0191472877824266E-029  -7.9577054819424120E-005
   20.578125000000000        1.9999256848129514        23.998778983638250        1.9999256848128237        11.999835376823377        307.60393060575274        6.1175251865290476E-030  -7.4315187080120637E-005
   20.609375000000000        1.9999329736141351        23.998898746647850        1.9999329736145579        11.999851526664129        307.60589835106595        3.6611763730919891E-030  -6.7026385897728247E-005
   20.640625000000000        1.9999420708245166        23.999048158815395        1.9999420708248019        11.999871650742939        307.60835275178209        2.1845640366257054E-030  -5.7929175518944831E-005
   20.671875000000000        1.9999524218726148        23.999218155324151        1.9999524218727807        11.999894543918376        307.61114522997923        1.2995717437211342E-030  -4.7578127413627769E-005
   20.703125000000000        1.9999632678585748        23.999396314635490        1.9999632678588346        11.999918548670605        307.61407205949200        7.7075804449151939E-031  -3.6732141460271706E-005
   20.734375000000000        1.9999737557196318        23.999568632865298        1.9999737557200439        11.999941781351909        307.61690324902662        4.5573035724217966E-031  -2.6244280401099829E-005
   20.765625000000000        1.9999830372022258        23.999721184230527        1.9999830372029139        11.999962368586662        307.61941008251318        2.6863239869879616E-031  -1.6962797801722829E-005
   20.796875000000000        1.9999903926680809        23.999842108776143        1.9999903926683109        11.999978698278582        307.62139742513335        1.5785429135591441E-031  -9.6073319297840243E-006
   20.828125000000000        1.9999954383357856        23.999924941049542        1.9999954383345480        11.999989840484231        307.62275783789056        9.2467146156705432E-032  -4.5616642196932844E-006
   20.859375000000000        1.9999983527273164        23.999972773511129        1.9999983527263616        11.999996270382779        307.62354333621192        5.3992739621489640E-032  -1.6472726924732228E-006
   20.890625000000000        1.9999997608747442        23.999996045425455        1.9999997608751565        11.999999457473105        307.62392672347858        3.1425489117624895E-032  -2.3912527757907753E-007
   20.921875000000000        2.0000002819298501        24.000004659168887        2.0000002819299167        12.000000638000685        307.62406864596380        1.8230868151733148E-032   2.8192983192454335E-007
   20.953125000000000        2.0000003302527647        24.000005439205232        2.0000003302527345        12.000000738086758        307.62408135689844        1.0541170123371677E-032   3.3025273404874156E-007
   20.984375000000000        2.0000001834783423        24.000003017870746        2.0000001834783876        12.000000408062986        307.62404149995348        6.0743725711586079E-033   1.8347830188503167E-007
   21.015625000000000        2.0000000181667308        24.000000299062261        2.0000000181667907        12.000000040531269        307.62399680948516        3.4883272228996500E-033   1.8166694815135997E-008
   21.046875000000000        1.9999999179685599        23.999998652280340        1.9999999179686698        11.999999818328387        307.62396974892988        1.9962041993306332E-033  -8.2031479609057101E-008
   21.078125000000000        1.9999998954560443        23.999998282379362        1.9999998954560934        11.999999768453161        307.62396367132146        1.1382291277686911E-033  -1.0454397969539286E-007
   21.109375000000000        1.9999999240577724        23.999998752270557        1.9999999240577959        11.999999831788587        307.62397139134669        6.4662449632695832E-034  -7.5942244937010628E-008
   21.140625000000000        1.9999999681571483        23.999999476809776        1.9999999681571476        11.999999929462508        307.62398329540684        3.6595539639835384E-034  -3.1842865899633921E-008
   21.171875000000000        2.0000000023160585        24.000000038051105        2.0000000023160296        12.000000005128804        307.62399251660190        2.0630407807460679E-034   2.3160433570978967E-009
   21.203125000000000        2.0000000173077153        24.000000284364091        2.0000000173077055        12.000000038335841        307.62399656353762        1.1583360767330307E-034   1.7307697497415120E-008
   21.234375000000000        2.0000000165058003        24.000000271187950        2.0000000165057874        12.000000036558973        307.62399634703490        6.4765558659462797E-035   1.6505792288512566E-008
   21.265625000000000        2.0000000084738523        24.000000139224383        2.0000000084738523        12.000000018769196        307.62399417890828        3.6054778544544432E-035   8.4738611683121690E-009
   21.296875000000000        2.0000000006898708        24.000000011334905        2.0000000006898766        12.000000001528191        307.62399207769477        1.9980490737275890E-035   6.8988947887760332E-010
   21.328125000000000        1.9999999967025788        23.999999945823831        1.9999999967025832        11.999999992696413        307.62399100135252        1.1019864810975364E-035  -3.2974019070763916E-009
   21.359375000000000        1.9999999964435087        23.999999941566898        1.9999999964435120        11.999999992122437        307.62399093141141        6.0472696394650669E-036  -3.5564733380510916E-009
   21.390625000000000        1.9999999980790415        23.999999968438789        1.9999999980790417        11.999999995745142        307.62399137291317        3.3008199860374463E-036  -1.9209476231907274E-009
   21.421875000000000        1.9999999997950304        23.999999996632319        1.9999999997950291        11.999999999545969        307.62399183612951        1.7914549825718910E-036  -2.0495871666526000E-010
   21.453125000000000        2.0000000006837282        24.000000011233457        2.0000000006837264        12.000000001514350        307.62399207602414        9.6632457732921035E-037   6.8371841521752685E-010
   21.484375000000000        2.0000000007338024        24.000000012056400        2.0000000007338019        12.000000001625388        307.62399208954741        5.1778061106156897E-037   7.3379480269863961E-010
   21.515625000000000        2.0000000003714948        24.000000006103594        2.0000000003714948        12.000000000822821        307.62399199174212        2.7542056714507349E-037   3.7148684128851528E-010
   21.546875000000000        2.0000000000112448        24.000000000184613        2.0000000000112448        12.000000000024839        307.62399189449337        1.4532176090195508E-037   1.1236345187626284E-011
   21.578125000000000        1.9999999998442297        23.999999997440490        1.9999999998442304        11.999999999654861        307.62399184940688        7.5982811859994854E-038  -1.5577916734343944E-010
   21.609375000000000        1.9999999998548383        23.999999997614818        1.9999999998548386        11.999999999678382        307.62399185227162        3.9318278217666824E-038  -1.4516210455894907E-010
   21.640625000000000        1.9999999999394631        23.999999999005261        1.9999999999394631        11.999999999865850        307.62399187511670        2.0101951547046136E-038  -6.0547122870957537E-011
   21.671875000000000        2.0000000000103415        24.000000000169813        2.0000000000103406        12.000000000022855        307.62399189425014        1.0131228742324470E-038   1.0330847288742007E-011
   21.703125000000000        2.0000000000354827        24.000000000582887        2.0000000000354832        12.000000000078542        307.62399190103719        5.0175664322822741E-039   3.5472069725983602E-011
   21.734375000000000        2.0000000000262408        24.000000000431051        2.0000000000262412        12.000000000058074        307.62399189854256        2.4307136471931544E-039   2.6237234607151549E-011
   21.765625000000000        2.0000000000071956        24.000000000118085        2.0000000000071956        12.000000000015868        307.62399189340022        1.1437079904118799E-039   7.1942451995710144E-012
   21.796875000000000        1.9999999999948381        23.999999999915119        1.9999999999948379        11.999999999988523        307.62399189006567        5.1660685143280809E-040  -5.1640913767414531E-012
   21.828125000000000        1.9999999999925768        23.999999999877986        1.9999999999925770        11.999999999983531        307.62399188945619        2.1924490730813434E-040  -7.4209527411994713E-012
   21.859375000000000        1.9999999999960030        23.999999999934161        1.9999999999960030        11.999999999991058        307.62399189037797        8.3429032162278805E-041  -3.9934722195766881E-012
   21.890625000000000        1.9999999999998310        23.999999999997048        1.9999999999998312        11.999999999999533        307.62399189141126        2.4769398719253104E-041  -1.6475709685437323E-013
   21.921875000000000        2.0000000000015552        24.000000000025366        2.0000000000015552        12.000000000003348        307.62399189187641        1.7082988550692020E-042   1.5440981826486677E-012
   21.953125000000000        2.0000000000013487        24.000000000021924        2.0000000000013487        12.000000000002865        307.62399189181946       -5.7363617244388873E-042   1.3353762540191383E-012
   21.984375000000000        2.0000000000004370        24.000000000007013        2.0000000000004370        12.000000000000881        307.62399189157509       -6.8698992925905577E-042   4.2277292777725961E-013
   22.015625000000000        1.9999999999997937        23.999999999996483        1.9999999999997935        11.999999999999476        307.62399189140228       -5.8316145338309223E-042  -2.1294077612310502E-013
   22.046875000000000        1.9999999999996623        23.999999999994337        1.9999999999996623        11.999999999999192        307.62399189136727       -4.3344454504015027E-042  -3.5238478801602469E-013
   22.078125000000000        1.9999999999998292        23.999999999997073        1.9999999999998292        11.999999999999558        307.62399189141212       -2.9983925456979963E-042  -1.8052226380405045E-013
   22.109375000000000        2.0000000000000173        24.000000000000171        2.0000000000000173        11.999999999999979        307.62399189146299       -1.9817654454036813E-042   7.1054273576010019E-015
   22.140625000000000        2.0000000000000910        24.000000000001396        2.0000000000000910        12.000000000000146        307.62399189148312       -1.2687708707174560E-042   8.1268325402561459E-014
   22.171875000000000        2.0000000000000719        24.000000000001041        2.0000000000000719        12.000000000000087        307.62399189147715       -7.9321451206277099E-043   6.0396132539608516E-014
   22.203125000000000        2.0000000000000226        24.000000000000217        2.0000000000000226        11.999999999999970        307.62399189146350       -4.8676192255758135E-043   1.4210854715202004E-014
   22.234375000000000        1.9999999999999882        23.999999999999634        1.9999999999999880        11.999999999999886        307.62399189145373       -2.9422582105864213E-043  -2.6867397195928788E-014
   22.265625000000000        1.9999999999999873        23.999999999999570        1.9999999999999873        11.999999999999858        307.62399189145236       -1.7561474351182029E-043  -2.8199664825478976E-014
   22.296875000000000        2.0000000000000009        23.999999999999837        2.0000000000000000        11.999999999999918        307.62399189145736       -1.0369294492212724E-043  -7.1054273576010019E-015
   22.328125000000000        2.0000000000000151        24.000000000000082        2.0000000000000147        11.999999999999952        307.62399189146134       -6.0651922372059769E-044   1.0658141036401503E-014
   22.359375000000000        2.0000000000000142        24.000000000000110        2.0000000000000142        11.999999999999968        307.62399189146203       -3.5181236811698616E-044   1.0214051826551440E-014
   22.390625000000000        2.0000000000000080        24.000000000000014        2.0000000000000080        11.999999999999961        307.62399189146072       -2.0254219125052930E-044   3.9968028886505635E-015
   22.421875000000000        2.0000000000000044        23.999999999999932        2.0000000000000044        11.999999999999934        307.62399189145873       -1.1581171974532126E-044  -5.3290705182007514E-015
   22.453125000000000        2.0000000000000031        23.999999999999922        2.0000000000000031        11.999999999999938        307.62399189145873       -6.5805547975636317E-045  -1.6431300764452317E-014
   22.484375000000000        2.0000000000000147        24.000000000000114        2.0000000000000147        11.999999999999966        307.62399189146203       -3.7174408370287946E-045  -5.3290705182007514E-015
   22.515625000000000        2.0000000000000382        24.000000000000419        2.0000000000000382        11.999999999999982        307.62399189146669       -2.0886372815269070E-045   1.9095836023552692E-014
   22.546875000000000        2.0000000000000311        24.000000000000377        2.0000000000000311        11.999999999999998        307.62399189146623       -1.1675064149352235E-045   5.7731597280508140E-015
   22.578125000000000        2.0000000000000235        24.000000000000259        2.0000000000000235        11.999999999999984        307.62399189146424       -6.4945912917382910E-046  -4.4408920985006262E-016
   22.609375000000000        2.0000000000000124        24.000000000000046        2.0000000000000124        11.999999999999947        307.62399189146066       -3.5961906779352178E-046  -1.4654943925052066E-014
   22.640625000000000        1.9999999999999987        23.999999999999837        1.9999999999999987        11.999999999999924        307.62399189145731       -1.9825311089938068E-046  -2.6645352591003757E-014
   22.671875000000000        1.9999999999999980        23.999999999999840        1.9999999999999982        11.999999999999927        307.62399189145748       -1.0883290619234166E-046  -2.3314683517128287E-014
   22.703125000000000        2.0000000000000058        24.000000000000007        2.0000000000000058        11.999999999999968        307.62399189146072       -5.9501808407798068E-047  -2.9753977059954195E-014
   22.734375000000000        2.0000000000000195        24.000000000000103        2.0000000000000195        11.999999999999932        307.62399189146117       -3.2403241242674487E-047  -1.4654943925052066E-014
   22.765625000000000        2.0000000000000169        24.000000000000121        2.0000000000000169        11.999999999999956        307.62399189146180       -1.7578700390346103E-047  -3.1086244689504383E-015
   22.796875000000000        2.0000000000000191        24.000000000000142        2.0000000000000191        11.999999999999956        307.62399189146225       -9.5010326367960845E-048   3.5527136788005009E-015
   22.828125000000000        2.0000000000000160        24.000000000000139        2.0000000000000151        11.999999999999977        307.62399189146265       -5.1165965343856500E-048  -7.5495165674510645E-015
   22.859375000000000        2.0000000000000160        24.000000000000068        2.0000000000000160        11.999999999999936        307.62399189146078       -2.7457056619171209E-048  -9.3258734068513149E-015
   22.890625000000000        2.0000000000000160        24.000000000000121        2.0000000000000160        11.999999999999963        307.62399189146203       -1.4683225665200549E-048  -7.9936057773011271E-015
   22.921875000000000        2.0000000000000049        23.999999999999908        2.0000000000000049        11.999999999999924        307.62399189145850       -7.8255070743687311E-049  -1.6875389974302379E-014
   22.953125000000000        1.9999999999999756        23.999999999999503        1.9999999999999756        11.999999999999895        307.62399189145231       -4.1567398904844016E-049  -4.6629367034256575E-014
   22.984375000000000        1.9999999999999738        23.999999999999435        1.9999999999999738        11.999999999999870        307.62399189145071       -2.2007246731284874E-049  -4.8849813083506888E-014
   23.015625000000000        1.9999999999999825        23.999999999999552        1.9999999999999822        11.999999999999879        307.62399189145259       -1.1613733465881374E-049  -3.7969627442180354E-014
   23.046875000000000        2.0000000000000004        23.999999999999904        2.0000000000000004        11.999999999999945        307.62399189145873       -6.1092784352497924E-050  -1.8207657603852567E-014
   23.078125000000000        2.0000000000000298        24.000000000000359        2.0000000000000298        12.000000000000004        307.62399189146629       -3.2035877533154372E-050   4.4408920985006262E-015
   23.109375000000000        2.0000000000000426        24.000000000000529        2.0000000000000426        12.000000000000004        307.62399189146839       -1.6746611689148894E-050   2.7977620220553945E-014
   23.140625000000000        2.0000000000000377        24.000000000000473        2.0000000000000373        12.000000000000009        307.62399189146782       -8.7271870950398572E-051   3.4638958368304884E-014
   23.171875000000000        2.0000000000000284        24.000000000000302        2.0000000000000284        11.999999999999979        307.62399189146487       -4.5340945446139877E-051   1.6431300764452317E-014
   23.203125000000000        2.0000000000000093        24.000000000000004        2.0000000000000093        11.999999999999943        307.62399189146004       -2.3484775120315655E-051  -1.2434497875801753E-014
   23.234375000000000        1.9999999999999885        23.999999999999634        1.9999999999999885        11.999999999999885        307.62399189145390       -1.2127496270148655E-051  -2.9309887850104133E-014
   23.265625000000000        1.9999999999999780        23.999999999999531        1.9999999999999780        11.999999999999892        307.62399189145242       -6.2438578771458022E-052  -3.6637359812630166E-014
   23.296875000000000        1.9999999999999902        23.999999999999677        1.9999999999999902        11.999999999999893        307.62399189145464       -3.2050817207604551E-052  -2.5313084961453569E-014
   23.328125000000000        2.0000000000000031        23.999999999999918        2.0000000000000031        11.999999999999938        307.62399189145879       -1.6403463110334755E-052  -5.3290705182007514E-015
   23.359375000000000        2.0000000000000213        24.000000000000213        2.0000000000000213        11.999999999999977        307.62399189146356       -8.3704240013611497E-053   1.6875389974302379E-014
   23.390625000000000        2.0000000000000266        24.000000000000334        2.0000000000000266        12.000000000000004        307.62399189146578       -4.2587195857308738E-053   2.8643754035329039E-014
   23.421875000000000        2.0000000000000160        24.000000000000114        2.0000000000000160        11.999999999999957        307.62399189146186       -2.1603972626776120E-053   2.0428103653102880E-014
   23.453125000000000        2.0000000000000022        23.999999999999911        2.0000000000000022        11.999999999999940        307.62399189145873       -1.0927318963721934E-053   6.8833827526759706E-015
   23.484375000000000        1.9999999999999956        23.999999999999766        1.9999999999999956        11.999999999999904        307.62399189145600       -5.5108760743489423E-054  -2.8865798640254070E-015
   23.515625000000000        1.9999999999999774        23.999999999999474        1.9999999999999774        11.999999999999870        307.62399189145134       -2.7711207604010065E-054  -2.7089441800853820E-014
   23.546875000000000        1.9999999999999749        23.999999999999531        1.9999999999999749        11.999999999999915        307.62399189145304       -1.3893701718359040E-054  -2.7755575615628914E-014
   23.578125000000000        2.0000000000000031        23.999999999999968        2.0000000000000031        11.999999999999959        307.62399189145987       -6.9455605423215566E-055   5.3290705182007514E-015
   23.609375000000000        2.0000000000000240        24.000000000000284        2.0000000000000240        11.999999999999996        307.62399189146498       -3.4619572913878117E-055   2.0872192862952943E-014
   23.640625000000000        2.0000000000000155        24.000000000000174        2.0000000000000155        11.999999999999991        307.62399189146339       -1.7205155276361703E-055   7.1054273576010019E-015
   23.671875000000000        1.9999999999999931        23.999999999999829        1.9999999999999931        11.999999999999956        307.62399189145793       -8.5253950722201616E-056  -1.0436096431476471E-014
   23.703125000000000        1.9999999999999793        23.999999999999599        1.9999999999999793        11.999999999999920        307.62399189145407       -4.2119683464591791E-056  -2.1538326677728037E-014
   23.734375000000000        1.9999999999999787        23.999999999999524        1.9999999999999787        11.999999999999885        307.62399189145225       -2.0747465868693877E-056  -2.7533531010703882E-014
   23.765625000000000        1.9999999999999887        23.999999999999723        1.9999999999999887        11.999999999999927        307.62399189145577       -1.0189388528294371E-056  -2.1538326677728037E-014
   23.796875000000000        2.0000000000000115        24.000000000000043        2.0000000000000115        11.999999999999952        307.62399189146078       -4.9891548947432374E-057  -1.3322676295501878E-015
   23.828125000000000        2.0000000000000222        24.000000000000252        2.0000000000000222        11.999999999999991        307.62399189146441       -2.4355287301863112E-057   9.3258734068513149E-015
   23.859375000000000        2.0000000000000289        24.000000000000277        2.0000000000000289        11.999999999999961        307.62399189146413       -1.1853247881934305E-057   1.7763568394002505E-014
   23.890625000000000        2.0000000000000160        24.000000000000142        2.0000000000000160        11.999999999999972        307.62399189146248       -5.7510679223927634E-058   5.3290705182007514E-015
   23.921875000000000        2.0000000000000027        23.999999999999901        2.0000000000000027        11.999999999999934        307.62399189145845       -2.7817267779934464E-058   1.1990408665951691E-014
   23.953125000000000        1.9999999999999978        23.999999999999822        1.9999999999999976        11.999999999999924        307.62399189145714       -1.3412867657752697E-058   9.5479180117763462E-015
   23.984375000000000        2.0000000000000031        23.999999999999872        2.0000000000000036        11.999999999999913        307.62399189145765       -6.4469564993844317E-059  -8.8817841970012523E-015
   24.015625000000000        2.0000000000000138        24.000000000000082        2.0000000000000138        11.999999999999956        307.62399189146134       -3.0888494367681781E-059  -1.0214051826551440E-014
   24.046875000000000        2.0000000000000369        24.000000000000391        2.0000000000000369        11.999999999999972        307.62399189146589       -1.4751244092809400E-059   0.0000000000000000     
   24.078125000000000        2.0000000000000342        24.000000000000423        2.0000000000000346        12.000000000000000        307.62399189146697       -7.0214904217502100E-060  -9.7699626167013776E-015
   24.109375000000000        2.0000000000000333        24.000000000000394        2.0000000000000333        11.999999999999995        307.62399189146657       -3.3310037890491405E-060  -2.6645352591003757E-015
   24.140625000000000        2.0000000000000226        24.000000000000160        2.0000000000000231        11.999999999999940        307.62399189146203       -1.5748521809337069E-060  -8.8817841970012523E-016
   24.171875000000000        2.0000000000000018        23.999999999999854        2.0000000000000018        11.999999999999915        307.62399189145742       -7.4198296499240063E-061  -2.0428103653102880E-014
   24.203125000000000        1.9999999999999805        23.999999999999513        1.9999999999999807        11.999999999999872        307.62399189145196       -3.4834106525264426E-061  -3.8635761256955448E-014
   24.234375000000000        1.9999999999999796        23.999999999999549        1.9999999999999796        11.999999999999895        307.62399189145293       -1.6294280148317223E-061  -4.1300296516055823E-014
   24.265625000000000        1.9999999999999996        23.999999999999840        1.9999999999999996        11.999999999999917        307.62399189145719       -7.5935357869878622E-062  -2.0872192862952943E-014
   24.296875000000000        2.0000000000000204        24.000000000000178        2.0000000000000204        11.999999999999968        307.62399189146294       -3.5252068727670598E-062   1.1546319456101628E-014
   24.328125000000000        2.0000000000000364        24.000000000000458        2.0000000000000364        12.000000000000007        307.62399189146760       -1.6300618981337038E-062   2.6201263381153694E-014
   24.359375000000000        2.0000000000000444        24.000000000000586        2.0000000000000440        12.000000000000027        307.62399189146976       -7.5065881091556820E-063   2.9753977059954195E-014
   24.390625000000000        2.0000000000000422        24.000000000000583        2.0000000000000422        12.000000000000036        307.62399189146981       -3.4421654648296494E-063   3.3750779948604759E-014
   24.421875000000000        2.0000000000000355        24.000000000000465        2.0000000000000355        12.000000000000016        307.62399189146782       -1.5714235050081663E-063   3.2418512319054571E-014
   24.453125000000000        2.0000000000000187        24.000000000000174        2.0000000000000187        11.999999999999973        307.62399189146305       -7.1406348915687391E-064   2.3758772726978350E-014
   24.484375000000000        1.9999999999999953        23.999999999999755        1.9999999999999953        11.999999999999902        307.62399189145583       -3.2289239093082285E-064  -3.3306690738754696E-015
   24.515625000000000        1.9999999999999780        23.999999999999481        1.9999999999999780        11.999999999999870        307.62399189145140       -1.4525595455676378E-064  -3.0420110874729289E-014
   24.546875000000000        1.9999999999999802        23.999999999999563        1.9999999999999802        11.999999999999897        307.62399189145304       -6.4986229104565054E-065  -2.9531932455029164E-014
   24.578125000000000        1.9999999999999929        23.999999999999737        1.9999999999999929        11.999999999999908        307.62399189145566       -2.8903412447655137E-065  -2.4868995751603507E-014
   24.609375000000000        1.9999999999999936        23.999999999999783        1.9999999999999936        11.999999999999927        307.62399189145674       -1.2773571827998602E-065  -2.8643754035329039E-014
   24.640625000000000        2.0000000000000098        24.000000000000078        2.0000000000000102        11.999999999999975        307.62399189146180       -5.6061205129285216E-066  -3.1086244689504383E-015
   24.671875000000000        2.0000000000000253        24.000000000000277        2.0000000000000253        11.999999999999984        307.62399189146464       -2.4417084892097011E-066   1.9984014443252818E-014
   24.703125000000000        2.0000000000000324        24.000000000000394        2.0000000000000324        12.000000000000000        307.62399189146652       -1.0544484437628488E-066   2.4868995751603507E-014
   24.734375000000000        2.0000000000000360        24.000000000000462        2.0000000000000355        12.000000000000014        307.62399189146777       -4.5099650209938203E-067   2.2204460492503131E-014
   24.765625000000000        2.0000000000000364        24.000000000000480        2.0000000000000364        12.000000000000018        307.62399189146811       -1.9077008349812858E-067   2.9753977059954195E-014
   24.796875000000000        2.0000000000000244        24.000000000000245        2.0000000000000240        11.999999999999977        307.62399189146407       -7.9653329886769991E-068   1.8651746813702630E-014
   24.828125000000000        1.9999999999999973        23.999999999999797        1.9999999999999973        11.999999999999913        307.62399189145663       -3.2742725145197760E-068  -1.1990408665951691E-014
   24.859375000000000        1.9999999999999800        23.999999999999531        1.9999999999999800        11.999999999999883        307.62399189145225       -1.3201559303109730E-068  -3.2862601528904634E-014
   24.890625000000000        1.9999999999999774        23.999999999999524        1.9999999999999774        11.999999999999895        307.62399189145248       -5.1919122163021368E-069  -3.9079850466805510E-014
   24.921875000000000        1.9999999999999829        23.999999999999641        1.9999999999999829        11.999999999999920        307.62399189145458       -1.9742720542196310E-069  -3.2196467714129540E-014
   24.953125000000000        1.9999999999999958        23.999999999999837        1.9999999999999958        11.999999999999941        307.62399189145771       -7.1495331107712384E-070  -3.1086244689504383E-015
   24.984375000000000        2.0000000000000036        23.999999999999961        2.0000000000000036        11.999999999999957        307.62399189145975       -2.3933477867951368E-070   5.7731597280508140E-015


==> PERTSUPERweno5GF_N800_3.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
   1.5625000000000000E-002   1.9999999999999964        24.000000000000007        1.9999999999999964        12.000000000000023        307.62400000000054        2.3933477867951368E-070   1.3322676295501878E-015
   4.6875000000000000E-002   1.9999999999999984        23.999999999999993        1.9999999999999984        12.000000000000004        307.62399999999997        7.1495331107712384E-070  -2.2204460492503131E-016
   7.8125000000000000E-002   1.9999999999999980        24.000000000000004        1.9999999999999980        12.000000000000011        307.62400000000025        1.9742720542196310E-069  -3.3306690738754696E-015
  0.10937500000000000        1.9999999999999971        24.000000000000018        1.9999999999999971        12.000000000000023        307.62400000000071        5.1919122163021368E-069   8.8817841970012523E-016
  0.14062500000000000        1.9999999999999978        23.999999999999993        1.9999999999999978        12.000000000000009        307.62400000000008        1.3201559303109730E-068   2.2204460492503131E-016
  0.17187500000000000        1.9999999999999944        23.999999999999993        1.9999999999999949        12.000000000000025        307.62400000000025        3.2742725145197760E-068   0.0000000000000000     
  0.20312500000000000        2.0000000000000004        24.000000000000021        2.0000000000000004        12.000000000000007        307.62400000000042        7.9653329886769991E-068   4.4408920985006262E-016
  0.23437500000000000        2.0000000000000027        24.000000000000028        2.0000000000000027        11.999999999999993        307.62400000000014        1.9077008349812858E-067   6.8833827526759706E-015
  0.26562500000000000        2.0000000000000080        24.000000000000107        2.0000000000000080        12.000000000000002        307.62400000000144        4.5099650209938203E-067   1.1546319456101628E-014
  0.29687500000000000        2.0000000000000031        24.000000000000043        2.0000000000000031        12.000000000000000        307.62400000000059        1.0544484437628491E-066   8.2156503822261584E-015
  0.32812500000000000        1.9999999999999978        23.999999999999893        1.9999999999999980        11.999999999999961        307.62399999999786        2.4417084892097011E-066  -2.2204460492503131E-015
  0.35937500000000000        1.9999999999999936        23.999999999999940        1.9999999999999931        12.000000000000004        307.62399999999906        5.6061205129285216E-066  -4.8849813083506888E-015
  0.39062500000000000        1.9999999999999947        23.999999999999961        1.9999999999999947        12.000000000000012        307.62399999999980        1.2773571827998602E-065  -4.4408920985006262E-015
  0.42187500000000000        1.9999999999999976        24.000000000000007        1.9999999999999976        12.000000000000016        307.62400000000036        2.8903412447655141E-065   8.8817841970012523E-016
  0.45312500000000000        2.0000000000000089        24.000000000000117        2.0000000000000089        12.000000000000002        307.62400000000150        6.4986229104565046E-065   8.8817841970012523E-015
  0.48437500000000000        2.0000000000000000        24.000000000000018        2.0000000000000000        12.000000000000007        307.62400000000042        1.4525595455676378E-064   3.1086244689504383E-015
  0.51562500000000000        1.9999999999999944        23.999999999999947        1.9999999999999944        12.000000000000004        307.62399999999928        3.2289239093082285E-064  -1.3322676295501878E-015
  0.54687500000000000        1.9999999999999942        23.999999999999989        1.9999999999999942        12.000000000000027        307.62400000000042        7.1406348915687405E-064  -2.8865798640254070E-015
  0.57812500000000000        2.0000000000000018        24.000000000000039        2.0000000000000018        12.000000000000005        307.62400000000059        1.5714235050081660E-063   1.9984014443252818E-015
  0.60937500000000000        1.9999999999999980        24.000000000000018        1.9999999999999980        12.000000000000020        307.62400000000071        3.4421654648296494E-063   2.4424906541753444E-015
  0.64062500000000000        1.9999999999999951        23.999999999999996        1.9999999999999951        12.000000000000021        307.62400000000031        7.5065881091556809E-063  -1.5543122344752192E-015
  0.67187500000000000        1.9999999999999964        23.999999999999989        1.9999999999999964        12.000000000000016        307.62400000000014        1.6300618981337038E-062   6.6613381477509392E-016
  0.70312500000000000        1.9999999999999973        23.999999999999996        1.9999999999999973        12.000000000000014        307.62400000000025        3.5252068727670594E-062   1.5543122344752192E-015
  0.73437500000000000        1.9999999999999984        24.000000000000011        1.9999999999999984        12.000000000000012        307.62400000000036        7.5935357869878613E-062   6.6613381477509392E-016
  0.76562500000000000        1.9999999999999951        23.999999999999982        1.9999999999999949        12.000000000000021        307.62400000000031        1.6294280148317223E-061  -2.2204460492503131E-016
  0.79687500000000000        1.9999999999999962        23.999999999999996        1.9999999999999964        12.000000000000014        307.62400000000008        3.4834106525264426E-061  -3.7747582837255322E-015
  0.82812500000000000        1.9999999999999960        24.000000000000007        1.9999999999999960        12.000000000000027        307.62400000000071        7.4198296499240063E-061   0.0000000000000000     
  0.85937500000000000        1.9999999999999993        24.000000000000025        1.9999999999999993        12.000000000000014        307.62400000000065        1.5748521809337072E-060   3.1086244689504383E-015
  0.89062500000000000        1.9999999999999991        23.999999999999993        1.9999999999999991        11.999999999999998        307.62399999999991        3.3310037890491405E-060   5.7731597280508140E-015
  0.92187500000000000        1.9999999999999887        23.999999999999876        1.9999999999999889        11.999999999999998        307.62399999999803        7.0214904217502100E-060  -7.7715611723760958E-015
  0.95312500000000000        1.9999999999999909        23.999999999999901        1.9999999999999909        12.000000000000004        307.62399999999866        1.4751244092809400E-059  -4.6629367034256575E-015
  0.98437500000000000        2.0000000000000018        24.000000000000053        2.0000000000000018        12.000000000000012        307.62400000000099        3.0888494367681781E-059   3.9968028886505635E-015
   1.0156250000000000        1.9999999999999996        24.000000000000075        1.9999999999999996        12.000000000000039        307.62400000000184        6.4469564993844309E-059   4.4408920985006262E-015
   1.0468750000000000        1.9999999999999976        23.999999999999986        1.9999999999999978        12.000000000000002        307.62399999999974        1.3412867657752697E-058  -2.4424906541753444E-015
   1.0781250000000000        1.9999999999999962        23.999999999999972        1.9999999999999962        12.000000000000005        307.62399999999968        2.7817267779934464E-058   1.5543122344752192E-015
   1.1093750000000000        1.9999999999999944        23.999999999999989        1.9999999999999947        12.000000000000027        307.62400000000042        5.7510679223927634E-058  -5.1070259132757201E-015
   1.1406250000000000        1.9999999999999973        24.000000000000000        1.9999999999999973        12.000000000000012        307.62400000000008        1.1853247881934303E-057  -2.6645352591003757E-015
   1.1718750000000000        1.9999999999999958        23.999999999999993        1.9999999999999958        12.000000000000020        307.62400000000019        2.4355287301863115E-057  -1.5543122344752192E-015
   1.2031250000000000        1.9999999999999933        23.999999999999932        1.9999999999999933        12.000000000000004        307.62399999999911        4.9891548947432374E-057  -6.2172489379008766E-015
   1.2343750000000000        1.9999999999999925        23.999999999999940        1.9999999999999925        12.000000000000012        307.62399999999946        1.0189388528294371E-056  -3.5527136788005009E-015
   1.2656250000000000        1.9999999999999958        23.999999999999979        1.9999999999999958        12.000000000000012        307.62399999999991        2.0747465868693877E-056  -4.4408920985006262E-016
   1.2968750000000000        1.9999999999999936        23.999999999999950        1.9999999999999933        12.000000000000009        307.62399999999940        4.2119683464591791E-056  -4.4408920985006262E-015
   1.3281250000000000        1.9999999999999938        23.999999999999968        1.9999999999999938        12.000000000000021        307.62399999999997        8.5253950722201616E-056  -1.5543122344752192E-015
   1.3593750000000000        2.0000000000000075        24.000000000000085        2.0000000000000075        11.999999999999995        307.62400000000099        1.7205155276361703E-055   1.1102230246251565E-014
   1.3906250000000000        2.0000000000000027        24.000000000000121        2.0000000000000027        12.000000000000037        307.62400000000230        3.4619572913878117E-055   6.8833827526759706E-015
   1.4218750000000000        2.0000000000000093        24.000000000000181        2.0000000000000093        12.000000000000032        307.62400000000304        6.9455605423215566E-055   9.3258734068513149E-015
   1.4531250000000000        2.0000000000000027        24.000000000000039        2.0000000000000027        12.000000000000000        307.62400000000048        1.3893701718359040E-054   8.2156503822261584E-015
   1.4843750000000000        1.9999999999999889        23.999999999999922        1.9999999999999889        12.000000000000025        307.62399999999946        2.7711207604010065E-054  -7.1054273576010019E-015
   1.5156250000000000        1.9999999999999964        23.999999999999943        1.9999999999999962        11.999999999999991        307.62399999999906        5.5108760743489423E-054  -2.2204460492503131E-016
   1.5468750000000000        1.9999999999999984        24.000000000000014        1.9999999999999984        12.000000000000014        307.62400000000042        1.0927318963721934E-053  -2.2204460492503131E-016
   1.5781250000000000        2.0000000000000018        24.000000000000071        2.0000000000000018        12.000000000000021        307.62400000000144        2.1603972626776115E-053   1.7763568394002505E-015
   1.6093750000000000        1.9999999999999982        24.000000000000004        1.9999999999999980        12.000000000000012        307.62400000000036        4.2587195857308729E-053   2.2204460492503131E-015
   1.6406250000000000        1.9999999999999813        23.999999999999837        1.9999999999999813        12.000000000000027        307.62399999999832        8.3704240013611497E-053  -1.3544720900426910E-014
   1.6718750000000000        1.9999999999999847        23.999999999999808        1.9999999999999847        11.999999999999995        307.62399999999730        1.6403463110334755E-052  -1.5321077739827160E-014
   1.7031250000000000        1.9999999999999902        23.999999999999943        1.9999999999999902        12.000000000000030        307.62399999999991        3.2050817207604551E-052  -4.4408920985006262E-015
   1.7343750000000000        2.0000000000000044        24.000000000000089        2.0000000000000044        12.000000000000011        307.62400000000127        6.2438578771458030E-052   4.4408920985006262E-015
   1.7656250000000000        2.0000000000000044        24.000000000000075        2.0000000000000044        12.000000000000009        307.62400000000122        1.2127496270148655E-051   8.4376949871511897E-015
   1.7968750000000000        1.9999999999999998        24.000000000000025        1.9999999999999998        12.000000000000009        307.62400000000054        2.3484775120315652E-051   2.2204460492503131E-016
   1.8281250000000000        1.9999999999999969        23.999999999999972        1.9999999999999969        12.000000000000002        307.62399999999963        4.5340945446139877E-051  -1.5543122344752192E-015
   1.8593750000000000        1.9999999999999867        23.999999999999854        1.9999999999999867        12.000000000000005        307.62399999999815        8.7271870950398572E-051  -1.3322676295501878E-014
   1.8906250000000000        1.9999999999999856        23.999999999999858        1.9999999999999856        12.000000000000012        307.62399999999820        1.6746611689148897E-050  -1.3100631690576847E-014
   1.9218750000000000        1.9999999999999971        24.000000000000050        1.9999999999999971        12.000000000000039        307.62400000000144        3.2035877533154372E-050   6.6613381477509392E-016
   1.9531250000000000        2.0000000000000142        24.000000000000270        2.0000000000000142        12.000000000000048        307.62400000000468        6.1092784352497915E-050   1.4432899320127035E-014
   1.9843750000000000        2.0000000000000111        24.000000000000266        2.0000000000000111        12.000000000000064        307.62400000000491        1.1613733465881374E-049   1.3544720900426910E-014
   2.0156250000000000        1.9999999999999958        23.999999999999979        1.9999999999999958        12.000000000000012        307.62399999999985        2.2007246731284874E-049   2.2204460492503131E-016
   2.0468750000000000        1.9999999999999765        23.999999999999726        1.9999999999999762        12.000000000000004        307.62399999999627        4.1567398904844008E-049  -2.3314683517128287E-014
   2.0781250000000000        1.9999999999999754        23.999999999999691        1.9999999999999754        11.999999999999989        307.62399999999542        7.8255070743687311E-049  -2.0872192862952943E-014
   2.1093750000000000        1.9999999999999885        23.999999999999918        1.9999999999999885        12.000000000000027        307.62399999999940        1.4683225665200549E-048  -8.6597395920762210E-015
   2.1406250000000000        2.0000000000000036        24.000000000000160        2.0000000000000036        12.000000000000057        307.62400000000338        2.7457056619171203E-048   5.7731597280508140E-015
   2.1718750000000000        2.0000000000000089        24.000000000000217        2.0000000000000084        12.000000000000053        307.62400000000395        5.1165965343856500E-048   8.8817841970012523E-015
   2.2031250000000000        2.0000000000000062        24.000000000000149        2.0000000000000067        12.000000000000032        307.62400000000264        9.5010326367960845E-048   8.2156503822261584E-015
   2.2343750000000000        2.0000000000000053        24.000000000000146        2.0000000000000053        12.000000000000037        307.62400000000275        1.7578700390346103E-047   8.4376949871511897E-015
   2.2656250000000000        2.0000000000000018        24.000000000000078        2.0000000000000018        12.000000000000023        307.62400000000150        3.2403241242674492E-047   4.2188474935755949E-015
   2.2968750000000000        1.9999999999999893        23.999999999999890        1.9999999999999893        12.000000000000007        307.62399999999860        5.9501808407798068E-047  -9.1038288019262836E-015
   2.3281250000000000        1.9999999999999909        23.999999999999869        1.9999999999999909        11.999999999999986        307.62399999999786        1.0883290619234166E-046  -4.8849813083506888E-015
   2.3593750000000000        1.9999999999999960        23.999999999999904        1.9999999999999960        11.999999999999973        307.62399999999809        1.9825311089938064E-046  -2.8865798640254070E-015
   2.3906250000000000        1.9999999999999953        23.999999999999943        1.9999999999999953        11.999999999999996        307.62399999999911        3.5961906779352178E-046  -3.3306690738754696E-015
   2.4218750000000000        1.9999999999999962        23.999999999999979        1.9999999999999962        12.000000000000011        307.62399999999991        6.4945912917382910E-046  -2.6645352591003757E-015
   2.4531250000000000        1.9999999999999967        23.999999999999964        1.9999999999999967        12.000000000000000        307.62399999999957        1.1675064149352235E-045  -2.6645352591003757E-015
   2.4843750000000000        1.9999999999999885        23.999999999999854        1.9999999999999885        11.999999999999991        307.62399999999775        2.0886372815269070E-045  -9.1038288019262836E-015
   2.5156250000000000        1.9999999999999858        23.999999999999815        1.9999999999999858        11.999999999999995        307.62399999999747        3.7174408370287952E-045  -1.2656542480726785E-014
   2.5468750000000000        1.9999999999999907        23.999999999999940        1.9999999999999907        12.000000000000021        307.62399999999957        6.5805547975636317E-045  -6.4392935428259079E-015
   2.5781250000000000        2.0000000000000009        24.000000000000096        2.0000000000000009        12.000000000000046        307.62400000000241        1.1581171974532129E-044   8.8817841970012523E-016
   2.6093750000000000        2.0000000000000111        24.000000000000231        2.0000000000000111        12.000000000000046        307.62400000000400        2.0254219125052932E-044   9.3258734068513149E-015
   2.6406250000000000        2.0000000000000107        24.000000000000231        2.0000000000000107        12.000000000000048        307.62400000000412        3.5181236811698621E-044   1.1324274851176597E-014
   2.6718750000000000        2.0000000000000018        24.000000000000103        2.0000000000000022        12.000000000000034        307.62400000000201        6.0651922372059779E-044   2.6645352591003757E-015
   2.7031250000000000        1.9999999999999971        24.000000000000014        1.9999999999999971        12.000000000000021        307.62400000000065        1.0369294492212724E-043  -1.9984014443252818E-015
   2.7343750000000000        1.9999999999999962        23.999999999999989        1.9999999999999962        12.000000000000014        307.62400000000008        1.7561474351182031E-043  -2.2204460492503131E-015
   2.7656250000000000        1.9999999999999987        24.000000000000007        1.9999999999999987        12.000000000000011        307.62400000000031        2.9422582105864213E-043  -4.4408920985006262E-016
   2.7968750000000000        1.9999999999999929        23.999999999999904        1.9999999999999929        11.999999999999989        307.62399999999849        4.8676192255758135E-043  -2.8865798640254070E-015
   2.8281250000000000        1.9999999999999805        23.999999999999801        1.9999999999999807        12.000000000000018        307.62399999999775        7.9321451206277099E-043  -2.0428103653102880E-014
   2.8593750000000000        1.9999999999999853        23.999999999999783        1.9999999999999851        11.999999999999979        307.62399999999656        1.2687708707174562E-042  -1.2212453270876722E-014
   2.8906250000000000        1.9999999999999896        23.999999999999869        1.9999999999999896        11.999999999999995        307.62399999999815        1.9817654454036809E-042  -7.9936057773011271E-015
   2.9218750000000000        2.0000000000000031        24.000000000000078        2.0000000000000031        12.000000000000018        307.62400000000139        2.9983925456979969E-042   6.8833827526759706E-015
   2.9531250000000000        2.0000000000000111        24.000000000000234        2.0000000000000111        12.000000000000048        307.62400000000412        4.3344454504015027E-042   1.0658141036401503E-014
   2.9843750000000000        2.0000000000000129        24.000000000000252        2.0000000000000129        12.000000000000046        307.62400000000429        5.8316145338309223E-042   1.4432899320127035E-014
   3.0156250000000000        2.0000000000000093        24.000000000000210        2.0000000000000093        12.000000000000046        307.62400000000372        6.8698992925905577E-042   1.1990408665951691E-014
   3.0468750000000000        1.9999999999999953        24.000000000000000        1.9999999999999953        12.000000000000025        307.62400000000048        5.7363617244388873E-042  -4.6629367034256575E-015
   3.0781250000000000        1.9999999999999787        23.999999999999730        1.9999999999999785        11.999999999999991        307.62399999999604       -1.7082988550692020E-042  -1.7763568394002505E-014
   3.1093750000000000        1.9999999999999796        23.999999999999719        1.9999999999999793        11.999999999999982        307.62399999999582       -2.4769398719253104E-041  -2.0428103653102880E-014
   3.1406250000000000        2.0000000000000009        23.999999999999954        2.0000000000000009        11.999999999999972        307.62399999999889       -8.3429032162278815E-041   3.3306690738754696E-015
   3.1718750000000000        2.0000000000000062        24.000000000000181        2.0000000000000058        12.000000000000050        307.62400000000326       -2.1924490730813434E-040   1.0214051826551440E-014
   3.2031250000000000        2.0000000000000129        24.000000000000242        2.0000000000000133        12.000000000000037        307.62400000000400       -5.1660685143280809E-040   1.6653345369377348E-014
   3.2343750000000000        2.0000000000000089        24.000000000000153        2.0000000000000089        12.000000000000021        307.62400000000252       -1.1437079904118798E-039   1.1324274851176597E-014
   3.2656250000000000        2.0000000000000013        24.000000000000078        2.0000000000000013        12.000000000000028        307.62400000000162       -2.4307136471931541E-039   5.3290705182007514E-015
   3.2968750000000000        1.9999999999999938        23.999999999999936        1.9999999999999938        12.000000000000007        307.62399999999923       -5.0175664322822741E-039  -5.5511151231257827E-015
   3.3281250000000000        1.9999999999999833        23.999999999999776        1.9999999999999833        11.999999999999980        307.62399999999633       -1.0131228742324470E-038  -1.3322676295501878E-014
   3.3593750000000000        1.9999999999999862        23.999999999999861        1.9999999999999862        12.000000000000012        307.62399999999832       -2.0101951547046136E-038  -1.3544720900426910E-014
   3.3906250000000000        1.9999999999999962        24.000000000000028        1.9999999999999964        12.000000000000036        307.62400000000110       -3.9318278217666824E-038   0.0000000000000000     
   3.4218750000000000        2.0000000000000053        24.000000000000085        2.0000000000000053        12.000000000000007        307.62400000000127       -7.5982811859994854E-038   4.8849813083506888E-015
   3.4531250000000000        2.0000000000000009        24.000000000000057        2.0000000000000009        12.000000000000020        307.62400000000116       -1.4532176090195508E-037   4.2188474935755949E-015
   3.4843750000000000        1.9999999999999845        23.999999999999794        1.9999999999999845        11.999999999999988        307.62399999999684       -2.7542056714507354E-037  -1.5543122344752192E-014
   3.5156250000000000        1.9999999999999811        23.999999999999730        1.9999999999999811        11.999999999999975        307.62399999999570       -5.1778061106156897E-037  -1.9761969838327786E-014
   3.5468750000000000        1.9999999999999960        23.999999999999840        1.9999999999999960        11.999999999999941        307.62399999999644       -9.6632457732921035E-037  -1.9984014443252818E-015
   3.5781250000000000        2.0000000000000013        24.000000000000011        2.0000000000000013        11.999999999999995        307.62399999999991       -1.7914549825718910E-036   4.6629367034256575E-015
   3.6093750000000000        2.0000000000000022        24.000000000000089        2.0000000000000022        12.000000000000028        307.62400000000179       -3.3008199860374456E-036   5.3290705182007514E-015
   3.6406250000000000        1.9999999999999918        24.000000000000014        1.9999999999999918        12.000000000000052        307.62400000000127       -6.0472696394650669E-036  -8.2156503822261584E-015
   3.6718750000000000        1.9999999999999922        23.999999999999947        1.9999999999999922        12.000000000000018        307.62399999999957       -1.1019864810975365E-035  -5.1070259132757201E-015
   3.7031250000000000        1.9999999999999947        23.999999999999964        1.9999999999999947        12.000000000000012        307.62399999999974       -1.9980490737275892E-035  -4.8849813083506888E-015
   3.7343750000000000        1.9999999999999987        24.000000000000036        1.9999999999999987        12.000000000000018        307.62400000000059       -3.6054778544544438E-035   2.8865798640254070E-015
   3.7656250000000000        2.0000000000000036        24.000000000000160        2.0000000000000036        12.000000000000059        307.62400000000343       -6.4765558659462808E-035   3.5527136788005009E-015
   3.7968750000000000        2.0000000000000089        24.000000000000277        2.0000000000000089        12.000000000000082        307.62400000000542       -1.1583360767330309E-034   1.1324274851176597E-014
   3.8281250000000000        2.0000000000000120        24.000000000000245        2.0000000000000120        12.000000000000050        307.62400000000434       -2.0630407807460679E-034   1.4654943925052066E-014
   3.8593750000000000        2.0000000000000102        24.000000000000206        2.0000000000000102        12.000000000000039        307.62400000000355       -3.6595539639835384E-034   1.4876988529977098E-014
   3.8906250000000000        2.0000000000000058        24.000000000000131        2.0000000000000058        12.000000000000027        307.62400000000218       -6.4662449632695832E-034   5.7731597280508140E-015
   3.9218750000000000        1.9999999999999998        24.000000000000032        1.9999999999999998        12.000000000000012        307.62400000000082       -1.1382291277686911E-033   4.2188474935755949E-015
   3.9531250000000000        1.9999999999999962        23.999999999999968        1.9999999999999962        12.000000000000004        307.62399999999957       -1.9962041993306328E-033   2.2204460492503131E-015
   3.9843750000000000        1.9999999999999944        23.999999999999957        1.9999999999999944        12.000000000000011        307.62399999999968       -3.4883272228996500E-033  -1.3322676295501878E-015
   4.0156250000000000        1.9999999999999953        23.999999999999961        1.9999999999999956        12.000000000000007        307.62399999999957       -6.0743725711586079E-033  -2.2204460492503131E-015
   4.0468750000000000        1.9999999999999858        23.999999999999812        1.9999999999999858        11.999999999999988        307.62399999999712       -1.0541170123371676E-032  -1.3322676295501878E-014
   4.0781250000000000        1.9999999999999849        23.999999999999829        1.9999999999999849        12.000000000000004        307.62399999999775       -1.8230868151733148E-032  -1.6431300764452317E-014
   4.1093750000000000        1.9999999999999987        24.000000000000039        1.9999999999999987        12.000000000000025        307.62400000000105       -3.1425489117624890E-032   1.1102230246251565E-015
   4.1406250000000000        2.0000000000000067        24.000000000000167        2.0000000000000067        12.000000000000041        307.62400000000309       -5.3992739621489640E-032   9.9920072216264089E-015
   4.1718750000000000        2.0000000000000058        24.000000000000163        2.0000000000000058        12.000000000000044        307.62400000000315       -9.2467146156705432E-032   1.2434497875801753E-014
   4.2031250000000000        2.0000000000000049        24.000000000000135        2.0000000000000049        12.000000000000036        307.62400000000252       -1.5785429135591441E-031   4.8849813083506888E-015
   4.2343750000000000        2.0000000000000044        24.000000000000131        2.0000000000000044        12.000000000000037        307.62400000000258       -2.6863239869879611E-031   8.8817841970012523E-015
   4.2656250000000000        2.0000000000000018        24.000000000000068        2.0000000000000018        12.000000000000020        307.62400000000127       -4.5573035724217957E-031   6.8833827526759706E-015
   4.2968750000000000        1.9999999999999893        23.999999999999854        1.9999999999999893        11.999999999999986        307.62399999999764       -7.7075804449151931E-031  -5.1070259132757201E-015
   4.3281250000000000        1.9999999999999731        23.999999999999609        1.9999999999999731        11.999999999999963        307.62399999999394       -1.2995717437211342E-030  -2.3314683517128287E-014
   4.3593750000000000        1.9999999999999734        23.999999999999627        1.9999999999999734        11.999999999999970        307.62399999999423       -2.1845640366257050E-030  -2.1760371282653068E-014
   4.3906250000000000        1.9999999999999853        23.999999999999854        1.9999999999999856        12.000000000000009        307.62399999999820       -3.6611763730919884E-030  -1.4654943925052066E-014
   4.4218750000000000        1.9999999999999996        24.000000000000060        1.9999999999999996        12.000000000000028        307.62400000000127       -6.1175251865290476E-030  -2.2204460492503131E-016
   4.4531250000000000        2.0000000000000018        24.000000000000131        2.0000000000000018        12.000000000000057        307.62400000000315       -1.0191472877824266E-029   1.7763568394002505E-015
   4.4843750000000000        2.0000000000000075        24.000000000000156        2.0000000000000075        12.000000000000030        307.62400000000270       -1.6928170872815463E-029   7.5495165674510645E-015
   4.5156250000000000        2.0000000000000049        24.000000000000142        2.0000000000000049        12.000000000000037        307.62400000000264       -2.8034955699544641E-029   5.5511151231257827E-015
   4.5468750000000000        2.0000000000000062        24.000000000000131        2.0000000000000062        12.000000000000027        307.62400000000230       -4.6292477106732204E-029   1.0436096431476471E-014
   4.5781250000000000        2.0000000000000000        24.000000000000046        2.0000000000000000        12.000000000000020        307.62400000000099       -7.6215751255950548E-029   2.2204460492503131E-015
   4.6093750000000000        1.9999999999999869        23.999999999999833        1.9999999999999867        11.999999999999993        307.62399999999752       -1.2511374325107917E-028  -1.0436096431476471E-014
   4.6406250000000000        1.9999999999999802        23.999999999999726        1.9999999999999802        11.999999999999979        307.62399999999576       -2.0478239904868787E-028  -1.7985612998927536E-014
   4.6718750000000000        1.9999999999999791        23.999999999999776        1.9999999999999793        12.000000000000009        307.62399999999707       -3.3420126130912440E-028  -1.8873791418627661E-014
   4.7031250000000000        1.9999999999999816        23.999999999999797        1.9999999999999816        12.000000000000007        307.62399999999730       -5.4381488058133147E-028  -1.4876988529977098E-014
   4.7343750000000000        1.9999999999999776        23.999999999999705        1.9999999999999776        11.999999999999984        307.62399999999559       -8.8230857003722027E-028  -1.9539925233402755E-014
   4.7656250000000000        1.9999999999999702        23.999999999999595        1.9999999999999702        11.999999999999975        307.62399999999394       -1.4272969553669328E-027  -2.8421709430404007E-014
   4.7968750000000000        1.9999999999999709        23.999999999999599        1.9999999999999707        11.999999999999972        307.62399999999394       -2.3021296579193628E-027  -2.3980817331903381E-014
   4.8281250000000000        1.9999999999999858        23.999999999999844        1.9999999999999856        12.000000000000005        307.62399999999798       -3.7022275473958644E-027  -1.3100631690576847E-014
   4.8593750000000000        2.0000000000000080        24.000000000000270        2.0000000000000080        12.000000000000082        307.62400000000531       -5.9362161284271363E-027   1.3766765505351941E-014
   4.8906250000000000        2.0000000000000213        24.000000000000455        2.0000000000000213        12.000000000000096        307.62400000000810       -9.4899517477140147E-027   2.1316282072803006E-014
   4.9218750000000000        2.0000000000000129        24.000000000000302        2.0000000000000129        12.000000000000069        307.62400000000542       -1.5125838164491734E-026   1.5765166949677223E-014
   4.9531250000000000        1.9999999999999978        24.000000000000046        1.9999999999999978        12.000000000000036        307.62400000000133       -2.4036345322248799E-026   1.3322676295501878E-015
   4.9843750000000000        1.9999999999999800        23.999999999999773        1.9999999999999800        12.000000000000002        307.62399999999684       -3.8080464821881537E-026  -1.5543122344752192E-014
   5.0156250000000000        1.9999999999999709        23.999999999999599        1.9999999999999709        11.999999999999973        307.62399999999394       -6.0146582659985917E-026  -2.6423307986078726E-014
   5.0468750000000000        1.9999999999999838        23.999999999999840        1.9999999999999836        12.000000000000018        307.62399999999815       -9.4707285839984303E-026  -1.4654943925052066E-014
   5.0781250000000000        2.0000000000000036        24.000000000000107        2.0000000000000036        12.000000000000027        307.62400000000196       -1.4866439246291924E-025   5.7731597280508140E-015
   5.1093750000000000        2.0000000000000000        24.000000000000135        2.0000000000000000        12.000000000000068        307.62400000000332       -2.3263099300841075E-025   4.4408920985006262E-016
   5.1406250000000000        2.0000000000000036        24.000000000000050        2.0000000000000036        11.999999999999996        307.62400000000042       -3.6286868161887081E-025   7.1054273576010019E-015
   5.1718750000000000        1.9999999999999956        23.999999999999954        1.9999999999999956        12.000000000000004        307.62399999999946       -5.6420266166861609E-025  -1.7763568394002505E-015
   5.2031250000000000        1.9999999999999916        23.999999999999890        1.9999999999999913        11.999999999999996        307.62399999999843       -8.7438948205071228E-025  -4.6629367034256575E-015
   5.2343750000000000        1.9999999999999898        23.999999999999936        1.9999999999999900        12.000000000000020        307.62399999999940       -1.3506320403808038E-024  -6.4392935428259079E-015
   5.2656250000000000        2.0000000000000044        24.000000000000075        2.0000000000000044        12.000000000000011        307.62400000000127       -2.0792522190199632E-024   9.5479180117763462E-015
   5.2968750000000000        2.0000000000000044        24.000000000000121        2.0000000000000044        12.000000000000032        307.62400000000230       -3.1899814642048065E-024   4.4408920985006262E-015
   5.3281250000000000        2.0000000000000036        24.000000000000110        2.0000000000000036        12.000000000000030        307.62400000000218       -4.8769654863225939E-024   5.9952043329758453E-015
   5.3593750000000000        2.0000000000000071        24.000000000000185        2.0000000000000071        12.000000000000044        307.62400000000332       -7.4294694850988525E-024   6.2172489379008766E-015
   5.3906250000000000        2.0000000000000098        24.000000000000224        2.0000000000000098        12.000000000000052        307.62400000000412       -1.1276503393880079E-023   1.2434497875801753E-014
   5.4218750000000000        1.9999999999999984        24.000000000000025        1.9999999999999987        12.000000000000014        307.62400000000048       -1.7051273618425077E-023  -1.5543122344752192E-015
   5.4531250000000000        1.9999999999999802        23.999999999999744        1.9999999999999802        11.999999999999991        307.62399999999639       -2.5683642034397081E-023  -1.7319479184152442E-014
   5.4843750000000000        1.9999999999999760        23.999999999999694        1.9999999999999760        11.999999999999989        307.62399999999570       -3.8531784649693982E-023  -2.0206059048177849E-014
   5.5156250000000000        1.9999999999999880        23.999999999999851        1.9999999999999880        11.999999999999993        307.62399999999775       -5.7568141272261109E-023  -9.5479180117763462E-015
   5.5468750000000000        1.9999999999999980        24.000000000000039        1.9999999999999980        12.000000000000025        307.62400000000099       -8.5639646822905761E-023   2.2204460492503131E-015
   5.5781250000000000        2.0000000000000013        24.000000000000114        2.0000000000000013        12.000000000000052        307.62400000000270       -1.2682813901409965E-022   1.3322676295501878E-015
   5.6093750000000000        2.0000000000000004        24.000000000000121        2.0000000000000004        12.000000000000055        307.62400000000270       -1.8694351053536804E-022   6.8833827526759706E-015
   5.6406250000000000        1.9999999999999969        24.000000000000064        1.9999999999999969        12.000000000000055        307.62400000000218       -2.7418891160672408E-022  -2.4424906541753444E-015
   5.6718750000000000        1.9999999999999953        23.999999999999929        1.9999999999999953        11.999999999999988        307.62399999999877       -4.0004254604508297E-022   4.4408920985006262E-016
   5.7031250000000000        1.9999999999999938        23.999999999999925        1.9999999999999940        11.999999999999998        307.62399999999889       -5.8040126911255485E-022  -8.8817841970012523E-016
   5.7343750000000000        1.9999999999999996        24.000000000000028        1.9999999999999996        12.000000000000016        307.62400000000071       -8.3702165523579331E-022   6.6613381477509392E-016
   5.7656250000000000        2.0000000000000049        24.000000000000192        2.0000000000000049        12.000000000000064        307.62400000000395       -1.1992645716663421E-021   7.9936057773011271E-015
   5.7968750000000000        2.0000000000000129        24.000000000000281        2.0000000000000129        12.000000000000060        307.62400000000508       -1.7060827498302212E-021   1.3766765505351941E-014
   5.8281250000000000        2.0000000000000080        24.000000000000139        2.0000000000000080        12.000000000000018        307.62400000000224       -2.4080594350246580E-021   1.3322676295501878E-014
   5.8593750000000000        1.9999999999999949        23.999999999999879        1.9999999999999949        11.999999999999968        307.62399999999764       -3.3690643115034847E-021  -5.1070259132757201E-015
   5.8906250000000000        1.9999999999999765        23.999999999999609        1.9999999999999762        11.999999999999947        307.62399999999360       -4.6666672616566436E-021  -1.5543122344752192E-014
   5.9218750000000000        1.9999999999999714        23.999999999999609        1.9999999999999714        11.999999999999972        307.62399999999394       -6.3897248668132795E-021  -2.9087843245179101E-014
   5.9531250000000000        1.9999999999999911        23.999999999999879        1.9999999999999911        11.999999999999991        307.62399999999815       -8.6303464796279844E-021  -6.6613381477509392E-015
   5.9843750000000000        2.0000000000000093        24.000000000000135        2.0000000000000093        12.000000000000009        307.62400000000190       -1.1465472743143294E-020   1.1102230246251565E-014
   6.0156250000000000        2.0000000000000053        24.000000000000050        2.0000000000000053        11.999999999999989        307.62400000000036       -1.4920122949498471E-020   7.3274719625260332E-015
   6.0468750000000000        1.9999999999999982        23.999999999999972        1.9999999999999982        11.999999999999995        307.62399999999951       -1.8899321234951013E-020   4.4408920985006262E-015
   6.0781250000000000        1.9999999999999931        23.999999999999897        1.9999999999999931        11.999999999999988        307.62399999999832       -2.3067782564858032E-020  -5.7731597280508140E-015
   6.1093750000000000        1.9999999999999905        23.999999999999833        1.9999999999999905        11.999999999999972        307.62399999999701       -2.6644101205546952E-020  -5.5511151231257827E-015
   6.1406250000000000        1.9999999999999956        23.999999999999893        1.9999999999999958        11.999999999999972        307.62399999999798       -2.8057150092365945E-020  -2.8865798640254070E-015
   6.1718750000000000        2.0000000000000040        24.000000000000071        2.0000000000000036        12.000000000000012        307.62400000000122       -2.4383263534998853E-020   1.0214051826551440E-014
   6.2031250000000000        2.0000000000000129        24.000000000000135        2.0000000000000129        11.999999999999989        307.62400000000156       -1.0438494293216984E-020   1.2878587085651816E-014
   6.2343750000000000        2.0000000000000124        24.000000000000167        2.0000000000000124        12.000000000000004        307.62400000000230        2.2666621101516407E-020   1.8873791418627661E-014
   6.2656250000000000        2.0000000000000195        24.000000000000291        2.0000000000000191        12.000000000000030        307.62400000000457        8.9802678449104247E-020   2.3092638912203256E-014
   6.2968750000000000        2.0000000000000253        24.000000000000398        2.0000000000000253        12.000000000000044        307.62400000000633        2.1536996757378656E-019   2.9753977059954195E-014
   6.3281250000000000        2.0000000000000213        24.000000000000384        2.0000000000000213        12.000000000000060        307.62400000000639        4.3878462833210428E-019   2.5313084961453569E-014
   6.3593750000000000        2.0000000000000160        24.000000000000309        2.0000000000000160        12.000000000000057        307.62400000000542        8.2289486513284033E-019   1.6875389974302379E-014
   6.3906250000000000        2.0000000000000071        24.000000000000139        2.0000000000000071        12.000000000000023        307.62400000000230        1.4668011649576846E-018   7.1054273576010019E-015
   6.4218750000000000        1.9999999999999873        23.999999999999787        1.9999999999999873        11.999999999999964        307.62399999999639        2.5252582664681920E-018  -9.5479180117763462E-015
   6.4531250000000000        1.9999999999999665        23.999999999999524        1.9999999999999662        11.999999999999963        307.62399999999269        4.2378606690232808E-018  -3.3528735343679728E-014
   6.4843750000000000        1.9999999999999729        23.999999999999577        1.9999999999999729        11.999999999999947        307.62399999999303        6.9726968122041841E-018  -2.4424906541753444E-014
   6.5156250000000000        1.9999999999999849        23.999999999999716        1.9999999999999849        11.999999999999945        307.62399999999491        1.1291296379761390E-017  -1.3988810110276972E-014
   6.5468750000000000        1.9999999999999880        23.999999999999837        1.9999999999999880        11.999999999999989        307.62399999999752        1.8044767528143520E-017  -9.9920072216264089E-015
   6.5781250000000000        1.9999999999999967        24.000000000000050        1.9999999999999967        12.000000000000043        307.62400000000144        2.8515414873850977E-017  -1.1102230246251565E-015
   6.6093750000000000        2.0000000000000164        24.000000000000352        2.0000000000000164        12.000000000000073        307.62400000000616        4.4624387885577951E-017   1.9095836023552692E-014
   6.6406250000000000        2.0000000000000249        24.000000000000487        2.0000000000000249        12.000000000000091        307.62400000000844        6.9234788787276309E-017   2.9753977059954195E-014
   6.6718750000000000        2.0000000000000213        24.000000000000377        2.0000000000000213        12.000000000000057        307.62400000000628        1.0659221707328654E-016   2.4424906541753444E-014
   6.7031250000000000        2.0000000000000111        24.000000000000249        2.0000000000000111        12.000000000000057        307.62400000000463        1.6296239130451998E-016   1.3100631690576847E-014
   6.7343750000000000        2.0000000000000053        24.000000000000131        2.0000000000000058        12.000000000000030        307.62400000000247        2.4755025844196910E-016   1.0658141036401503E-014
   6.7656250000000000        1.9999999999999900        23.999999999999908        1.9999999999999905        12.000000000000009        307.62399999999889        3.7381960385871465E-016  -9.9920072216264089E-015
   6.7968750000000000        1.9999999999999860        23.999999999999812        1.9999999999999867        11.999999999999986        307.62399999999707        5.6138033370737588E-016  -1.3988810110276972E-014
   6.8281250000000000        1.9999999999999825        23.999999999999751        1.9999999999999831        11.999999999999980        307.62399999999627        8.3867737624269242E-016  -1.4876988529977098E-014
   6.8593750000000000        1.9999999999999873        23.999999999999766        1.9999999999999887        11.999999999999956        307.62399999999587        1.2468073935360249E-015  -6.8833827526759706E-015
   6.8906250000000000        1.9999999999999876        23.999999999999829        1.9999999999999896        11.999999999999986        307.62399999999747        1.8449164549002965E-015  -1.1324274851176597E-014
   6.9218750000000000        1.9999999999999980        24.000000000000064        2.0000000000000009        12.000000000000043        307.62400000000190        2.7178059205723973E-015  -2.8865798640254070E-015
   6.9531250000000000        2.0000000000000120        24.000000000000227        2.0000000000000160        12.000000000000039        307.62400000000395        3.9866116441219884E-015   1.4876988529977098E-014
   6.9843750000000000        2.0000000000000155        24.000000000000245        2.0000000000000213        12.000000000000027        307.62400000000395        5.8237453865031114E-015   2.1760371282653068E-014
   7.0156250000000000        2.0000000000000142        24.000000000000306        2.0000000000000226        12.000000000000064        307.62400000000554        8.4737264669301371E-015   1.6431300764452317E-014
   7.0468750000000000        2.0000000000000151        24.000000000000281        2.0000000000000275        12.000000000000044        307.62400000000486        1.2282125061151537E-014   1.4654943925052066E-014
   7.0781250000000000        2.0000000000000080        24.000000000000096        2.0000000000000258        12.000000000000000        307.62400000000173        1.7735637427699335E-014   7.1054273576010019E-015
   7.1093750000000000        1.9999999999999982        23.999999999999872        2.0000000000000240        11.999999999999943        307.62399999999752        2.5517384878958198E-014  -2.6645352591003757E-015
   7.1406250000000000        1.9999999999999787        23.999999999999520        2.0000000000000151        11.999999999999879        307.62399999999155        3.6582960241063085E-014  -2.3980817331903381E-014
   7.1718750000000000        1.9999999999999623        23.999999999999332        2.0000000000000147        11.999999999999893        307.62399999998979        5.2264651920502509E-014  -3.8635761256955448E-014
   7.2031250000000000        1.9999999999999782        23.999999999999467        2.0000000000000528        11.999999999999861        307.62399999999127        7.4413804154932930E-014  -2.8421709430404007E-014
   7.2343750000000000        1.9999999999999947        23.999999999999666        2.0000000000001004        11.999999999999861        307.62399999999457        1.0559461282411638E-013  -1.2878587085651816E-014
   7.2656250000000000        2.0000000000000160        23.999999999999840        2.0000000000001652        11.999999999999822        307.62399999999701        1.4934705337394116E-013  -2.2204460492503131E-015
   7.2968750000000000        2.0000000000000369        24.000000000000085        2.0000000000002474        11.999999999999817        307.62400000000144        2.1054240251753636E-013   6.2172489379008766E-015
   7.3281250000000000        2.0000000000000600        24.000000000000284        2.0000000000003562        11.999999999999778        307.62400000000508        2.9586234423867285E-013   1.7763568394002505E-014
   7.3593750000000000        2.0000000000000862        24.000000000000369        2.0000000000005005        11.999999999999668        307.62400000000628        4.1444244357454269E-013   2.0872192862952943E-014
   7.3906250000000000        2.0000000000001115        24.000000000000373        2.0000000000006901        11.999999999999513        307.62400000000622        5.7873345787283968E-013   2.0872192862952943E-014
   7.4218750000000000        2.0000000000001417        24.000000000000195        2.0000000000009472        11.999999999999245        307.62400000000275        8.0565032160075670E-013   1.6431300764452317E-014
   7.4531250000000000        2.0000000000001745        23.999999999999964        2.0000000000012927        11.999999999998932        307.62399999999934        1.1180996659212084E-012   4.8849813083506888E-015
   7.4843750000000000        2.0000000000002331        23.999999999999869        2.0000000000017804        11.999999999998533        307.62399999999815        1.5470036278867352E-012  -4.8849813083506888E-015
   7.5156250000000000        2.0000000000003344        24.000000000000046        2.0000000000024682        11.999999999998016        307.62400000000144        2.1339719523380579E-012   5.3290705182007514E-015
   7.5468750000000000        2.0000000000004707        24.000000000000153        2.0000000000034057        11.999999999997245        307.62400000000247        2.9348178058466452E-012   1.7763568394002505E-014
   7.5781250000000000        2.0000000000006293        23.999999999999929        2.0000000000046532        11.999999999996190        307.62399999999900        4.0241675033103328E-012   5.7731597280508140E-015
   7.6093750000000000        2.0000000000008527        23.999999999999844        2.0000000000063540        11.999999999994804        307.62399999999809        5.5014831352904276E-012  -4.8849813083506888E-015
   7.6406250000000000        2.0000000000011777        23.999999999999979        2.0000000000086766        11.999999999992921        307.62400000000008        7.4989030263529969E-012   3.9968028886505635E-015
   7.6718750000000000        2.0000000000016058        24.000000000000014        2.0000000000117972        11.999999999990370        307.62400000000054        1.0191411769955532E-011   1.3766765505351941E-014
   7.7031250000000000        2.0000000000021725        23.999999999999972        2.0000000000159823        11.999999999986949        307.62400000000014        1.3809983619801393E-011   5.7731597280508140E-015
   7.7343750000000000        2.0000000000029381        23.999999999999936        2.0000000000215965        11.999999999982338        307.62399999999906        1.8658505290835252E-011   7.1054273576010019E-015
   7.7656250000000000        2.0000000000039657        23.999999999999968        2.0000000000291012        11.999999999976188        307.62399999999911        2.5135482454275782E-011   1.1990408665951691E-014
   7.7968750000000000        2.0000000000053322        23.999999999999996        2.0000000000390941        11.999999999968002        307.62399999999917        3.3761774811168662E-011   1.8207657603852567E-014
   7.8281250000000000        2.0000000000071481        24.000000000000192        2.0000000000523639        11.999999999957208        307.62400000000287        4.5215894643210999E-011   2.3980817331903381E-014
   7.8593750000000000        2.0000000000095555        24.000000000000416        2.0000000000699343        11.999999999942869        307.62400000000616        6.0378750718587015E-011   3.6859404417555197E-014
   7.8906250000000000        2.0000000000127107        24.000000000000366        2.0000000000931006        11.999999999923922        307.62400000000565        8.0390131200509380E-011   3.0642155479654321E-014
   7.9218750000000000        2.0000000000168465        24.000000000000128        2.0000000001235660        11.999999999898975        307.62400000000162        1.0671970350272548E-010   1.1546319456101628E-014
   7.9531250000000000        2.0000000000222729        23.999999999999794        2.0000000001635287        11.999999999866258        307.62399999999684        1.4125587295550159E-010  -1.0658141036401503E-014
   7.9843750000000000        2.0000000000293814        23.999999999999506        2.0000000002157985        11.999999999823462        307.62399999999195        1.8641649135504273E-010  -3.0642155479654321E-014
   8.0156250000000000        2.0000000000386686        23.999999999999510        2.0000000002839546        11.999999999767738        307.62399999999207        2.4528614410839544E-010  -2.7533531010703882E-014
   8.0468750000000000        2.0000000000507527        23.999999999999758        2.0000000003725384        11.999999999695360        307.62399999999650        3.2178556986990413E-010  -1.5543122344752192E-014
   8.0781250000000000        2.0000000000664051        24.000000000000103        2.0000000004872849        11.999999999601615        307.62400000000235        4.2087967238928708E-010  -1.3322676295501878E-015
   8.1093750000000000        2.0000000000866156        24.000000000000416        2.0000000006354477        11.999999999480513        307.62400000000741        5.4883155521046241E-010   2.0428103653102880E-014
   8.1406250000000000        2.0000000001126073        24.000000000000494        2.0000000008261178        11.999999999324601        307.62400000000798        7.1351101830106423E-010   2.7089441800853820E-014
   8.1718750000000000        2.0000000001459295        24.000000000000387        2.0000000010706964        11.999999999124618        307.62400000000684        9.2476695772704272E-010   2.2648549702353193E-014
   8.2031250000000000        2.0000000001885270        24.000000000000082        2.0000000013834009        11.999999998868875        307.62400000000173        1.1948740393732790E-009   4.4408920985006262E-015
   8.2343750000000000        2.0000000002428240        23.999999999999925        2.0000000017818889        11.999999998543016        307.62399999999934        1.5390647810834396E-009  -5.3290705182007514E-015
   8.2656250000000000        2.0000000003117906        23.999999999999886        2.0000000022879489        11.999999998129207        307.62399999999843        1.9761586430496764E-009  -4.8849813083506888E-015
   8.2968750000000000        2.0000000003990590        23.999999999999829        2.0000000029283589        11.999999997605554        307.62399999999735        2.5292997151108571E-009  -7.9936057773011271E-015
   8.3281250000000000        2.0000000005091083        23.999999999999826        2.0000000037359222        11.999999996945263        307.62399999999792        3.2268138633501325E-009  -1.4654943925052066E-014
   8.3593750000000000        2.0000000006473848        23.999999999999883        2.0000000047505790        11.999999996115630        307.62399999999911        4.1031944438929052E-009  -1.1990408665951691E-014
   8.3906250000000000        2.0000000008204908        24.000000000000142        2.0000000060207137        11.999999995077124        307.62400000000315        5.2002225036217839E-009   6.6613381477509392E-015
   8.4218750000000000        2.0000000010363554        24.000000000000409        2.0000000076045783        11.999999993782065        307.62400000000662        6.5682222470462689E-009   3.1086244689504383E-014
   8.4531250000000000        2.0000000013044579        24.000000000000423        2.0000000095719028        11.999999992173461        307.62400000000696        8.2674447999020966E-009   2.5757174171303632E-014
   8.4843750000000000        2.0000000016361112        24.000000000000128        2.0000000120056733        11.999999990183394        307.62400000000230        1.0369562122233312E-008   1.0214051826551440E-014
   8.5156250000000000        2.0000000020446911        23.999999999999829        2.0000000150039283        11.999999987731764        307.62399999999730        1.2959237299048289E-008  -9.3258734068513149E-015
   8.5468750000000000        2.0000000025458609        23.999999999999559        2.0000000186815772        11.999999984724610        307.62399999999252        1.6135716115222995E-008  -2.6645352591003757E-014
   8.5781250000000000        2.0000000031578229        23.999999999999453        2.0000000231721797        11.999999981052785        307.62399999999104        2.0014356281592117E-008  -3.2862601528904634E-014
   8.6093750000000000        2.0000000039015493        23.999999999999655        2.0000000286295223        11.999999976590530        307.62399999999434        2.4727973084857841E-008  -1.6431300764452317E-014
   8.6406250000000000        2.0000000048008948        24.000000000000046        2.0000000352287262        11.999999971194654        307.62400000000082        3.0427831387808922E-008   4.8849813083506888E-015
   8.6718750000000000        2.0000000058826863        24.000000000000352        2.0000000431667377        11.999999964704054        307.62400000000559        3.7284051201368813E-008   2.4868995751603507E-014
   8.7031250000000000        2.0000000071766517        24.000000000000394        2.0000000526617661        11.999999956940282        307.62400000000599        4.5485114419207329E-008   2.8865798640254070E-014
   8.7343750000000000        2.0000000087151313        24.000000000000099        2.0000000639511910        11.999999947709261        307.62400000000162        5.5236060171959115E-008   2.6645352591003757E-015
   8.7656250000000000        2.0000000105325277        23.999999999999698        2.0000000772873592        11.999999936804684        307.62399999999604        6.6754831486123604E-008  -2.7533531010703882E-014
   8.7968750000000000        2.0000000126643180        23.999999999999524        2.0000000929303998        11.999999924013851        307.62399999999292        8.0266081785186560E-008  -4.2188474935755949E-014
   8.8281250000000000        2.0000000151454795        23.999999999999531        2.0000001111370405        11.999999909126883        307.62399999999263        9.5991560872180875E-008  -4.2188474935755949E-014
   8.8593750000000000        2.0000000180083237        23.999999999999829        2.0000001321442937        11.999999891949972        307.62399999999684        1.1413597034606546E-007  -1.1990408665951691E-014
   8.8906250000000000        2.0000000212792672        24.000000000000238        2.0000001561461684        11.999999872324514        307.62400000000360        1.3486690122008732E-007   1.9095836023552692E-014
   8.9218750000000000        2.0000000249745220        24.000000000000639        2.0000001832616565        11.999999850153188        307.62400000001088        1.5828713446134849E-007   3.8191672047105385E-014
   8.9531250000000000        2.0000000290941538        24.000000000000583        2.0000002134913442        11.999999825435369        307.62400000000997        1.8439719027120799E-007   3.5083047578154947E-014
   8.9843750000000000        2.0000000336142478        24.000000000000032        2.0000002466597935        11.999999798314532        307.62400000000093        2.1304554564546982E-007  -1.7763568394002505E-015
   9.0156250000000000        2.0000000384766539        23.999999999999723        2.0000002823400469        11.999999769139940        307.62399999999644        2.4386339313218371E-007  -2.3536728122053319E-014
   9.0468750000000000        2.0000000435755934        23.999999999999815        2.0000003197557708        11.999999738546352        307.62399999999758        2.7618017752029061E-007  -1.4210854715202004E-014
   9.0781250000000000        2.0000000487405494        23.999999999999819        2.0000003576559617        11.999999707556618        307.62399999999724        3.0891541218086369E-007  -9.7699626167013776E-015
   9.1093750000000000        2.0000000537147224        24.000000000000007        2.0000003941561566        11.999999677711671        307.62400000000065        3.4044143393048762E-007  -1.7763568394002505E-015
   9.1406250000000000        2.0000000581277297        24.000000000000124        2.0000004265385254        11.999999651233697        307.62400000000235        3.6841079619412706E-007   6.6613381477509392E-015
   9.1718750000000000        2.0000000614616189        23.999999999999947        2.0000004510025366        11.999999631230262        307.62399999999934        3.8954091757601552E-007  -7.1054273576010019E-015
   9.2031250000000000        2.0000000630088710        23.999999999999815        2.0000004623562622        11.999999621946690        307.62399999999775        3.9934739096544037E-007  -1.7319479184152442E-014
   9.2343750000000000        2.0000000618205820        23.999999999999925        2.0000004536365954        11.999999629076486        307.62399999999957        3.9181601350693219E-007  -7.5495165674510645E-015
   9.2656250000000000        2.0000000566432212        23.999999999999957        2.0000004156453408        11.999999660140654        307.62399999999940        3.5900211961275256E-007  -6.2172489379008766E-015
   9.2968750000000000        2.0000000458419493        23.999999999999964        2.0000003363861403        11.999999724948291        307.62400000000019        2.9054419094451570E-007  -9.7699626167013776E-015
   9.3281250000000000        2.0000000273080274        24.000000000000103        2.0000002003850144        11.999999836151886        307.62400000000207        1.7307698691175231E-007   0.0000000000000000     
   9.3593750000000000        1.9999999983476808        24.000000000000249        1.9999999878752812        12.000000009914038        307.62400000000440       -1.0472399574498618E-008   1.0658141036401503E-014
   9.3906250000000000        1.9999999555496888        24.000000000000203        1.9999996738256056        12.000000266701971        307.62400000000349       -2.8172408309139713E-007   9.1038288019262836E-015
   9.4218750000000000        1.9999998946282960        24.000000000000057        1.9999992267872644        12.000000632230284        307.62400000000116       -6.6784103165552289E-007  -1.7763568394002505E-015
   9.4531250000000000        1.9999998102379357        24.000000000000060        1.9999986075346017        12.000001138572522        307.62400000000167       -1.2027033340183984E-006  -4.8849813083506888E-015
   9.4843750000000000        1.9999996957558870        24.000000000000075        1.9999977674703000        12.000001825464990        307.62400000000133       -1.9282855870191994E-006   0.0000000000000000     
   9.5156250000000000        1.9999995430287452        24.000000000000163        1.9999966467649462        12.000002741828233        307.62400000000252       -2.8962637990942559E-006   5.3290705182007514E-015
   9.5468750000000000        1.9999993420782480        24.000000000000099        1.9999951721983011        12.000003947531855        307.62400000000116       -4.1698799470664793E-006   6.2172489379008766E-015
   9.5781250000000000        1.9999990807617756        23.999999999999986        1.9999932546679522        12.000005515431871        307.62399999999985       -5.8260938234560207E-006  -5.9952043329758453E-015
   9.6093750000000000        1.9999987443826670        23.999999999999840        1.9999907863296944        12.000007533708649        307.62399999999764       -7.9580529725298786E-006  -1.6431300764452317E-014
   9.6406250000000000        1.9999983152453640        23.999999999999744        1.9999876373331409        12.000010108536200        307.62399999999548       -1.0677912222957794E-005  -1.9761969838327786E-014
   9.6718750000000000        1.9999977721504327        23.999999999999787        1.9999836521159755        12.000013367112183        307.62399999999570       -1.4120034457277665E-005  -1.3988810110276972E-014
   9.7031250000000000        1.9999970898245274        23.999999999999723        1.9999786452208532        12.000017461078102        307.62399999999519       -1.8444603674244038E-005  -1.7763568394002505E-014
   9.7343750000000000        1.9999962382807610        23.999999999999837        1.9999723966008125        12.000022570357796        307.62399999999690       -2.3841679948438466E-005  -1.2212453270876722E-014
   9.7656250000000000        1.9999951821049320        23.999999999999940        1.9999646463815208        12.000028907440013        307.62399999999855       -3.0535723411100810E-005  -2.4424906541753444E-015
   9.7968750000000000        1.9999938796642431        23.999999999999961        1.9999550890535447        12.000036722126897        307.62399999999911       -3.8790610698417861E-005  -1.9984014443252818E-015
   9.8281250000000000        1.9999922822354659        24.000000000000188        1.9999433670731999        12.000046306765986        307.62400000000258       -4.8915162265956336E-005   1.2434497875801753E-014
   9.8593750000000000        1.9999903330506394        24.000000000000380        1.9999290638582612        12.000058001976701        307.62400000000559       -6.1269192378441261E-005   2.8643754035329039E-014
   9.8906250000000000        1.9999879662599631        24.000000000000274        1.9999116961746768        12.000072202874794        307.62400000000434       -7.6270085286262210E-005   1.7319479184152442E-014
   9.9218750000000000        1.9999851058129243        24.000000000000107        1.9998907059219846        12.000089365788021        307.62400000000150       -9.4399890939488108E-005   4.6629367034256575E-015
   9.9531250000000000        1.9999816642605248        23.999999999999979        1.9998654513390934        12.000110015445445        307.62399999999963       -1.1621292143146084E-004  -5.9952043329758453E-015
   9.9843750000000000        1.9999775414841168        23.999999999999901        1.9998351976690176        12.000134752608421        307.62399999999826       -1.4234381509905378E-004  -2.4424906541753444E-015
   10.015625000000000        1.9999726233586121        23.999999999999904        1.9997991073398489        12.000164262096751        307.62399999999832       -1.7351601876324651E-004  -3.1086244689504383E-015
   10.046875000000000        1.9999667803610339        24.000000000000131        1.9997562297410889        12.000199321144548        307.62400000000184       -2.1055061994503907E-004   1.0436096431476471E-014
   10.078125000000000        1.9999598661384561        24.000000000000306        1.9997054906983895        12.000240808001690        307.62400000000440       -2.5437544006647945E-004   1.7319479184152442E-014
   10.109375000000000        1.9999517160533327        24.000000000000266        1.9996456817765937        12.000289710674322        307.62400000000423       -3.0603427673864600E-004   1.3100631690576847E-014
   10.140625000000000        1.9999421457279025        24.000000000000135        1.9995754495694855        12.000347135674291        307.62400000000270       -3.6669615841703287E-004   2.2204460492503131E-016
   10.171875000000000        1.9999309496136175        23.999999999999851        1.9994932851653937        12.000414316622580        307.62399999999786       -4.3766444822385039E-004  -1.4654943925052066E-014
   10.203125000000000        1.9999178996161373        23.999999999999783        1.9993975140101938        12.000492622525314        307.62399999999661       -5.2038560594337496E-004  -1.6431300764452317E-014
   10.234375000000000        1.9999027438107866        23.999999999999929        1.9992862864222485        12.000583565512921        307.62399999999889       -6.1645738853805768E-004  -4.8849813083506888E-015
   10.265625000000000        1.9998852052881673        24.000000000000146        1.9991575690476047        12.000688807806814        307.62400000000230       -7.2763624056253206E-004   1.1102230246251565E-014
   10.296875000000000        1.9998649811740610        24.000000000000313        1.9990091375768297        12.000810167649728        307.62400000000474       -8.5584359723120753E-004   1.8207657603852567E-014
   10.328125000000000        1.9998417418721608        24.000000000000302        1.9988385710767684        12.000949623910035        307.62400000000486       -1.0031707953922554E-003   1.5543122344752192E-014
   10.359375000000000        1.9998151305822687        24.000000000000266        1.9986432483201180        12.001109319046103        307.62400000000463       -1.1718822621506722E-003   1.8429702208777599E-014
   10.390625000000000        1.9997847631500227        23.999999999999993        1.9984203465216857        12.001291560095520        307.62400000000019       -1.3644166283370972E-003  -4.8849813083506888E-015
   10.421875000000000        1.9997502283074160        23.999999999999766        1.9981668429119219        12.001498817336456        307.62399999999644       -1.5833853954939764E-003  -2.1094237467877974E-014
   10.453125000000000        1.9997110883650266        23.999999999999535        1.9978795195933545        12.001733720255581        307.62399999999218       -1.8315687716722014E-003  -3.1086244689504383E-014
   10.484375000000000        1.9996668804183411        23.999999999999417        1.9975549721340682        12.001999050451087        307.62399999998996       -2.1119082842728054E-003  -3.5527136788005009E-014
   10.515625000000000        1.9996171181300051        23.999999999999410        1.9971896223513808        12.002297731099464        307.62399999999030       -2.4274957786240754E-003  -4.7517545453956700E-014
   10.546875000000000        1.9995612941484671        23.999999999999684        1.9967797357283283        12.002632812624187        307.62399999999548       -2.7815584201390641E-003  -3.7969627442180354E-014
   10.578125000000000        1.9994988832199470        24.000000000000092        1.9963214438830565        12.003007454223248        307.62400000000218       -3.1774393368903448E-003  -4.2188474935755949E-015
   10.609375000000000        1.9994293460459307        24.000000000000412        1.9958107724766101        12.003424900941251        307.62400000000724       -3.6185735693206253E-003   1.9095836023552692E-014
   10.640625000000000        1.9993521339312332        24.000000000000664        1.9952436748957305        12.003888456012289        307.62400000001071       -4.1084590355026400E-003   4.0190073491430667E-014
   10.671875000000000        1.9992666942585415        24.000000000000632        1.9946160719839241        12.004401448252702        307.62400000000974       -4.6506222746175154E-003   4.2632564145606011E-014
   10.703125000000000        1.9991724768144428        24.000000000000341        1.9939238980157801        12.004967194347756        307.62400000000520       -5.2485787986627282E-003   2.7089441800853820E-014
   10.734375000000000        1.9990689409782281        23.999999999999911        1.9931631530151439        12.005588955954517        307.62399999999883       -5.9057879630840951E-003  -7.7715611723760958E-015
   10.765625000000000        1.9989555637695438        23.999999999999609        1.9923299614085530        12.006269891633531        307.62399999999343       -6.6256023609907282E-003  -3.0642155479654321E-014
   10.796875000000000        1.9988318487331209        23.999999999999545        1.9914206368806817        12.007013003725637        307.62399999999258       -7.4112118524391471E-003  -3.4416913763379853E-014
   10.828125000000000        1.9986973356196807        23.999999999999766        1.9904317531605311        12.007821080403223        307.62399999999610       -8.2655824591495158E-003  -2.1316282072803006E-014
   10.859375000000000        1.9985516108005288        24.000000000000103        1.9893602203158240        12.008696633251711        307.62400000000150       -9.1913904847046486E-003   7.5495165674510645E-015
   10.890625000000000        1.9983943183312367        24.000000000000131        1.9882033659721401        12.009641830868178        307.62400000000235       -1.0190952359096825E-002   1.8207657603852567E-014
   10.921875000000000        1.9982251715562314        24.000000000000217        1.9869590207039434        12.010658429104287        307.62400000000406       -1.1266150852287908E-002   2.3536728122053319E-014
   10.953125000000000        1.9980439651219113        24.000000000000419        1.9856256066702698        12.011747698722962        307.62400000000741       -1.2418358451641688E-002   3.3528735343679728E-014
   10.984375000000000        1.9978505872425611        24.000000000000476        1.9842022283929173        12.012910351381846        307.62400000000798       -1.3648358849643676E-002   3.5527136788005009E-014
   11.015625000000000        1.9976450320398276        24.000000000000366        1.9826887644020177        12.014146464997125        307.62400000000628       -1.4956267637809932E-002   2.2870594307278225E-014
   11.046875000000000        1.9974274117546242        24.000000000000053        1.9810859583083102        12.015455409674907        307.62400000000076       -1.6341453446314057E-002   8.8817841970012523E-016
   11.078125000000000        1.9971979686107513        23.999999999999673        1.9793955077081991        12.016835775521065        307.62399999999553       -1.7802460902552143E-002  -3.4638958368304884E-014
   11.109375000000000        1.9969570860923376        23.999999999999346        1.9776201491910050        12.018285303748184        307.62399999998962       -1.9336936901332581E-002  -5.1070259132757201E-014
   11.140625000000000        1.9967052993835579        23.999999999999325        1.9757637376033343        12.019800822589506        307.62399999998900       -2.0941561780223463E-002  -4.3298697960381105E-014
   11.171875000000000        1.9964433047098913        23.999999999999474        1.9738313176384739        12.021378189593506        307.62399999999104       -2.2611987071417355E-002  -3.1086244689504383E-014
   11.203125000000000        1.9961719673153462        23.999999999999940        1.9718291857633392        12.023012241914993        307.62399999999946       -2.4342781552007066E-002  -4.4408920985006262E-015
   11.234375000000000        1.9958923278107981        24.000000000000416        1.9697649404770088        12.024696756224770        307.62400000000702       -2.6127387333789311E-002   2.3092638912203256E-014
   11.265625000000000        1.9956056066351044        24.000000000000529        1.9676475189171021        12.026424419837237        307.62400000000929       -2.7958087718002456E-002   2.1760371282653068E-014
   11.296875000000000        1.9953132063833703        24.000000000000384        1.9654872178966973        12.028186814591315        307.62400000000599       -2.9825988486672957E-002   1.7763568394002505E-014
   11.328125000000000        1.9950167117752262        24.000000000000107        1.9632956975671465        12.029974414923158        307.62400000000156       -3.1721014208079670E-002   1.1102230246251565E-015
   11.359375000000000        1.9947178870617477        23.999999999999879        1.9610859660641080        12.031776601428220        307.62399999999815       -3.3631920997639730E-002   1.9984014443252818E-015
   11.390625000000000        1.9944186707004214        23.999999999999581        1.9588723437038285        12.033581691035311        307.62399999999280       -3.5546326996593228E-002  -7.1054273576010019E-015
   11.421875000000000        1.9941211671651928        23.999999999999421        1.9566704055556274        12.035376984698175        307.62399999999064       -3.7450761609565411E-002  -3.1086244689504383E-014
   11.453125000000000        1.9938276358008151        23.999999999999570        1.9544969015209408        12.037148833259115        307.62399999999366       -3.9330734279874192E-002  -4.3742787170231168E-014
   11.484375000000000        1.9935404766780147        23.999999999999940        1.9523696533970623        12.038882721856201        307.62399999999991       -4.1170823280952458E-002  -2.2204460492503131E-014
   11.515625000000000        1.9932622134569786        24.000000000000185        1.9503074287896922        12.040563372932356        307.62400000000372       -4.2954784667286722E-002  -4.8849813083506888E-015
   11.546875000000000        1.9929954733206436        24.000000000000206        1.9483297921568088        12.042174867568782        307.62400000000406       -4.4665681163834910E-002   1.0880185641326534E-014
   11.578125000000000        1.9927429640948759        24.000000000000085        1.9464569337097588        12.043700784511925        307.62400000000150       -4.6286030385117097E-002   1.0214051826551440E-014
   11.609375000000000        1.9925074487292471        24.000000000000025        1.9447094773579794        12.045124355899594        307.62400000000093       -4.7797971371267997E-002   2.2204460492503131E-015
   11.640625000000000        1.9922917173682111        23.999999999999993        1.9431082693517754        12.046428638323931        307.62399999999997       -4.9183448016435725E-002  -5.1070259132757201E-015
   11.671875000000000        1.9920985572968803        24.000000000000295        1.9416741497429570        12.047596697507975        307.62400000000576       -5.0424407553923328E-002   1.0880185641326534E-014
   11.703125000000000        1.9919307210973729        24.000000000000586        1.9404277092354649        12.048611804520371        307.62400000000969       -5.1503011861908032E-002   4.0412118096355698E-014
   11.734375000000000        1.9917908933994783        24.000000000000323        1.9393890344261571        12.049457641127402        307.62400000000491       -5.2401858973321197E-002   3.0420110874729289E-014
   11.765625000000000        1.9916816566525499        23.999999999999844        1.9385774448290147        12.050118511578306        307.62399999999730       -5.3104211823535169E-002   2.8865798640254070E-015
   11.796875000000000        1.9916054563820871        23.999999999999503        1.9380112254223341        12.050579557859537        307.62399999999161       -5.3594230959753061E-002  -3.1752378504279477E-014
   11.828125000000000        1.9915645664254760        23.999999999999321        1.9377073587495941        12.050826975233491        307.62399999998894       -5.3857207675881792E-002  -5.5511151231257827E-014
   11.859375000000000        1.9915610546641367        23.999999999999446        1.9376812608291947        12.050848224709279        307.62399999999133       -5.3879793834942000E-002  -4.7517545453956700E-014
   11.890625000000000        1.9915967497841744        23.999999999999925        1.9379465252786723        12.050632238981487        307.62399999999872       -5.3650224505501901E-002  -3.7747582837255322E-015
   11.921875000000000        1.9916732096043854        24.000000000000369        1.9385146801286335        12.050169618321869        307.62400000000650       -5.3158529475751795E-002   3.0642155479654321E-014
   11.953125000000000        1.9917916915085276        24.000000000000508        1.9393949617848185        12.049452812921201        307.62400000000866       -5.2396729723709019E-002   3.1974423109204508E-014
   11.984375000000000        1.9919531255073455        24.000000000000348        1.9405941104893267        12.048476288259847        307.62400000000611       -5.1359015018018775E-002   1.5099033134902129E-014
   12.015625000000000        1.9921580904357263        24.000000000000018        1.9421161914333407        12.047236670233694        307.62400000000048       -5.0041899002385593E-002  -2.8865798640254070E-015
   12.046875000000000        1.9924067937610419        23.999999999999748        1.9439624453837032        12.045732866979058        307.62399999999616       -4.8444348377338603E-002  -2.2204460492503131E-014
   12.078125000000000        1.9926990554407567        23.999999999999524        1.9461311723075105        12.043966164620405        307.62399999999258       -4.6567883133246210E-002  -3.3306690738754696E-014
   12.109375000000000        1.9930342962205101        23.999999999999563        1.9486176510168880        12.041940294510711        307.62399999999332       -4.4416645203622103E-002  -2.3092638912203256E-014
   12.140625000000000        1.9934115307086520        23.999999999999982        1.9514140973175036        12.039661469936439        307.62399999999946       -4.1997433391148253E-002   4.8849813083506888E-015
   12.171875000000000        1.9938293655003843        24.000000000000249        1.9545096625384830        12.037138390715320        307.62400000000366       -3.9319702961901265E-002   2.5091040356528538E-014
   12.203125000000000        1.9942860025546116        24.000000000000195        1.9578904736589422        12.034382214615666        307.62400000000349       -3.6395528895669549E-002   2.0650148258027912E-014
   12.234375000000000        1.9947792479495803        24.000000000000174        1.9615397155394594        12.031406495064354        307.62400000000281       -3.3239532410120939E-002   1.1990408665951691E-014
   12.265625000000000        1.9953065260613436        23.999999999999943        1.9654377550305511        12.028227085176226        307.62399999999815       -2.9868771030792461E-002   2.2204460492503131E-016
   12.296875000000000        1.9958648991226799        23.999999999999574        1.9695623059793275        12.024862008720742        307.62399999999263       -2.6302593143352333E-002  -2.5091040356528538E-014
   12.328125000000000        1.9964510920296976        23.999999999999435        1.9738886334050303        12.021331299230457        307.62399999999076       -2.2562458624667308E-002  -3.4194869158454821E-014
   12.359375000000000        1.9970615221717272        23.999999999999712        1.9783897943817057        12.017656809040432        307.62399999999542       -1.8671727790021485E-002  -2.1316282072803006E-014
   12.390625000000000        1.9976923339684012        24.000000000000231        1.9830369124677150        12.013861990612138        307.62400000000332       -1.4655421500686295E-002   9.3258734068513149E-015
   12.421875000000000        1.9983394377073804        24.000000000000671        1.9877994818725591        12.009971653031560        307.62400000001082       -1.0539955834821410E-002   4.1300296516055823E-014
   12.453125000000000        1.9989985521895344        24.000000000000686        1.9926456969672908        12.006011697063565        307.62400000001054       -6.3528552222436672E-003   4.5519144009631418E-014
   12.484375000000000        1.9996652506072365        24.000000000000373        1.9975428022391233        12.002008832584513        307.62400000000571       -2.1224483681132017E-003   2.8865798640254070E-014
   12.515625000000000        2.0003350090083574        24.000000000000014        2.0024574573764706        11.997990282586576        307.62399999999957        2.1224483681132017E-003   6.2172489379008766E-015
   12.546875000000000        2.0010032566349691        23.999999999999641        2.0073561118572125        11.993983478247689        307.62399999999377        6.3528552222436663E-003  -1.5099033134902129E-014
   12.578125000000000        2.0016654273746228        23.999999999999616        2.0122053832094444        11.990015749773889        307.62399999999394        1.0539955834821408E-002  -2.3092638912203256E-014
   12.609375000000000        2.0023170115242586        23.999999999999979        2.0169724330249448        11.986114017844775        307.62399999999974        1.4655421500686296E-002  -5.7731597280508140E-015
   12.640625000000000        2.0029536070449407        24.000000000000504        2.0216253348349622        11.982304490521337        307.62400000000849        1.8671727790021485E-002   2.5313084961453569E-014
   12.671875000000000        2.0035709694804735        24.000000000000860        2.0261334281051409        11.978612370403857        307.62400000001361        2.2562458624667305E-002   5.2402526762307389E-014
   12.703125000000000        2.0041650597253216        24.000000000000831        2.0304676528686740        11.975061576659817        307.62400000001315        2.6302593143352333E-002   5.6843418860808015E-014
   12.734375000000000        2.0047320888581592        24.000000000000508        2.0346008598889518        11.971674486275248        307.62400000000798        2.9868771030792458E-002   4.1744385725905886E-014
   12.765625000000000        2.0052685593059540        24.000000000000078        2.0385080917160749        11.968471698527372        307.62400000000093        3.3239532410120932E-002   9.7699626167013776E-015
   12.796875000000000        2.0057713016696721        23.999999999999638        2.0421668305653418        11.965471826235232        307.62399999999366        3.6395528895669549E-002  -2.0872192862952943E-014
   12.828125000000000        2.0062375066247036        23.999999999999385        2.0455572095866050        11.962691316830686        307.62399999999047        3.9319702961901265E-002  -4.0412118096355698E-014
   12.859375000000000        2.0066647514052853        23.999999999999410        2.0486621847964335        11.960144305715234        307.62399999999133        4.1997433391148253E-002  -4.2188474935755949E-014
   12.890625000000000        2.0070510204900924        23.999999999999631        2.0514676656937145        11.957842503744214        307.62399999999491        4.4416645203622103E-002  -2.8421709430404007E-014
   12.921875000000000        2.0073947202230888        23.999999999999851        2.0539626033563350        11.955795120021360        307.62399999999769        4.6567883133246203E-002  -1.0658141036401503E-014
   12.953125000000000        2.0076946872262349        23.999999999999858        2.0561390356035734        11.954008820513174        307.62399999999718        4.8444348377338603E-002  -1.4210854715202004E-014
   12.984375000000000        2.0079501905855581        23.999999999999805        2.0579920895879438        11.952487722317919        307.62399999999752        5.0041899002385599E-002  -1.8207657603852567E-014
   13.015625000000000        2.0081609279157022        24.000000000000043        2.0595199429337212        11.951233422766551        307.62400000000093        5.1359015018018782E-002  -5.7731597280508140E-015
   13.046875000000000        2.0083270155271835        24.000000000000330        2.0607237452508924        11.950245061908086        307.62400000000525        5.2396729723709019E-002   1.6431300764452317E-014
   13.078125000000000        2.0084489730321069        24.000000000000320        2.0616075025078588        11.949519416352457        307.62400000000559        5.3158529475751802E-002   4.4408920985006262E-015
   13.109375000000000        2.0085277028242685        24.000000000000114        2.0621779273297705        11.949051021926550        307.62400000000241        5.3650224505501901E-002  -4.8849813083506888E-015
   13.140625000000000        2.0085644649566485        23.999999999999730        2.0624442587915905        11.948832322151892        307.62399999999587        5.3879793834942000E-002  -1.9539925233402755E-014
   13.171875000000000        2.0085608480117259        23.999999999999400        2.0624180556876071        11.948853839183906        307.62399999999070        5.3857207675881799E-002  -4.0412118096355698E-014
   13.203125000000000        2.0085187366150463        23.999999999999506        2.0621129675747998        11.949104363570269        307.62399999999178        5.3594230959753061E-002  -2.7089441800853820E-014
   13.234375000000000        2.0084402762801346        23.999999999999883        2.0615444881036695        11.949571158994418        307.62399999999832        5.3104211823535176E-002  -4.4408920985006262E-015
   13.265625000000000        2.0083278362932746        24.000000000000195        2.0607296952665957        11.950240178065972        307.62400000000383        5.2401858973321190E-002   1.1990408665951691E-014
   13.296875000000000        2.0081839713492120        24.000000000000451        2.0596869832111202        11.951096285205324        307.62400000000775        5.1503011861908032E-002   3.7747582837255322E-014
   13.328125000000000        2.0080113826355896        24.000000000000533        2.0584357901895132        11.952123482736255        307.62400000000872        5.0424407553923328E-002   3.3306690738754696E-014
   13.359375000000000        2.0078128790353111        24.000000000000298        2.0569963270517468        11.953305136448529        307.62400000000480        4.9183448016435725E-002  -8.8817841970012523E-015
   13.390625000000000        2.0075913390741316        24.000000000000000        2.0553893104453995        11.954624197107963        307.62399999999997        4.7797971371267997E-002  -2.7977620220553945E-014
   13.421875000000000        2.0073496741875876        23.999999999999748        2.0536357045727045        11.956063414667899        307.62399999999536        4.6286030385117097E-002  -8.8817841970012523E-015
   13.453125000000000        2.0070907938193758        23.999999999999478        2.0517564749832107        11.957605542262931        307.62399999999099        4.4665681163834910E-002  -1.0658141036401503E-014
   13.484375000000000        2.0068175727943389        23.999999999999400        2.0497723574616251        11.959233527430818        307.62399999998996        4.2954784667286722E-002  -1.4654943925052066E-014
   13.515625000000000        2.0065328213354499        23.999999999999673        2.0477036446164023        11.960930688403314        307.62399999999462        4.1170823280952458E-002  -1.3322676295501878E-015
   13.546875000000000        2.0062392580186779        24.000000000000192        2.0455699922985522        11.962680873716982        307.62400000000298        3.9330734279874185E-002   1.6431300764452317E-014
   13.578125000000000        2.0059394858834350        24.000000000000512        2.0433902474930004        11.964468603812680        307.62400000000849        3.7450761609565411E-002   3.3750779948604759E-014
   13.609375000000000        2.0056359718419237        24.000000000000632        2.0411822988385171        11.966279193706152        307.62400000001031        3.5546326996593228E-002   4.7073456244106637E-014
   13.640625000000000        2.0053310294591968        24.000000000000711        2.0389629504568365        11.968098856213825        307.62400000001128        3.3631920997639730E-002   4.5297099404706387E-014
   13.671875000000000        2.0050268051094768        24.000000000000689        2.0367478193175561        11.969914785598220        307.62400000001048        3.1721014208079670E-002   4.5297099404706387E-014
   13.703125000000000        2.0047252674531357        24.000000000000430        2.0345512559398089        11.971715221852200        307.62400000000673        2.9825988486672960E-002   1.9539925233402755E-014
   13.734375000000000        2.0044282001245102        24.000000000000046        2.0323862878425127        11.973489496161161        307.62400000000059        2.7958087718002456E-002  -1.3766765505351941E-014
   13.765625000000000        2.0041371974732156        23.999999999999666        2.0302645848070049        11.975228058367703        307.62399999999479        2.6127387333789307E-002  -4.0412118096355698E-014
   13.796875000000000        2.0038536631621979        23.999999999999339        2.0281964447142049        11.976922487506366        307.62399999998979        2.4342781552007062E-002  -5.5511151231257827E-014
   13.828125000000000        2.0035788113933353        23.999999999999194        2.0261907984647527        11.978565486679823        307.62399999998831        2.2611987071417355E-002  -7.3718808835110394E-014
   13.859375000000000        2.0033136705068024        23.999999999999257        2.0242552322870258        11.980150863707570        307.62399999998888        2.0941561780223460E-002  -7.9047879353311146E-014
   13.890625000000000        2.0030590886829751        23.999999999999609        2.0223960255843076        11.981673499097710        307.62399999999462        1.9336936901332581E-002  -5.1070259132757201E-014
   13.921875000000000        2.0028157414652394        24.000000000000146        2.0206182023677917        11.983129302969221        307.62400000000247        1.7802460902552147E-002  -2.2204460492503131E-015
   13.953125000000000        2.0025841408177696        24.000000000000473        2.0189255942640836        11.984515162593816        307.62400000000787        1.6341453446314057E-002   1.5543122344752192E-014
   13.984375000000000        2.0023646454342861        24.000000000000387        2.0173209130720959        11.985828882228940        307.62400000000599        1.4956267637809932E-002   1.7763568394002505E-014
   14.015625000000000        2.0021574720203343        24.000000000000171        2.0158058308699780        11.987069116887332        307.62400000000218        1.3648358849643676E-002   1.0658141036401503E-014
   14.046875000000000        2.0019627072832051        23.999999999999730        2.0143810657348471        11.988235301630221        307.62399999999542        1.2418358451641687E-002  -2.0872192862952943E-014
   14.078125000000000        2.0017803203787663        23.999999999999304        2.0130464712310538        11.989327577892338        307.62399999998928        1.1266150852287909E-002  -4.8405723873656825E-014
   14.109375000000000        2.0016101755824915        23.999999999999332        2.0118011279415882        11.990346718244000        307.62399999998996        1.0190952359096821E-002  -4.7073456244106637E-014
   14.140625000000000        2.0014520449726088        23.999999999999577        2.0106434354573133        11.991294050878960        307.62399999999349        9.1913904847046486E-003  -2.9309887850104133E-014
   14.171875000000000        2.0013056209358568        24.000000000000025        2.0095712033950064        11.992171384986699        307.62400000000059        8.2655824591495175E-003  -5.7731597280508140E-015
   14.203125000000000        2.0011705283293502        24.000000000000423        2.0085817401817891        11.992980938029550        307.62400000000696        7.4112118524391471E-003   2.1316282072803006E-014
   14.234375000000000        2.0010463361561901        24.000000000000593        2.0076719385171811        11.993725265803780        307.62400000001026        6.6256023609907273E-003   3.6859404417555197E-014
   14.265625000000000        2.0009325686363666        24.000000000000579        2.0068383565994501        11.994407196018880        307.62400000000940        5.9057879630840943E-003   3.8635761256955448E-014
   14.296875000000000        2.0008287155776627        24.000000000000394        2.0060772943763250        11.995029765989393        307.62400000000628        5.2485787986627282E-003   2.6645352591003757E-014
   14.328125000000000        2.0007342419742113        24.000000000000153        2.0053848642488288        11.995596164895098        307.62400000000258        4.6506222746175154E-003   8.4376949871511897E-015
   14.359375000000000        2.0006485967811538        23.999999999999897        2.0047570558166563        11.996109680937234        307.62399999999877        4.1084590355026400E-003  -7.9936057773011271E-015
   14.390625000000000        2.0005712208339457        23.999999999999627        2.0041897944032665        11.996573653596363        307.62399999999434        3.6185735693206257E-003  -2.7533531010703882E-014
   14.421875000000000        2.0005015538986766        23.999999999999350        2.0036789932355670        11.996991431087347        307.62399999998973        3.1774393368903444E-003  -3.5971225997855072E-014
   14.453125000000000        2.0004390408560124        23.999999999999364        2.0032205992761516        11.997366333007310        307.62399999998968        2.7815584201390641E-003  -3.3750779948604759E-014
   14.484375000000000        2.0003831370353296        23.999999999999574        2.0028106328139530        11.997701618085424        307.62399999999275        2.4274957786240754E-003  -2.6645352591003757E-014
   14.515625000000000        2.0003333127279319        23.999999999999769        2.0024452210122048        11.998000456868878        307.62399999999553        2.1119082842728058E-003  -8.8817841970012523E-015
   14.546875000000000        2.0002890569181333        23.999999999999961        2.0021206256898059        11.998265909116659        307.62399999999894        1.8315687716722016E-003   3.9968028886505635E-015
   14.578125000000000        2.0002498802791027        24.000000000000231        2.0018332656745965        11.998500905622558        307.62400000000315        1.5833853954939760E-003   2.6645352591003757E-014
   14.609375000000000        2.0002153174864823        24.000000000000380        2.0015797341148196        11.998708234151179        307.62400000000639        1.3644166283370972E-003   3.8635761256955448E-014
   14.640625000000000        2.0001849289074478        24.000000000000220        2.0013568111695985        11.998890529142038        307.62400000000599        1.1718822621506722E-003   9.7699626167013776E-015
   14.671875000000000        2.0001583017253095        23.999999999999911        2.0011614725207019        11.999050264820456        307.62400000000054        1.0031707953922554E-003  -1.5099033134902129E-014
   14.703125000000000        2.0001350505610520        24.000000000000039        2.0009908941582828        11.999189751345977        307.62399999999940        8.5584359723120743E-004   2.0428103653102880E-014
   14.734375000000000        2.0001148176533130        24.000000000000270        2.0008424538938754        11.999311133627261        307.62399999999974        7.2763624056253196E-004   5.9952043329758453E-014
   14.765625000000000        2.0000972726571726        23.999999999999712        2.0007137300457107        11.999416392441352        307.62399999999587        6.1645738853805757E-004  -9.7699626167013776E-015
   14.796875000000000        2.0000821121199559        23.999999999998838        2.0006024977258994        11.999507347506050        307.62399999999025        5.2038560594337496E-004  -1.3233858453531866E-013
   14.828125000000000        2.0000690586887511        23.999999999999275        2.0005067231369749        11.999585662173942        307.62399999999622        4.3766444822385033E-004  -9.9475983006414026E-014
   14.859375000000000        2.0000578601011738        24.000000000001378        2.0004245562595915        11.999652849436725        307.62400000001355        3.6669615841703287E-004   1.6786572132332367E-013
   14.890625000000000        2.0000482880073802        24.000000000002490        2.0003543222841187        11.999710278951987        307.62400000002100        3.0603427673864600E-004   3.2729374765949615E-013
   14.921875000000000        2.0000401366671743        23.999999999999723        2.0002945121072409        11.999759184829573        307.62399999999786        2.5437544006647945E-004  -3.0642155479654321E-014
   14.953125000000000        2.0000332215608161        23.999999999995271        2.0002437721807613        11.999800673943698        307.62399999996171        2.1055061994503907E-004  -6.0840221749458578E-013
   14.984375000000000        2.0000273779467497        23.999999999996326        2.0002008939655127        11.999835734566288        307.62399999996785        1.7351601876324651E-004  -4.5163872641751368E-013
   15.015625000000000        2.0000224593954696        24.000000000004796        2.0001648032105686        11.999865245142836        307.62400000003134        1.4234381509905381E-004   6.7057470687359455E-013
   15.046875000000000        2.0000183363267392        24.000000000009855        2.0001345492481706        11.999889983053139        307.62400000007119        1.1621292143146085E-004   1.3322676295501878E-012
   15.078125000000000        2.0000148945736309        23.999999999998906        2.0001092944645698        11.999910633223207        307.62399999999178        9.4399890939488108E-005  -1.4699352846037073E-013
   15.109375000000000        2.0000120339899605        23.999999999980776        2.0000883040752466        11.999927796485071        307.62399999985820        7.6270085286262210E-005  -2.5677238113530620E-012
   15.140625000000000        2.0000096671103553        23.999999999985224        2.0000709363027336        11.999941997610835        307.62399999989367        6.1269192378441261E-005  -1.9992896227449819E-012
   15.171875000000000        2.0000077178713469        24.000000000022276        2.0000566330336129        11.999953692961752        307.62400000017368        4.8915162265956336E-005   2.8936852913830080E-012
   15.203125000000000        2.0000061204074142        24.000000000047901        2.0000449110181124        11.999963277691837        307.62400000036581        3.8790610698417861E-005   6.2878591222670366E-012
   15.234375000000000        2.0000048179361776        24.000000000004565        2.0000353536595892        11.999971092454851        307.62400000003544        3.0535723411100810E-005   5.8664184621193272E-013
   15.265625000000000        2.0000037617331303        23.999999999918064        2.0000276034130788        11.999977429602700        307.62399999937770        2.3841679948438473E-005  -1.0817124973527825E-011
   15.296875000000000        2.0000029101788512        23.999999999913495        2.0000213547825250        11.999982538909050        307.62399999934200        1.8444603674244038E-005  -1.1414869049986009E-011
   15.328125000000000        2.0000022278666125        24.000000000063324        2.0000163479010697        11.999986632846872        307.62400000047779        1.4120034457277665E-005   8.3684170704145799E-012
   15.359375000000000        2.0000016847883000        24.000000000217412        2.0000123627005228        11.999989891387420        307.62400000164683        1.0677912222957796E-005   2.8708591059967148E-011
   15.390625000000000        2.0000012556336664        24.000000000103036        2.0000092136866390        11.999992466254245        307.62400000078327        7.9580529725298786E-006   1.3582912572474015E-011
   15.421875000000000        2.0000009192019221        23.999999999714248        2.0000067452957455        11.999994484648127        307.62399999784145        5.8260938234560215E-006  -3.7783998152463028E-011
   15.453125000000000        2.0000006578592489        23.999999999521215        2.0000048277391960        11.999996052606408        307.62399999637870        4.1698799470664793E-006  -6.3277827422325572E-011
   15.484375000000000        2.0000004569731740        24.000000000011646        2.0000033532369730        11.999997258167406        307.62400000008813        2.8962637990942555E-006   1.5378809337107668E-012
   15.515625000000000        2.0000003043592445        24.000000000870074        2.0000022326448317        11.999998174279844        307.62400000658317        1.9282855870191994E-006   1.1495604468336751E-010
   15.546875000000000        2.0000001898834148        24.000000000917844        2.0000013925867486        11.999998861158536        307.62400000694311        1.2027033340183984E-006   1.2127721049637330E-010
   15.578125000000000        2.0000001052991307        23.999999999450139        2.0000007731401626        11.999999367930315        307.62399999583261        6.6784103165552299E-007  -7.2604144918386737E-011
   15.609375000000000        2.0000000441529378        23.999999997748588        2.0000003258770209        11.999999733956670        307.62399998295433        2.8172408309139713E-007  -2.9738700391135353E-010
   15.640625000000000        2.0000000014457080        23.999999998435857        2.0000000119181074        11.999999990543682        307.62399998816005        1.0472399574498617E-008  -2.0661650168563028E-010
   15.671875000000000        1.9999999729847899        24.000000002216897        1.9999997999078032        12.000000163199706        307.62400001678697       -1.7307698691175234E-007   2.9282221092330474E-010
   15.703125000000000        1.9999999548671414        24.000000005368271        1.9999996643229505        12.000000273481287        307.62400004064415       -2.9054419094451570E-007   7.0910677330005001E-010
   15.734375000000000        1.9999999436751619        24.000000002410491        1.9999995846730421        12.000000339154280        307.62400001825284       -3.5900211961275262E-007   3.1839131331423687E-010
   15.765625000000000        1.9999999373019870        23.999999993358067        1.9999995454859736        12.000000372867119        307.62399994972492       -3.9181601350693213E-007  -8.7741414134256956E-010
   15.796875000000000        1.9999999353548699        23.999999987613275        1.9999995360074785        12.000000381677443        307.62399990622953       -3.9934739096544031E-007  -1.6362393662205932E-009
   15.828125000000000        1.9999999380667006        23.999999996429526        1.9999995485257831        12.000000369814567        307.62399997297433       -3.8954091757601552E-007  -4.7166892613859090E-010
   15.859375000000000        1.9999999441787637        24.000000017460085        1.9999995757679683        12.000000343657472        307.62400013217166       -3.6841079619412701E-007   2.3064996579336139E-009
   15.890625000000000        1.9999999500704821        24.000000028653943        1.9999996096290484        12.000000313904074        307.62400021690581       -3.4044143393048767E-007   3.7852132539484273E-009
   15.921875000000000        1.9999999520947056        24.000000006323482        1.9999996431792932        12.000000290593507        307.62400004787662       -3.0891541218086369E-007   8.3525786287452775E-010
   15.953125000000000        1.9999999508314374        23.999999957659252        1.9999996746512589        12.000000273840996        307.62399967945140       -2.7618017752029061E-007  -5.5929620934591640E-009
   15.984375000000000        1.9999999525470060        23.999999932049523        1.9999997086836125        12.000000250742721        307.62399948562694       -2.4386339313218371E-007  -8.9763243504847878E-009
   16.015625000000000        1.9999999640345105        23.999999982200922        1.9999997509889649        12.000000206893390        307.62399986526009       -2.1304554564546982E-007  -2.3512465308073160E-009
   16.046875000000000        1.9999999835007058        24.000000095340319        1.9999997991035172        12.000000146665954        307.62400072167560       -1.8439719027120799E-007   1.2594832288215230E-008
   16.078125000000000        1.9999999969079658        24.000000165661394        1.9999998386208324        12.000000101382897        307.62400125422198       -1.5828713446134851E-007   2.1882454515065319E-008
   16.109375000000000        1.9999999878067873        24.000000068771222        1.9999998529398859        12.000000107544986        307.62400052042943       -1.3486690122008732E-007   9.0860410306703443E-009
   16.140625000000000        1.9999999566027595        23.999999807809640        1.9999998424667866        12.000000164288158        307.62399854519720       -1.1413597034606544E-007  -2.5388913860169282E-008
   16.171875000000000        1.9999999312361374        23.999999594115650        1.9999998352445754        12.000000209641126        307.62399692761744       -9.5991560872180875E-008  -5.3618355089213310E-008
   16.203125000000000        1.9999999514050151        23.999999727954886        1.9999998711389328        12.000000155547387        307.62399793982746       -8.0266081785186547E-008  -3.5930635355896356E-008
   16.234375000000000        2.0000000291277282        24.000000300311918        1.9999999623728995        11.999999975389773        307.62400227470863       -6.6754831486123591E-008   3.9660275286124147E-008
   16.265625000000000        2.0000001166620609        24.000000949035289        2.0000000614260034        11.999999774544882        307.62400718291548       -5.5236060171959122E-008   1.2537717419824901E-007
   16.296875000000000        2.0000001219339083        24.000000977389625        2.0000000764488028        11.999999757091757        307.62400739911965       -4.5485114419207329E-008   1.2911051605613011E-007
   16.328125000000000        1.9999999810301705        23.999999901111352        1.9999999437461118        12.000000064375048        307.62399925441997       -3.7284051201368807E-008  -1.3087190220417710E-008
   16.359375000000000        1.9999997444567672        23.999998101378079        1.9999997140289258        12.000000583947196        307.62398561934037       -3.0427831387808922E-008  -2.5074235820987667E-007
   16.390625000000000        1.9999995982173311        23.999996988625721        1.9999995734893588        12.000000905009861        307.62397721391875       -2.4727973084857841E-008  -3.9788111405592019E-007
   16.421875000000000        1.9999997627446857        23.999998227443911        1.9999997427303100        12.000000537254101        307.62398657476672       -2.0014356281592120E-008  -2.3409747273994697E-007
   16.453125000000000        2.0000003048616488        24.000002326668490        2.0000002887259600        11.999999334165709        307.62401760598948       -1.6135716115222995E-008   3.0740752432478757E-007
   16.484375000000000        2.0000009812661954        24.000007446692610        2.0000009683069790        11.999997835749916        307.62405642034582       -1.2959237299048287E-008   9.8331088982384074E-007
   16.515625000000000        2.0000012653471728        24.000009587518555        2.0000012549775952        11.999997201675878        307.62407251804825       -1.0369562122233310E-008   1.2669832707423723E-006
   16.546875000000000        2.0000006359678166        24.000004826683135        2.0000006277004267        11.999998597537385        307.62403657914842       -8.2674447999020966E-009   6.3727223653664566E-007
   16.578125000000000        1.9999990122758442        23.999992529093618        1.9999990057075681        12.000002190891051        307.62394341851865       -6.5682222470462689E-009  -9.8668784032085455E-007
   16.609375000000000        1.9999971450948428        23.999978360905224        1.9999971398945682        12.000006309892820        307.62383564180737       -5.2002225036217839E-009  -2.8540846899183236E-006
   16.640625000000000        1.9999966844547443        23.999974893198516        1.9999966803516038        12.000007339879591        307.62380973111749       -4.1031944438929052E-009  -3.3148978746400104E-006
   16.671875000000000        1.9999996720413005        23.999997555222631        1.9999996688144133        12.000000745364927        307.62398205278760       -3.2268138633501329E-009  -3.2744959521657790E-007
   16.703125000000000        2.0000077949880408        24.000059038123194        2.0000077924587525        11.999982749203207        307.62444735715923       -2.5292997151108567E-009   7.7953870913916035E-006
   16.734375000000000        2.0000218822236242        24.000165653286899        2.0000218802474086        11.999951533831874        307.62525402398296       -1.9761586430496764E-009   2.1882535402584224E-005
   16.765625000000000        2.0000415978472668        24.000314945653564        2.0000415963082614        11.999907887659457        307.62638491784560       -1.5390647810834396E-009   4.1598090092076490E-005
   16.796875000000000        2.0000652988984182        24.000494424050807        2.0000652977036570        11.999855423354052        307.62774460190076       -1.1948740393732788E-009   6.5299086941195128E-005
   16.828125000000000        2.0000904115762932        24.000684515724657        2.0000904106514796        11.999799797456260        307.62918345060291       -9.2476695772704272E-010   9.0411722194261301E-005
   16.859375000000000        2.0001143383433977        24.000865583442867        2.0001143376299395        11.999746776135217        307.63055323597314       -7.1351101830106413E-010   1.1433845596120484E-004
   16.890625000000000        2.0001352603092886        24.001023918928805        2.0001352597604001        11.999700417870551        307.63175117710853       -5.4883155521046241E-010   1.3526039586531091E-004
   16.921875000000000        2.0001523547399227        24.001153305997505        2.0001523543190305        11.999662550265061        307.63273040444903       -4.2087967238928708E-010   1.5235480632136422E-004
   16.953125000000000        2.0001655350988363        24.001253074326115        2.0001655347770479        11.999633356916013        307.63348558749834       -3.2178556986990413E-010   1.6553514959838367E-004
   16.984375000000000        2.0001750637289368        24.001325201092921        2.0001750634836473        11.999612252113835        307.63403154623921       -2.4528614410839544E-010   1.7506376761478037E-004
   17.015625000000000        2.0001812735917839        24.001372206238258        2.0001812734053717        11.999598497959031        307.63438734546344       -1.8641649135504271E-010   1.8127362116837631E-004
   17.046875000000000        2.0001844569122880        24.001396301661288        2.0001844567710294        11.999591447036822        307.63456972494618       -1.4125587295550159E-010   1.8445693455393375E-004
   17.078125000000000        2.0001848565057401        24.001399325955095        2.0001848563990174        11.999590561787475        307.63459261106294       -1.0671970350272546E-010   1.8485652256750029E-004
   17.109375000000000        2.0001826482216432        24.001382610704976        2.0001826481412261        11.999595452966648        307.63446609110872       -8.0390131200509302E-011   1.8264823432079247E-004
   17.140625000000000        2.0001778503705663        24.001346293100323        2.0001778503102083        11.999606079355841        307.63419118110590       -6.0378750718587054E-011   1.7785038008999443E-004
   17.171875000000000        2.0001702063390669        24.001288430423518        2.0001702062938818        11.999623009261638        307.63375317215656       -4.5215894643210999E-011   1.7020634620168451E-004
   17.203125000000000        2.0001591684159425        24.001204872303571        2.0001591683821682        11.999647453712702        307.63312057671135       -3.3761774811168656E-011   1.5916842125651698E-004
   17.234375000000000        2.0001440946712736        24.001090770797255        2.0001440946461946        11.999680840364931        307.63225688576426       -2.5135482454275753E-011   1.4409467521536712E-004
   17.265625000000000        2.0001246550858105        24.000943622033443        2.0001246550671481        11.999723897708449        307.63114305690357       -1.8658505290835246E-011   1.2465508873682474E-004
   17.296875000000000        2.0001013517493305        24.000767166198781        2.0001013517355433        11.999775483982686        307.62980641587421       -1.3809983619801391E-011   1.0135175150249864E-004
   17.328125000000000        2.0000759188190447        24.000574571744313        2.0000759188087116        11.999831779347677        307.62834732881498       -1.0191411769955524E-011   7.5918820657605579E-005
   17.359375000000000        2.0000511174319584        24.000386842825726        2.0000511174244364        11.999886719716534        307.62692648511489       -7.4989030263529920E-012   5.1117433156111503E-005
   17.390625000000000        2.0000297773551257        24.000225373063525        2.0000297773496265        11.999934023381801        307.62570537841037       -5.5014831352904276E-012   2.9777356009619282E-005
   17.421875000000000        2.0000137635046955        24.000104184240957        2.0000137635006681        11.999969511300311        307.62478857500247       -4.0241675033103320E-012   1.3763505340325111E-005
   17.453125000000000        2.0000035786884371        24.000027060073155        2.0000035786855714        11.999992057915868        307.62420433917902       -2.9348178058466448E-012   3.5786888947786366E-006
   17.484375000000000        1.9999985720480280        23.999989161076957        1.9999985720459938        12.000003148253612        307.62391746936822       -2.1339719523380575E-012  -1.4279516651338753E-006
   17.515625000000000        1.9999973250338456        23.999979754507638        1.9999973250322050        12.000005927065004        307.62384681044722       -1.5470036278867350E-012  -2.6749659431946071E-006
   17.546875000000000        1.9999981033200496        23.999985654143327        1.9999981033189589        12.000004207153580        307.62389160094574       -1.1180996659212082E-012  -1.8966797996622375E-006
   17.578125000000000        1.9999994072601845        23.999995517667372        1.9999994072594049        12.000001315274426        307.62396614669962       -8.0565032160075670E-013  -5.9273969443829344E-007
   17.609375000000000        2.0000003497639574        24.000002648716329        2.0000003497633156        11.999999225773319        307.62402006687336       -5.7873345787283958E-013   3.4976405172137959E-007
   17.640625000000000        2.0000006756018247        24.000005114541629        2.0000006756014130        11.999998503658801        307.62403872027136       -4.1444244357454244E-013   6.7560188132809174E-007
   17.671875000000000        2.0000005390636577        24.000004080705999        2.0000005390633651        11.999998805970920        307.62403089034109       -2.9586234423867260E-013   5.3906369101852647E-007
   17.703125000000000        2.0000002291250847        24.000001734403963        2.0000002291248937        11.999999492452721        307.62401312809283       -2.1054240251753636E-013   2.2912510821981869E-007
   17.734375000000000        1.9999999713594050        23.999999783057500        1.9999999713592398        12.000000063372170        307.62399835557233       -1.4934705337394116E-013  -2.8640572136140463E-008
   17.765625000000000        1.9999998542031601        23.999998896151340        1.9999998542030601        12.000000322856533        307.62399164125179       -1.0559461282411623E-013  -1.4579681617554741E-007
   17.796875000000000        1.9999998548148412        23.999998900804187        1.9999998548147728        12.000000321513170        307.62399167685686       -7.4413804154932930E-014  -1.4518513014039058E-007
   17.828125000000000        1.9999999055807982        23.999999285160065        1.9999999055807456        12.000000209095072        307.62399458731682       -5.2264651920502503E-014  -9.4419195351136409E-008
   17.859375000000000        1.9999999499223264        23.999999620880413        1.9999999499222865        12.000000110906420        307.62399712959990       -3.6582960241063104E-014  -5.0077678448445795E-008
   17.890625000000000        1.9999999649470865        23.999999734642625        1.9999999649470623        12.000000077638791        307.62399799116605       -2.5517384878958160E-014  -3.5052918789801879E-008
   17.921875000000000        1.9999999556283732        23.999999664095352        1.9999999556283541        12.000000098277450        307.62399745705613       -1.7735637427699328E-014  -4.4371624818850819E-008
   17.953125000000000        1.9999999375634281        23.999999527318025        1.9999999375634150        12.000000138278434        307.62399642124507       -1.2282125061151533E-014  -6.2436565917423081E-008
   17.984375000000000        1.9999999230875725        23.999999417704860        1.9999999230875647        12.000000170326958        307.62399559097690       -8.4737264669301340E-015  -7.6912425539532592E-008
   18.015625000000000        1.9999999164544051        23.999999367469123        1.9999999164544002        12.000000185008137        307.62399521032825       -5.8237453865031075E-015  -8.3545601992085494E-008
   18.046875000000000        1.9999999160212625        23.999999364181370        1.9999999160212585        12.000000185963119        307.62399518529475       -3.9866116441219868E-015  -8.3978745957224987E-008
   18.078125000000000        1.9999999185602308        23.999999383403978        1.9999999185602282        12.000000180340608        307.62399533085045       -2.7178059205723973E-015  -8.1439772703362223E-008
   18.109375000000000        1.9999999221318328        23.999999410451903        1.9999999221318305        12.000000172434961        307.62399553577910       -1.8449164549002957E-015  -7.7868170800243774E-008
   18.140625000000000        1.9999999266309059        23.999999444527475        1.9999999266309045        12.000000162478303        307.62399579401597       -1.2468073935360255E-015  -7.3369102127074370E-008
   18.171875000000000        1.9999999329277476        23.999999492215366        1.9999999329277467        12.000000148541199        307.62399615534940       -8.3867737624268946E-016  -6.7072271514589943E-008
   18.203125000000000        1.9999999418617542        23.999999559861770        1.9999999418617536        12.000000128760364        307.62399666768732       -5.6138033370737785E-016  -5.8138264869000977E-008
   18.234375000000000        1.9999999537594109        23.999999649930874        1.9999999537594104        12.000000102408970        307.62399734956261       -3.7381960385871415E-016  -4.6240605122704892E-008
   18.265625000000000        1.9999999684715124        23.999999761295076        1.9999999684715120        12.000000069818464        307.62399819247128       -2.4755025844196816E-016  -3.1528504473854468E-008
   18.296875000000000        1.9999999856140156        23.999999891058525        1.9999999856140156        12.000000031845168        307.62399917467820       -1.6296239130452010E-016  -1.4386001279120819E-008
   18.328125000000000        2.0000000047486255        24.000000035914574        2.0000000047486255        11.999999989465531        307.62400027133680       -1.0659221707328630E-016   4.7486099497007217E-009
   18.359375000000000        2.0000000254273749        24.000000192473426        2.0000000254273749        11.999999943672462        307.62400145680925       -6.9234788787276371E-017   2.5427367766894804E-008
   18.390625000000000        2.0000000471574744        24.000000356996225        2.0000000471574744        11.999999895553268        307.62400270265368       -4.4624387885578105E-017   4.7157473925807381E-008
   18.421875000000000        2.0000000693651256        24.000000525131995        2.0000000693651256        11.999999846375248        307.62400397581325       -2.8515414873850873E-017   6.9365127419729333E-008
   18.453125000000000        2.0000000913957212        24.000000691927855        2.0000000913957212        11.999999797589602        307.62400523883639       -1.8044767528143535E-017   9.1395710555275400E-008
   18.484375000000000        2.0000001125448237        24.000000852061554        2.0000001125448237        11.999999750761853        307.62400645160506       -1.1291296379761376E-017   1.1254480769551378E-007
   18.515625000000000        2.0000001321001393        24.000001000148192        2.0000001321001393        11.999999707473274        307.62400757347194       -6.9726968122041733E-018   1.3210012772546520E-007
   18.546875000000000        2.0000001493811439        24.000001131032267        2.0000001493811439        11.999999669229293        307.62400856534782       -4.2378606690232831E-018   1.4938112880003018E-007
   18.578125000000000        2.0000001637739708        24.000001240055685        2.0000001637739708        11.999999637384045        307.62400939178758       -2.5252582664681828E-018   1.6377395350986035E-007
   18.609375000000000        2.0000001747627474        24.000001323306364        2.0000001747627474        11.999999613076730        307.62401002306387       -1.4668011649576892E-018   1.7476272251570890E-007
   18.640625000000000        2.0000001819565481        24.000001377830756        2.0000001819565476        11.999999597176124        307.62401043691312       -8.2289486513284120E-019   1.8195652407015928E-007
   18.671875000000000        2.0000001851089064        24.000001401778594        2.0000001851089064        11.999999590235895        307.62401061958360       -4.3878462833210294E-019   1.8510889177036915E-007
   18.703125000000000        2.0000001841273409        24.000001394464316        2.0000001841273409        11.999999592468148        307.62401056612407       -2.1536996757378668E-019   1.8412733160388939E-007
   18.734375000000000        2.0000001790730826        24.000001356356545        2.0000001790730826        11.999999603739811        307.62401028016603       -8.9802678449103862E-020   1.7907307370279568E-007
   18.765625000000000        2.0000001701530516        24.000001289017160        2.0000001701530516        11.999999623590300        307.62400977345840       -2.2666621101516344E-020   1.7015303788170399E-007
   18.796875000000000        2.0000001577064288        24.000001195006686        2.0000001577064292        11.999999651264796        307.62400906526830        1.0438494293217043E-020   1.5770641104140282E-007
   18.828125000000000        2.0000001421870914        24.000001077758256        2.0000001421870914        11.999999685756602        307.62400818153912        2.4383263534998778E-020   1.4218707633517624E-007
   18.859375000000000        2.0000001241423631        24.000000941419113        2.0000001241423631        11.999999725855389        307.62400715373042        2.8057150092365981E-020   1.2414235728286371E-007
   18.890625000000000        2.0000001041885000        24.000000790663016        2.0000001041885000        11.999999770200517        307.62400601736590        2.6644101205546985E-020   1.0418849782922734E-007
   18.921875000000000        2.0000000829836009        24.000000630481725        2.0000000829836009        11.999999817339265        307.62400481039543        2.3067782564858008E-020   8.2983592886165525E-008
   18.953125000000000        2.0000000611989619        24.000000465967172        2.0000000611989619        11.999999865789812        307.62400357153211        1.8899321234951055E-020   6.1198955236818620E-008
   18.984375000000000        2.0000000394902138        24.000000302092644        2.0000000394902138        11.999999914105041        307.62400233859097        1.4920122949498417E-020   3.9490210657078251E-008
   19.015625000000000        2.0000000184698616        24.000000143505197        2.0000000184698612        11.999999960933428        307.62400114691934        1.1465472743143280E-020   1.8469860751935130E-008
   19.046875000000000        1.9999999986831458        23.999999994342801        1.9999999986831458        12.000000005072526        307.62400002801456        8.6303464796280160E-021  -1.3168572898791808E-009
   19.078125000000000        1.9999999805892594        23.999999858090860        1.9999999805892592        12.000000045509868        307.62399900841285        6.3897248668132720E-021  -1.9410747675863149E-008
   19.109375000000000        1.9999999645493372        23.999999737490203        1.9999999645493374        12.000000081449080        307.62399810897881        4.6666672616566542E-021  -3.5450669955139347E-008
   19.140625000000000        1.9999999508215898        23.999999634501670        1.9999999508215898        12.000000112321297        307.62399734465617        3.3690643115034810E-021  -4.9178419114781491E-008
   19.171875000000000        1.9999999395623917        23.999999550316112        1.9999999395623917        12.000000137783704        307.62399672457673        2.4080594350246516E-021  -6.0437612248165351E-008
   19.203125000000000        1.9999999308316485        23.999999485399091        1.9999999308316485        12.000000157709659        307.62399625246337        1.7060827498302273E-021  -6.9168355043558449E-008
   19.234375000000000        1.9999999246006879        23.999999439552216        1.9999999246006879        12.000000172171985        307.62399592712029        1.1992645716663391E-021  -7.5399320564883965E-008
   19.265625000000000        1.9999999207618588        23.999999411984316        1.9999999207618588        12.000000181421008        307.62399574294881        8.3702165523579218E-022  -7.9238155370475738E-008
   19.296875000000000        1.9999999191401410        23.999999401394604        1.9999999191401407        12.000000185856463        307.62399569049859        5.8040126911255409E-022  -8.0859871021132790E-008
   19.328125000000000        1.9999999195068450        23.999999406071229        1.9999999195068450        12.000000185994550        307.62399575712851        4.0004254604508245E-022  -8.0493162135653051E-008
   19.359375000000000        1.9999999215952360        23.999999424007751        1.9999999215952360        12.000000182432464        307.62399592785920        2.7418891160672465E-022  -7.8404766234996259E-008
   19.390625000000000        1.9999999251167191        23.999999453028526        1.9999999251167191        12.000000175813952        307.62399618636988        1.8694351053536801E-022  -7.4883279577164785E-008
   19.421875000000000        1.9999999297761251        23.999999490910945        1.9999999297761251        12.000000166798728        307.62399651602976        1.2682813901409946E-022  -7.0223878489983349E-008
   19.453125000000000        1.9999999352849536        23.999999535491462        1.9999999352849536        12.000000156036009        307.62399690079570        8.5639646822905937E-023  -6.4715051317776329E-008
   19.484375000000000        1.9999999413720475        23.999999584747428        1.9999999413720475        12.000000144141433        307.62399732585084        5.7568141272261039E-023  -5.8627951382561605E-008
   19.515625000000000        1.9999999477918835        23.999999636855822        1.9999999477918835        12.000000131676607        307.62399777797850        3.8531784649693970E-023  -5.2208110501439364E-008
   19.546875000000000        1.9999999543306435        23.999999690231878        1.9999999543306437        12.000000119132082        307.62399824573941        2.5683642034397052E-023  -4.5669347858989795E-008
   19.578125000000000        1.9999999608099759        23.999999743552674        1.9999999608099759        12.000000106916479        307.62399871956478        1.7051273618425030E-023  -3.9190007461442633E-008
   19.609375000000000        1.9999999670883155        23.999999795766421        1.9999999670883155        12.000000095353318        307.62399919182002        1.1276503393880117E-023  -3.2911670944102411E-008
   19.640625000000000        1.9999999730599449        23.999999846089832        1.9999999730599449        12.000000084685245        307.62399965685444        7.4294694850988496E-024  -2.6940061292890505E-008
   19.671875000000000        1.9999999786524347        23.999999893995337        1.9999999786524347        12.000000075083056        307.62400011101499        4.8769654863225932E-024  -2.1347581702357843E-008
   19.703125000000000        1.9999999838230349        23.999999939187223        1.9999999838230349        12.000000066655401        307.62400055252181        3.1899814642048021E-024  -1.6176977535309334E-008
   19.734375000000000        1.9999999885544684        23.999999981568074        1.9999999885544686        12.000000059457221        307.62400098118519        2.0792522190199573E-024  -1.1445540959442724E-008
   19.765625000000000        1.9999999928503718        24.000000021198058        1.9999999928503718        12.000000053496798        307.62400139799780        1.3506320403808054E-024  -7.1496299991480328E-009
   19.796875000000000        1.9999999967305107        24.000000058252308        1.9999999967305104        12.000000048743090        307.62400180470365        8.7438948205071210E-025  -3.2694902341035004E-009
   19.828125000000000        2.0000000002261427        24.000000092983697        2.0000000002261427        12.000000045134989        307.62400220348417        5.6420266166861398E-025   2.2613777517221934E-010
   19.859375000000000        2.0000000033760714        24.000000125696829        2.0000000033760714        12.000000042591983        307.62400259682374        3.6286868161887141E-025   3.3760660933523923E-009
   19.890625000000000        2.0000000062237255        24.000000156731694        2.0000000062237255        12.000000041023490        307.62400298748071        2.3263099300841102E-025   6.2237219822236511E-009
   19.921875000000000        2.0000000088149514        24.000000186451260        2.0000000088149514        12.000000040335918        307.62400337846401        1.4866439246291924E-025   8.8149525456771016E-009
   19.953125000000000        2.0000000111962049        24.000000215227054        2.0000000111962044        12.000000040436296        307.62400377291226        9.4707285839984280E-026   1.1196203963947937E-008
   19.984375000000000        2.0000000134127047        24.000000243421308        2.0000000134127047        12.000000041234420        307.62400417389495        6.0146582659985699E-026   1.3412700283765844E-008
   20.015625000000000        2.0000000155065365        24.000000271368016        2.0000000155065365        12.000000042644789        307.62400458419381        3.8080464821881526E-026   1.5506535611109484E-008
   20.046875000000000        2.0000000175150410        24.000000299358508        2.0000000175150410        12.000000044589004        307.62400500615564        2.4036345322248828E-026   1.7515041417226485E-008
   20.078125000000000        2.0000000194697312        24.000000327632332        2.0000000194697312        12.000000046997776        307.62400544161079        1.5125838164491728E-026   1.9469732270849249E-008
   20.109375000000000        2.0000000213959290        24.000000356373356        2.0000000213959290        12.000000049811099        307.62400589182255        9.4899517477140118E-027   2.1395924143519096E-008
   20.140625000000000        2.0000000233131288        24.000000385710099        2.0000000233131288        12.000000052976276        307.62400635745087        5.9362161284271334E-027   2.3313119434931195E-008
   20.171875000000000        2.0000000252358627        24.000000415720930        2.0000000252358627        12.000000056445284        307.62400683856879        3.7022275473958630E-027   2.5235849854254866E-008
   20.203125000000000        2.0000000271747904        24.000000446444531        2.0000000271747904        12.000000060173523        307.62400733477938        2.3021296579193624E-027   2.7174784200667546E-008
   20.234375000000000        2.0000000291377473        24.000000477893977        2.0000000291377473        12.000000064120499        307.62400784542115        1.4272969553669292E-027   2.9137741108797854E-008
   20.265625000000000        2.0000000311304098        24.000000510068535        2.0000000311304098        12.000000068251804        307.62400836977116        8.8230857003722027E-028   3.1130397815104516E-008
   20.296875000000000        2.0000000331563093        24.000000542955622        2.0000000331563093        12.000000072539951        307.62400890708795        5.4381488058133129E-028   3.3156298151482133E-008
   20.328125000000000        2.0000000352162064        24.000000576520673        2.0000000352162064        12.000000076963094        307.62400945644742        3.3420126130912426E-028   3.5216194405052192E-008
   20.359375000000000        2.0000000373074327        24.000000610692101        2.0000000373074327        12.000000081501451        307.62401001646339        2.0478239904868782E-028   3.7307422484644803E-008
   20.390625000000000        2.0000000394237145        24.000000645351413        2.0000000394237145        12.000000086133415        307.62401058507220        1.2511374325107915E-028   3.9423702968832686E-008
   20.421875000000000        2.0000000415558929        24.000000680337326        2.0000000415558929        12.000000090833300        307.62401115954225        7.6215751255950526E-029   4.1555879182197941E-008
   20.453125000000000        2.0000000436934400        24.000000715464356        2.0000000436934400        12.000000095571533        307.62401173673152        4.6292477106732193E-029   4.3693411555523198E-008
   20.484375000000000        2.0000000458260208        24.000000750545016        2.0000000458260208        12.000000100316379        307.62401231342551        2.8034955699544630E-029   4.5825994998693886E-008
   20.515625000000000        2.0000000479442241        24.000000785402317        2.0000000479442237        12.000000105035809        307.62401288654701        1.6928170872815465E-029   4.7944199721428049E-008
   20.546875000000000        2.0000000500388997        24.000000819864255        2.0000000500388997        12.000000109698725        307.62401345310622        1.0191472877824266E-029   5.0038865495594109E-008
   20.578125000000000        2.0000000520994501        24.000000853743082        2.0000000520994496        12.000000114274837        307.62401400991502        6.1175251865290476E-030   5.2099418557105537E-008
   20.609375000000000        2.0000000541121912        24.000000886813055        2.0000000541121912        12.000000118733375        307.62401455325772        3.6611763730919891E-030   5.4112158309749248E-008
   20.640625000000000        2.0000000560598186        24.000000918800502        2.0000000560598186        12.000000123041335        307.62401507871846        2.1845640366257054E-030   5.6059783037909483E-008
   20.671875000000000        2.0000000579223944        24.000000949392859        2.0000000579223944        12.000000127162055        307.62401558127505        1.2995717437211342E-030   5.7922366014651061E-008
   20.703125000000000        2.0000000596792060        24.000000978260335        2.0000000596792065        12.000000131054923        307.62401605558927        7.7075804449151939E-031   5.9679170938409243E-008
   20.734375000000000        2.0000000613102826        24.000001005075955        2.0000000613102826        12.000000134676275        307.62401649629743        4.5573035724217966E-031   6.1310249765966773E-008
   20.765625000000000        2.0000000627966434        24.000001029522537        2.0000000627966434        12.000000137981402        307.62401689814789        2.6863239869879616E-031   6.2796615907245723E-008
   20.796875000000000        2.0000000641196265        24.000001051288244        2.0000000641196265        12.000000140926355        307.62401725597738        1.5785429135591441E-031   6.4119615839075550E-008
   20.828125000000000        2.0000000652601022        24.000001070058076        2.0000000652601018        12.000000143468419        307.62401756460565        9.2467146156705432E-032   6.5260096882013841E-008
   20.859375000000000        2.0000000661983819        24.000001085510863        2.0000000661983814        12.000000145565135        307.62401781877304        5.3992739621489640E-032   6.6198373005477151E-008
   20.890625000000000        2.0000000669147995        24.000001097324194        2.0000000669147995        12.000000147173292        307.62401801318794        3.1425489117624895E-032   6.6914777718807272E-008
   20.921875000000000        2.0000000673905509        24.000001105184332        2.0000000673905509        12.000000148248853        307.62401814265905        1.8230868151733148E-032   6.7390532709765694E-008
   20.953125000000000        2.0000000676081524        24.000001108795207        2.0000000676081524        12.000000148748681        307.62401820225557        1.0541170123371677E-032   6.7608121767648299E-008
   20.984375000000000        2.0000000675513250        24.000001107881619        2.0000000675513250        12.000000148632852        307.62401818739744        6.0743725711586079E-033   6.7551284566036429E-008
   21.015625000000000        2.0000000672045570        24.000001102187419        2.0000000672045570        12.000000147866359        307.62401809386631        3.4883272228996500E-033   6.7204521059238687E-008
   21.046875000000000        2.0000000665529551        24.000001091474239        2.0000000665529551        12.000000146419382        307.62401791779359        1.9962041993306332E-033   6.6552915622963837E-008
   21.078125000000000        2.0000000655824914        24.000001075521379        2.0000000655824910        12.000000144265737        307.62401765562748        1.1382291277686911E-033   6.5582467456692939E-008
   21.109375000000000        2.0000000642803397        24.000001054126830        2.0000000642803402        12.000000141381365        307.62401730411449        6.4662449632695832E-034   6.4280322398246881E-008
   21.140625000000000        2.0000000626351335        24.000001027108375        2.0000000626351335        12.000000137743383        307.62401686029602        3.6595539639835384E-034   6.2635119313370069E-008
   21.171875000000000        2.0000000606369950        24.000000994303495        2.0000000606369950        12.000000133329767        307.62401632149908        2.0630407807460679E-034   6.0636979881678599E-008
   21.203125000000000        2.0000000582774589        24.000000955570098        2.0000000582774589        12.000000128120289        307.62401568536734        1.1583360767330307E-034   5.8277441095100357E-008
   21.234375000000000        2.0000000555497550        24.000000910791215        2.0000000555497550        12.000000122097072        307.62401494993503        6.4765558659462797E-035   5.5549747024485896E-008
   21.265625000000000        2.0000000524491459        24.000000859881713        2.0000000524491464        12.000000115245971        307.62401411374822        3.6054778544544432E-035   5.2449154797074016E-008
   21.296875000000000        2.0000000489733316        24.000000802797370        2.0000000489733316        12.000000107558689        307.62401317603195        1.9980490737275890E-035   4.8973350263992188E-008
   21.328125000000000        2.0000000451226190        24.000000739540731        2.0000000451226194        12.000000099034645        307.62401213680897        1.1019864810975364E-035   4.5122638292482975E-008
   21.359375000000000        2.0000000408998191        24.000000670162766        2.0000000408998191        12.000000089682464        307.62401099695273        6.0472696394650669E-036   4.0899837072672085E-008
   21.390625000000000        2.0000000363103334        24.000000594762568        2.0000000363103334        12.000000079519280        307.62400975816979        3.3008199860374463E-036   3.6310344286860641E-008
   21.421875000000000        2.0000000313624002        24.000000513485755        2.0000000313624002        12.000000068568472        307.62400842293033        1.7914549825718910E-036   3.1362411112567656E-008
   21.453125000000000        2.0000000260674362        24.000000426523545        2.0000000260674362        12.000000056857154        307.62400699440394        9.6632457732921035E-037   2.6067426439624342E-008
   21.484375000000000        2.0000000204402153        24.000000334113434        2.0000000204402153        12.000000044415421        307.62400547645228        5.1778061106156897E-037   2.0440207748606554E-008
   21.515625000000000        2.0000000144988128        24.000000236540917        2.0000000144988128        12.000000031277578        307.62400387367978        2.7542056714507349E-037   1.4498804823404043E-008
   21.546875000000000        2.0000000082643639        24.000000134142073        2.0000000082643639        12.000000017484851        307.62400219152340        1.4532176090195508E-037   8.2643554222272542E-009
   21.578125000000000        2.0000000017608124        24.000000027304178        2.0000000017608124        12.000000003087210        307.62400043629953        7.5982811859994854E-038   1.7608035030036717E-009
   21.609375000000000        1.9999999950145777        23.999999916462102        1.9999999950145777        11.999999988143584        307.62399861515962        3.9318278217666824E-038  -4.9854227412993168E-009
   21.640625000000000        1.9999999880540831        23.999999802089349        1.9999999880540831        11.999999972720172        307.62399673593188        2.0101951547046136E-038  -1.1945927136380874E-008
   21.671875000000000        1.9999999809092108        23.999999684687115        1.9999999809092111        11.999999956888294        307.62399480692915        1.0131228742324470E-038  -1.9090799829868388E-008
   21.703125000000000        1.9999999736111123        23.999999564778420        1.9999999736111123        11.999999940722532        307.62399283682851        5.0175664322822741E-039  -2.6388898399787308E-008
   21.734375000000000        1.9999999661927039        23.999999442911967        1.9999999661927039        11.999999924299754        307.62399083470552        2.4307136471931544E-039  -3.3807299626431586E-008
   21.765625000000000        1.9999999586896049        23.999999319672710        1.9999999586896047        11.999999907698726        307.62398881016918        1.1437079904118799E-039  -4.1310396436955443E-008
   21.796875000000000        1.9999999511408388        23.999999195692215        1.9999999511408391        11.999999891001069        307.62398677352240        5.1660685143280809E-040  -4.8859163381820281E-008
   21.828125000000000        1.9999999435885063        23.999999071646911        1.9999999435885063        11.999999874292415        307.62398473576422        2.1924490730813434E-040  -5.6411491478058906E-008
   21.859375000000000        1.9999999360764220        23.999998948244016        1.9999999360764220        11.999999857663466        307.62398270841754        8.3429032162278805E-041  -6.3923574433744079E-008
   21.890625000000000        1.9999999286483561        23.999998826200027        1.9999999286483561        11.999999841209865        307.62398070323479        2.4769398719253104E-041  -7.1351639707728509E-008
   21.921875000000000        1.9999999213467390        23.999998706221454        1.9999999213467390        11.999999825030285        307.62397873189525        1.7082988550692020E-042  -7.8653272117534812E-008
   21.953125000000000        1.9999999142125697        23.999998588997954        1.9999999142125702        11.999999809223546        307.62397680585059       -5.7363617244388873E-042  -8.5787443593332569E-008
   21.984375000000000        1.9999999072863750        23.999998475207210        1.9999999072863750        11.999999793885342        307.62397493632523       -6.8698992925905577E-042  -9.2713639210373344E-008
   22.015625000000000        1.9999999006092040        23.999998365524007        1.9999999006092040        11.999999779106769        307.62397313440835       -5.8316145338309223E-042  -9.9390802699161895E-008
   22.046875000000000        1.9999998942227304        23.999998260622597        1.9999998942227308        11.999999764974898        307.62397141109830       -4.3344454504015027E-042  -1.0577728426497401E-007
   22.078125000000000        1.9999998881680940        23.999998161166900        1.9999998881680940        11.999999751574865        307.62396977721289       -2.9983925456979963E-042  -1.1183191572783358E-007
   22.109375000000000        1.9999998824840914        23.999998067791743        1.9999998824840912        11.999999738991308        307.62396824316295       -1.9817654454036813E-042  -1.1751591877384726E-007
   22.140625000000000        1.9999998772061331        23.999997981087937        1.9999998772061331        11.999999727307150        307.62396681872292       -1.2687708707174560E-042  -1.2279387662239571E-007
   22.171875000000000        1.9999998723665993        23.999997901597816        1.9999998723665993        11.999999716599293        307.62396551288191       -7.9321451206277099E-043  -1.2763341228350100E-007
   22.203125000000000        1.9999998679957978        23.999997829818945        1.9999998679957978        11.999999706934663        307.62396433381161       -4.8676192255758135E-043  -1.3200421067338652E-007
   22.234375000000000        1.9999998641222394        23.999997766206036        1.9999998641222392        11.999999698369560        307.62396328887974       -2.9422582105864213E-043  -1.3587777569767923E-007
   22.265625000000000        1.9999998607715925        23.999997711165971        1.9999998607715925        11.999999690953405        307.62396238465823       -1.7561474351182029E-043  -1.3922842301283822E-007
   22.296875000000000        1.9999998579653249        23.999997665050188        1.9999998579653249        11.999999684733119        307.62396162691175       -1.0369294492212724E-043  -1.4203468312601331E-007
   22.328125000000000        1.9999998557204495        23.999997628153370        1.9999998557204497        11.999999679753955        307.62396102059648       -6.0651922372059769E-044  -1.4427955496998379E-007
   22.359375000000000        1.9999998540507828        23.999997600721063        1.9999998540507831        11.999999676055813        307.62396056988814       -3.5181236811698616E-044  -1.4594922115307440E-007
   22.390625000000000        1.9999998529684431        23.999997582957253        1.9999998529684431        11.999999673667940        307.62396027817346       -2.0254219125052930E-044  -1.4703156092643610E-007
   22.421875000000000        1.9999998524838074        23.999997575019947        1.9999998524838074        11.999999672607101        307.62396014795524       -1.1581171974532126E-044  -1.4751620236452823E-007
   22.453125000000000        1.9999998526037308        23.999997577004880        1.9999998526037308        11.999999672880032        307.62396018067818       -6.5805547975636317E-045  -1.4739628872995070E-007
   22.484375000000000        1.9999998533293408        23.999997588927005        1.9999998533293408        11.999999674487430        307.62396037656038       -3.7174408370287946E-045  -1.4667067915752341E-007
   22.515625000000000        1.9999998546553965        23.999997610714882        1.9999998546553965        11.999999677425036        307.62396073454005       -2.0886372815269070E-045  -1.4534462255966218E-007
   22.546875000000000        1.9999998565718058        23.999997642222244        1.9999998565718058        11.999999681680261        307.62396125236137       -1.1675064149352235E-045  -1.4342821952340046E-007
   22.578125000000000        1.9999998590658090        23.999997683244526        1.9999998590658090        11.999999687227385        307.62396192670207       -6.4945912917382910E-046  -1.4093421496497172E-007
   22.609375000000000        1.9999998621229793        23.999997733527472        1.9999998621229795        11.999999694025837        307.62396275325415       -3.5961906779352178E-046  -1.3787704777890042E-007
   22.640625000000000        1.9999998657261924        23.999997792760592        1.9999998657261921        11.999999702023118        307.62396372669559       -1.9825311089938068E-046  -1.3427383294128958E-007
   22.671875000000000        1.9999998698533610        23.999997860562338        1.9999998698533610        11.999999711160982        307.62396484061696       -1.0883290619234166E-046  -1.3014666033761557E-007
   22.703125000000000        1.9999998744758989        23.999997936471384        1.9999998744758987        11.999999721380277        307.62396608750106       -5.9501808407798068E-047  -1.2552413664046469E-007
   22.734375000000000        1.9999998795594305        23.999998019955289        1.9999998795594305        11.999999732621047        307.62396745884593       -3.2403241242674487E-047  -1.2044060371252385E-007
   22.765625000000000        1.9999998850666461        23.999998110435381        1.9999998850666461        11.999999744817796        307.62396894540223       -1.7578700390346103E-047  -1.1493337392920466E-007
   22.796875000000000        1.9999998909605556        23.999998207314906        1.9999998909605556        11.999999757894104        307.62397053745002       -9.5010326367960845E-048  -1.0903945990570207E-007
   22.828125000000000        1.9999998972059752        23.999998309993497        1.9999998972059752        11.999999771760887        307.62397222495605       -5.1165965343856500E-048  -1.0279404838442474E-007
   22.859375000000000        1.9999999037681089        23.999998417859576        1.9999999037681089        11.999999786321119        307.62397399756969       -2.7457056619171209E-048  -9.6231916435485232E-008
   22.890625000000000        1.9999999106096360        23.999998530271565        1.9999999106096358        11.999999801477953        307.62397584453561       -1.4683225665200549E-048  -8.9390387980614605E-008
   22.921875000000000        1.9999999176887817        23.999998646546054        1.9999999176887815        11.999999817140329        307.62397775464763       -7.8255070743687311E-049  -8.2311240046095691E-008
   22.953125000000000        1.9999999249600728        23.999998765965803        1.9999999249600728        11.999999833222454        307.62397971634743       -4.1567398904844016E-049  -7.5039949365418579E-008
   22.984375000000000        1.9999999323771249        23.999998887802544        1.9999999323771249        11.999999849638513        307.62398171792597       -2.2007246731284874E-049  -6.7622897725883035E-008
   23.015625000000000        1.9999999398953561        23.999999011339526        1.9999999398953561        11.999999866297619        307.62398374772596       -1.1613733465881374E-049  -6.0104664356686044E-008
   23.046875000000000        1.9999999474729864        23.999999135881684        1.9999999474729862        11.999999883102921        307.62398579426252       -6.1092784352497924E-050  -5.2527032279314767E-008
   23.078125000000000        1.9999999550702265        23.999999260752297        1.9999999550702265        11.999999899954782        307.62398784624270       -3.2035877533154372E-050  -4.4929798770354523E-008
   23.109375000000000        1.9999999626478160        23.999999385285243        1.9999999626478162        11.999999916755723        307.62398989256349       -1.6746611689148894E-050  -3.7352198667406356E-008
   23.140625000000000        1.9999999701660154        23.999999508820572        1.9999999701660154        11.999999933414191        307.62399192232772       -8.7271870950398572E-051  -2.9833987724714461E-008
   23.171875000000000        1.9999999775847341        23.999999630708515        1.9999999775847341        11.999999949845849        307.62399392492762       -4.5340945446139877E-051  -2.2415277856069338E-008
   23.203125000000000        1.9999999848647771        23.999999750321692        1.9999999848647771        11.999999965972181        307.62399589018128       -2.3484775120315655E-051  -1.5135244613162513E-008
   23.234375000000000        1.9999999919696465        23.999999867070812        1.9999999919696463        11.999999981717524        307.62399780848489       -1.2127496270148655E-051  -8.0303712568507990E-009
   23.265625000000000        1.9999999988667456        23.999999980416188        1.9999999988667458        11.999999997007619        307.62399967094035       -6.2438578771458022E-052  -1.1332690341703255E-009
   23.296875000000000        2.0000000055272151        24.000000089868561        2.0000000055272151        12.000000011770988        307.62400146939484       -3.2050817207604551E-052   5.5271995869077273E-009
   23.328125000000000        2.0000000119247994        24.000000194982881        2.0000000119247994        12.000000025942642        307.62400319643251       -1.6403463110334755E-052   1.1924790932482665E-008
   23.359375000000000        2.0000000180349855        24.000000295353772        2.0000000180349855        12.000000039466967        307.62400484537324       -8.3704240013611497E-053   1.8034981064118938E-008
   23.390625000000000        2.0000000238350411        24.000000390616957        2.0000000238350411        12.000000052298232        307.62400641030217       -4.2587195857308738E-053   2.3835043050368654E-008
   23.421875000000000        2.0000000293044908        24.000000480453437        2.0000000293044908        12.000000064399769        307.62400788610933       -2.1603972626776120E-053   2.9304495274828923E-008
   23.453125000000000        2.0000000344256006        24.000000564591975        2.0000000344256006        12.000000075742379        307.62400926849102       -1.0927318963721934E-053   3.4425605255350433E-008
   23.484375000000000        2.0000000391841577        24.000000642811983        2.0000000391841586        12.000000086301037        307.62401055392098       -5.5108760743489423E-054   3.9184159250638118E-008
   23.515625000000000        2.0000000435706693        24.000000714949476        2.0000000435706693        12.000000096050716        307.62401173964406       -2.7711207604010065E-054   4.3570664853831431E-008
   23.546875000000000        2.0000000475804245        24.000000780895302        2.0000000475804245        12.000000104965100        307.62401282362663       -1.3893701718359040E-054   4.7580421824733321E-008
   23.578125000000000        2.0000000512113467        24.000000840579212        2.0000000512113467        12.000000113021517        307.62401380444072       -6.9455605423215566E-055   5.1211348939261825E-008
   23.609375000000000        2.0000000544610010        24.000000893949036        2.0000000544610010        12.000000120208503        307.62401468113751       -3.4619572913878117E-055   5.4460997933603039E-008
   23.640625000000000        2.0000000573256647        24.000000940966281        2.0000000573256647        12.000000126529146        307.62401545325616       -1.7205155276361703E-055   5.7325656221962618E-008
   23.671875000000000        2.0000000598026348        24.000000981625249        2.0000000598026348        12.000000131996806        307.62401612099558       -8.5253950722201616E-056   5.9802631291461239E-008
   23.703125000000000        2.0000000618937723        24.000001015982104        2.0000000618937723        12.000000136628410        307.62401668547290       -4.2119683464591791E-056   6.1893771441390300E-008
   23.734375000000000        2.0000000636075259        24.000001044173619        2.0000000636075259        12.000000140441644        307.62401714891934       -2.0747465868693877E-056   6.3607519695807468E-008
   23.765625000000000        2.0000000649581513        24.000001066414391        2.0000000649581513        12.000000143458283        307.62401751471270       -1.0189388528294371E-056   6.4958141088311550E-008
   23.796875000000000        2.0000000659635138        24.000001082977789        2.0000000659635138        12.000000145707803        307.62401778719106       -4.9891548947432374E-057   6.5963500883725601E-008
   23.828125000000000        2.0000000666427988        24.000001094165377        2.0000000666427988        12.000000147225894        307.62401797120685       -2.4355287301863112E-057   6.6642785956361195E-008
   23.859375000000000        2.0000000670147764        24.000001100275231        2.0000000670147764        12.000000148048946        307.62401807157778       -1.1853247881934305E-057   6.7014765292583434E-008
   23.890625000000000        2.0000000670957929        24.000001101573730        2.0000000670957934        12.000000148212095        307.62401809266527       -5.7510679223927634E-058   6.7095782263493220E-008
   23.921875000000000        2.0000000668998701        24.000001098305805        2.0000000668998701        12.000000147753678        307.62401803860354       -2.7817267779934464E-058   6.6899879413995222E-008
   23.953125000000000        2.0000000664409030        24.000001090734525        2.0000000664409030        12.000000146721835        307.62401791397690       -1.3412867657752697E-058   6.6440914769927417E-008
   23.984375000000000        2.0000000657386976        24.000001079205841        2.0000000657386976        12.000000145170727        307.62401772462619       -6.4469564993844317E-059   6.5738685606220315E-008
   24.015625000000000        2.0000000648163345        24.000001064105525        2.0000000648163345        12.000000143154748        307.62401747693843       -3.0888494367681781E-059   6.4816310541004896E-008
   24.046875000000000        2.0000000636997819        24.000001045811892        2.0000000636997819        12.000000140707252        307.62401717676386       -1.4751244092809400E-059   6.3699745034284661E-008
   24.078125000000000        2.0000000624015324        24.000001024528533        2.0000000624015324        12.000000137855064        307.62401682743399       -7.0214904217502100E-060   6.2401488420960050E-008
   24.109375000000000        2.0000000609366047        24.000001000444946        2.0000000609366047        12.000000134602837        307.62401643162968       -3.3310037890491405E-060   6.0936568679892389E-008
   24.140625000000000        2.0000000593127671        24.000000973756094        2.0000000593127671        12.000000131001437        307.62401599306372       -1.5748521809337069E-060   5.9312743605488549E-008
   24.171875000000000        2.0000000575635619        24.000000944984603        2.0000000575635619        12.000000127110928        307.62401552010738       -7.4198296499240063E-061   5.7563539712646161E-008
   24.203125000000000        2.0000000557291520        24.000000914805227        2.0000000557291520        12.000000123027696        307.62401502395869       -3.4834106525264426E-061   5.5729132864001940E-008
   24.234375000000000        2.0000000538136375        24.000000883472730        2.0000000538136380        12.000000118854532        307.62401451022265       -1.6294280148317223E-061   5.3813616673892284E-008
   24.265625000000000        2.0000000518773744        24.000000851434066        2.0000000518773744        12.000000114452780        307.62401398211944       -7.5935357869878622E-062   5.1877353968166062E-008
   24.296875000000000        2.0000000497515886        24.000000817084292        2.0000000497515886        12.000000110032612        307.62401342212183       -3.5252068727670598E-062   4.9751579744850005E-008
   24.328125000000000        2.0000000476896518        24.000000782257075        2.0000000476896513        12.000000104990621        307.62401284272374       -1.6300618981337038E-062   4.7689641569093055E-008
   24.359375000000000        2.0000000452747231        24.000000744197347        2.0000000452747231        12.000000100450332        307.62401222964962       -7.5065881091556820E-063   4.5274708426745747E-008
   24.390625000000000        2.0000000434040341        24.000000710662285        2.0000000434040341        12.000000094906920        307.62401165747627       -3.4421654648296494E-063   4.3404025706905713E-008
   24.421875000000000        2.0000000408383958        24.000000673309511        2.0000000408383958        12.000000091624383        307.62401108011460       -1.5714235050081663E-063   4.0838392667552625E-008
   24.453125000000000        2.0000000398813191        24.000000649123063        2.0000000398813196        12.000000085273621        307.62401061867718       -7.1406348915687391E-064   3.9881324243040694E-008
   24.484375000000000        2.0000000363224202        24.000000605045521        2.0000000363224206        12.000000084588221        307.62401000345676       -3.2289239093082285E-064   3.6322421514967118E-008
   24.515625000000000        2.0000000366149457        24.000000587764944        2.0000000366149453        12.000000074192807        307.62400955234091       -1.4525595455676378E-064   3.6614937304335626E-008
   24.546875000000000        2.0000000309070787        24.000000522197919        2.0000000309070773        12.000000075656493        307.62400868865376       -6.4986229104565054E-065   3.0907068904184598E-008
   24.578125000000000        2.0000000312248889        24.000000503427891        2.0000000312248889        12.000000064364619        307.62400819864530       -2.8903412447655137E-065   3.1224871133161969E-008
   24.609375000000000        2.0000000296582883        24.000000473722565        2.0000000296582869        12.000000058911596        307.62400768056642       -1.2773571827998602E-065   2.9658266065268890E-008
   24.640625000000000        2.0000000212081508        24.000000401421627        2.0000000212081486        12.000000073461871        307.62400699633429       -5.6061205129285216E-066   2.1208137912509528E-008
   24.671875000000000        2.0000000380314762        24.000000523540891        2.0000000380314806        12.000000033581422        307.62400783477358       -2.4417084892097011E-066   3.8031470861454864E-008
   24.703125000000000        2.0000000123985608        24.000000319436669        2.0000000123985662        12.000000085327089        307.62400612440558       -1.0544484437628488E-066   1.2398553295156489E-008
   24.734375000000000        2.0000000284365984        24.000000419034915        2.0000000284365922        12.000000038897944        307.62400652001264       -4.5099650209938203E-067   2.8436584642577145E-008
   24.765625000000000        2.0000000324857652        24.000000408265432        2.0000000324857630        12.000000009218411        307.62400575793652       -1.9077008349812858E-067   3.2485758527656117E-008
   24.796875000000000        1.9999999800786845        23.999999981631259        1.9999999800786772        12.000000110344159        307.62400203691539       -7.9653329886769991E-068  -1.9921321259275260E-008
   24.828125000000000        2.0000000455256397        24.000000452998236        2.0000000455256441        11.999999953344622        307.62400520963212       -3.2742725145197760E-068   4.5525630376630488E-008
   24.859375000000000        2.0000000242392972        24.000000332156155        2.0000000242393021        12.000000020642119        307.62400495695573       -1.3201559303109730E-068   2.4239284357463475E-008
   24.890625000000000        1.9999999638104022        23.999999916099966        1.9999999638103894        12.000000175187315        307.62400248750447       -5.1919122163021368E-069  -3.6189614194270803E-008
   24.921875000000000        2.0000000745316786        24.000000788321920        2.0000000745317124        11.999999946970519        307.62400964976416       -1.9742720542196310E-069   7.4531663507571011E-008
   24.953125000000000        2.0000000464922625        24.000000562525418        2.0000000464922838        12.000000002309481        307.62400771811093       -7.1495331107712384E-070   4.6492263594544170E-008
   24.984375000000000        1.9999999614353705        23.999999721886500        1.9999999614353459        12.000000092331534        307.62399812181292       -2.3933477867951368E-070  -3.8564627269366270E-008


==> PERTSUPERweno5noGF_N100_0.dat <==
x                       h                         u                           b                      eta                         DH                       pert
  0.12500000000000000        2.0000000000000004        12.000000000000000        4.0531030100567339E-068   2.0000000000000004        1.0000000000000004        0.0000000000000000     
  0.37500000000000000        2.0000000000000009        12.000000000000000        3.2668075129834578E-065   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.62500000000000000        2.0000000000000013        11.999999999999998        1.7624100967059087E-062   2.0000000000000013        1.0000000000000013        0.0000000000000000     
  0.87500000000000000        2.0000000000000018        11.999999999999998        7.3503872580836741E-060   2.0000000000000018        1.0000000000000018        0.0000000000000000     
   1.1250000000000000        2.0000000000000031        11.999999999999995        2.4808280075015680E-057   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   1.3750000000000000        2.0000000000000036        11.999999999999989        6.9004816082457675E-055   2.0000000000000036        1.0000000000000036        0.0000000000000000     
   1.6250000000000000        2.0000000000000036        11.999999999999989        1.5913446478378707E-052   2.0000000000000036        1.0000000000000036        0.0000000000000000     
   1.8750000000000000        2.0000000000000036        11.999999999999989        3.0351004380248293E-050   2.0000000000000036        1.0000000000000036        0.0000000000000000     
   2.1250000000000000        2.0000000000000027        11.999999999999989        4.7282059177797389E-048   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   2.3750000000000000        2.0000000000000022        11.999999999999991        5.8299927616304982E-046   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   2.6250000000000000        2.0000000000000022        11.999999999999991        5.2159099425269175E-044   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   2.8750000000000000        2.0000000000000027        11.999999999999989        2.2489573514977615E-042   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   3.1250000000000000        2.0000000000000027        11.999999999999989       -2.4705075319425175E-040   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   3.3750000000000000        2.0000000000000027        11.999999999999989       -7.1709035374559773E-038   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   3.6250000000000000        2.0000000000000031        11.999999999999989       -9.9592729949588889E-036   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   3.8750000000000000        2.0000000000000031        11.999999999999989       -1.0027404332644201E-033   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   4.1250000000000000        2.0000000000000031        11.999999999999989       -7.9900048795315719E-032   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   4.3750000000000000        2.0000000000000027        11.999999999999984       -5.2010171601418547E-030   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   4.6250000000000000        2.0000000000000018        11.999999999999989       -2.8009163221299538E-028   2.0000000000000018        1.0000000000000018        0.0000000000000000     
   4.8750000000000000        2.0000000000000040        11.999999999999986       -1.2512444820880865E-026   2.0000000000000040        1.0000000000000040        0.0000000000000000     
   5.1250000000000000        2.0000000000000080        11.999999999999988       -4.6102777066325452E-025   2.0000000000000080        1.0000000000000080        0.0000000000000000     
   5.3750000000000000        2.0000000000000000        11.999999999999979       -1.3764826579810744E-023   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.6250000000000000        2.0000000000000182        12.000000000000041       -3.1857939949152179E-022   2.0000000000000182        1.0000000000000182        0.0000000000000000     
   5.8750000000000000        1.9999999999999047        11.999999999999964       -4.9793590664481649E-021   1.9999999999999047       0.99999999999990474        0.0000000000000000     
   6.1250000000000000        2.0000000000002816        12.000000000000366       -1.5468727534247049E-020   2.0000000000002816        1.0000000000002816        0.0000000000000000     
   6.3750000000000000        1.9999999999997331        11.999999999998503        2.0961667720650964E-018   1.9999999999997331       0.99999999999973310        0.0000000000000000     
   6.6250000000000000        1.9999999999998848        12.000000000005443        8.6101663339872206E-017   1.9999999999998848       0.99999999999988487        0.0000000000000000     
   6.8750000000000000        1.9999999999936189        11.999999999995110        2.1742169485074391E-015   1.9999999999936211       0.99999999999362110        0.0000000000000000     
   7.1250000000000000        2.0000000000142886        12.000000000015346        4.1608076639947359E-014   2.0000000000143303        1.0000000000143303        0.0000000000000000     
   7.3750000000000000        1.9999999999605265        11.999999999980897        6.3995987780359486E-013   1.9999999999611664       0.99999999996116640        0.0000000000000000     
   7.6250000000000000        2.0000000000139653        12.000000000241634        8.0941538182367685E-012   2.0000000000220592        1.0000000000220595        0.0000000000000000     
   7.8750000000000000        1.9999999999149936        11.999999998923517        8.4909256163757441E-011   1.9999999999999027       0.99999999999990286        0.0000000000000000     
   8.1250000000000000        2.0000000018493860        11.999999998449223        7.3862496130835514E-010   2.0000000025880111        1.0000000025880109        0.0000000000000000     
   8.3750000000000000        1.9999999983120285        11.999999997667869        5.2801149176022175E-009   2.0000000035921435        1.0000000035921435        0.0000000000000000     
   8.6250000000000000        2.0000000052968443        11.999999985357036        3.0283793551774287E-008   2.0000000355806380        1.0000000355806380        0.0000000000000000     
   8.8750000000000000        2.0000000312793413        11.999999828644322        1.3096815678047868E-007   2.0000001622474981        1.0000001622474981        0.0000000000000000     
   9.1250000000000000        2.0000102002214635        11.999938545269989        3.3981445519485208E-007   2.0000105400359187        1.0000105400359187        1.0215171333705086E-005
   9.3750000000000000        2.0000817844397352        11.999507825211051       -4.0855037386824495E-007   2.0000813758893612        1.0000813758893612        8.2353426200665325E-005
   9.6250000000000000        2.0000784890884802        11.999523430215289       -1.0991815124019542E-005   2.0000674972733563        1.0000674972733561        8.2353426200443280E-005
   9.8750000000000000        1.9999916898949055        12.000033946900931       -7.6092175333595423E-005   1.9999155977195719       0.99991559771957195        1.0215171333705086E-005
   10.125000000000000        1.9999282554320235        12.000396336081153       -3.6070999485194488E-004   1.9995675454371715       0.99956754543717152        0.0000000000000000     
   10.375000000000000        1.9997657309402539        12.001351766482362       -1.3312264969214294E-003   1.9984345044433325       0.99843450444333248        0.0000000000000000     
   10.625000000000000        1.9993470306462986        12.003869843840414       -3.9898143962809668E-003   1.9953572162500177       0.99535721625001772        0.0000000000000000     
   10.875000000000000        1.9984428394829579        12.009366747789491       -9.8772009573204426E-003   1.9885656385256374       0.98856563852563739        0.0000000000000000     
   11.125000000000000        1.9967625759626682        12.019278325895957       -2.0307604578160811E-002   1.9764549713845074       0.97645497138450743        0.0000000000000000     
   11.375000000000000        1.9944093144061863        12.033163066675110       -3.4579457200174836E-002   1.9598298572060115       0.95982985720601155        0.0000000000000000     
   11.625000000000000        1.9923791900508960        12.045900816351731       -4.8152149252591592E-002   1.9442270407983044       0.94422704079830444        0.0000000000000000     
   11.875000000000000        1.9917741649235163        12.049728688935824       -5.3124992875841985E-002   1.9386491720476744       0.93864917204767440        0.0000000000000000     
   12.125000000000000        1.9934055449683110        12.039977739970659       -4.2552871665857583E-002   1.9508526733024534       0.95085267330245338        0.0000000000000000     
   12.375000000000000        1.9976977363265958        12.014746130369543       -1.6384528935715226E-002   1.9813132073908806       0.98131320739088057        0.0000000000000000     
   12.625000000000000        2.0026905798042662        11.983727833217156        1.6384528935715226E-002   2.0190751087399814        1.0190751087399814        0.0000000000000000     
   12.875000000000000        2.0071868502978329        11.958842499375884        4.2552871665857583E-002   2.0497397219636904        1.0497397219636906        0.0000000000000000     
   13.125000000000000        2.0089749796480691        11.947831758522510        5.3124992875841978E-002   2.0620999725239111        1.0620999725239111        0.0000000000000000     
   13.375000000000000        2.0075695408376921        11.954411930409945        4.8152149252591592E-002   2.0557216900902837        1.0557216900902837        0.0000000000000000     
   13.625000000000000        2.0052964847495076        11.967437606812204        3.4579457200174829E-002   2.0398759419496826        1.0398759419496826        0.0000000000000000     
   13.875000000000000        2.0031964569559557        11.981151364073893        2.0307604578160811E-002   2.0235040615341164        1.0235040615341164        0.0000000000000000     
   14.125000000000000        2.0012858765118815        11.990609312898215        9.8772009573204426E-003   2.0111630774692020        1.0111630774692020        0.0000000000000000     
   14.375000000000000        2.0004544696867548        11.996530966206320        3.9898143962809668E-003   2.0044442840830357        1.0044442840830357        0.0000000000000000     
   14.625000000000000        2.0004101832575594        11.999523559444224        1.3312264969214294E-003   2.0017414097544810        1.0017414097544808        0.0000000000000000     
   14.875000000000000        2.0000294448502207        11.999599664124217        3.6070999485194488E-004   2.0003901548450727        1.0003901548450727        0.0000000000000000     
   15.125000000000000        1.9997962298273906        11.999536123655398        7.6092175333595410E-005   1.9998723220027241       0.99987232200272413        0.0000000000000000     
   15.375000000000000        1.9999121569980700        11.999776950059012        1.0991815124019542E-005   1.9999231488131941       0.99992314881319400        0.0000000000000000     
   15.625000000000000        2.0001050531651567        12.000227004211725        4.0855037386824500E-007   2.0001054617155307        1.0001054617155307        0.0000000000000000     
   15.875000000000000        2.0001295976114108        12.000273953003720       -3.3981445519485203E-007   2.0001292577969556        1.0001292577969556        0.0000000000000000     
   16.125000000000000        2.0000059050240515        11.999994728685980       -1.3096815678047884E-007   2.0000057740558947        1.0000057740558947        0.0000000000000000     
   16.375000000000000        1.9998981707354540        11.999753084510044       -3.0283793551774353E-008   1.9998981404516605       0.99989814045166048        0.0000000000000000     
   16.625000000000000        1.9999410662049812        11.999849615970438       -5.2801149176022349E-009   1.9999410609248662       0.99994106092486623        0.0000000000000000     
   16.875000000000000        2.0000456861259748        12.000081585377066       -7.3862496130835886E-010   2.0000456853873496        1.0000456853873498        0.0000000000000000     
   17.125000000000000        2.0000807354082788        12.000158053590635       -8.4909256163757932E-011   2.0000807353233694        1.0000807353233696        0.0000000000000000     
   17.375000000000000        2.0000145791923196        12.000010520832586       -8.0941538182368170E-012   2.0000145791842256        1.0000145791842254        0.0000000000000000     
   17.625000000000000        1.9999457798677034        11.999857542585509       -6.3995987780359920E-013   1.9999457798670635       0.99994577986706346        0.0000000000000000     
   17.875000000000000        1.9999610895063833        11.999891461147813       -4.1608076639947725E-014   1.9999610895063418       0.99996108950634177        0.0000000000000000     
   18.125000000000000        2.0000200481949792        12.000022365434658       -2.1742169485074604E-015   2.0000200481949770        1.0000200481949770        0.0000000000000000     
   18.375000000000000        2.0000485671182515        12.000085990896169       -8.6101663339873168E-017   2.0000485671182515        1.0000485671182515        0.0000000000000000     
   18.625000000000000        2.0000152106772995        12.000012355475061       -2.0961667720651280E-018   2.0000152106772995        1.0000152106772995        0.0000000000000000     
   18.875000000000000        1.9999732207355720        11.999919329558795        1.5468727534246558E-020   1.9999732207355720       0.99997322073557204        0.0000000000000000     
   19.125000000000000        1.9999757237449169        11.999924468615214        4.9793590664481890E-021   1.9999757237449169       0.99997572374491694        0.0000000000000000     
   19.375000000000000        2.0000081363217745        11.999995731333291        3.1857939949152504E-022   2.0000081363217745        1.0000081363217745        0.0000000000000000     
   19.625000000000000        2.0000286319074423        12.000040774977039        1.3764826579810864E-023   2.0000286319074423        1.0000286319074423        0.0000000000000000     
   19.875000000000000        2.0000131473723903        12.000006411414889        4.6102777066326040E-025   2.0000131473723903        1.0000131473723903        0.0000000000000000     
   20.125000000000000        1.9999889895900682        11.999953013715384        1.2512444820880991E-026   1.9999889895900682       0.99998898959006821        0.0000000000000000     
   20.375000000000000        1.9999864234409039        11.999947697339090        2.8009163221299942E-028   1.9999864234409039       0.99998642344090394        0.0000000000000000     
   20.625000000000000        2.0000035587958997        11.999986078579802        5.2010171601419339E-030   2.0000035587958997        1.0000035587958997        0.0000000000000000     
   20.875000000000000        2.0000171161030864        12.000016372855828        7.9900048795316989E-032   2.0000171161030864        1.0000171161030864        0.0000000000000000     
   21.125000000000000        2.0000101664151306        12.000001066313471        1.0027404332644371E-033   2.0000101664151306        1.0000101664151306        0.0000000000000000     
   21.375000000000000        1.9999960693739132        11.999969860167095        9.9592729949590693E-036   1.9999960693739132       0.99999606937391317        0.0000000000000000     
   21.625000000000000        1.9999924737927519        11.999961796926078        7.1709035374561871E-038   1.9999924737927519       0.99999247379275191        0.0000000000000000     
   21.875000000000000        2.0000016771916669        11.999982087656759        2.4705075319425914E-040   2.0000016771916669        1.0000016771916669        0.0000000000000000     
   22.125000000000000        2.0000104044373748        12.000001369330604       -2.2489573514977698E-042   2.0000104044373748        1.0000104044373748        0.0000000000000000     
   22.375000000000000        2.0000076893862078        11.999995334097585       -5.2159099425269842E-044   2.0000076893862078        1.0000076893862078        0.0000000000000000     
   22.625000000000000        1.9999997745226952        11.999977765255544       -5.8299927616306351E-046   1.9999997745226952       0.99999977452269517        0.0000000000000000     
   22.875000000000000        1.9999965223903979        11.999970496546160       -4.7282059177798568E-048   1.9999965223903979       0.99999652239039793        0.0000000000000000     
   23.125000000000000        2.0000012872365680        11.999980927360738       -3.0351004380248801E-050   2.0000012872365680        1.0000012872365680        0.0000000000000000     
   23.375000000000000        2.0000067000063799        11.999992794184669       -1.5913446478378990E-052   2.0000067000063799        1.0000067000063799        0.0000000000000000     
   23.625000000000000        2.0000059294296988        11.999990991094359       -6.9004816082459602E-055   2.0000059294296988        1.0000059294296988        0.0000000000000000     
   23.875000000000000        2.0000017498136984        11.999981666995824       -2.4808280075016393E-057   2.0000017498136984        1.0000017498136984        0.0000000000000000     
   24.125000000000000        1.9999992362593375        11.999976111790035       -7.3503872580838212E-060   1.9999992362593375       0.99999923625933751        0.0000000000000000     
   24.375000000000000        2.0000016992493146        11.999981668229548       -1.7624100967059811E-062   2.0000016992493146        1.0000016992493146        0.0000000000000000     
   24.625000000000000        2.0000046126656290        11.999988250212803       -3.2668075129835316E-065   2.0000046126656290        1.0000046126656290        0.0000000000000000     
   24.875000000000000        2.0000036348513066        11.999986136613298       -4.0531030100569249E-068   2.0000036348513066        1.0000036348513066        0.0000000000000000     


==> PERTSUPERweno5noGF_N100_1.dat <==
x                       h                         u                           b                      eta                         DH                       pert
  0.12500000000000000        2.0000000000000049        12.000000000000007        4.0531030100567339E-068   2.0000000000000049        1.0000000000000049        4.4408920985006262E-015
  0.37500000000000000        2.0000000000000013        12.000000000000000        3.2668075129834578E-065   2.0000000000000013        1.0000000000000013        4.4408920985006262E-016
  0.62500000000000000        2.0000000000000027        11.999999999999995        1.7624100967059087E-062   2.0000000000000027        1.0000000000000027        1.3322676295501878E-015
  0.87500000000000000        2.0000000000000075        12.000000000000005        7.3503872580836741E-060   2.0000000000000075        1.0000000000000075        5.7731597280508140E-015
   1.1250000000000000        1.9999999999999891        11.999999999999970        2.4808280075015680E-057   1.9999999999999891       0.99999999999998912       -1.3766765505351941E-014
   1.3750000000000000        2.0000000000000262        12.000000000000041        6.9004816082457675E-055   2.0000000000000262        1.0000000000000262        2.2648549702353193E-014
   1.6250000000000000        1.9999999999999682        11.999999999999917        1.5913446478378707E-052   1.9999999999999682       0.99999999999996825       -3.5527136788005009E-014
   1.8750000000000000        2.0000000000000333        12.000000000000064        3.0351004380248293E-050   2.0000000000000333        1.0000000000000333        2.9753977059954195E-014
   2.1250000000000000        2.0000000000000022        11.999999999999998        4.7282059177797389E-048   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   2.3750000000000000        1.9999999999999085        11.999999999999799        5.8299927616304982E-046   1.9999999999999085       0.99999999999990852       -9.3480778673438181E-014
   2.6250000000000000        2.0000000000002602        12.000000000000563        5.2159099425269175E-044   2.0000000000002602        1.0000000000002602        2.5801583092288638E-013
   2.8750000000000000        1.9999999999995137        11.999999999998900        2.2489573514977615E-042   1.9999999999995137       0.99999999999951372       -4.8916426464984397E-013
   3.1250000000000000        2.0000000000007492        12.000000000001636       -2.4705075319425175E-040   2.0000000000007492        1.0000000000007492        7.4562578333825513E-013
   3.3750000000000000        1.9999999999990807        11.999999999997948       -7.1709035374559773E-038   1.9999999999990807       0.99999999999908074       -9.2170715504380496E-013
   3.6250000000000000        2.0000000000009801        12.000000000002162       -9.9592729949588889E-036   2.0000000000009801        1.0000000000009801        9.7699626167013776E-013
   3.8750000000000000        1.9999999999989828        11.999999999997707       -1.0027404332644201E-033   1.9999999999989828       0.99999999999898281       -1.0205170042354439E-012
   4.1250000000000000        2.0000000000013989        12.000000000003062       -7.9900048795315719E-032   2.0000000000013989        1.0000000000013989        1.3966605649784469E-012
   4.3750000000000000        1.9999999999976812        11.999999999995060       -5.2010171601418547E-030   1.9999999999976812       0.99999999999768119       -2.3232527013306026E-012
   4.6250000000000000        2.0000000000028262        12.000000000006041       -2.8009163221299538E-028   2.0000000000028262        1.0000000000028262        2.8248514638562483E-012
   4.8750000000000000        2.0000000000006777        12.000000000000282       -1.2512444820880865E-026   2.0000000000006777        1.0000000000006777        6.7679195581149543E-013
   5.1250000000000000        1.9999999999861511        11.999999999972768       -4.6102777066325452E-025   1.9999999999861511       0.99999999998615108       -1.3865353309938655E-011
   5.3750000000000000        2.0000000000392939        12.000000000089734       -1.3764826579810744E-023   2.0000000000392939        1.0000000000392939        3.9302339160940392E-011
   5.6250000000000000        1.9999999999299456        11.999999999817957       -3.1857939949152179E-022   1.9999999999299456       0.99999999992994559       -7.0066397128698554E-011
   5.8750000000000000        2.0000000000948481        12.000000000231724       -4.9793590664481649E-021   2.0000000000948481        1.0000000000948481        9.4907415260081507E-011
   6.1250000000000000        1.9999999998922671        11.999999999894440       -1.5468727534247049E-020   1.9999999998922671       0.99999999989226707       -1.0795631055771082E-010
   6.3750000000000000        2.0000000000638960        11.999999999845620        2.0961667720650964E-018   2.0000000000638960        1.0000000000638960        6.4141580935483944E-011
   6.6250000000000000        2.0000000001817684        12.000000000019405        8.6101663339872206E-017   2.0000000001817684        1.0000000001817684        1.8177703786648181E-010
   6.8750000000000000        1.9999999994463438        12.000000000753328        2.1742169485074391E-015   1.9999999994463460       0.99999999944634599       -5.4702886664870221E-010
   7.1250000000000000        2.0000000000455769        12.000000000035698        4.1608076639947359E-014   2.0000000000456186        1.0000000000456186        3.1117330934193888E-011
   7.3750000000000000        2.0000000019691648        11.999999995001039        6.3995987780359486E-013   2.0000000019698048        1.0000000019698048        2.0083474883136887E-009
   7.6250000000000000        1.9999999992907611        12.000000006038807        8.0941538182367685E-012   1.9999999992988553       0.99999999929885530       -7.2239614290481313E-010
   7.8750000000000000        1.9999999890974212        12.000000010546700        8.4909256163757441E-011   1.9999999891823304       0.99999998918233046       -1.0818037576854067E-008
   8.1250000000000000        2.0000000173416410        11.999999987492368        7.3862496130835514E-010   2.0000000180802662        1.0000000180802660        1.5491213201102028E-008
   8.3750000000000000        2.0000000178195361        11.999999917374245        5.2801149176022175E-009   2.0000000230996511        1.0000000230996511        1.9509435400522079E-008
   8.6250000000000000        1.9999999631381478        12.000000120309743        3.0283793551774287E-008   1.9999999934219412       0.99999999342194135       -4.2158939228542636E-008
   8.8750000000000000        1.9999998923573650        12.000000082044597        1.3096815678047868E-007   2.0000000233255220        1.0000000233255217       -1.3892390438030588E-007
   9.1250000000000000        2.0000002082436033        11.999999557118446        3.3981445519485208E-007   2.0000005480580585        1.0000005480580585        2.2319529602299326E-007
   9.3750000000000000        1.9999997465913959        12.000000811309050       -4.0855037386824495E-007   1.9999993380410219       0.99999933804102192        3.1557619184496843E-007
   9.6250000000000000        1.9999969636176516        12.000014312780987       -1.0991815124019542E-005   1.9999859718025275       0.99998597180252746        8.2795292222215267E-007
   9.8750000000000000        1.9999877682914202        12.000071757724422       -7.6092175333595423E-005   1.9999116761160867       0.99991167611608667        6.2935789382212448E-006
   10.125000000000000        1.9999428921145068        12.000331516874576       -3.6070999485194488E-004   1.9995821821196549       0.99958218211965488        1.4636691584524186E-005
   10.375000000000000        1.9997879034043704        12.001285119423075       -1.3312264969214294E-003   1.9984566769074490       0.99845667690744899        2.2172438495671187E-005
   10.625000000000000        1.9993654887761823        12.003831510584352       -3.9898143962809668E-003   1.9953756743799014       0.99537567437990138        1.8458075697447285E-005
   10.875000000000000        1.9984483746869881        12.009363061528065       -9.8772009573204426E-003   1.9885711737296676       0.98857117372966763        5.5352159764598952E-006
   11.125000000000000        1.9967595319656739        12.019288958340612       -2.0307604578160811E-002   1.9764519273875132       0.97645192738751319       -3.0438713733982325E-006
   11.375000000000000        1.9944270709123706        12.033130936601744       -3.4579457200174836E-002   1.9598476137121958       0.95984761371219585        1.7756563709614426E-005
   11.625000000000000        1.9924321132733058        12.045790622550422       -4.8152149252591592E-002   1.9442799640207142       0.94427996402071424        5.2923126746540206E-005
   11.875000000000000        1.9918414961199586        12.049545097793127       -5.3124992875841985E-002   1.9387165032441167       0.93871650324411671        6.7331034255824207E-005
   12.125000000000000        1.9935032705240050        12.039750040192754       -4.2552871665857583E-002   1.9509503988581474       0.95095039885814736        9.7725509472512684E-005
   12.375000000000000        1.9977694929671193        12.014582260266071       -1.6384528935715226E-002   1.9813849640314041       0.98138496403140407        7.1756819985946407E-005
   12.625000000000000        2.0027076163155089        11.983660183222284        1.6384528935715226E-002   2.0190921452512240        1.0190921452512240        1.7036631370537236E-005
   12.875000000000000        2.0071653972622245        11.959052666228004        4.2552871665857583E-002   2.0497182689280820        1.0497182689280822       -2.1453634345913741E-005
   13.125000000000000        2.0088035157732587        11.947797349073619        5.3124992875841978E-002   2.0619285086491006        1.0619285086491006       -1.7146250907362770E-004
   13.375000000000000        2.0075545973861102        11.954474973366391        4.8152149252591592E-002   2.0557067466387018        1.0557067466387018       -1.4943177895965221E-005
   13.625000000000000        2.0053768308868056        11.967641139808022        3.4579457200174829E-002   2.0399562880869806        1.0399562880869806        8.0346012034215875E-005
   13.875000000000000        2.0031828160973792        11.980863974366020        2.0307604578160811E-002   2.0234904206755400        1.0234904206755400       -1.3643604126922781E-005
   14.125000000000000        2.0015802914636494        11.990647348702854        9.8772009573204426E-003   2.0114574924209698        1.0114574924209698        2.9440716558060132E-004
   14.375000000000000        2.0006134008516092        11.996221518712533        3.9898143962809668E-003   2.0046032152478901        1.0046032152478901        1.5894426037066367E-004
   14.625000000000000        2.0001427737176694        11.998698253022031        1.3312264969214294E-003   2.0014740002145910        1.0014740002145908       -2.6740016110027298E-004
   14.875000000000000        1.9999909426456042        11.999497097300289        3.6070999485194488E-004   2.0003516526404561        1.0003516526404561       -3.8514711324877382E-005
   15.125000000000000        2.0000061709097428        11.999775725238770        7.6092175333595410E-005   2.0000822630850763        1.0000822630850763        2.0993138902780650E-004
   15.375000000000000        2.0000447405252415        11.999885387003422        1.0991815124019542E-005   2.0000557323403654        1.0000557323403654        1.3258881196898109E-004
   15.625000000000000        2.0000384122724721        11.999945821387035        4.0855037386824500E-007   2.0000388208228461        1.0000388208228461       -6.6633496483170518E-005
   15.875000000000000        1.9999932613230049        12.000010086448981       -3.3981445519485203E-007   1.9999929215085497       0.99999292150854968       -1.3633721693673273E-004
   16.125000000000000        1.9999406123397938        12.000094308524570       -1.3096815678047884E-007   1.9999404813716370       0.99994048137163705       -6.5296828555272413E-005
   16.375000000000000        1.9999031105742653        12.000163185321426       -3.0283793551774353E-008   1.9999030802904718       0.99990308029047181        4.9422642731666855E-006
   16.625000000000000        1.9998953970233468        12.000186517293093       -5.2801149176022349E-009   1.9998953917432318       0.99989539174323183       -4.5665443019204943E-005
   16.875000000000000        1.9999246815927574        12.000180634857619       -7.3862496130835886E-010   1.9999246808541324       0.99992468085413244       -1.2101047271007026E-004
   17.125000000000000        1.9999712569295387        12.000155930420913       -8.4909256163757932E-011   1.9999712568446295       0.99997125684462951       -1.0948704928037678E-004
   17.375000000000000        1.9999916954067993        12.000081365776174       -8.0941538182368170E-012   1.9999916953987051       0.99999169539870514       -2.2877823690148347E-005
   17.625000000000000        1.9999704244593124        11.999960255817303       -6.3995987780359920E-013   1.9999704244586725       0.99997042445867246        2.4660962471889647E-005
   17.875000000000000        1.9999522721171010        11.999890988553632       -4.1608076639947725E-014   1.9999522721170595       0.99995227211705950       -8.8156231430325249E-006
   18.125000000000000        1.9999878855178561        11.999963375192447       -2.1742169485074604E-015   1.9999878855178539       0.99998788551785389       -3.2182838228811406E-005
   18.375000000000000        2.0000533255707129        12.000104963939028       -8.6101663339873168E-017   2.0000533255707129        1.0000533255707129        4.7430408236515120E-006
   18.625000000000000        2.0000685415491088        12.000134294293129       -2.0961667720651280E-018   2.0000685415491088        1.0000685415491088        5.3344021966328370E-005
   18.875000000000000        2.0000047601997775        11.999990253566367        1.5468727534246558E-020   2.0000047601997775        1.0000047601997775        3.1565188612914241E-005
   19.125000000000000        1.9999346594903229        11.999834884512888        4.9793590664481890E-021   1.9999346594903229       0.99993465949032290       -4.1060443698448523E-005
   19.375000000000000        1.9999446033752748        11.999857115945929        3.1857939949152504E-022   1.9999446033752748       0.99994460337527480       -6.3557080123288756E-005
   19.625000000000000        2.0000224902660775        12.000028832222585        1.3764826579810864E-023   2.0000224902660775        1.0000224902660775       -6.1616444768652912E-006
   19.875000000000000        2.0000721080940944        12.000138019731303        4.6102777066326040E-025   2.0000721080940944        1.0000721080940944        5.8970459703377998E-005
   20.125000000000000        2.0000350021537021        12.000055502018951        1.2512444820880991E-026   2.0000350021537021        1.0000350021537021        4.6037898371764641E-005
   20.375000000000000        1.9999613565040912        11.999892584176740        2.8009163221299942E-028   1.9999613565040912       0.99996135650409124       -2.5058572641123433E-005
   20.625000000000000        1.9999407832204605        11.999846834651516        5.2010171601419339E-030   1.9999407832204605       0.99994078322046054       -6.2793285916518116E-005
   20.875000000000000        1.9999914541788217        11.999959147599663        7.9900048795316989E-032   1.9999914541788217       0.99999145417882174       -2.5680818090290103E-005
   21.125000000000000        2.0000458570232005        12.000079911017764        1.0027404332644371E-033   2.0000458570232005        1.0000458570232005        3.5693453332985570E-005
   21.375000000000000        2.0000418343522814        12.000071285685955        9.9592729949590693E-036   2.0000418343522814        1.0000418343522814        4.5783237693441947E-005
   21.625000000000000        1.9999948229906839        11.999967010203152        7.1709035374561871E-038   1.9999948229906839       0.99999482299068387        2.3585694175487504E-006
   21.875000000000000        1.9999674746343357        11.999905837490491        2.4705075319425914E-040   1.9999674746343357       0.99996747463433566       -3.4212064100813677E-005
   22.125000000000000        1.9999880066822617        11.999950801183951       -2.2489573514977698E-042   1.9999880066822617       0.99998800668226173       -2.2411460536719829E-005
   22.375000000000000        2.0000228541447531        12.000027806592243       -5.2159099425269842E-044   2.0000228541447531        1.0000228541447531        1.5163925796368716E-005
   22.625000000000000        2.0000276979341116        12.000038758367104       -5.8299927616306351E-046   2.0000276979341116        1.0000276979341116        2.7934291036313397E-005
   22.875000000000000        2.0000020985040607        11.999982433942890       -4.7282059177798568E-048   2.0000020985040607        1.0000020985040607        5.5834793410980410E-006
   23.125000000000000        1.9999819610742402        11.999938191714955       -3.0351004380248801E-050   1.9999819610742402       0.99998196107424020       -1.9330504427594875E-005
   23.375000000000000        1.9999901551577548        11.999956603458100       -1.5913446478378990E-052   1.9999901551577548       0.99999015515775480       -1.6553493586091150E-005
   23.625000000000000        2.0000112933253380        12.000003553477724       -6.9004816082459602E-055   2.0000112933253380        1.0000112933253380        5.3621084910027150E-006
   23.875000000000000        2.0000178041227743        12.000017993662761       -2.4808280075016393E-057   2.0000178041227743        1.0000178041227743        1.6060131515782672E-005
   24.125000000000000        2.0000052173019136        11.999990045616764       -7.3503872580838212E-060   2.0000052173019136        1.0000052173019136        5.9862822852085884E-006
   24.375000000000000        1.9999907626110851        11.999957942382382       -1.7624100967059811E-062   1.9999907626110851       0.99999076261108510       -1.0938518776759665E-005
   24.625000000000000        1.9999947954682782        11.999966811832079       -3.2668075129835316E-065   1.9999947954682782       0.99999479546827819       -9.8223565734301133E-006
   24.875000000000000        2.0000060355845317        11.999991650510236       -4.0531030100569249E-068   2.0000060355845317        1.0000060355845317        2.4000128386880704E-006


==> PERTSUPERweno5noGF_N100_2.dat <==
x                       h                         u                           b                      eta                         DH                       pert
  0.12500000000000000        2.0000000000000009        11.999999999999998        4.0531030100567339E-068   2.0000000000000009        1.0000000000000009        4.4408920985006262E-016
  0.37500000000000000        2.0000000000000009        11.999999999999998        3.2668075129834578E-065   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.62500000000000000        2.0000000000000013        11.999999999999995        1.7624100967059087E-062   2.0000000000000013        1.0000000000000013        0.0000000000000000     
  0.87500000000000000        2.0000000000000009        11.999999999999998        7.3503872580836741E-060   2.0000000000000009        1.0000000000000009       -8.8817841970012523E-016
   1.1250000000000000        2.0000000000000018        11.999999999999996        2.4808280075015680E-057   2.0000000000000018        1.0000000000000018       -1.3322676295501878E-015
   1.3750000000000000        1.9999999999999993        11.999999999999998        6.9004816082457675E-055   1.9999999999999993       0.99999999999999933       -4.2188474935755949E-015
   1.6250000000000000        2.0000000000000027        12.000000000000007        1.5913446478378707E-052   2.0000000000000027        1.0000000000000027       -8.8817841970012523E-016
   1.8750000000000000        1.9999999999999978        11.999999999999989        3.0351004380248293E-050   1.9999999999999978       0.99999999999999778       -5.7731597280508140E-015
   2.1250000000000000        2.0000000000000058        12.000000000000011        4.7282059177797389E-048   2.0000000000000058        1.0000000000000058        3.1086244689504383E-015
   2.3750000000000000        1.9999999999999896        11.999999999999980        5.8299927616304982E-046   1.9999999999999896       0.99999999999998956       -1.2434497875801753E-014
   2.6250000000000000        2.0000000000000187        12.000000000000037        5.2159099425269175E-044   2.0000000000000187        1.0000000000000187        1.5987211554602254E-014
   2.8750000000000000        1.9999999999999671        11.999999999999932        2.2489573514977615E-042   1.9999999999999671       0.99999999999996714       -3.5527136788005009E-014
   3.1250000000000000        2.0000000000000515        12.000000000000130       -2.4705075319425175E-040   2.0000000000000515        1.0000000000000515        4.9293902293356950E-014
   3.3750000000000000        1.9999999999999050        11.999999999999789       -7.1709035374559773E-038   1.9999999999999050       0.99999999999990496       -9.8143715376863838E-014
   3.6250000000000000        2.0000000000001692        12.000000000000353       -9.9592729949588889E-036   2.0000000000001692        1.0000000000001692        1.6608936448392342E-013
   3.8750000000000000        1.9999999999997240        11.999999999999368       -1.0027404332644201E-033   1.9999999999997240       0.99999999999972400       -2.7911006839076435E-013
   4.1250000000000000        2.0000000000004747        12.000000000001050       -7.9900048795315719E-032   2.0000000000004747        1.0000000000004747        4.7162274086076650E-013
   4.3750000000000000        1.9999999999992037        11.999999999998186       -5.2010171601418547E-030   1.9999999999992037       0.99999999999920375       -7.9891648852026265E-013
   4.6250000000000000        2.0000000000013838        12.000000000003023       -2.8009163221299538E-028   2.0000000000013838        1.0000000000013838        1.3815615318435448E-012
   4.8750000000000000        1.9999999999976041        11.999999999994870       -1.2512444820880865E-026   1.9999999999976041       0.99999999999760414       -2.3994140008198883E-012
   5.1250000000000000        2.0000000000040394        12.000000000008942       -4.6102777066325452E-025   2.0000000000040394        1.0000000000040394        4.0309977578090184E-012
   5.3750000000000000        1.9999999999932880        11.999999999984318       -1.3764826579810744E-023   1.9999999999932880       0.99999999999328804       -6.7117422730689213E-012
   5.6250000000000000        2.0000000000116605        12.000000000026390       -3.1857939949152179E-022   2.0000000000116605        1.0000000000116605        1.1642242725429242E-011
   5.8750000000000000        1.9999999999791276        11.999999999956788       -4.9793590664481649E-021   1.9999999999791276       0.99999999997912759       -2.0777157772045030E-011
   6.1250000000000000        2.0000000000356821        12.000000000074799       -1.5468727534247049E-020   2.0000000000356821        1.0000000000356821        3.5400571363197741E-011
   6.3750000000000000        1.9999999999425224        11.999999999862249        2.0961667720650964E-018   1.9999999999425224       0.99999999994252242       -5.7211346771168792E-011
   6.6250000000000000        2.0000000000976126        12.000000000240520        8.6101663339872206E-017   2.0000000000976126        1.0000000000976126        9.7727825831839255E-011
   6.8750000000000000        1.9999999998163254        11.999999999620494        2.1742169485074391E-015   1.9999999998163276       0.99999999981632759       -1.7729351320383557E-010
   7.1250000000000000        2.0000000003334142        12.000000000614913        4.1608076639947359E-014   2.0000000003334559        1.0000000003334559        3.1912561482272395E-010
   7.3750000000000000        1.9999999994689219        11.999999998844329        6.3995987780359486E-013   1.9999999994695619       0.99999999946956186       -4.9160520099178484E-010
   7.6250000000000000        2.0000000008422307        12.000000002141208        8.0941538182367685E-012   2.0000000008503247        1.0000000008503249        8.2826723257767298E-010
   7.8750000000000000        1.9999999985800700        11.999999996158119        8.4909256163757441E-011   1.9999999986649792       0.99999999866497935       -1.3349237271143011E-009
   8.1250000000000000        2.0000000025145872        12.000000005793048        7.3862496130835514E-010   2.0000000032532124        1.0000000032532121        6.6519723063152014E-010
   8.3750000000000000        1.9999999968393933        11.999999983215931        5.2801149176022175E-009   2.0000000021195081        1.0000000021195081       -1.4726335706427562E-009
   8.6250000000000000        2.0000000099177786        11.999999995886478        3.0283793551774287E-008   2.0000000402015723        1.0000000402015723        4.6209436277422355E-009
   8.8750000000000000        1.9999999721945154        11.999999933921835        1.3096815678047868E-007   2.0000001031626722        1.0000001031626722       -5.9084830361655349E-008
   9.1250000000000000        2.0000000250788625        11.999999910533804        3.3981445519485208E-007   2.0000003648933178        1.0000003648933178        4.0028706571604289E-008
   9.3750000000000000        1.9999995481787625        12.000001327626801       -4.0855037386824495E-007   1.9999991396283885       0.99999913962838849        1.1716530101679723E-007
   9.6250000000000000        1.9999973442819812        12.000013401258027       -1.0991815124019542E-005   1.9999863524668571       0.99998635246685708        1.2086196061744658E-006
   9.8750000000000000        1.9999884229394183        12.000070319921546       -7.6092175333595423E-005   1.9999123307640847       0.99991233076408470        6.9482160229838996E-006
   10.125000000000000        1.9999425976687382        12.000332470352571       -3.6070999485194488E-004   1.9995818876738862       0.99958188767388623        1.4342236537734365E-005
   10.375000000000000        1.9997858959489014        12.001288969698996       -1.3312264969214294E-003   1.9984546694519800       0.99845466945198003        2.0165008589589917E-005
   10.625000000000000        1.9993635355991142        12.003834642792048       -3.9898143962809668E-003   1.9953737212028333       0.99537372120283329        1.6504952635054693E-005
   10.875000000000000        1.9984520055079027        12.009355116373250       -9.8772009573204426E-003   1.9885748045505822       0.98857480455058222        9.1660254180059297E-006
   11.125000000000000        1.9967680703012156        12.019271475641123       -2.0307604578160811E-002   1.9764604657230549       0.97646046572305489        5.4943388361206047E-006
   11.375000000000000        1.9944167670719353        12.033155498558221       -3.4579457200174836E-002   1.9598373098717605       0.95983730987176052        7.4526652267259408E-006
   11.625000000000000        1.9923824776569510        12.045904612397424       -4.8152149252591592E-002   1.9442303284043594       0.94423032840435939        3.2876052415975465E-006
   11.875000000000000        1.9917539819197618        12.049741324803421       -5.3124992875841985E-002   1.9386289890439199       0.93862898904391989       -2.0183002354512425E-005
   12.125000000000000        1.9933964382277192        12.039988166001768       -4.2552871665857583E-002   1.9508435665618615       0.95084356656186153       -9.1067448004800156E-006
   12.375000000000000        1.9976939597327359        12.014745674233914       -1.6384528935715226E-002   1.9813094307970207       0.98130943079702071       -3.7765762852526308E-006
   12.625000000000000        2.0026899605138184        11.983695771499265        1.6384528935715226E-002   2.0190744894495336        1.0190744894495336       -6.1929857952947032E-007
   12.875000000000000        2.0071966903502236        11.958977477303979        4.2552871665857583E-002   2.0497495620160811        1.0497495620160813        9.8399168266816162E-006
   13.125000000000000        2.0088284078353404        11.947712311911101        5.3124992875841978E-002   2.0619534007111824        1.0619534007111824       -1.4657150839259003E-004
   13.375000000000000        2.0075595676305098        11.954483226468652        4.8152149252591592E-002   2.0557117168831014        1.0557117168831014       -9.9731139453496098E-006
   13.625000000000000        2.0053743711614023        11.967633605394990        3.4579457200174829E-002   2.0399538283615772        1.0399538283615772        7.7886024069329096E-005
   13.875000000000000        2.0032104705275895        11.980820932743844        2.0307604578160811E-002   2.0235180751057502        1.0235180751057502        1.4013330549733638E-005
   14.125000000000000        2.0016224569363374        11.990504695440933        9.8772009573204426E-003   2.0114996578936579        1.0114996578936579        3.3658127947244765E-004
   14.375000000000000        2.0007128729816741        11.996037971056783        3.9898143962809668E-003   2.0047026873779550        1.0047026873779550        2.5840277900135433E-004
   14.625000000000000        2.0003025084433310        11.998566731884306        1.3312264969214294E-003   2.0016337349402527        1.0016337349402524       -1.0767546259105032E-004
   14.875000000000000        2.0001141615295235        11.999518011738951        3.6070999485194488E-004   2.0004748715243754        1.0004748715243754        8.4717507097931133E-005
   15.125000000000000        2.0000225262790967        11.999890042638121        7.6092175333595410E-005   2.0000986184544303        1.0000986184544303        2.2629702463627943E-004
   15.375000000000000        1.9999833216764054        12.000021773199393        1.0991815124019542E-005   1.9999943134915295       0.99999431349152934        7.1163840076993168E-005
   15.625000000000000        1.9999777981394800        12.000046661991833        4.0855037386824500E-007   1.9999782066898539       0.99997820668985382       -1.2725575389449517E-004
   15.875000000000000        1.9999887293534093        12.000021527986268       -3.3981445519485203E-007   1.9999883895389541       0.99998838953895408       -1.4086750427000361E-004
   16.125000000000000        2.0000004372415332        11.999985858243052       -1.3096815678047884E-007   2.0000003062733764        1.0000003062733764       -5.4666572317785267E-006
   16.375000000000000        2.0000051052724879        11.999972182804727       -3.0283793551774353E-008   2.0000050749886942        1.0000050749886944        1.0693404155603936E-004
   16.625000000000000        2.0000029853378818        11.999988318911795       -5.2801149176022349E-009   2.0000029800577668        1.0000029800577668        6.1917417935930530E-005
   16.875000000000000        1.9999979469257663        12.000009368918345       -7.3862496130835886E-010   1.9999979461871413       0.99999794618714133       -4.7739407633917708E-005
   17.125000000000000        1.9999958639091688        12.000002254709496       -8.4909256163757932E-011   1.9999958638242596       0.99999586382425965       -8.4869331457682051E-005
   17.375000000000000        2.0000039051742409        11.999962417069002       -8.0941538182368170E-012   2.0000039051661469        1.0000039051661467       -1.0672497231745126E-005
   17.625000000000000        2.0000234683016509        11.999921030362254       -6.3995987780359920E-013   2.0000234683010110        1.0000234683010110        7.7686564246226553E-005
   17.875000000000000        2.0000415491840329        11.999913357531627       -4.1608076639947725E-014   2.0000415491839911        1.0000415491839914        8.0456601615930268E-005
   18.125000000000000        2.0000362609051039        11.999947545423277       -2.1742169485074604E-015   2.0000362609051017        1.0000362609051017        1.6213051404090351E-005
   18.375000000000000        1.9999984719024990        12.000008989414145       -8.6101663339873168E-017   1.9999984719024990       0.99999847190249902       -5.0091310826783086E-005
   18.625000000000000        1.9999464566325105        12.000083392980237       -2.0961667720651280E-018   1.9999464566325105       0.99994645663251047       -6.8751780826659115E-005
   18.875000000000000        1.9999122470805455        12.000159210345698        1.5468727534246558E-020   1.9999122470805455       0.99991224708054549       -6.0976461575545926E-005
   19.125000000000000        1.9999116857229695        12.000211033168043        4.9793590664481890E-021   1.9999116857229695       0.99991168572296951       -6.4042594736246627E-005
   19.375000000000000        1.9999311625527478        12.000201999785563        3.1857939949152504E-022   1.9999311625527478       0.99993116255274783       -7.6974308169219796E-005
   19.625000000000000        1.9999456321541020        12.000118907885572        1.3764826579810864E-023   1.9999456321541020       0.99994563215410204       -8.2995733121649096E-005
   19.875000000000000        1.9999453395461242        11.999998636146572        4.6102777066326040E-025   1.9999453395461242       0.99994533954612419       -6.7804196467236011E-005
   20.125000000000000        1.9999411910359020        11.999905560009406        1.2512444820880991E-026   1.9999411910359020       0.99994119103590196       -4.7798850440816665E-005
   20.375000000000000        1.9999482456367044        11.999881295065340        2.8009163221299942E-028   1.9999482456367044       0.99994824563670437       -3.8180740620674669E-005
   20.625000000000000        1.9999692822486999        11.999917103605018        5.2010171601419339E-030   1.9999692822486999       0.99996928224869985       -3.4279008398474531E-005
   20.875000000000000        1.9999936528105520        11.999970429055150        7.9900048795316989E-032   1.9999936528105520       0.99999365281055197       -2.3463995796557668E-005
   21.125000000000000        2.0000075489171452        12.000000360452880        1.0027404332644371E-033   2.0000075489171452        1.0000075489171452       -2.6164182949095505E-006
   21.375000000000000        2.0000051138551647        11.999992729602289        9.9592729949590693E-036   2.0000051138551647        1.0000051138551647        9.0473176239669328E-006
   21.625000000000000        1.9999940553301985        11.999966615319636        7.1709035374561871E-038   1.9999940553301985       0.99999405533019847        1.5842459193393665E-006
   21.875000000000000        1.9999905720864826        11.999958510821255        2.4705075319425914E-040   1.9999905720864826       0.99999057208648257       -1.1106199816035556E-005
   22.125000000000000        2.0000032600502684        11.999986506145145       -2.2489573514977698E-042   2.0000032600502684        1.0000032600502684       -7.1497203828485567E-006
   22.375000000000000        2.0000201875207360        12.000023439198380       -5.2159099425269842E-044   2.0000201875207360        1.0000201875207360        1.2494505808202661E-005
   22.625000000000000        2.0000187945811425        12.000019617937495       -5.8299927616306351E-046   2.0000187945811425        1.0000187945811425        1.9024022848590505E-005
   22.875000000000000        1.9999946304969336        11.999965779383647       -4.7282059177798568E-048   1.9999946304969336       0.99999463049693360       -1.8836694453128189E-006
   23.125000000000000        1.9999728969550838        11.999917862610824       -3.0351004380248801E-050   1.9999728969550838       0.99997289695508385       -2.8388182874872214E-005
   23.375000000000000        1.9999833600740808        11.999941449144925       -1.5913446478378990E-052   1.9999833600740808       0.99998336007408084       -2.3348157828895211E-005
   23.625000000000000        2.0000213913830716        12.000025926365383       -6.9004816082459602E-055   2.0000213913830716        1.0000213913830716        1.5452937605520134E-005
   23.875000000000000        2.0000449112883101        12.000078023000555       -2.4808280075016393E-057   2.0000449112883101        1.0000449112883101        4.3162805984930941E-005
   24.125000000000000        2.0000294733516784        12.000043592042642       -7.3503872580838212E-060   2.0000294733516784        1.0000294733516784        3.0248240662666959E-005
   24.375000000000000        1.9999837512669851        11.999942109455828       -1.7624100967059811E-062   1.9999837512669851       0.99998375126698513       -1.7939961842516894E-005
   24.625000000000000        1.9999612650427823        11.999891774688869       -3.2668075129835316E-065   1.9999612650427823       0.99996126504278227       -4.3355154361268688E-005
   24.875000000000000        1.9999957758277480        11.999967748364480       -4.0531030100569249E-068   1.9999957758277480       0.99999577582774801       -7.8670756864518410E-006


==> PERTSUPERweno5noGF_N100_3.dat <==
x                       h                         u                           b                      eta                         DH                       pert
  0.12500000000000000        2.0000000000000009        11.999999999999996        4.0531030100567339E-068   2.0000000000000009        1.0000000000000009        4.4408920985006262E-016
  0.37500000000000000        2.0000000000000009        11.999999999999996        3.2668075129834578E-065   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.62500000000000000        2.0000000000000013        11.999999999999996        1.7624100967059087E-062   2.0000000000000013        1.0000000000000013        0.0000000000000000     
  0.87500000000000000        2.0000000000000009        11.999999999999995        7.3503872580836741E-060   2.0000000000000009        1.0000000000000009       -8.8817841970012523E-016
   1.1250000000000000        2.0000000000000018        12.000000000000000        2.4808280075015680E-057   2.0000000000000018        1.0000000000000018       -1.3322676295501878E-015
   1.3750000000000000        1.9999999999999996        11.999999999999991        6.9004816082457675E-055   1.9999999999999996       0.99999999999999956       -3.9968028886505635E-015
   1.6250000000000000        2.0000000000000027        12.000000000000004        1.5913446478378707E-052   2.0000000000000027        1.0000000000000027       -8.8817841970012523E-016
   1.8750000000000000        1.9999999999999967        11.999999999999989        3.0351004380248293E-050   1.9999999999999967       0.99999999999999667       -6.8833827526759706E-015
   2.1250000000000000        2.0000000000000067        12.000000000000011        4.7282059177797389E-048   2.0000000000000067        1.0000000000000067        3.9968028886505635E-015
   2.3750000000000000        1.9999999999999900        11.999999999999975        5.8299927616304982E-046   1.9999999999999900       0.99999999999999001       -1.2212453270876722E-014
   2.6250000000000000        2.0000000000000178        12.000000000000037        5.2159099425269175E-044   2.0000000000000178        1.0000000000000178        1.5543122344752192E-014
   2.8750000000000000        1.9999999999999689        11.999999999999931        2.2489573514977615E-042   1.9999999999999689       0.99999999999996891       -3.3750779948604759E-014
   3.1250000000000000        2.0000000000000533        12.000000000000119       -2.4705075319425175E-040   2.0000000000000533        1.0000000000000533        5.0626169922907138E-014
   3.3750000000000000        1.9999999999999092        11.999999999999803       -7.1709035374559773E-038   1.9999999999999092       0.99999999999990918       -9.3480778673438181E-014
   3.6250000000000000        2.0000000000001585        12.000000000000345       -9.9592729949588889E-036   2.0000000000001585        1.0000000000001585        1.5543122344752192E-013
   3.8750000000000000        1.9999999999997273        11.999999999999405       -1.0027404332644201E-033   1.9999999999997273       0.99999999999972733       -2.7577939931688888E-013
   4.1250000000000000        2.0000000000004623        12.000000000001036       -7.9900048795315719E-032   2.0000000000004623        1.0000000000004623        4.5918824298496475E-013
   4.3750000000000000        1.9999999999992013        11.999999999998240       -5.2010171601418547E-030   1.9999999999992013       0.99999999999920131       -8.0135897917443799E-013
   4.6250000000000000        2.0000000000013700        12.000000000003036       -2.8009163221299538E-028   2.0000000000013700        1.0000000000013700        1.3677947663381929E-012
   4.8750000000000000        1.9999999999976461        11.999999999994785       -1.2512444820880865E-026   1.9999999999976461       0.99999999999764611       -2.3578916596989075E-012
   5.1250000000000000        2.0000000000040457        12.000000000008958       -4.6102777066325452E-025   2.0000000000040457        1.0000000000040457        4.0376590959567693E-012
   5.3750000000000000        1.9999999999930460        11.999999999984615       -1.3764826579810744E-023   1.9999999999930460       0.99999999999304601       -6.9542149816470555E-012
   5.6250000000000000        2.0000000000119345        12.000000000026450       -3.1857939949152179E-022   2.0000000000119345        1.0000000000119345        1.1916245767906730E-011
   5.8750000000000000        1.9999999999794904        11.999999999954566       -4.9793590664481649E-021   1.9999999999794904       0.99999999997949041       -2.0414114842992603E-011
   6.1250000000000000        2.0000000000352087        12.000000000078112       -1.5468727534247049E-020   2.0000000000352087        1.0000000000352087        3.4926728176287725E-011
   6.3750000000000000        1.9999999999396869        11.999999999865405        2.0961667720650964E-018   1.9999999999396869       0.99999999993968691       -6.0046412286851591E-011
   6.6250000000000000        2.0000000001035718        12.000000000231378        8.6101663339872206E-017   2.0000000001035718        1.0000000001035718        1.0368750302802709E-010
   6.8750000000000000        1.9999999998205726        11.999999999605748        2.1742169485074391E-015   1.9999999998205749       0.99999999982057486       -1.7304624400082957E-010
   7.1250000000000000        2.0000000003138911        12.000000000664855        4.1608076639947359E-014   2.0000000003139329        1.0000000003139329        2.9960212089008564E-010
   7.3750000000000000        1.9999999994565090        11.999999998865823        6.3995987780359486E-013   1.9999999994571489       0.99999999945714890       -5.0401705031788424E-010
   7.6250000000000000        2.0000000009181353        12.000000001972847        8.0941538182367685E-012   2.0000000009262293        1.0000000009262295        9.0417051623603584E-010
   7.8750000000000000        1.9999999985991628        11.999999996131153        8.4909256163757441E-011   1.9999999986840720       0.99999999868407208       -1.3158307776706124E-009
   8.1250000000000000        2.0000000022601117        12.000000006315577        7.3862496130835514E-010   2.0000000029987368        1.0000000029987366        4.1072523160323726E-010
   8.3750000000000000        1.9999999968454125        11.999999983283438        5.2801149176022175E-009   2.0000000021255273        1.0000000021255273       -1.4666157177600780E-009
   8.6250000000000000        2.0000000105998703        11.999999994231970        3.0283793551774287E-008   2.0000000408836640        1.0000000408836640        5.3030246860430452E-009
   8.8750000000000000        1.9999999722876047        11.999999933957842        1.3096815678047868E-007   2.0000001032557617        1.0000001032557615       -5.8991733942193036E-008
   9.1250000000000000        2.0000000231419222        11.999999914446962        3.3981445519485208E-007   2.0000003629563774        1.0000003629563774        3.8091785725669070E-008
   9.3750000000000000        1.9999995478275661        12.000001328928970       -4.0855037386824495E-007   1.9999991392771921       0.99999913927719208        1.1681404266106199E-007
   9.6250000000000000        1.9999973480655289        12.000013392241099       -1.0991815124019542E-005   1.9999863562504048       0.99998635625040477        1.2124032500171467E-006
   9.8750000000000000        1.9999884260244176        12.000070313873898       -7.6092175333595423E-005   1.9999123338490841       0.99991233384908407        6.9513006877297556E-006
   10.125000000000000        1.9999425927969081        12.000332482362959       -3.6070999485194488E-004   1.9995818828020562       0.99958188280205618        1.4337365388028545E-005
   10.375000000000000        1.9997858831272337        12.001288991907600       -1.3312264969214294E-003   1.9984546566303123       0.99845465663031230        2.0152186373634251E-005
   10.625000000000000        1.9993635344221650        12.003834643370096       -3.9898143962809668E-003   1.9953737200258841       0.99537372002588409        1.6503776284704230E-005
   10.875000000000000        1.9984520333780571        12.009355062699790       -9.8772009573204426E-003   1.9885748324207366       0.98857483242073663        9.1938949036141082E-006
   11.125000000000000        1.9967680858852583        12.019271447442534       -2.0307604578160811E-002   1.9764604813070976       0.97646048130709762        5.5099226266008827E-006
   11.375000000000000        1.9944167385418670        12.033155580892362       -3.4579457200174836E-002   1.9598372813416922       0.95983728134169222        7.4241356367021893E-006
   11.625000000000000        1.9923824377641322        12.045904686537677       -4.8152149252591592E-002   1.9442302885115406       0.94423028851154056        3.2477132438923917E-006
   11.875000000000000        1.9917540032883094        12.049741315620395       -5.3124992875841985E-002   1.9386290104124675       0.93862901041246749       -2.0161635140736323E-005
   12.125000000000000        1.9933965218653817        12.039987752744281       -4.2552871665857583E-002   1.9508436501995241       0.95084365019952410       -9.0231029410414720E-006
   12.375000000000000        1.9976939714562818        12.014745736965462       -1.6384528935715226E-002   1.9813094425205666       0.98130944252056662       -3.7648699240389050E-006
   12.625000000000000        2.0026890406064255        11.983698095958189        1.6384528935715226E-002   2.0190735695421407        1.0190735695421407       -1.5391995984437301E-006
   12.875000000000000        2.0071920236578058        11.958985349472636        4.2552871665857583E-002   2.0497448953236632        1.0497448953236634        5.1733650039409440E-006
   13.125000000000000        2.0088339846731533        11.947703040671877        5.3124992875841978E-002   2.0619589775489953        1.0619589775489953       -1.4099497208874823E-004
   13.375000000000000        2.0075749805209662        11.954447702843092        4.8152149252591592E-002   2.0557271297735578        1.0557271297735578        5.4396597031214355E-006
   13.625000000000000        2.0053771634993582        11.967628844178860        3.4579457200174829E-002   2.0399566206995332        1.0399566206995332        8.0678762417907279E-005
   13.875000000000000        2.0031809835009100        11.980867522651753        2.0307604578160811E-002   2.0234885880790707        1.0234885880790707       -1.5473424849865580E-005
   14.125000000000000        2.0015697391381946        11.990643712817004        9.8772009573204426E-003   2.0114469400955151        1.0114469400955151        2.8386257201784559E-004
   14.375000000000000        2.0006034739574452        11.996243661956600        3.9898143962809668E-003   2.0045932883537261        1.0045932883537261        1.4900429715769548E-004
   14.625000000000000        2.0002111594493863        11.998812643675000        1.3312264969214294E-003   2.0015423859463080        1.0015423859463077       -1.9902373484681490E-004
   14.875000000000000        2.0000748408423190        11.999610155559250        3.6070999485194488E-004   2.0004355508371710        1.0004355508371710        4.5395904562095524E-005
   15.125000000000000        2.0000304153607171        11.999874552152628        7.6092175333595410E-005   2.0001065075360507        1.0001065075360507        2.3418540814756916E-004
   15.375000000000000        2.0000055110138444        11.999972372768339        1.0991815124019542E-005   2.0000165028289683        1.0000165028289683        9.3354079275131951E-005
   15.625000000000000        1.9999830487665795        12.000026849256207        4.0855037386824500E-007   1.9999834573169535       0.99998345731695337       -1.2200419396313222E-004
   15.875000000000000        1.9999735664838358        12.000045525045062       -3.3981445519485203E-007   1.9999732266693806       0.99997322666938060       -1.5603106967221336E-004
   16.125000000000000        1.9999893629683103        12.000009707603839       -1.3096815678047884E-007   1.9999892320001535       0.99998923200015355       -1.6542221817239522E-005
   16.375000000000000        2.0000280683804537        11.999925193713695       -3.0283793551774353E-008   2.0000280380966600        1.0000280380966602        1.2989748678315927E-004
   16.625000000000000        2.0000715257761743        11.999830291767958       -5.2801149176022349E-009   2.0000715204960593        1.0000715204960593        1.3045962091240426E-004
   16.875000000000000        2.0000970370818720        11.999774307714409       -7.3862496130835886E-010   2.0000970363432469        1.0000970363432471        5.1351105633479222E-005
   17.125000000000000        2.0000917659405535        11.999787167619138       -8.4909256163757932E-011   2.0000917658556441        1.0000917658556443        1.1030536999356855E-005
   17.375000000000000        2.0000601335183514        11.999860351191783       -8.0941538182368170E-012   2.0000601335102575        1.0000601335102572        4.5554192940944205E-005
   17.625000000000000        2.0000196426062606        11.999953299374308       -6.3995987780359920E-013   2.0000196426056207        1.0000196426056207        7.3862714102590488E-005
   17.875000000000000        1.9999894180183166        12.000020980642239       -4.1608076639947725E-014   1.9999894180182751       0.99998941801827512        2.8328659255061339E-005
   18.125000000000000        1.9999793943323654        12.000041268946880       -2.1742169485074604E-015   1.9999793943323632       0.99997939433236316       -4.0653769247667171E-005
   18.375000000000000        1.9999863899755765        12.000023674584646       -8.6101663339873168E-017   1.9999863899755765       0.99998638997557654       -6.2177264727125703E-005
   18.625000000000000        1.9999985393807238        11.999995997379884       -2.0961667720651280E-018   1.9999985393807238       0.99999853938072381       -1.6671460834949414E-005
   18.875000000000000        2.0000045093988477        11.999982134938934        1.5468727534246558E-020   2.0000045093988477        1.0000045093988477        3.1288701433984656E-005
   19.125000000000000        2.0000013075615648        11.999987291254291        4.9793590664481890E-021   2.0000013075615648        1.0000013075615648        2.5583979901711018E-005
   19.375000000000000        1.9999953733126001        11.999997916865766        3.1857939949152504E-022   1.9999953733126001       0.99999537331260013       -1.2762978790270552E-005
   19.625000000000000        1.9999963115508803        11.999994278375155        1.3764826579810864E-023   1.9999963115508803       0.99999631155088031       -3.2320458688506193E-005
   19.875000000000000        2.0000082177170095        11.999967436993819        4.6102777066326040E-025   2.0000082177170095        1.0000082177170095       -4.9296512996122033E-006
   20.125000000000000        2.0000253892191480        11.999929782512089        1.2512444820880991E-026   2.0000253892191480        1.0000253892191480        3.6399743096104942E-005
   20.375000000000000        2.0000353944319227        11.999909870128613        2.8009163221299942E-028   2.0000353944319227        1.0000353944319227        4.8970920378810234E-005
   20.625000000000000        2.0000270135235332        11.999932778858916        5.2010171601419339E-030   2.0000270135235332        1.0000270135235332        2.3454439571413133E-005
   20.875000000000000        1.9999979258937786        12.000000337672736        7.9900048795316989E-032   1.9999979258937786       0.99999792589377856       -1.9190258753853939E-005
   21.125000000000000        1.9999574935558968        12.000087831407278        1.0027404332644371E-033   1.9999574935558968       0.99995749355589680       -5.2672407882425887E-005
   21.375000000000000        1.9999226172570288        12.000159993770293        9.9592729949590693E-036   1.9999226172570288       0.99992261725702880       -7.3451708147986849E-005
   21.625000000000000        1.9999081606443729        12.000191501797206        7.1709035374561871E-038   1.9999081606443729       0.99990816064437293       -8.4313494925325472E-005
   21.875000000000000        1.9999176975109447        12.000176818211479        2.4705075319425914E-040   1.9999176975109447       0.99991769751094473       -8.3980479506751138E-005
   22.125000000000000        1.9999419844232555        12.000127556490183       -2.2489573514977698E-042   1.9999419844232555       0.99994198442325555       -6.8420119042400529E-005
   22.375000000000000        1.9999671182677350        12.000065257499799       -5.2159099425269842E-044   1.9999671182677350       0.99996711826773499       -4.0570168127862516E-005
   22.625000000000000        1.9999848226178460        12.000013450007032       -5.8299927616306351E-046   1.9999848226178460       0.99998482261784605       -1.4951105101079776E-005
   22.875000000000000        1.9999957324680036        11.999988427547136       -4.7282059177798568E-048   1.9999957324680036       0.99999573246800355       -7.9051745638381021E-007
   23.125000000000000        2.0000027868797394        11.999987973617944       -3.0351004380248801E-050   2.0000027868797394        1.0000027868797394        1.4982057203738464E-006
   23.375000000000000        2.0000067361775677        11.999996210849027       -1.5913446478378990E-052   2.0000067361775677        1.0000067361775677        3.5797503183943036E-008
   23.625000000000000        2.0000050607987490        11.999994356368422       -6.9004816082459602E-055   2.0000050607987490        1.0000050607987490       -8.6715001712533990E-007
   23.875000000000000        2.0000000491123835        11.999982861002710       -2.4808280075016393E-057   2.0000000491123835        1.0000000491123835       -1.6991407125743763E-006
   24.125000000000000        1.9999994997148629        11.999979886227232       -7.3503872580838212E-060   1.9999994997148629       0.99999949971486291        2.6332096392245319E-007
   24.375000000000000        2.0000017056873434        11.999983346460644       -1.7624100967059811E-062   2.0000017056873434        1.0000017056873434        4.2469925354282623E-009
   24.625000000000000        2.0000154601781746        12.000013055368662       -3.2668075129835316E-065   2.0000154601781746        1.0000154601781746        1.0845723288799292E-005
   24.875000000000000        2.0000057953764876        11.999991269576318       -4.0531030100569249E-068   2.0000057953764876        1.0000057953764876        2.1613128233788359E-006


==> PERTSUPERweno5noGF_N800_0.dat <==
x                       h                         u                           b                      eta                         DH                       pert
   1.5625000000000000E-002   2.0000000000000004        12.000000000000000        2.3933477867951368E-070   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.6875000000000000E-002   2.0000000000000004        12.000000000000000        7.1495331107712384E-070   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   7.8125000000000000E-002   2.0000000000000009        11.999999999999998        1.9742720542196310E-069   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.10937500000000000        2.0000000000000009        12.000000000000000        5.1919122163021368E-069   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.14062500000000000        2.0000000000000004        12.000000000000004        1.3201559303109730E-068   2.0000000000000004        1.0000000000000004        0.0000000000000000     
  0.17187500000000000        2.0000000000000009        12.000000000000000        3.2742725145197760E-068   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.20312500000000000        2.0000000000000031        11.999999999999995        7.9653329886769991E-068   2.0000000000000031        1.0000000000000031        0.0000000000000000     
  0.23437500000000000        2.0000000000000027        11.999999999999995        1.9077008349812858E-067   2.0000000000000027        1.0000000000000027        0.0000000000000000     
  0.26562500000000000        2.0000000000000018        11.999999999999996        4.5099650209938203E-067   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.29687500000000000        2.0000000000000022        11.999999999999996        1.0544484437628491E-066   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.32812500000000000        2.0000000000000018        11.999999999999998        2.4417084892097011E-066   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.35937500000000000        2.0000000000000009        12.000000000000004        5.6061205129285216E-066   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.39062500000000000        2.0000000000000031        11.999999999999991        1.2773571827998602E-065   2.0000000000000031        1.0000000000000031        0.0000000000000000     
  0.42187500000000000        2.0000000000000040        11.999999999999989        2.8903412447655141E-065   2.0000000000000040        1.0000000000000040        0.0000000000000000     
  0.45312500000000000        2.0000000000000036        11.999999999999991        6.4986229104565046E-065   2.0000000000000036        1.0000000000000036        0.0000000000000000     
  0.48437500000000000        2.0000000000000031        11.999999999999989        1.4525595455676378E-064   2.0000000000000031        1.0000000000000031        0.0000000000000000     
  0.51562500000000000        2.0000000000000018        11.999999999999991        3.2289239093082285E-064   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.54687500000000000        2.0000000000000018        11.999999999999995        7.1406348915687405E-064   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.57812500000000000        2.0000000000000022        11.999999999999993        1.5714235050081660E-063   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.60937500000000000        2.0000000000000022        11.999999999999996        3.4421654648296494E-063   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.64062500000000000        2.0000000000000018        11.999999999999996        7.5065881091556809E-063   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.67187500000000000        2.0000000000000022        11.999999999999993        1.6300618981337038E-062   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.70312500000000000        2.0000000000000022        11.999999999999995        3.5252068727670594E-062   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.73437500000000000        2.0000000000000018        11.999999999999995        7.5935357869878613E-062   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.76562500000000000        2.0000000000000018        11.999999999999995        1.6294280148317223E-061   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.79687500000000000        2.0000000000000018        11.999999999999995        3.4834106525264426E-061   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.82812500000000000        2.0000000000000018        11.999999999999995        7.4198296499240063E-061   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.85937500000000000        2.0000000000000018        11.999999999999995        1.5748521809337072E-060   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.89062500000000000        2.0000000000000027        11.999999999999991        3.3310037890491405E-060   2.0000000000000027        1.0000000000000027        0.0000000000000000     
  0.92187500000000000        2.0000000000000036        11.999999999999989        7.0214904217502100E-060   2.0000000000000036        1.0000000000000036        0.0000000000000000     
  0.95312500000000000        2.0000000000000027        11.999999999999989        1.4751244092809400E-059   2.0000000000000027        1.0000000000000027        0.0000000000000000     
  0.98437500000000000        2.0000000000000027        11.999999999999989        3.0888494367681781E-059   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.0156250000000000        2.0000000000000027        11.999999999999989        6.4469564993844309E-059   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.0468750000000000        2.0000000000000027        11.999999999999989        1.3412867657752697E-058   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.0781250000000000        2.0000000000000027        11.999999999999989        2.7817267779934464E-058   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.1093750000000000        2.0000000000000031        11.999999999999988        5.7510679223927634E-058   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   1.1406250000000000        2.0000000000000036        11.999999999999988        1.1853247881934303E-057   2.0000000000000036        1.0000000000000036        0.0000000000000000     
   1.1718750000000000        2.0000000000000027        11.999999999999989        2.4355287301863115E-057   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.2031250000000000        2.0000000000000022        11.999999999999993        4.9891548947432374E-057   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.2343750000000000        2.0000000000000018        11.999999999999995        1.0189388528294371E-056   2.0000000000000018        1.0000000000000018        0.0000000000000000     
   1.2656250000000000        2.0000000000000022        11.999999999999991        2.0747465868693877E-056   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.2968750000000000        2.0000000000000027        11.999999999999991        4.2119683464591791E-056   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.3281250000000000        2.0000000000000031        11.999999999999989        8.5253950722201616E-056   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   1.3593750000000000        2.0000000000000027        11.999999999999989        1.7205155276361703E-055   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.3906250000000000        2.0000000000000018        11.999999999999993        3.4619572913878117E-055   2.0000000000000018        1.0000000000000018        0.0000000000000000     
   1.4218750000000000        2.0000000000000022        11.999999999999989        6.9455605423215566E-055   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.4531250000000000        2.0000000000000027        11.999999999999995        1.3893701718359040E-054   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.4843750000000000        2.0000000000000022        11.999999999999993        2.7711207604010065E-054   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.5156250000000000        2.0000000000000018        11.999999999999995        5.5108760743489423E-054   2.0000000000000018        1.0000000000000018        0.0000000000000000     
   1.5468750000000000        2.0000000000000022        11.999999999999993        1.0927318963721934E-053   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.5781250000000000        2.0000000000000031        11.999999999999988        2.1603972626776115E-053   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   1.6093750000000000        2.0000000000000036        11.999999999999984        4.2587195857308729E-053   2.0000000000000036        1.0000000000000036        0.0000000000000000     
   1.6406250000000000        2.0000000000000027        11.999999999999988        8.3704240013611497E-053   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.6718750000000000        2.0000000000000027        11.999999999999989        1.6403463110334755E-052   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.7031250000000000        2.0000000000000031        11.999999999999988        3.2050817207604551E-052   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   1.7343750000000000        2.0000000000000036        11.999999999999989        6.2438578771458030E-052   2.0000000000000036        1.0000000000000036        0.0000000000000000     
   1.7656250000000000        2.0000000000000022        11.999999999999991        1.2127496270148655E-051   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.7968750000000000        2.0000000000000022        11.999999999999991        2.3484775120315652E-051   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.8281250000000000        2.0000000000000009        11.999999999999995        4.5340945446139877E-051   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   1.8593750000000000        2.0000000000000000        11.999999999999998        8.7271870950398572E-051   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   1.8906250000000000        1.9999999999999998        12.000000000000000        1.6746611689148897E-050   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   1.9218750000000000        1.9999999999999993        12.000000000000000        3.2035877533154372E-050   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   1.9531250000000000        2.0000000000000000        11.999999999999998        6.1092784352497915E-050   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   1.9843750000000000        1.9999999999999991        11.999999999999998        1.1613733465881374E-049   1.9999999999999991       0.99999999999999911        0.0000000000000000     
   2.0156250000000000        1.9999999999999984        12.000000000000000        2.2007246731284874E-049   1.9999999999999984       0.99999999999999845        0.0000000000000000     
   2.0468750000000000        1.9999999999999984        12.000000000000000        4.1567398904844008E-049   1.9999999999999984       0.99999999999999845        0.0000000000000000     
   2.0781250000000000        1.9999999999999989        11.999999999999998        7.8255070743687311E-049   1.9999999999999989       0.99999999999999889        0.0000000000000000     
   2.1093750000000000        1.9999999999999987        11.999999999999998        1.4683225665200549E-048   1.9999999999999987       0.99999999999999867        0.0000000000000000     
   2.1406250000000000        1.9999999999999973        12.000000000000000        2.7457056619171203E-048   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.1718750000000000        1.9999999999999971        12.000000000000000        5.1165965343856500E-048   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.2031250000000000        1.9999999999999976        12.000000000000000        9.5010326367960845E-048   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.2343750000000000        1.9999999999999976        12.000000000000002        1.7578700390346103E-047   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.2656250000000000        1.9999999999999980        12.000000000000000        3.2403241242674492E-047   1.9999999999999980       0.99999999999999800        0.0000000000000000     
   2.2968750000000000        1.9999999999999973        12.000000000000000        5.9501808407798068E-047   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.3281250000000000        1.9999999999999973        12.000000000000000        1.0883290619234166E-046   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.3593750000000000        1.9999999999999973        12.000000000000000        1.9825311089938064E-046   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.3906250000000000        1.9999999999999969        11.999999999999998        3.5961906779352178E-046   1.9999999999999969       0.99999999999999689        0.0000000000000000     
   2.4218750000000000        1.9999999999999967        12.000000000000000        6.4945912917382910E-046   1.9999999999999967       0.99999999999999667        0.0000000000000000     
   2.4531250000000000        1.9999999999999964        12.000000000000002        1.1675064149352235E-045   1.9999999999999964       0.99999999999999645        0.0000000000000000     
   2.4843750000000000        1.9999999999999971        12.000000000000000        2.0886372815269070E-045   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.5156250000000000        1.9999999999999973        12.000000000000002        3.7174408370287952E-045   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.5468750000000000        1.9999999999999976        11.999999999999998        6.5805547975636317E-045   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.5781250000000000        1.9999999999999971        12.000000000000000        1.1581171974532129E-044   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.6093750000000000        1.9999999999999978        11.999999999999996        2.0254219125052932E-044   1.9999999999999978       0.99999999999999778        0.0000000000000000     
   2.6406250000000000        1.9999999999999978        11.999999999999998        3.5181236811698621E-044   1.9999999999999978       0.99999999999999778        0.0000000000000000     
   2.6718750000000000        1.9999999999999978        12.000000000000002        6.0651922372059779E-044   1.9999999999999978       0.99999999999999778        0.0000000000000000     
   2.7031250000000000        1.9999999999999976        12.000000000000000        1.0369294492212724E-043   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.7343750000000000        1.9999999999999971        11.999999999999998        1.7561474351182031E-043   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.7656250000000000        1.9999999999999967        12.000000000000004        2.9422582105864213E-043   1.9999999999999967       0.99999999999999667        0.0000000000000000     
   2.7968750000000000        1.9999999999999971        12.000000000000004        4.8676192255758135E-043   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.8281250000000000        1.9999999999999976        12.000000000000004        7.9321451206277099E-043   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.8593750000000000        1.9999999999999976        12.000000000000005        1.2687708707174562E-042   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.8906250000000000        1.9999999999999982        12.000000000000004        1.9817654454036809E-042   1.9999999999999982       0.99999999999999822        0.0000000000000000     
   2.9218750000000000        1.9999999999999989        12.000000000000000        2.9983925456979969E-042   1.9999999999999989       0.99999999999999889        0.0000000000000000     
   2.9531250000000000        1.9999999999999984        12.000000000000004        4.3344454504015027E-042   1.9999999999999984       0.99999999999999845        0.0000000000000000     
   2.9843750000000000        1.9999999999999982        12.000000000000007        5.8316145338309223E-042   1.9999999999999982       0.99999999999999822        0.0000000000000000     
   3.0156250000000000        1.9999999999999998        12.000000000000002        6.8698992925905577E-042   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   3.0468750000000000        2.0000000000000013        11.999999999999995        5.7363617244388873E-042   2.0000000000000013        1.0000000000000013        0.0000000000000000     
   3.0781250000000000        2.0000000000000013        11.999999999999993       -1.7082988550692020E-042   2.0000000000000013        1.0000000000000013        0.0000000000000000     
   3.1093750000000000        2.0000000000000004        11.999999999999996       -2.4769398719253104E-041   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.1406250000000000        1.9999999999999998        11.999999999999998       -8.3429032162278815E-041   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   3.1718750000000000        1.9999999999999993        12.000000000000000       -2.1924490730813434E-040   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   3.2031250000000000        2.0000000000000004        11.999999999999998       -5.1660685143280809E-040   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.2343750000000000        1.9999999999999998        12.000000000000000       -1.1437079904118798E-039   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   3.2656250000000000        1.9999999999999996        12.000000000000002       -2.4307136471931541E-039   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   3.2968750000000000        1.9999999999999991        12.000000000000005       -5.0175664322822741E-039   1.9999999999999991       0.99999999999999911        0.0000000000000000     
   3.3281250000000000        2.0000000000000000        12.000000000000004       -1.0131228742324470E-038   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.3593750000000000        2.0000000000000000        12.000000000000000       -2.0101951547046136E-038   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.3906250000000000        2.0000000000000000        12.000000000000000       -3.9318278217666824E-038   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.4218750000000000        2.0000000000000000        12.000000000000000       -7.5982811859994854E-038   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.4531250000000000        2.0000000000000000        12.000000000000000       -1.4532176090195508E-037   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.4843750000000000        2.0000000000000000        12.000000000000000       -2.7542056714507354E-037   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.5156250000000000        2.0000000000000000        12.000000000000000       -5.1778061106156897E-037   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.5468750000000000        2.0000000000000000        11.999999999999998       -9.6632457732921035E-037   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.5781250000000000        2.0000000000000000        12.000000000000000       -1.7914549825718910E-036   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.6093750000000000        2.0000000000000000        12.000000000000000       -3.3008199860374456E-036   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.6406250000000000        2.0000000000000000        12.000000000000000       -6.0472696394650669E-036   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.6718750000000000        2.0000000000000004        12.000000000000000       -1.1019864810975365E-035   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.7031250000000000        2.0000000000000004        12.000000000000000       -1.9980490737275892E-035   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.7343750000000000        2.0000000000000004        12.000000000000000       -3.6054778544544438E-035   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.7656250000000000        2.0000000000000004        12.000000000000000       -6.4765558659462808E-035   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.7968750000000000        2.0000000000000004        12.000000000000000       -1.1583360767330309E-034   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.8281250000000000        1.9999999999999996        12.000000000000002       -2.0630407807460679E-034   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   3.8593750000000000        2.0000000000000004        12.000000000000000       -3.6595539639835384E-034   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.8906250000000000        2.0000000000000000        12.000000000000002       -6.4662449632695832E-034   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.9218750000000000        1.9999999999999998        12.000000000000004       -1.1382291277686911E-033   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   3.9531250000000000        1.9999999999999996        12.000000000000005       -1.9962041993306328E-033   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   3.9843750000000000        1.9999999999999993        12.000000000000004       -3.4883272228996500E-033   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   4.0156250000000000        1.9999999999999993        12.000000000000004       -6.0743725711586079E-033   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   4.0468750000000000        2.0000000000000000        12.000000000000000       -1.0541170123371676E-032   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.0781250000000000        1.9999999999999998        12.000000000000000       -1.8230868151733148E-032   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.1093750000000000        2.0000000000000004        12.000000000000000       -3.1425489117624890E-032   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.1406250000000000        2.0000000000000009        12.000000000000000       -5.3992739621489640E-032   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   4.1718750000000000        2.0000000000000004        12.000000000000000       -9.2467146156705432E-032   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.2031250000000000        1.9999999999999998        12.000000000000000       -1.5785429135591441E-031   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.2343750000000000        1.9999999999999996        11.999999999999998       -2.6863239869879611E-031   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   4.2656250000000000        2.0000000000000000        11.999999999999998       -4.5573035724217957E-031   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.2968750000000000        1.9999999999999998        11.999999999999998       -7.7075804449151931E-031   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.3281250000000000        1.9999999999999998        11.999999999999998       -1.2995717437211342E-030   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.3593750000000000        1.9999999999999996        12.000000000000002       -2.1845640366257050E-030   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   4.3906250000000000        1.9999999999999991        12.000000000000000       -3.6611763730919884E-030   1.9999999999999991       0.99999999999999911        0.0000000000000000     
   4.4218750000000000        2.0000000000000004        11.999999999999995       -6.1175251865290476E-030   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.4531250000000000        2.0000000000000000        11.999999999999996       -1.0191472877824266E-029   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.4843750000000000        2.0000000000000004        11.999999999999998       -1.6928170872815463E-029   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.5156250000000000        2.0000000000000000        12.000000000000000       -2.8034955699544641E-029   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.5468750000000000        2.0000000000000004        12.000000000000000       -4.6292477106732204E-029   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.5781250000000000        2.0000000000000009        11.999999999999998       -7.6215751255950548E-029   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   4.6093750000000000        2.0000000000000009        12.000000000000000       -1.2511374325107917E-028   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   4.6406250000000000        2.0000000000000004        12.000000000000004       -2.0478239904868787E-028   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.6718750000000000        1.9999999999999996        12.000000000000004       -3.3420126130912440E-028   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   4.7031250000000000        1.9999999999999993        12.000000000000007       -5.4381488058133147E-028   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   4.7343750000000000        1.9999999999999998        12.000000000000007       -8.8230857003722027E-028   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.7656250000000000        2.0000000000000009        12.000000000000000       -1.4272969553669328E-027   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   4.7968750000000000        2.0000000000000004        12.000000000000002       -2.3021296579193628E-027   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.8281250000000000        2.0000000000000000        12.000000000000000       -3.7022275473958644E-027   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.8593750000000000        2.0000000000000000        12.000000000000000       -5.9362161284271363E-027   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.8906250000000000        2.0000000000000000        12.000000000000002       -9.4899517477140147E-027   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.9218750000000000        1.9999999999999998        12.000000000000000       -1.5125838164491734E-026   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.9531250000000000        1.9999999999999998        12.000000000000000       -2.4036345322248799E-026   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.9843750000000000        1.9999999999999998        12.000000000000000       -3.8080464821881537E-026   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   5.0156250000000000        1.9999999999999996        12.000000000000002       -6.0146582659985917E-026   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   5.0468750000000000        2.0000000000000000        11.999999999999998       -9.4707285839984303E-026   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.0781250000000000        2.0000000000000000        11.999999999999998       -1.4866439246291924E-025   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.1093750000000000        2.0000000000000000        11.999999999999998       -2.3263099300841075E-025   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.1406250000000000        1.9999999999999993        12.000000000000000       -3.6286868161887081E-025   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   5.1718750000000000        1.9999999999999996        11.999999999999998       -5.6420266166861609E-025   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   5.2031250000000000        2.0000000000000000        11.999999999999996       -8.7438948205071228E-025   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.2343750000000000        2.0000000000000009        11.999999999999995       -1.3506320403808038E-024   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   5.2656250000000000        2.0000000000000004        11.999999999999995       -2.0792522190199632E-024   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   5.2968750000000000        2.0000000000000000        11.999999999999996       -3.1899814642048065E-024   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.3281250000000000        2.0000000000000004        11.999999999999995       -4.8769654863225939E-024   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   5.3593750000000000        1.9999999999999996        11.999999999999998       -7.4294694850988525E-024   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   5.3906250000000000        1.9999999999999998        12.000000000000002       -1.1276503393880079E-023   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   5.4218750000000000        1.9999999999999991        12.000000000000000       -1.7051273618425077E-023   1.9999999999999991       0.99999999999999911        0.0000000000000000     
   5.4531250000000000        1.9999999999999993        11.999999999999998       -2.5683642034397081E-023   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   5.4843750000000000        2.0000000000000004        12.000000000000000       -3.8531784649693982E-023   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   5.5156250000000000        2.0000000000000013        11.999999999999995       -5.7568141272261109E-023   2.0000000000000013        1.0000000000000013        0.0000000000000000     
   5.5468750000000000        2.0000000000000027        11.999999999999989       -8.5639646822905761E-023   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.5781250000000000        2.0000000000000027        11.999999999999989       -1.2682813901409965E-022   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.6093750000000000        2.0000000000000027        11.999999999999986       -1.8694351053536804E-022   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.6406250000000000        2.0000000000000027        11.999999999999986       -2.7418891160672408E-022   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.6718750000000000        2.0000000000000027        11.999999999999986       -4.0004254604508297E-022   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.7031250000000000        2.0000000000000022        11.999999999999993       -5.8040126911255485E-022   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   5.7343750000000000        2.0000000000000022        11.999999999999991       -8.3702165523579331E-022   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   5.7656250000000000        2.0000000000000027        11.999999999999989       -1.1992645716663421E-021   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.7968750000000000        2.0000000000000031        11.999999999999984       -1.7060827498302212E-021   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   5.8281250000000000        2.0000000000000040        11.999999999999982       -2.4080594350246580E-021   2.0000000000000040        1.0000000000000040        0.0000000000000000     
   5.8593750000000000        2.0000000000000040        11.999999999999980       -3.3690643115034847E-021   2.0000000000000040        1.0000000000000040        0.0000000000000000     
   5.8906250000000000        2.0000000000000044        11.999999999999982       -4.6666672616566436E-021   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   5.9218750000000000        2.0000000000000058        11.999999999999977       -6.3897248668132795E-021   2.0000000000000058        1.0000000000000058        0.0000000000000000     
   5.9531250000000000        2.0000000000000058        11.999999999999980       -8.6303464796279844E-021   2.0000000000000058        1.0000000000000058        0.0000000000000000     
   5.9843750000000000        2.0000000000000049        11.999999999999982       -1.1465472743143294E-020   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.0156250000000000        2.0000000000000044        11.999999999999984       -1.4920122949498471E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.0468750000000000        2.0000000000000044        11.999999999999984       -1.8899321234951013E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.0781250000000000        2.0000000000000044        11.999999999999984       -2.3067782564858032E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.1093750000000000        2.0000000000000044        11.999999999999984       -2.6644101205546952E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.1406250000000000        2.0000000000000049        11.999999999999984       -2.8057150092365945E-020   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.1718750000000000        2.0000000000000058        11.999999999999977       -2.4383263534998853E-020   2.0000000000000058        1.0000000000000058        0.0000000000000000     
   6.2031250000000000        2.0000000000000058        11.999999999999977       -1.0438494293216984E-020   2.0000000000000058        1.0000000000000058        0.0000000000000000     
   6.2343750000000000        2.0000000000000049        11.999999999999980        2.2666621101516407E-020   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.2656250000000000        2.0000000000000044        11.999999999999980        8.9802678449104247E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.2968750000000000        2.0000000000000044        11.999999999999980        2.1536996757378656E-019   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.3281250000000000        2.0000000000000044        11.999999999999982        4.3878462833210428E-019   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.3593750000000000        2.0000000000000049        11.999999999999980        8.2289486513284033E-019   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.3906250000000000        2.0000000000000053        11.999999999999982        1.4668011649576846E-018   2.0000000000000053        1.0000000000000053        0.0000000000000000     
   6.4218750000000000        2.0000000000000062        11.999999999999977        2.5252582664681920E-018   2.0000000000000062        1.0000000000000062        0.0000000000000000     
   6.4531250000000000        2.0000000000000053        11.999999999999980        4.2378606690232808E-018   2.0000000000000053        1.0000000000000053        0.0000000000000000     
   6.4843750000000000        2.0000000000000049        11.999999999999979        6.9726968122041841E-018   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.5156250000000000        2.0000000000000062        11.999999999999977        1.1291296379761390E-017   2.0000000000000062        1.0000000000000062        0.0000000000000000     
   6.5468750000000000        2.0000000000000062        11.999999999999975        1.8044767528143520E-017   2.0000000000000062        1.0000000000000062        0.0000000000000000     
   6.5781250000000000        2.0000000000000067        11.999999999999973        2.8515414873850977E-017   2.0000000000000067        1.0000000000000067        0.0000000000000000     
   6.6093750000000000        2.0000000000000075        11.999999999999970        4.4624387885577951E-017   2.0000000000000075        1.0000000000000075        0.0000000000000000     
   6.6406250000000000        2.0000000000000089        11.999999999999966        6.9234788787276309E-017   2.0000000000000089        1.0000000000000089        0.0000000000000000     
   6.6718750000000000        2.0000000000000089        11.999999999999968        1.0659221707328654E-016   2.0000000000000089        1.0000000000000089        0.0000000000000000     
   6.7031250000000000        2.0000000000000093        11.999999999999963        1.6296239130451998E-016   2.0000000000000093        1.0000000000000093        0.0000000000000000     
   6.7343750000000000        2.0000000000000093        11.999999999999964        2.4755025844196910E-016   2.0000000000000098        1.0000000000000095        0.0000000000000000     
   6.7656250000000000        2.0000000000000093        11.999999999999964        3.7381960385871465E-016   2.0000000000000098        1.0000000000000098        0.0000000000000000     
   6.7968750000000000        2.0000000000000089        11.999999999999966        5.6138033370737588E-016   2.0000000000000093        1.0000000000000093        0.0000000000000000     
   6.8281250000000000        2.0000000000000093        11.999999999999963        8.3867737624269242E-016   2.0000000000000102        1.0000000000000102        0.0000000000000000     
   6.8593750000000000        2.0000000000000098        11.999999999999963        1.2468073935360249E-015   2.0000000000000111        1.0000000000000111        0.0000000000000000     
   6.8906250000000000        2.0000000000000102        11.999999999999959        1.8449164549002965E-015   2.0000000000000120        1.0000000000000120        0.0000000000000000     
   6.9218750000000000        2.0000000000000098        11.999999999999961        2.7178059205723973E-015   2.0000000000000124        1.0000000000000124        0.0000000000000000     
   6.9531250000000000        2.0000000000000102        11.999999999999959        3.9866116441219884E-015   2.0000000000000142        1.0000000000000142        0.0000000000000000     
   6.9843750000000000        2.0000000000000107        11.999999999999952        5.8237453865031114E-015   2.0000000000000164        1.0000000000000164        0.0000000000000000     
   7.0156250000000000        2.0000000000000120        11.999999999999948        8.4737264669301371E-015   2.0000000000000204        1.0000000000000204        0.0000000000000000     
   7.0468750000000000        2.0000000000000129        11.999999999999945        1.2282125061151537E-014   2.0000000000000253        1.0000000000000253        0.0000000000000000     
   7.0781250000000000        2.0000000000000129        11.999999999999940        1.7735637427699335E-014   2.0000000000000306        1.0000000000000306        0.0000000000000000     
   7.1093750000000000        2.0000000000000133        11.999999999999941        2.5517384878958198E-014   2.0000000000000386        1.0000000000000389        0.0000000000000000     
   7.1406250000000000        2.0000000000000155        11.999999999999932        3.6582960241063085E-014   2.0000000000000520        1.0000000000000522        0.0000000000000000     
   7.1718750000000000        2.0000000000000173        11.999999999999918        5.2264651920502509E-014   2.0000000000000697        1.0000000000000697        0.0000000000000000     
   7.2031250000000000        2.0000000000000200        11.999999999999899        7.4413804154932930E-014   2.0000000000000946        1.0000000000000944        0.0000000000000000     
   7.2343750000000000        2.0000000000000244        11.999999999999870        1.0559461282411638E-013   2.0000000000001301        1.0000000000001301        0.0000000000000000     
   7.2656250000000000        2.0000000000000333        11.999999999999819        1.4934705337394116E-013   2.0000000000001825        1.0000000000001825        0.0000000000000000     
   7.2968750000000000        2.0000000000000435        11.999999999999766        2.1054240251753636E-013   2.0000000000002540        1.0000000000002540        0.0000000000000000     
   7.3281250000000000        2.0000000000000568        11.999999999999682        2.9586234423867285E-013   2.0000000000003526        1.0000000000003526        0.0000000000000000     
   7.3593750000000000        2.0000000000000751        11.999999999999568        4.1444244357454269E-013   2.0000000000004894        1.0000000000004894        0.0000000000000000     
   7.3906250000000000        2.0000000000000999        11.999999999999419        5.7873345787283968E-013   2.0000000000006786        1.0000000000006786        0.0000000000000000     
   7.4218750000000000        2.0000000000001341        11.999999999999208        8.0565032160075670E-013   2.0000000000009397        1.0000000000009397        0.0000000000000000     
   7.4531250000000000        2.0000000000001834        11.999999999998915        1.1180996659212084E-012   2.0000000000013016        1.0000000000013016        0.0000000000000000     
   7.4843750000000000        2.0000000000002509        11.999999999998508        1.5470036278867352E-012   2.0000000000017981        1.0000000000017979        0.0000000000000000     
   7.5156250000000000        2.0000000000003433        11.999999999997952        2.1339719523380579E-012   2.0000000000024771        1.0000000000024771        0.0000000000000000     
   7.5468750000000000        2.0000000000004694        11.999999999997195        2.9348178058466452E-012   2.0000000000034044        1.0000000000034042        0.0000000000000000     
   7.5781250000000000        2.0000000000006408        11.999999999996167        4.0241675033103328E-012   2.0000000000046652        1.0000000000046649        0.0000000000000000     
   7.6093750000000000        2.0000000000008735        11.999999999994767        5.5014831352904276E-012   2.0000000000063749        1.0000000000063749        0.0000000000000000     
   7.6406250000000000        2.0000000000011888        11.999999999992877        7.4989030263529969E-012   2.0000000000086877        1.0000000000086877        0.0000000000000000     
   7.6718750000000000        2.0000000000016129        11.999999999990331        1.0191411769955532E-011   2.0000000000118043        1.0000000000118043        0.0000000000000000     
   7.7031250000000000        2.0000000000021840        11.999999999986903        1.3809983619801393E-011   2.0000000000159939        1.0000000000159939        0.0000000000000000     
   7.7343750000000000        2.0000000000029501        11.999999999982309        1.8658505290835252E-011   2.0000000000216085        1.0000000000216085        0.0000000000000000     
   7.7656250000000000        2.0000000000039728        11.999999999976176        2.5135482454275782E-011   2.0000000000291083        1.0000000000291083        0.0000000000000000     
   7.7968750000000000        2.0000000000053335        11.999999999968008        3.3761774811168662E-011   2.0000000000390954        1.0000000000390954        0.0000000000000000     
   7.8281250000000000        2.0000000000071410        11.999999999957165        4.5215894643210999E-011   2.0000000000523568        1.0000000000523568        0.0000000000000000     
   7.8593750000000000        2.0000000000095342        11.999999999942808        6.0378750718587015E-011   2.0000000000699130        1.0000000000699130        0.0000000000000000     
   7.8906250000000000        2.0000000000126912        11.999999999923864        8.0390131200509380E-011   2.0000000000930811        1.0000000000930813        0.0000000000000000     
   7.9218750000000000        2.0000000000168456        11.999999999898943        1.0671970350272548E-010   2.0000000001235652        1.0000000001235654        0.0000000000000000     
   7.9531250000000000        2.0000000000222937        11.999999999866251        1.4125587295550159E-010   2.0000000001635496        1.0000000001635496        0.0000000000000000     
   7.9843750000000000        2.0000000000294196        11.999999999823494        1.8641649135504273E-010   2.0000000002158362        1.0000000002158360        0.0000000000000000     
   8.0156250000000000        2.0000000000387081        11.999999999767761        2.4528614410839544E-010   2.0000000002839942        1.0000000002839942        0.0000000000000000     
   8.0468750000000000        2.0000000000507789        11.999999999695341        3.2178556986990413E-010   2.0000000003725646        1.0000000003725646        0.0000000000000000     
   8.0781250000000000        2.0000000000664149        11.999999999601524        4.2087967238928708E-010   2.0000000004872946        1.0000000004872946        0.0000000000000000     
   8.1093750000000000        2.0000000000866036        11.999999999480394        5.4883155521046241E-010   2.0000000006354353        1.0000000006354353        0.0000000000000000     
   8.1406250000000000        2.0000000001125868        11.999999999324498        7.1351101830106423E-010   2.0000000008260979        1.0000000008260979        0.0000000000000000     
   8.1718750000000000        2.0000000001459184        11.999999999124505        9.2476695772704272E-010   2.0000000010706853        1.0000000010706853        0.0000000000000000     
   8.2031250000000000        2.0000000001885372        11.999999998868795        1.1948740393732790E-009   2.0000000013834112        1.0000000013834112        0.0000000000000000     
   8.2343750000000000        2.0000000002428449        11.999999998542954        1.5390647810834396E-009   2.0000000017819097        1.0000000017819097        0.0000000000000000     
   8.2656250000000000        2.0000000003118110        11.999999998129159        1.9761586430496764E-009   2.0000000022879698        1.0000000022879698        0.0000000000000000     
   8.2968750000000000        2.0000000003990870        11.999999997605507        2.5292997151108571E-009   2.0000000029283869        1.0000000029283869        0.0000000000000000     
   8.3281250000000000        2.0000000005091421        11.999999996945181        3.2268138633501325E-009   2.0000000037359560        1.0000000037359560        0.0000000000000000     
   8.3593750000000000        2.0000000006474172        11.999999996115530        4.1031944438929052E-009   2.0000000047506115        1.0000000047506117        0.0000000000000000     
   8.3906250000000000        2.0000000008205063        11.999999995076999        5.2002225036217839E-009   2.0000000060207288        1.0000000060207288        0.0000000000000000     
   8.4218750000000000        2.0000000010363497        11.999999993781937        6.5682222470462689E-009   2.0000000076045721        1.0000000076045721        0.0000000000000000     
   8.4531250000000000        2.0000000013044525        11.999999992173322        8.2674447999020966E-009   2.0000000095718975        1.0000000095718975        0.0000000000000000     
   8.4843750000000000        2.0000000016361237        11.999999990183296        1.0369562122233312E-008   2.0000000120056858        1.0000000120056858        0.0000000000000000     
   8.5156250000000000        2.0000000020447204        11.999999987731714        1.2959237299048289E-008   2.0000000150039576        1.0000000150039576        0.0000000000000000     
   8.5468750000000000        2.0000000025459008        11.999999984724623        1.6135716115222995E-008   2.0000000186816171        1.0000000186816169        0.0000000000000000     
   8.5781250000000000        2.0000000031578677        11.999999981052815        2.0014356281592117E-008   2.0000000231722241        1.0000000231722241        0.0000000000000000     
   8.6093750000000000        2.0000000039015755        11.999999976590553        2.4727973084857841E-008   2.0000000286295485        1.0000000286295485        0.0000000000000000     
   8.6406250000000000        2.0000000048008895        11.999999971194645        3.0427831387808922E-008   2.0000000352287208        1.0000000352287208        0.0000000000000000     
   8.6718750000000000        2.0000000058826490        11.999999964704056        3.7284051201368813E-008   2.0000000431667004        1.0000000431667002        0.0000000000000000     
   8.7031250000000000        2.0000000071765927        11.999999956940348        4.5485114419207329E-008   2.0000000526617070        1.0000000526617070        0.0000000000000000     
   8.7343750000000000        2.0000000087150700        11.999999947709423        5.5236060171959115E-008   2.0000000639511302        1.0000000639511302        0.0000000000000000     
   8.7656250000000000        2.0000000105324660        11.999999936804961        6.6754831486123604E-008   2.0000000772872975        1.0000000772872975        0.0000000000000000     
   8.7968750000000000        2.0000000126642252        11.999999924014297        8.0266081785186560E-008   2.0000000929303070        1.0000000929303070        0.0000000000000000     
   8.8281250000000000        2.0000000151453308        11.999999909127515        9.5991560872180875E-008   2.0000001111368917        1.0000001111368917        0.0000000000000000     
   8.8593750000000000        2.0000000180080790        11.999999891950841        1.1413597034606546E-007   2.0000001321440495        1.0000001321440495        0.0000000000000000     
   8.8906250000000000        2.0000000212789102        11.999999872325615        1.3486690122008732E-007   2.0000001561458114        1.0000001561458114        0.0000000000000000     
   8.9218750000000000        2.0000000249740344        11.999999850154571        1.5828713446134849E-007   2.0000001832611689        1.0000001832611689        0.0000000000000000     
   8.9531250000000000        2.0000000290935294        11.999999825437227        1.8439719027120799E-007   2.0000002134907198        1.0000002134907198        0.0000000000000000     
   8.9843750000000000        2.0000000336134831        11.999999798317042        2.1304554564546982E-007   2.0000002466590288        1.0000002466590288        0.0000000000000000     
   9.0156250000000000        2.0000000384756986        11.999999769143187        2.4386339313218371E-007   2.0000002823390917        1.0000002823390917        0.0000000000000000     
   9.0468750000000000        2.0000000435745386        11.999999738549450        2.7618017752029061E-007   2.0000003197547160        1.0000003197547160        1.7008616737257398E-013
   9.0781250000000000        2.0000000565247960        11.999999660847070        3.0891541218086369E-007   2.0000003654402083        1.0000003654402081        7.7857902347489016E-009
   9.1093750000000000        2.0000005555376403        11.999996666769906        3.4044143393048762E-007   2.0000008959790740        1.0000008959790743        5.0182485100691565E-007
   9.1406250000000000        2.0000040565188590        11.999975660929822        3.6841079619412706E-007   2.0000044249296551        1.0000044249296551        3.9983935300469398E-006
   9.1718750000000000        2.0000126575647577        11.999924055084257        3.8954091757601552E-007   2.0000130471056754        1.0000130471056752        1.2596106070628110E-005
   9.2031250000000000        2.0000251399920517        11.999849161934181        3.9934739096544037E-007   2.0000255393394428        1.0000255393394426        2.5076986747141206E-005
   9.2343750000000000        2.0000390650354678        11.999765614353779        3.9181601350693219E-007   2.0000394568514812        1.0000394568514812        3.9003219220123952E-005
   9.2656250000000000        2.0000525938087916        11.999684445431459        3.5900211961275256E-007   2.0000529528109112        1.0000529528109112        5.2537170794675347E-005
   9.2968750000000000        2.0000647356606152        11.999611598591398        2.9054419094451570E-007   2.0000650262048061        1.0000650262048061        6.4689824916808192E-005
   9.3281250000000000        2.0000750777992891        11.999549550093890        1.7307698691175231E-007   2.0000752508762760        1.0000752508762760        7.5050498716144887E-005
   9.3593750000000000        2.0000835173420239        11.999498916849038       -1.0472399574498618E-008   2.0000835068696246        1.0000835068696243        8.3519003175602791E-005
   9.3906250000000000        2.0000900912926847        11.999459476564621       -2.8172408309139713E-007   2.0000898095686015        1.0000898095686015        9.0135753388453921E-005
   9.4218750000000000        2.0000948835876988        11.999430725449042       -6.6784103165552289E-007   2.0000942157466670        1.0000942157466672        9.4988971558684909E-005
   9.4531250000000000        2.0000979779216728        11.999412161230142       -1.2027033340183984E-006   2.0000967752183390        1.0000967752183387        9.8167697888174033E-005
   9.4843750000000000        2.0000994350182246        11.999403419507841       -1.9282855870191994E-006   2.0000975067326374        1.0000975067326376        9.9739278730748282E-005
   9.5156250000000000        2.0000992822885890        11.999404335788078       -2.8962637990942559E-006   2.0000963860247900        1.0000963860247900        9.9739278730748282E-005
   9.5468750000000000        2.0000975097545042        11.999414969939004       -4.1698799470664793E-006   2.0000933398745571        1.0000933398745571        9.8167697888396077E-005
   9.5781250000000000        2.0000940697087026        11.999435608228946       -5.8260938234560207E-006   2.0000882436148792        1.0000882436148792        9.4988971558684909E-005
   9.6093750000000000        2.0000888801081569        11.999466742975532       -7.9580529725298786E-006   2.0000809220551843        1.0000809220551843        9.0135753388231876E-005
   9.6406250000000000        2.0000818342171152        11.999509014704307       -1.0677912222957794E-005   2.0000711563048923        1.0000711563048923        8.3519003175602791E-005
   9.6718750000000000        2.0000728226139519        11.999563080132614       -1.4120034457277665E-005   2.0000587025794947        1.0000587025794947        7.5050498715922842E-005
   9.7031250000000000        2.0000617796102733        11.999629333685352       -1.8444603674244038E-005   2.0000433350065991        1.0000433350065991        6.4689824916808192E-005
   9.7343750000000000        2.0000487754082115        11.999707354574090       -2.3841679948438466E-005   2.0000249337282630        1.0000249337282630        5.2537170794675347E-005
   9.7656250000000000        2.0000341852764967        11.999794891722214       -3.0535723411100810E-005   2.0000036495530855        1.0000036495530855        3.9003219220345997E-005
   9.7968750000000000        2.0000189565989537        11.999886261348507       -3.8790610698417861E-005   1.9999801659882552       0.99998016598825523        2.5076986746697116E-005
   9.8281250000000000        2.0000048782851052        11.999970730213903       -4.8915162265956336E-005   1.9999559631228392       0.99995596312283919        1.2596106070628110E-005
   9.8593750000000000        1.9999943313834228        12.000034011638313       -6.1269192378441261E-005   1.9999330621910443       0.99993306219104428        3.9983935302689844E-006
   9.8906250000000000        1.9999884680199644        12.000069192111681       -7.6270085286262210E-005   1.9999121979346781       0.99991219793467812        5.0182485078487105E-007
   9.9218750000000000        1.9999851135300750        12.000089319308062       -9.4399890939488108E-005   1.9998907136391355       0.99989071363913551        7.7857904567935066E-009
   9.9531250000000000        1.9999816641887045        12.000110015692810       -1.1621292143146084E-004   1.9998654512672731       0.99986545126727311        1.7008616737257398E-013
   9.9843750000000000        1.9999775414093572        12.000134752868306       -1.4234381509905378E-004   1.9998351975942581       0.99983519759425810        0.0000000000000000     
   10.015625000000000        1.9999726232818331        12.000164262366331       -1.7351601876324651E-004   1.9997991072630699       0.99979910726306986        0.0000000000000000     
   10.046875000000000        1.9999667802831438        12.000199321421722       -2.1055061994503907E-004   1.9997562296631988       0.99975622966319877        0.0000000000000000     
   10.078125000000000        1.9999598660605495        12.000240808284111       -2.5437544006647945E-004   1.9997054906204830       0.99970549062048297        0.0000000000000000     
   10.109375000000000        1.9999517159767080        12.000289710959516       -3.0603427673864600E-004   1.9996456816999693       0.99964568169996926        0.0000000000000000     
   10.140625000000000        1.9999421456540163        12.000347135959752       -3.6669615841703287E-004   1.9995754494955993       0.99957544949559929        0.0000000000000000     
   10.171875000000000        1.9999309495440765        12.000414316906115       -4.3766444822385039E-004   1.9994932850958527       0.99949328509585267        0.0000000000000000     
   10.203125000000000        1.9999178995526614        12.000492622805055       -5.2038560594337496E-004   1.9993975139467179       0.99939751394671794        0.0000000000000000     
   10.234375000000000        1.9999027437552335        12.000583565787871       -6.1645738853805768E-004   1.9992862863666954       0.99928628636669536        0.0000000000000000     
   10.265625000000000        1.9998852052424729        12.000688808077074       -7.2763624056253206E-004   1.9991575690019103       0.99915756900191033        0.0000000000000000     
   10.296875000000000        1.9998649811402105        12.000810167917038       -8.5584359723120753E-004   1.9990091375429793       0.99900913754297926        0.0000000000000000     
   10.328125000000000        1.9998417418521601        12.000949624178171       -1.0031707953922554E-003   1.9988385710567678       0.99883857105676777        0.0000000000000000     
   10.359375000000000        1.9998151305781060        12.001109319321316       -1.1718822621506722E-003   1.9986432483159553       0.99864324831595530        0.0000000000000000     
   10.390625000000000        1.9997847631636654        12.001291560386990       -1.3644166283370972E-003   1.9984203465353283       0.99842034653532830        0.0000000000000000     
   10.421875000000000        1.9997502283407509        12.001498817656575       -1.5833853954939764E-003   1.9981668429452568       0.99816684294525682        0.0000000000000000     
   10.453125000000000        1.9997110884199474        12.001733720620246       -1.8315687716722014E-003   1.9978795196482753       0.99787951964827526        0.0000000000000000     
   10.484375000000000        1.9996668804967876        12.001999050879615       -2.1119082842728054E-003   1.9975549722125148       0.99755497221251477        0.0000000000000000     
   10.515625000000000        1.9996171182340385        12.002297731614588       -2.4274957786240754E-003   1.9971896224554144       0.99718962245541443        0.0000000000000000     
   10.546875000000000        1.9995612942803229        12.002632813251843       -2.7815584201390641E-003   1.9967797358601838       0.99677973586018376        0.0000000000000000     
   10.578125000000000        1.9994988833822160        12.003007454992421       -3.1774393368903448E-003   1.9963214440453256       0.99632144404532563        0.0000000000000000     
   10.609375000000000        1.9994293462416091        12.003424901883363       -3.6185735693206253E-003   1.9958107726722885       0.99581077267228846        0.0000000000000000     
   10.640625000000000        1.9993521341636793        12.003888457161363       -4.1084590355026400E-003   1.9952436751281766       0.99524367512817657        0.0000000000000000     
   10.671875000000000        1.9992666945314557        12.004401449645773       -4.6506222746175154E-003   1.9946160722568382       0.99461607225683824        0.0000000000000000     
   10.703125000000000        1.9991724771316199        12.004967196025571       -5.2485787986627282E-003   1.9939238983329572       0.99392389833295725        0.0000000000000000     
   10.734375000000000        1.9990689413432023        12.005588957963308       -5.9057879630840951E-003   1.9931631533801182       0.99316315338011818        0.0000000000000000     
   10.765625000000000        1.9989555641850254        12.006269894027348       -6.6256023609907282E-003   1.9923299618240347       0.99232996182403466        0.0000000000000000     
   10.796875000000000        1.9988318492003747        12.007013006568869       -7.4112118524391471E-003   1.9914206373479355       0.99142063734793551        0.0000000000000000     
   10.828125000000000        1.9986973361378400        12.007821083773786       -8.2655824591495158E-003   1.9904317536786904       0.99043175367869041        0.0000000000000000     
   10.859375000000000        1.9985516113658297        12.008696637243727       -9.1913904847046486E-003   1.9893602208811250       0.98936022088112496        0.0000000000000000     
   10.890625000000000        1.9983943189363291        12.009641835594300       -1.0190952359096825E-002   1.9882033665772323       0.98820336657723229        0.0000000000000000     
   10.921875000000000        1.9982251721895781        12.010658434696818       -1.1266150852287908E-002   1.9869590213372901       0.98695902133729008        0.0000000000000000     
   10.953125000000000        1.9980439657673650        12.011747705333658       -1.2418358451641688E-002   1.9856256073157232       0.98562560731572324        0.0000000000000000     
   10.984375000000000        1.9978505878791153        12.012910359180418       -1.3648358849643676E-002   1.9842022290294716       0.98420222902947163        0.0000000000000000     
   11.015625000000000        1.9976450326415482        12.014146474167953       -1.4956267637809932E-002   1.9826887650037384       0.98268876500373836        0.0000000000000000     
   11.046875000000000        1.9974274122908258        12.015455420412325       -1.6341453446314057E-002   1.9810859588445118       0.98108595884451177        0.0000000000000000     
   11.078125000000000        1.9971979690463908        12.016835788023080       -1.7802460902552143E-002   1.9793955081438386       0.97939550814383858        0.0000000000000000     
   11.109375000000000        1.9969570863885922        12.018285318209335       -1.9336936901332581E-002   1.9776201494872596       0.97762014948725962        0.0000000000000000     
   11.140625000000000        1.9967052994986547        12.019800839192420       -2.0941561780223463E-002   1.9757637377184312       0.97576373771843117        0.0000000000000000     
   11.171875000000000        1.9964433046001253        12.021378208500167       -2.2611987071417355E-002   1.9738313175287079       0.97383131752870788        0.0000000000000000     
   11.203125000000000        1.9961719669362439        12.023012263257558       -2.4342781552007066E-002   1.9718291853842369       0.97182918538423690        0.0000000000000000     
   11.234375000000000        1.9958923271184570        12.024696780096923       -2.6127387333789311E-002   1.9697649397846677       0.96976493978466771        0.0000000000000000     
   11.265625000000000        1.9956056055876894        12.026424446285661       -2.7958087718002456E-002   1.9676475178696871       0.96764751786968684        0.0000000000000000     
   11.296875000000000        1.9953132049426296        12.028186843608429       -2.9825988486672957E-002   1.9654872164559567       0.96548721645595670        0.0000000000000000     
   11.328125000000000        1.9950167099082152        12.029974446440885       -3.1721014208079670E-002   1.9632956957001355       0.96329569570013551        0.0000000000000000     
   11.359375000000000        1.9947178847425051        12.031776635313717       -3.3631920997639730E-002   1.9610859637448654       0.96108596374486543        0.0000000000000000     
   11.390625000000000        1.9944186679116327        12.033581727088499       -3.5546326996593228E-002   1.9588723409150395       0.95887234091503948        0.0000000000000000     
   11.421875000000000        1.9941211638998602        12.035377022650946       -3.7450761609565411E-002   1.9566704022902948       0.95667040229029476        0.0000000000000000     
   11.453125000000000        1.9938276320639028        12.037148872776982       -3.9330734279874192E-002   1.9544968977840287       0.95449689778402869        0.0000000000000000     
   11.484375000000000        1.9935404724880212        12.038882762541354       -4.1170823280952458E-002   1.9523696492070688       0.95236964920706879        0.0000000000000000     
   11.515625000000000        1.9932622088476557        12.040563414327361       -4.2954784667286722E-002   1.9503074241803691       0.95030742418036906        0.0000000000000000     
   11.546875000000000        1.9929954683428974        12.042174909160551       -4.4665681163834910E-002   1.9483297871790626       0.94832978717906258        0.0000000000000000     
   11.578125000000000        1.9927429588188428        12.043700825733101       -4.6286030385117097E-002   1.9464569284337256       0.94645692843372564        0.0000000000000000     
   11.609375000000000        1.9925074432474894        12.045124396126003       -4.7797971371267997E-002   1.9447094718762215       0.94470947187622145        0.0000000000000000     
   11.640625000000000        1.9922917117999475        12.046428676863457       -4.9183448016435725E-002   1.9431082637835118       0.94310826378351176        0.0000000000000000     
   11.671875000000000        1.9920985517939227        12.047596733579141       -5.0424407553923328E-002   1.9416741442399994       0.94167414423999940        0.0000000000000000     
   11.703125000000000        1.9919307158506419        12.048611837220220       -5.1503011861908032E-002   1.9404277039887339       0.94042770398873388        0.0000000000000000     
   11.734375000000000        1.9917908886416624        12.049457669407895       -5.2401858973321197E-002   1.9393890296683411       0.93938902966834115        0.0000000000000000     
   11.765625000000000        1.9916816526427921        12.050118534289629       -5.3104211823535169E-002   1.9385774408192569       0.93857744081925687        0.0000000000000000     
   11.796875000000000        1.9916054533450012        12.050579574009223       -5.3594230959753061E-002   1.9380112223852481       0.93801122238524814        0.0000000000000000     
   11.828125000000000        1.9915645644187641        12.050826984641370       -5.3857207675881792E-002   1.9377073567428822       0.93770735674288219        0.0000000000000000     
   11.859375000000000        1.9915610534681156        12.050848228830656       -5.3879793834942000E-002   1.9376812596331736       0.93768125963317361        0.0000000000000000     
   11.890625000000000        1.9915967489984414        12.050632240877617       -5.3650224505501901E-002   1.9379465244929395       0.93794652449293947        0.0000000000000000     
   11.921875000000000        1.9916732088877025        12.050169621305196       -5.3158529475751795E-002   1.9385146794119508       0.93851467941195077        0.0000000000000000     
   11.953125000000000        1.9917916907220847        12.049452819241319       -5.2396729723709019E-002   1.9393949609983756       0.93939496099837561        0.0000000000000000     
   11.984375000000000        1.9919531246957893        12.048476298924973       -5.1359015018018775E-002   1.9405941096777706       0.94059410967777057        0.0000000000000000     
   12.015625000000000        1.9921580897412425        12.047236685517065       -5.0041899002385593E-002   1.9421161907388569       0.94211619073885688        0.0000000000000000     
   12.046875000000000        1.9924067933527045        12.045732886901453       -4.8444348377338603E-002   1.9439624449753659       0.94396244497536586        0.0000000000000000     
   12.078125000000000        1.9926990554782682        12.043966189190863       -4.6567883133246210E-002   1.9461311723450221       0.94613117234502209        0.0000000000000000     
   12.109375000000000        1.9930342968410100        12.041940323790866       -4.4416645203622103E-002   1.9486176516373879       0.94861765163738787        0.0000000000000000     
   12.140625000000000        1.9934115320234529        12.039661504024942       -4.1997433391148253E-002   1.9514140986323047       0.95141409863230475        0.0000000000000000     
   12.171875000000000        1.9938293675946106        12.037138429707946       -3.9319702961901265E-002   1.9545096646327094       0.95450966463270936        0.0000000000000000     
   12.203125000000000        1.9942860054870659        12.034382258564257       -3.6395528895669549E-002   1.9578904765913965       0.95789047659139626        0.0000000000000000     
   12.234375000000000        1.9947792517525194        12.031406543942749       -3.3239532410120939E-002   1.9615397193423985       0.96153971934239846        0.0000000000000000     
   12.265625000000000        1.9953065307402902        12.028227138854572       -2.9868771030792461E-002   1.9654377597094976       0.96543775970949763        0.0000000000000000     
   12.296875000000000        1.9958649046564749        12.024862066949160       -2.6302593143352333E-002   1.9695623115131227       0.96956231151312267        0.0000000000000000     
   12.328125000000000        1.9964510983709158        12.021331361631573       -2.2562458624667308E-002   1.9738886397462485       0.97388863974624851        0.0000000000000000     
   12.359375000000000        1.9970615292477680        12.017656875110248       -1.8671727790021485E-002   1.9783898014577466       0.97838980145774657        0.0000000000000000     
   12.390625000000000        1.9976923416833963        12.013862059728991       -1.4655421500686295E-002   1.9830369201827101       0.98303692018271005        0.0000000000000000     
   12.421875000000000        1.9983394459448214        12.009971724471832       -1.0539955834821410E-002   1.9877994901100000       0.98779949011000001        0.0000000000000000     
   12.453125000000000        1.9989985608155159        12.006011770023486       -6.3528552222436672E-003   1.9926457055932723       0.99264570559327225        0.0000000000000000     
   12.484375000000000        1.9996652594743707        12.002008906206305       -2.1224483681132017E-003   1.9975428111062574       0.99754281110625742        0.0000000000000000     
   12.515625000000000        2.0003350179601740        11.997990355987945        2.1224483681132017E-003   2.0024574663282872        1.0024574663282872        0.0000000000000000     
   12.546875000000000        2.0010032655108239        11.993983550553001        6.3528552222436663E-003   2.0073561207330677        1.0073561207330677        0.0000000000000000     
   12.578125000000000        2.0016654360147919        11.990015820145008        1.0539955834821408E-002   2.0122053918496134        1.0122053918496132        0.0000000000000000     
   12.609375000000000        2.0023170197750999        11.986114085510154        1.4655421500686296E-002   2.0169724412757861        1.0169724412757861        0.0000000000000000     
   12.640625000000000        2.0029536147640621        11.982304554801757        1.8671727790021485E-002   2.0216253425540835        1.0216253425540835        0.0000000000000000     
   12.671875000000000        2.0035709765416074        11.978612430733136        2.2562458624667305E-002   2.0261334351662748        1.0261334351662748        0.0000000000000000     
   12.703125000000000        2.0041650660228840        11.975061632599346        2.6302593143352333E-002   2.0304676591662365        1.0304676591662365        0.0000000000000000     
   12.734375000000000        2.0047320943111631        11.971674537521578        2.9868771030792458E-002   2.0346008653419556        1.0346008653419556        0.0000000000000000     
   12.765625000000000        2.0052685638612040        11.968471744911925        3.3239532410120932E-002   2.0385080962713249        1.0385080962713249        0.0000000000000000     
   12.796875000000000        2.0057713053041564        11.965471867715575        3.6395528895669549E-002   2.0421668341998260        1.0421668341998260        0.0000000000000000     
   12.828125000000000        2.0062375093472857        11.962691353473319        3.9319702961901265E-002   2.0455572123091872        1.0455572123091870        0.0000000000000000     
   12.859375000000000        2.0066647532577391        11.960144337669522        4.1997433391148253E-002   2.0486621866488872        1.0486621866488872        0.0000000000000000     
   12.890625000000000        2.0070510215476913        11.957842531207698        4.4416645203622103E-002   2.0514676667513134        1.0514676667513134        0.0000000000000000     
   12.921875000000000        2.0073947205948648        11.955795143197255        4.6567883133246203E-002   2.0539626037281109        1.0539626037281109        0.0000000000000000     
   12.953125000000000        2.0076946870545513        11.954008839563695        4.8444348377338603E-002   2.0561390354318898        1.0561390354318898        0.0000000000000000     
   12.984375000000000        2.0079501900426147        11.952487737325274        5.0041899002385599E-002   2.0579920890450003        1.0579920890450003        0.0000000000000000     
   13.015625000000000        2.0081609271907701        11.951233433734094        5.1359015018018782E-002   2.0595199422087891        1.0595199422087889        0.0000000000000000     
   13.046875000000000        2.0083270147908112        11.950245068870627        5.2396729723709019E-002   2.0607237445145201        1.0607237445145201        0.0000000000000000     
   13.078125000000000        2.0084489723569821        11.949519419719248        5.3158529475751802E-002   2.0616075018327340        1.0616075018327340        0.0000000000000000     
   13.109375000000000        2.0085277020662478        11.949051023106151        5.3650224505501901E-002   2.0621779265717497        1.0621779265717497        0.0000000000000000     
   13.140625000000000        2.0085644637280970        11.948832323997959        5.3879793834942000E-002   2.0624442575630391        1.0624442575630391        0.0000000000000000     
   13.171875000000000        2.0085608458875526        11.948853845275643        5.3857207675881799E-002   2.0624180535634342        1.0624180535634342        0.0000000000000000     
   13.203125000000000        2.0085187333876666        11.949104376495432        5.3594230959753061E-002   2.0621129643474196        1.0621129643474196        0.0000000000000000     
   13.234375000000000        2.0084402720171139        11.949571179438127        5.3104211823535176E-002   2.0615444838406489        1.0615444838406491        0.0000000000000000     
   13.265625000000000        2.0083278312292565        11.950240205292880        5.2401858973321190E-002   2.0607296902025776        1.0607296902025776        0.0000000000000000     
   13.296875000000000        2.0081839657622109        11.951096317925504        5.1503011861908032E-002   2.0596869776241191        1.0596869776241189        0.0000000000000000     
   13.328125000000000        2.0080113767790371        11.952123519639864        5.0424407553923328E-002   2.0584357843329606        1.0584357843329604        0.0000000000000000     
   13.359375000000000        2.0078128731178753        11.953305176386083        4.9183448016435725E-002   2.0569963211343110        1.0569963211343110        0.0000000000000000     
   13.390625000000000        2.0075913332611752        11.954624239100678        4.7797971371267997E-002   2.0553893046324432        1.0553893046324432        0.0000000000000000     
   13.421875000000000        2.0073496686082253        11.956063457873443        4.6286030385117097E-002   2.0536356989933422        1.0536356989933424        0.0000000000000000     
   13.453125000000000        2.0070907885730001        11.957605585942758        4.4665681163834910E-002   2.0517564697368349        1.0517564697368349        0.0000000000000000     
   13.484375000000000        2.0068175679554141        11.959233570930603        4.2954784667286722E-002   2.0497723526227007        1.0497723526227007        0.0000000000000000     
   13.515625000000000        2.0065328169569390        11.960930731143709        4.1170823280952458E-002   2.0477036402378914        1.0477036402378914        0.0000000000000000     
   13.546875000000000        2.0062392541345826        11.962680915190560        3.9330734279874185E-002   2.0455699884144569        1.0455699884144569        0.0000000000000000     
   13.578125000000000        2.0059394825109478        11.964468643584720        3.7450761609565411E-002   2.0433902441205132        1.0433902441205132        0.0000000000000000     
   13.609375000000000        2.0056359689833259        11.966279231416278        3.5546326996593228E-002   2.0411822959799193        1.0411822959799191        0.0000000000000000     
   13.640625000000000        2.0053310271038436        11.968098891577226        3.3631920997639730E-002   2.0389629481014833        1.0389629481014833        0.0000000000000000     
   13.671875000000000        2.0050268032358343        11.969914818405558        3.1721014208079670E-002   2.0367478174439140        1.0367478174439140        0.0000000000000000     
   13.703125000000000        2.0047252660307451        11.971715251967577        2.9825988486672960E-002   2.0345512545174183        1.0345512545174180        0.0000000000000000     
   13.734375000000000        2.0044281991157864        11.973489523518449        2.7958087718002456E-002   2.0323862868337890        1.0323862868337890        0.0000000000000000     
   13.765625000000000        2.0041371968354311        11.975228082965350        2.6127387333789307E-002   2.0302645841692204        1.0302645841692204        0.0000000000000000     
   13.796875000000000        2.0038536628493264        11.976922509400151        2.4342781552007062E-002   2.0281964444013334        1.0281964444013334        0.0000000000000000     
   13.828125000000000        2.0035788113577917        11.978565505974831        2.2611987071417355E-002   2.0261907984292091        1.0261907984292091        0.0000000000000000     
   13.859375000000000        2.0033136707009751        11.980150880549328        2.0941561780223460E-002   2.0242552324811984        1.0242552324811984        0.0000000000000000     
   13.890625000000000        2.0030590890606268        11.981673513662656        1.9336936901332581E-002   2.0223960259619593        1.0223960259619593        0.0000000000000000     
   13.921875000000000        2.0028157419826793        11.983129315455489        1.7802460902552147E-002   2.0206182028852315        1.0206182028852315        0.0000000000000000     
   13.953125000000000        2.0025841414348218        11.984515173211907        1.6341453446314057E-002   2.0189255948811358        1.0189255948811358        0.0000000000000000     
   13.984375000000000        2.0023646461149971        11.985828891193222        1.4956267637809932E-002   2.0173209137528070        1.0173209137528070        0.0000000000000000     
   14.015625000000000        2.0021574727334874        11.987069124408185        1.3648358849643676E-002   2.0158058315831311        1.0158058315831311        0.0000000000000000     
   14.046875000000000        2.0019627080026594        11.988235307907619        1.2418358451641687E-002   2.0143810664543009        1.0143810664543012        0.0000000000000000     
   14.078125000000000        2.0017803210835576        11.989327583110683        1.1266150852287909E-002   2.0130464719358456        1.0130464719358456        0.0000000000000000     
   14.109375000000000        2.0016101762566905        11.990346722568548        1.0190952359096821E-002   2.0118011286157871        1.0118011286157873        0.0000000000000000     
   14.140625000000000        2.0014520456050424        11.991294054453911        9.1913904847046486E-003   2.0106434360897469        1.0106434360897469        0.0000000000000000     
   14.171875000000000        2.0013056215195855        11.992171387934638        8.2655824591495175E-003   2.0095712039787350        1.0095712039787350        0.0000000000000000     
   14.203125000000000        2.0011705288610178        11.992980940452506        7.4112118524391471E-003   2.0085817407134567        1.0085817407134567        0.0000000000000000     
   14.234375000000000        2.0010463366352904        11.993725267785154        6.6256023609907273E-003   2.0076719389962809        1.0076719389962812        0.0000000000000000     
   14.265625000000000        2.0009325690644886        11.994407197626536        5.9057879630840943E-003   2.0068383570275725        1.0068383570275725        0.0000000000000000     
   14.296875000000000        2.0008287159577618        11.995029767278451        5.2485787986627282E-003   2.0060772947564245        1.0060772947564245        0.0000000000000000     
   14.328125000000000        2.0007342423099628        11.995596165911399        4.6506222746175154E-003   2.0053848645845802        1.0053848645845802        0.0000000000000000     
   14.359375000000000        2.0006485970763896        11.996109681719883        4.1084590355026400E-003   2.0047570561118921        1.0047570561118921        0.0000000000000000     
   14.390625000000000        2.0005712210923825        11.996573654180079        3.6185735693206257E-003   2.0041897946617033        1.0041897946617031        0.0000000000000000     
   14.421875000000000        2.0005015541236744        11.996991431503643        3.1774393368903444E-003   2.0036789934605648        1.0036789934605648        0.0000000000000000     
   14.453125000000000        2.0004390410504893        11.997366333285383        2.7815584201390641E-003   2.0032205994706285        1.0032205994706285        0.0000000000000000     
   14.484375000000000        2.0003831372018333        11.997701618252224        2.4274957786240754E-003   2.0028106329804571        1.0028106329804574        0.0000000000000000     
   14.515625000000000        2.0003333128686633        11.998000456949052        2.1119082842728058E-003   2.0024452211529362        1.0024452211529362        0.0000000000000000     
   14.546875000000000        2.0002890570350558        11.998265909132133        1.8315687716722016E-003   2.0021206258067279        1.0021206258067279        0.0000000000000000     
   14.578125000000000        2.0002498803740925        11.998500905592424        1.5833853954939760E-003   2.0018332657695863        1.0018332657695863        0.0000000000000000     
   14.609375000000000        2.0002153175614072        11.998708234091325        1.3644166283370972E-003   2.0015797341897446        1.0015797341897443        0.0000000000000000     
   14.640625000000000        2.0001849289642268        11.998890529065177        1.1718822621506722E-003   2.0013568112263775        1.0013568112263775        0.0000000000000000     
   14.671875000000000        2.0001583017658233        11.999050264736274        1.0031707953922554E-003   2.0011614725612157        1.0011614725612157        0.0000000000000000     
   14.703125000000000        2.0001350505871924        11.999189751261362        8.5584359723120743E-004   2.0009908941844237        1.0009908941844237        0.0000000000000000     
   14.734375000000000        2.0001148176670736        11.999311133546401        7.2763624056253196E-004   2.0008424539076359        1.0008424539076359        0.0000000000000000     
   14.765625000000000        2.0000972726606618        11.999416392366033        6.1645738853805757E-004   2.0007137300491999        1.0007137300491999        0.0000000000000000     
   14.796875000000000        2.0000821121151824        11.999507347436547        5.2038560594337496E-004   2.0006024977211259        1.0006024977211259        0.0000000000000000     
   14.828125000000000        2.0000690586774579        11.999585662109782        4.3766444822385033E-004   2.0005067231256817        1.0005067231256817        0.0000000000000000     
   14.859375000000000        2.0000578600849233        11.999652849376764        3.6669615841703287E-004   2.0004245562433405        1.0004245562433403        0.0000000000000000     
   14.890625000000000        2.0000482879879176        11.999710278893803        3.0603427673864600E-004   2.0003543222646560        1.0003543222646563        0.0000000000000000     
   14.921875000000000        2.0000401366464691        11.999759184769550        2.5437544006647945E-004   2.0002945120865356        1.0002945120865356        0.0000000000000000     
   14.953125000000000        2.0000332215403871        11.999800673878713        2.1055061994503907E-004   2.0002437721603323        1.0002437721603321        0.0000000000000000     
   14.984375000000000        2.0000273779270059        11.999835734495429        1.7351601876324651E-004   2.0002008939457689        1.0002008939457692        0.0000000000000000     
   15.015625000000000        2.0000224593764164        11.999865245065951        1.4234381509905381E-004   2.0001648031915154        1.0001648031915154        0.0000000000000000     
   15.046875000000000        2.0000183363096395        11.999889982967082        1.1621292143146085E-004   2.0001345492310709        1.0001345492310709        0.0000000000000000     
   15.078125000000000        2.0000148945612359        11.999910633121541        9.4399890939488108E-005   2.0001092944521752        1.0001092944521754        0.0000000000000000     
   15.109375000000000        2.0000120339837015        11.999927796364405        7.6270085286262210E-005   2.0000883040689876        1.0000883040689876        0.0000000000000000     
   15.140625000000000        2.0000096671075882        11.999941997476968        6.1269192378441261E-005   2.0000709362999665        1.0000709362999667        0.0000000000000000     
   15.171875000000000        2.0000077178679727        11.999953692823791        4.8915162265956336E-005   2.0000566330302387        1.0000566330302387        0.0000000000000000     
   15.203125000000000        2.0000061204050410        11.999963277546248        3.8790610698417861E-005   2.0000449110157392        1.0000449110157394        0.0000000000000000     
   15.234375000000000        2.0000048179439189        11.999971092281534        3.0535723411100810E-005   2.0000353536673301        1.0000353536673301        0.0000000000000000     
   15.265625000000000        2.0000037617566218        11.999977429389299        2.3841679948438473E-005   2.0000276034365703        1.0000276034365703        0.0000000000000000     
   15.296875000000000        2.0000029102071415        11.999982538679902        1.8444603674244038E-005   2.0000213548108157        1.0000213548108157        0.0000000000000000     
   15.328125000000000        2.0000022278791532        11.999986632647605        1.4120034457277665E-005   2.0000163479136104        1.0000163479136104        0.0000000000000000     
   15.359375000000000        2.0000016847843241        11.999989891219951        1.0677912222957796E-005   2.0000123626965469        1.0000123626965469        0.0000000000000000     
   15.390625000000000        2.0000012556484035        11.999992466040821        7.9580529725298786E-006   2.0000092137013761        1.0000092137013761        0.0000000000000000     
   15.421875000000000        2.0000009192713617        11.999994484309378        5.8260938234560215E-006   2.0000067453651851        1.0000067453651851        0.0000000000000000     
   15.453125000000000        2.0000006579572625        11.999996052200608        4.1698799470664793E-006   2.0000048278372096        1.0000048278372096        0.0000000000000000     
   15.484375000000000        2.0000004570091936        11.999997257895522        2.8962637990942555E-006   2.0000033532729926        1.0000033532729926        0.0000000000000000     
   15.515625000000000        2.0000003042843955        11.999998174250438        1.9282855870191994E-006   2.0000022325699827        1.0000022325699824        0.0000000000000000     
   15.546875000000000        2.0000001898045490        11.999998861135200        1.2027033340183984E-006   2.0000013925078828        1.0000013925078830        0.0000000000000000     
   15.578125000000000        2.0000001054162193        11.999999367470380        6.6784103165552299E-007   2.0000007732572511        1.0000007732572511        0.0000000000000000     
   15.609375000000000        2.0000000444966664        11.999999732992407        2.8172408309139713E-007   2.0000003262207495        1.0000003262207495        0.0000000000000000     
   15.640625000000000        2.0000000017003097        11.999999989774791        1.0472399574498617E-008   2.0000000121727091        1.0000000121727093        0.0000000000000000     
   15.671875000000000        1.9999999727413942        12.000000163532038       -1.7307698691175234E-007   1.9999997996644072       0.99999979966440722        0.0000000000000000     
   15.703125000000000        1.9999999542087115        12.000000274731395       -2.9054419094451570E-007   1.9999996636645205       0.99999966366452053        0.0000000000000000     
   15.734375000000000        1.9999999434085167        12.000000339535323       -3.5900211961275262E-007   1.9999995844063971       0.99999958440639714        0.0000000000000000     
   15.765625000000000        1.9999999382320568        12.000000370596331       -3.9181601350693213E-007   1.9999995464160434       0.99999954641604338        0.0000000000000000     
   15.796875000000000        1.9999999370445214        12.000000377723392       -3.9934739096544031E-007   1.9999995376971305       0.99999953769713046        0.0000000000000000     
   15.828125000000000        1.9999999385924332        12.000000368437494       -3.8954091757601552E-007   1.9999995490515157       0.99999954905151567        0.0000000000000000     
   15.859375000000000        1.9999999419268935        12.000000348432096       -3.6841079619412701E-007   1.9999995735160974       0.99999957351609736        0.0000000000000000     
   15.890625000000000        1.9999999463403662        12.000000321952452       -3.4044143393048767E-007   1.9999996058989322       0.99999960589893222        0.0000000000000000     
   15.921875000000000        1.9999999513149362        12.000000292106085       -3.0891541218086369E-007   1.9999996423995241       0.99999964239952410        0.0000000000000000     
   15.953125000000000        1.9999999564802313        12.000000261115217       -2.7618017752029061E-007   1.9999996803000537       0.99999968030005371        0.0000000000000000     
   15.984375000000000        1.9999999615794444        12.000000230520683       -2.4386339313218371E-007   1.9999997177160513       0.99999971771605134        0.0000000000000000     
   16.015625000000000        1.9999999664421020        12.000000201345317       -2.1304554564546982E-007   1.9999997533965563       0.99999975339655633        0.0000000000000000     
   16.046875000000000        1.9999999709624139        12.000000174223908       -1.8439719027120799E-007   1.9999997865652237       0.99999978656522370        0.0000000000000000     
   16.078125000000000        1.9999999750822026        12.000000149505565       -1.5828713446134851E-007   1.9999998167950681       0.99999981679506811        0.0000000000000000     
   16.109375000000000        1.9999999787775675        12.000000127333717       -1.3486690122008732E-007   1.9999998439106663       0.99999984391066632        0.0000000000000000     
   16.140625000000000        1.9999999820485930        12.000000107707850       -1.1413597034606544E-007   1.9999998679126225       0.99999986791262252        0.0000000000000000     
   16.171875000000000        1.9999999849114938        12.000000090530657       -9.5991560872180875E-008   1.9999998889199329       0.99999988891993286        0.0000000000000000     
   16.203125000000000        1.9999999873927101        12.000000075643502       -8.0266081785186547E-008   1.9999999071266283       0.99999990712662834        0.0000000000000000     
   16.234375000000000        1.9999999895245484        12.000000062852587       -6.6754831486123591E-008   1.9999999227697169       0.99999992276971694        0.0000000000000000     
   16.265625000000000        1.9999999913419997        12.000000051947946       -5.5236060171959122E-008   1.9999999361059395       0.99999993610593951        0.0000000000000000     
   16.296875000000000        1.9999999928805072        12.000000042716882       -4.5485114419207329E-008   1.9999999473953929       0.99999994739539289        0.0000000000000000     
   16.328125000000000        1.9999999941744679        12.000000034953054       -3.7284051201368807E-008   1.9999999568904168       0.99999995689041676        0.0000000000000000     
   16.359375000000000        1.9999999952562462        12.000000028462340       -3.0427831387808922E-008   1.9999999648284148       0.99999996482841480        0.0000000000000000     
   16.390625000000000        1.9999999961555823        12.000000023066333       -2.4727973084857841E-008   1.9999999714276093       0.99999997142760932        0.0000000000000000     
   16.421875000000000        1.9999999968993156        12.000000018604021       -2.0014356281592120E-008   1.9999999768849595       0.99999997688495945        0.0000000000000000     
   16.453125000000000        1.9999999975113023        12.000000014932210       -1.6135716115222995E-008   1.9999999813755862       0.99999998137558621        0.0000000000000000     
   16.484375000000000        1.9999999980124870        12.000000011925131       -1.2959237299048287E-008   1.9999999850532497       0.99999998505324972        0.0000000000000000     
   16.515625000000000        1.9999999984210708        12.000000009473551       -1.0369562122233310E-008   1.9999999880515087       0.99999998805150869        0.0000000000000000     
   16.546875000000000        1.9999999987527253        12.000000007483518       -8.2674447999020966E-009   1.9999999904852805       0.99999999048528054        0.0000000000000000     
   16.578125000000000        1.9999999990208235        12.000000005874881       -6.5682222470462689E-009   1.9999999924526013       0.99999999245260129        0.0000000000000000     
   16.609375000000000        1.9999999992366819        12.000000004579801       -5.2002225036217839E-009   1.9999999940364594       0.99999999403645945        0.0000000000000000     
   16.640625000000000        1.9999999994097992        12.000000003541256       -4.1031944438929052E-009   1.9999999953066048       0.99999999530660477        0.0000000000000000     
   16.671875000000000        1.9999999995481035        12.000000002711607       -3.2268138633501329E-009   1.9999999963212896       0.99999999632128955        0.0000000000000000     
   16.703125000000000        1.9999999996581761        12.000000002051269       -2.5292997151108567E-009   1.9999999971288764       0.99999999712887644        0.0000000000000000     
   16.734375000000000        1.9999999997454514        12.000000001527608       -1.9761586430496764E-009   1.9999999977692928       0.99999999776929283        0.0000000000000000     
   16.765625000000000        1.9999999998144073        12.000000001113818       -1.5390647810834396E-009   1.9999999982753425       0.99999999827534247        0.0000000000000000     
   16.796875000000000        1.9999999998687010        12.000000000787994       -1.1948740393732788E-009   1.9999999986738271       0.99999999867382705        0.0000000000000000     
   16.828125000000000        1.9999999999112987        12.000000000532317       -9.2476695772704272E-010   1.9999999989865318       0.99999999898653180        0.0000000000000000     
   16.859375000000000        1.9999999999446076        12.000000000332369       -7.1351101830106413E-010   1.9999999992310966       0.99999999923109661        0.0000000000000000     
   16.890625000000000        1.9999999999705753        12.000000000176502       -5.4883155521046241E-010   1.9999999994217437       0.99999999942174367        0.0000000000000000     
   16.921875000000000        1.9999999999907594        12.000000000055374       -4.2087967238928708E-010   1.9999999995698796       0.99999999956987962        0.0000000000000000     
   16.953125000000000        2.0000000000063980        11.999999999961542       -3.2178556986990413E-010   1.9999999996846125       0.99999999968461251        0.0000000000000000     
   16.984375000000000        2.0000000000184732        11.999999999889097       -2.4528614410839544E-010   1.9999999997731870       0.99999999977318699        0.0000000000000000     
   17.015625000000000        2.0000000000277671        11.999999999833356       -1.8641649135504271E-010   1.9999999998413507       0.99999999984135068        0.0000000000000000     
   17.046875000000000        2.0000000000348983        11.999999999790612       -1.4125587295550159E-010   1.9999999998936424       0.99999999989364241        0.0000000000000000     
   17.078125000000000        2.0000000000403504        11.999999999757947       -1.0671970350272546E-010   1.9999999999336306       0.99999999993363065        0.0000000000000000     
   17.109375000000000        2.0000000000445075        11.999999999733049       -8.0390131200509302E-011   1.9999999999641174       0.99999999996411737        0.0000000000000000     
   17.140625000000000        2.0000000000476672        11.999999999714122       -6.0378750718587054E-011   1.9999999999872884       0.99999999998728839        0.0000000000000000     
   17.171875000000000        2.0000000000500604        11.999999999699753       -4.5215894643210999E-011   2.0000000000048446        1.0000000000048446        0.0000000000000000     
   17.203125000000000        2.0000000000518621        11.999999999688871       -3.3761774811168656E-011   2.0000000000181002        1.0000000000181002        0.0000000000000000     
   17.234375000000000        2.0000000000532183        11.999999999680671       -2.5135482454275753E-011   2.0000000000280829        1.0000000000280829        0.0000000000000000     
   17.265625000000000        2.0000000000542473        11.999999999674525       -1.8658505290835246E-011   2.0000000000355889        1.0000000000355889        0.0000000000000000     
   17.296875000000000        2.0000000000550262        11.999999999669956       -1.3809983619801391E-011   2.0000000000412164        1.0000000000412161        0.0000000000000000     
   17.328125000000000        2.0000000000556097        11.999999999666562       -1.0191411769955524E-011   2.0000000000454183        1.0000000000454183        0.0000000000000000     
   17.359375000000000        2.0000000000560356        11.999999999664032       -7.4989030263529920E-012   2.0000000000485367        1.0000000000485367        0.0000000000000000     
   17.390625000000000        2.0000000000563407        11.999999999662128       -5.5014831352904276E-012   2.0000000000508393        1.0000000000508393        0.0000000000000000     
   17.421875000000000        2.0000000000565525        11.999999999660707       -4.0241675033103320E-012   2.0000000000525282        1.0000000000525284        0.0000000000000000     
   17.453125000000000        2.0000000000567071        11.999999999659648       -2.9348178058466448E-012   2.0000000000537721        1.0000000000537723        0.0000000000000000     
   17.484375000000000        2.0000000000568274        11.999999999658876       -2.1339719523380575E-012   2.0000000000546936        1.0000000000546934        0.0000000000000000     
   17.515625000000000        2.0000000000569234        11.999999999658316       -1.5470036278867350E-012   2.0000000000553761        1.0000000000553764        0.0000000000000000     
   17.546875000000000        2.0000000000569962        11.999999999657947       -1.1180996659212082E-012   2.0000000000558780        1.0000000000558782        0.0000000000000000     
   17.578125000000000        2.0000000000570592        11.999999999657694       -8.0565032160075670E-013   2.0000000000562537        1.0000000000562537        0.0000000000000000     
   17.609375000000000        2.0000000000571090        11.999999999657520       -5.7873345787283958E-013   2.0000000000565303        1.0000000000565303        0.0000000000000000     
   17.640625000000000        2.0000000000571294        11.999999999657394       -4.1444244357454244E-013   2.0000000000567151        1.0000000000567151        0.0000000000000000     
   17.671875000000000        2.0000000000571374        11.999999999657279       -2.9586234423867260E-013   2.0000000000568416        1.0000000000568416        0.0000000000000000     
   17.703125000000000        2.0000000000571410        11.999999999657160       -2.1054240251753636E-013   2.0000000000569305        1.0000000000569305        0.0000000000000000     
   17.734375000000000        2.0000000000571392        11.999999999657048       -1.4934705337394116E-013   2.0000000000569900        1.0000000000569897        0.0000000000000000     
   17.765625000000000        2.0000000000571410        11.999999999656964       -1.0559461282411623E-013   2.0000000000570353        1.0000000000570353        0.0000000000000000     
   17.796875000000000        2.0000000000571592        11.999999999656911       -7.4413804154932930E-014   2.0000000000570846        1.0000000000570848        0.0000000000000000     
   17.828125000000000        2.0000000000571858        11.999999999656884       -5.2264651920502503E-014   2.0000000000571334        1.0000000000571336        0.0000000000000000     
   17.859375000000000        2.0000000000572071        11.999999999656890       -3.6582960241063104E-014   2.0000000000571707        1.0000000000571705        0.0000000000000000     
   17.890625000000000        2.0000000000572191        11.999999999656906       -2.5517384878958160E-014   2.0000000000571938        1.0000000000571936        0.0000000000000000     
   17.921875000000000        2.0000000000572187        11.999999999656939       -1.7735637427699328E-014   2.0000000000572009        1.0000000000572009        0.0000000000000000     
   17.953125000000000        2.0000000000572018        11.999999999656946       -1.2282125061151533E-014   2.0000000000571894        1.0000000000571896        0.0000000000000000     
   17.984375000000000        2.0000000000571716        11.999999999656961       -8.4737264669301340E-015   2.0000000000571632        1.0000000000571632        0.0000000000000000     
   18.015625000000000        2.0000000000571485        11.999999999656970       -5.8237453865031075E-015   2.0000000000571427        1.0000000000571427        0.0000000000000000     
   18.046875000000000        2.0000000000571379        11.999999999656959       -3.9866116441219868E-015   2.0000000000571339        1.0000000000571339        0.0000000000000000     
   18.078125000000000        2.0000000000571405        11.999999999656950       -2.7178059205723973E-015   2.0000000000571379        1.0000000000571379        0.0000000000000000     
   18.109375000000000        2.0000000000571552        11.999999999656932       -1.8449164549002957E-015   2.0000000000571534        1.0000000000571534        0.0000000000000000     
   18.140625000000000        2.0000000000571769        11.999999999656900       -1.2468073935360255E-015   2.0000000000571756        1.0000000000571756        0.0000000000000000     
   18.171875000000000        2.0000000000571911        11.999999999656872       -8.3867737624268946E-016   2.0000000000571903        1.0000000000571903        0.0000000000000000     
   18.203125000000000        2.0000000000571938        11.999999999656868       -5.6138033370737785E-016   2.0000000000571934        1.0000000000571931        0.0000000000000000     
   18.234375000000000        2.0000000000571894        11.999999999656863       -3.7381960385871415E-016   2.0000000000571889        1.0000000000571889        0.0000000000000000     
   18.265625000000000        2.0000000000571831        11.999999999656874       -2.4755025844196816E-016   2.0000000000571827        1.0000000000571829        0.0000000000000000     
   18.296875000000000        2.0000000000571769        11.999999999656881       -1.6296239130452010E-016   2.0000000000571769        1.0000000000571767        0.0000000000000000     
   18.328125000000000        2.0000000000571752        11.999999999656897       -1.0659221707328630E-016   2.0000000000571752        1.0000000000571752        0.0000000000000000     
   18.359375000000000        2.0000000000571783        11.999999999656925       -6.9234788787276371E-017   2.0000000000571783        1.0000000000571783        0.0000000000000000     
   18.390625000000000        2.0000000000571827        11.999999999656973       -4.4624387885578105E-017   2.0000000000571827        1.0000000000571827        0.0000000000000000     
   18.421875000000000        2.0000000000571885        11.999999999657017       -2.8515414873850873E-017   2.0000000000571885        1.0000000000571885        0.0000000000000000     
   18.453125000000000        2.0000000000571938        11.999999999657046       -1.8044767528143535E-017   2.0000000000571938        1.0000000000571938        0.0000000000000000     
   18.484375000000000        2.0000000000571969        11.999999999657049       -1.1291296379761376E-017   2.0000000000571969        1.0000000000571969        0.0000000000000000     
   18.515625000000000        2.0000000000571969        11.999999999657025       -6.9726968122041733E-018   2.0000000000571969        1.0000000000571969        0.0000000000000000     
   18.546875000000000        2.0000000000571894        11.999999999656985       -4.2378606690232831E-018   2.0000000000571894        1.0000000000571894        0.0000000000000000     
   18.578125000000000        2.0000000000571774        11.999999999656941       -2.5252582664681828E-018   2.0000000000571774        1.0000000000571774        0.0000000000000000     
   18.609375000000000        2.0000000000571685        11.999999999656907       -1.4668011649576892E-018   2.0000000000571685        1.0000000000571685        0.0000000000000000     
   18.640625000000000        2.0000000000571636        11.999999999656882       -8.2289486513284120E-019   2.0000000000571636        1.0000000000571636        0.0000000000000000     
   18.671875000000000        2.0000000000571623        11.999999999656882       -4.3878462833210294E-019   2.0000000000571623        1.0000000000571623        0.0000000000000000     
   18.703125000000000        2.0000000000571663        11.999999999656868       -2.1536996757378668E-019   2.0000000000571663        1.0000000000571663        0.0000000000000000     
   18.734375000000000        2.0000000000571725        11.999999999656854       -8.9802678449103862E-020   2.0000000000571725        1.0000000000571725        0.0000000000000000     
   18.765625000000000        2.0000000000571792        11.999999999656836       -2.2666621101516344E-020   2.0000000000571792        1.0000000000571792        0.0000000000000000     
   18.796875000000000        2.0000000000571867        11.999999999656836        1.0438494293217043E-020   2.0000000000571867        1.0000000000571867        0.0000000000000000     
   18.828125000000000        2.0000000000571974        11.999999999656865        2.4383263534998778E-020   2.0000000000571974        1.0000000000571974        0.0000000000000000     
   18.859375000000000        2.0000000000572098        11.999999999656879        2.8057150092365981E-020   2.0000000000572098        1.0000000000572098        0.0000000000000000     
   18.890625000000000        2.0000000000572116        11.999999999656891        2.6644101205546985E-020   2.0000000000572116        1.0000000000572116        0.0000000000000000     
   18.921875000000000        2.0000000000572102        11.999999999656888        2.3067782564858008E-020   2.0000000000572102        1.0000000000572102        0.0000000000000000     
   18.953125000000000        2.0000000000572080        11.999999999656884        1.8899321234951055E-020   2.0000000000572080        1.0000000000572080        0.0000000000000000     
   18.984375000000000        2.0000000000572040        11.999999999656890        1.4920122949498417E-020   2.0000000000572040        1.0000000000572040        0.0000000000000000     
   19.015625000000000        2.0000000000572005        11.999999999656890        1.1465472743143280E-020   2.0000000000572005        1.0000000000572005        0.0000000000000000     
   19.046875000000000        2.0000000000571965        11.999999999656902        8.6303464796280160E-021   2.0000000000571965        1.0000000000571965        0.0000000000000000     
   19.078125000000000        2.0000000000571916        11.999999999656907        6.3897248668132720E-021   2.0000000000571916        1.0000000000571916        0.0000000000000000     
   19.109375000000000        2.0000000000571827        11.999999999656930        4.6666672616566542E-021   2.0000000000571827        1.0000000000571827        0.0000000000000000     
   19.140625000000000        2.0000000000571756        11.999999999656943        3.3690643115034810E-021   2.0000000000571756        1.0000000000571756        0.0000000000000000     
   19.171875000000000        2.0000000000571743        11.999999999656945        2.4080594350246516E-021   2.0000000000571743        1.0000000000571743        0.0000000000000000     
   19.203125000000000        2.0000000000571805        11.999999999656934        1.7060827498302273E-021   2.0000000000571805        1.0000000000571805        0.0000000000000000     
   19.234375000000000        2.0000000000571903        11.999999999656918        1.1992645716663391E-021   2.0000000000571903        1.0000000000571903        0.0000000000000000     
   19.265625000000000        2.0000000000571982        11.999999999656906        8.3702165523579218E-022   2.0000000000571982        1.0000000000571982        0.0000000000000000     
   19.296875000000000        2.0000000000572031        11.999999999656882        5.8040126911255409E-022   2.0000000000572031        1.0000000000572031        0.0000000000000000     
   19.328125000000000        2.0000000000572018        11.999999999656882        4.0004254604508245E-022   2.0000000000572018        1.0000000000572018        0.0000000000000000     
   19.359375000000000        2.0000000000571898        11.999999999656900        2.7418891160672465E-022   2.0000000000571898        1.0000000000571898        0.0000000000000000     
   19.390625000000000        2.0000000000571756        11.999999999656918        1.8694351053536801E-022   2.0000000000571756        1.0000000000571756        0.0000000000000000     
   19.421875000000000        2.0000000000571703        11.999999999656914        1.2682813901409946E-022   2.0000000000571703        1.0000000000571703        0.0000000000000000     
   19.453125000000000        2.0000000000571738        11.999999999656891        8.5639646822905937E-023   2.0000000000571738        1.0000000000571738        0.0000000000000000     
   19.484375000000000        2.0000000000571774        11.999999999656875        5.7568141272261039E-023   2.0000000000571774        1.0000000000571774        0.0000000000000000     
   19.515625000000000        2.0000000000571796        11.999999999656859        3.8531784649693970E-023   2.0000000000571796        1.0000000000571796        0.0000000000000000     
   19.546875000000000        2.0000000000571809        11.999999999656849        2.5683642034397052E-023   2.0000000000571809        1.0000000000571809        0.0000000000000000     
   19.578125000000000        2.0000000000571849        11.999999999656831        1.7051273618425030E-023   2.0000000000571849        1.0000000000571849        0.0000000000000000     
   19.609375000000000        2.0000000000571956        11.999999999656806        1.1276503393880117E-023   2.0000000000571956        1.0000000000571956        0.0000000000000000     
   19.640625000000000        2.0000000000572102        11.999999999656783        7.4294694850988496E-024   2.0000000000572102        1.0000000000572102        0.0000000000000000     
   19.671875000000000        2.0000000000572147        11.999999999656778        4.8769654863225932E-024   2.0000000000572147        1.0000000000572147        0.0000000000000000     
   19.703125000000000        2.0000000000572102        11.999999999656787        3.1899814642048021E-024   2.0000000000572102        1.0000000000572102        0.0000000000000000     
   19.734375000000000        2.0000000000572031        11.999999999656813        2.0792522190199573E-024   2.0000000000572031        1.0000000000572031        0.0000000000000000     
   19.765625000000000        2.0000000000571947        11.999999999656856        1.3506320403808054E-024   2.0000000000571947        1.0000000000571947        0.0000000000000000     
   19.796875000000000        2.0000000000571867        11.999999999656916        8.7438948205071210E-025   2.0000000000571867        1.0000000000571867        0.0000000000000000     
   19.828125000000000        2.0000000000571836        11.999999999656980        5.6420266166861398E-025   2.0000000000571836        1.0000000000571836        0.0000000000000000     
   19.859375000000000        2.0000000000571840        11.999999999657005        3.6286868161887141E-025   2.0000000000571840        1.0000000000571840        0.0000000000000000     
   19.890625000000000        2.0000000000571831        11.999999999656987        2.3263099300841102E-025   2.0000000000571831        1.0000000000571831        0.0000000000000000     
   19.921875000000000        2.0000000000571840        11.999999999656946        1.4866439246291924E-025   2.0000000000571840        1.0000000000571840        0.0000000000000000     
   19.953125000000000        2.0000000000571898        11.999999999656890        9.4707285839984280E-026   2.0000000000571898        1.0000000000571898        0.0000000000000000     
   19.984375000000000        2.0000000000571960        11.999999999656865        6.0146582659985699E-026   2.0000000000571960        1.0000000000571960        0.0000000000000000     
   20.015625000000000        2.0000000000572018        11.999999999656882        3.8080464821881526E-026   2.0000000000572018        1.0000000000572018        0.0000000000000000     
   20.046875000000000        2.0000000000572076        11.999999999656923        2.4036345322248828E-026   2.0000000000572076        1.0000000000572076        0.0000000000000000     
   20.078125000000000        2.0000000000572076        11.999999999656955        1.5125838164491728E-026   2.0000000000572076        1.0000000000572076        0.0000000000000000     
   20.109375000000000        2.0000000000571947        11.999999999656959        9.4899517477140118E-027   2.0000000000571947        1.0000000000571947        0.0000000000000000     
   20.140625000000000        2.0000000000571712        11.999999999656945        5.9362161284271334E-027   2.0000000000571712        1.0000000000571712        0.0000000000000000     
   20.171875000000000        2.0000000000571534        11.999999999656913        3.7022275473958630E-027   2.0000000000571534        1.0000000000571534        0.0000000000000000     
   20.203125000000000        2.0000000000571512        11.999999999656877        2.3021296579193624E-027   2.0000000000571512        1.0000000000571512        0.0000000000000000     
   20.234375000000000        2.0000000000571649        11.999999999656831        1.4272969553669292E-027   2.0000000000571649        1.0000000000571649        0.0000000000000000     
   20.265625000000000        2.0000000000571827        11.999999999656811        8.8230857003722027E-028   2.0000000000571827        1.0000000000571827        0.0000000000000000     
   20.296875000000000        2.0000000000571938        11.999999999656819        5.4381488058133129E-028   2.0000000000571938        1.0000000000571938        0.0000000000000000     
   20.328125000000000        2.0000000000571947        11.999999999656835        3.3420126130912426E-028   2.0000000000571947        1.0000000000571947        0.0000000000000000     
   20.359375000000000        2.0000000000571827        11.999999999656854        2.0478239904868782E-028   2.0000000000571827        1.0000000000571827        0.0000000000000000     
   20.390625000000000        2.0000000000571654        11.999999999656891        1.2511374325107915E-028   2.0000000000571654        1.0000000000571654        0.0000000000000000     
   20.421875000000000        2.0000000000571587        11.999999999656914        7.6215751255950526E-029   2.0000000000571587        1.0000000000571587        0.0000000000000000     
   20.453125000000000        2.0000000000571649        11.999999999656941        4.6292477106732193E-029   2.0000000000571649        1.0000000000571649        0.0000000000000000     
   20.484375000000000        2.0000000000571849        11.999999999656964        2.8034955699544630E-029   2.0000000000571849        1.0000000000571849        0.0000000000000000     
   20.515625000000000        2.0000000000572107        11.999999999656970        1.6928170872815465E-029   2.0000000000572107        1.0000000000572107        0.0000000000000000     
   20.546875000000000        2.0000000000572271        11.999999999656955        1.0191472877824266E-029   2.0000000000572271        1.0000000000572271        0.0000000000000000     
   20.578125000000000        2.0000000000572284        11.999999999656941        6.1175251865290476E-030   2.0000000000572284        1.0000000000572284        0.0000000000000000     
   20.609375000000000        2.0000000000572173        11.999999999656925        3.6611763730919891E-030   2.0000000000572173        1.0000000000572173        0.0000000000000000     
   20.640625000000000        2.0000000000572009        11.999999999656909        2.1845640366257054E-030   2.0000000000572009        1.0000000000572009        0.0000000000000000     
   20.671875000000000        2.0000000000571858        11.999999999656916        1.2995717437211342E-030   2.0000000000571858        1.0000000000571858        0.0000000000000000     
   20.703125000000000        2.0000000000571823        11.999999999656930        7.7075804449151939E-031   2.0000000000571823        1.0000000000571823        0.0000000000000000     
   20.734375000000000        2.0000000000571863        11.999999999656936        4.5573035724217966E-031   2.0000000000571863        1.0000000000571863        0.0000000000000000     
   20.765625000000000        2.0000000000571911        11.999999999656954        2.6863239869879616E-031   2.0000000000571911        1.0000000000571911        0.0000000000000000     
   20.796875000000000        2.0000000000571960        11.999999999656955        1.5785429135591441E-031   2.0000000000571960        1.0000000000571960        0.0000000000000000     
   20.828125000000000        2.0000000000571951        11.999999999656946        9.2467146156705432E-032   2.0000000000571951        1.0000000000571951        0.0000000000000000     
   20.859375000000000        2.0000000000571880        11.999999999656946        5.3992739621489640E-032   2.0000000000571880        1.0000000000571880        0.0000000000000000     
   20.890625000000000        2.0000000000571903        11.999999999656918        3.1425489117624895E-032   2.0000000000571903        1.0000000000571903        0.0000000000000000     
   20.921875000000000        2.0000000000571951        11.999999999656890        1.8230868151733148E-032   2.0000000000571951        1.0000000000571951        0.0000000000000000     
   20.953125000000000        2.0000000000571947        11.999999999656872        1.0541170123371677E-032   2.0000000000571947        1.0000000000571947        0.0000000000000000     
   20.984375000000000        2.0000000000571880        11.999999999656866        6.0743725711586079E-033   2.0000000000571880        1.0000000000571880        0.0000000000000000     
   21.015625000000000        2.0000000000571787        11.999999999656868        3.4883272228996500E-033   2.0000000000571787        1.0000000000571787        0.0000000000000000     
   21.046875000000000        2.0000000000571734        11.999999999656877        1.9962041993306332E-033   2.0000000000571734        1.0000000000571734        0.0000000000000000     
   21.078125000000000        2.0000000000571698        11.999999999656898        1.1382291277686911E-033   2.0000000000571698        1.0000000000571698        0.0000000000000000     
   21.109375000000000        2.0000000000571685        11.999999999656914        6.4662449632695832E-034   2.0000000000571685        1.0000000000571685        0.0000000000000000     
   21.140625000000000        2.0000000000571694        11.999999999656920        3.6595539639835384E-034   2.0000000000571694        1.0000000000571694        0.0000000000000000     
   21.171875000000000        2.0000000000571805        11.999999999656907        2.0630407807460679E-034   2.0000000000571805        1.0000000000571805        0.0000000000000000     
   21.203125000000000        2.0000000000571996        11.999999999656902        1.1583360767330307E-034   2.0000000000571996        1.0000000000571996        0.0000000000000000     
   21.234375000000000        2.0000000000572165        11.999999999656920        6.4765558659462797E-035   2.0000000000572165        1.0000000000572165        0.0000000000000000     
   21.265625000000000        2.0000000000572258        11.999999999656962        3.6054778544544432E-035   2.0000000000572258        1.0000000000572258        0.0000000000000000     
   21.296875000000000        2.0000000000572267        11.999999999656996        1.9980490737275890E-035   2.0000000000572267        1.0000000000572267        0.0000000000000000     
   21.328125000000000        2.0000000000572173        11.999999999656993        1.1019864810975364E-035   2.0000000000572173        1.0000000000572173        0.0000000000000000     
   21.359375000000000        2.0000000000571982        11.999999999656968        6.0472696394650669E-036   2.0000000000571982        1.0000000000571982        0.0000000000000000     
   21.390625000000000        2.0000000000571743        11.999999999656941        3.3008199860374463E-036   2.0000000000571743        1.0000000000571743        0.0000000000000000     
   21.421875000000000        2.0000000000571596        11.999999999656906        1.7914549825718910E-036   2.0000000000571596        1.0000000000571596        0.0000000000000000     
   21.453125000000000        2.0000000000571561        11.999999999656865        9.6632457732921035E-037   2.0000000000571561        1.0000000000571561        0.0000000000000000     
   21.484375000000000        2.0000000000571543        11.999999999656854        5.1778061106156897E-037   2.0000000000571543        1.0000000000571543        0.0000000000000000     
   21.515625000000000        2.0000000000571592        11.999999999656877        2.7542056714507349E-037   2.0000000000571592        1.0000000000571592        0.0000000000000000     
   21.546875000000000        2.0000000000571783        11.999999999656898        1.4532176090195508E-037   2.0000000000571783        1.0000000000571783        0.0000000000000000     
   21.578125000000000        2.0000000000572031        11.999999999656904        7.5982811859994854E-038   2.0000000000572031        1.0000000000572031        0.0000000000000000     
   21.609375000000000        2.0000000000572222        11.999999999656920        3.9318278217666824E-038   2.0000000000572222        1.0000000000572222        0.0000000000000000     
   21.640625000000000        2.0000000000572284        11.999999999656923        2.0101951547046136E-038   2.0000000000572284        1.0000000000572284        0.0000000000000000     
   21.671875000000000        2.0000000000572178        11.999999999656907        1.0131228742324470E-038   2.0000000000572178        1.0000000000572178        0.0000000000000000     
   21.703125000000000        2.0000000000571911        11.999999999656886        5.0175664322822741E-039   2.0000000000571911        1.0000000000571911        0.0000000000000000     
   21.734375000000000        2.0000000000571601        11.999999999656875        2.4307136471931544E-039   2.0000000000571601        1.0000000000571601        0.0000000000000000     
   21.765625000000000        2.0000000000571405        11.999999999656852        1.1437079904118799E-039   2.0000000000571405        1.0000000000571405        0.0000000000000000     
   21.796875000000000        2.0000000000571383        11.999999999656822        5.1660685143280809E-040   2.0000000000571383        1.0000000000571383        0.0000000000000000     
   21.828125000000000        2.0000000000571503        11.999999999656819        2.1924490730813434E-040   2.0000000000571503        1.0000000000571503        0.0000000000000000     
   21.859375000000000        2.0000000000571738        11.999999999656829        8.3429032162278805E-041   2.0000000000571738        1.0000000000571738        0.0000000000000000     
   21.890625000000000        2.0000000000572018        11.999999999656858        2.4769398719253104E-041   2.0000000000572018        1.0000000000572018        0.0000000000000000     
   21.921875000000000        2.0000000000572280        11.999999999656881        1.7082988550692020E-042   2.0000000000572280        1.0000000000572280        0.0000000000000000     
   21.953125000000000        2.0000000000572440        11.999999999656909       -5.7363617244388873E-042   2.0000000000572440        1.0000000000572440        0.0000000000000000     
   21.984375000000000        2.0000000000572484        11.999999999656934       -6.8698992925905577E-042   2.0000000000572484        1.0000000000572484        0.0000000000000000     
   22.015625000000000        2.0000000000572418        11.999999999656939       -5.8316145338309223E-042   2.0000000000572418        1.0000000000572418        0.0000000000000000     
   22.046875000000000        2.0000000000572276        11.999999999656916       -4.3344454504015027E-042   2.0000000000572276        1.0000000000572276        0.0000000000000000     
   22.078125000000000        2.0000000000572062        11.999999999656884       -2.9983925456979963E-042   2.0000000000572062        1.0000000000572062        0.0000000000000000     
   22.109375000000000        2.0000000000571823        11.999999999656870       -1.9817654454036813E-042   2.0000000000571823        1.0000000000571823        0.0000000000000000     
   22.140625000000000        2.0000000000571636        11.999999999656884       -1.2687708707174560E-042   2.0000000000571636        1.0000000000571636        0.0000000000000000     
   22.171875000000000        2.0000000000571561        11.999999999656907       -7.9321451206277099E-043   2.0000000000571561        1.0000000000571561        0.0000000000000000     
   22.203125000000000        2.0000000000571556        11.999999999656923       -4.8676192255758135E-043   2.0000000000571556        1.0000000000571556        0.0000000000000000     
   22.234375000000000        2.0000000000571605        11.999999999656932       -2.9422582105864213E-043   2.0000000000571605        1.0000000000571605        0.0000000000000000     
   22.265625000000000        2.0000000000571667        11.999999999656930       -1.7561474351182029E-043   2.0000000000571667        1.0000000000571667        0.0000000000000000     
   22.296875000000000        2.0000000000571712        11.999999999656934       -1.0369294492212724E-043   2.0000000000571712        1.0000000000571712        0.0000000000000000     
   22.328125000000000        2.0000000000571760        11.999999999656932       -6.0651922372059769E-044   2.0000000000571760        1.0000000000571760        0.0000000000000000     
   22.359375000000000        2.0000000000571787        11.999999999656920       -3.5181236811698616E-044   2.0000000000571787        1.0000000000571787        0.0000000000000000     
   22.390625000000000        2.0000000000571765        11.999999999656913       -2.0254219125052930E-044   2.0000000000571765        1.0000000000571765        0.0000000000000000     
   22.421875000000000        2.0000000000571787        11.999999999656902       -1.1581171974532126E-044   2.0000000000571787        1.0000000000571787        0.0000000000000000     
   22.453125000000000        2.0000000000571831        11.999999999656881       -6.5805547975636317E-045   2.0000000000571831        1.0000000000571831        0.0000000000000000     
   22.484375000000000        2.0000000000571836        11.999999999656866       -3.7174408370287946E-045   2.0000000000571836        1.0000000000571836        0.0000000000000000     
   22.515625000000000        2.0000000000571800        11.999999999656861       -2.0886372815269070E-045   2.0000000000571800        1.0000000000571800        0.0000000000000000     
   22.546875000000000        2.0000000000571747        11.999999999656868       -1.1675064149352235E-045   2.0000000000571747        1.0000000000571747        0.0000000000000000     
   22.578125000000000        2.0000000000571694        11.999999999656866       -6.4945912917382910E-046   2.0000000000571694        1.0000000000571694        0.0000000000000000     
   22.609375000000000        2.0000000000571623        11.999999999656872       -3.5961906779352178E-046   2.0000000000571623        1.0000000000571623        0.0000000000000000     
   22.640625000000000        2.0000000000571583        11.999999999656872       -1.9825311089938068E-046   2.0000000000571583        1.0000000000571583        0.0000000000000000     
   22.671875000000000        2.0000000000571605        11.999999999656868       -1.0883290619234166E-046   2.0000000000571605        1.0000000000571605        0.0000000000000000     
   22.703125000000000        2.0000000000571658        11.999999999656870       -5.9501808407798068E-047   2.0000000000571658        1.0000000000571658        0.0000000000000000     
   22.734375000000000        2.0000000000571716        11.999999999656904       -3.2403241242674487E-047   2.0000000000571716        1.0000000000571716        0.0000000000000000     
   22.765625000000000        2.0000000000571747        11.999999999656945       -1.7578700390346103E-047   2.0000000000571747        1.0000000000571747        0.0000000000000000     
   22.796875000000000        2.0000000000571756        11.999999999656980       -9.5010326367960845E-048   2.0000000000571756        1.0000000000571756        0.0000000000000000     
   22.828125000000000        2.0000000000571792        11.999999999656971       -5.1165965343856500E-048   2.0000000000571792        1.0000000000571792        0.0000000000000000     
   22.859375000000000        2.0000000000571836        11.999999999656952       -2.7457056619171209E-048   2.0000000000571836        1.0000000000571836        0.0000000000000000     
   22.890625000000000        2.0000000000571894        11.999999999656914       -1.4683225665200549E-048   2.0000000000571894        1.0000000000571894        0.0000000000000000     
   22.921875000000000        2.0000000000571951        11.999999999656888       -7.8255070743687311E-049   2.0000000000571951        1.0000000000571951        0.0000000000000000     
   22.953125000000000        2.0000000000572036        11.999999999656866       -4.1567398904844016E-049   2.0000000000572036        1.0000000000572036        0.0000000000000000     
   22.984375000000000        2.0000000000572111        11.999999999656838       -2.2007246731284874E-049   2.0000000000572111        1.0000000000572111        0.0000000000000000     
   23.015625000000000        2.0000000000572120        11.999999999656829       -1.1613733465881374E-049   2.0000000000572120        1.0000000000572120        0.0000000000000000     
   23.046875000000000        2.0000000000572085        11.999999999656835       -6.1092784352497924E-050   2.0000000000572085        1.0000000000572085        0.0000000000000000     
   23.078125000000000        2.0000000000572027        11.999999999656840       -3.2035877533154372E-050   2.0000000000572027        1.0000000000572027        0.0000000000000000     
   23.109375000000000        2.0000000000571969        11.999999999656847       -1.6746611689148894E-050   2.0000000000571969        1.0000000000571969        0.0000000000000000     
   23.140625000000000        2.0000000000571885        11.999999999656845       -8.7271870950398572E-051   2.0000000000571885        1.0000000000571885        0.0000000000000000     
   23.171875000000000        2.0000000000571707        11.999999999656881       -4.5340945446139877E-051   2.0000000000571707        1.0000000000571707        0.0000000000000000     
   23.203125000000000        2.0000000000571552        11.999999999656914       -2.3484775120315655E-051   2.0000000000571552        1.0000000000571552        0.0000000000000000     
   23.234375000000000        2.0000000000571521        11.999999999656922       -1.2127496270148655E-051   2.0000000000571521        1.0000000000571521        0.0000000000000000     
   23.265625000000000        2.0000000000571552        11.999999999656904       -6.2438578771458022E-052   2.0000000000571552        1.0000000000571552        0.0000000000000000     
   23.296875000000000        2.0000000000571614        11.999999999656888       -3.2050817207604551E-052   2.0000000000571614        1.0000000000571614        0.0000000000000000     
   23.328125000000000        2.0000000000571778        11.999999999656858       -1.6403463110334755E-052   2.0000000000571778        1.0000000000571778        0.0000000000000000     
   23.359375000000000        2.0000000000571974        11.999999999656827       -8.3704240013611497E-053   2.0000000000571974        1.0000000000571974        0.0000000000000000     
   23.390625000000000        2.0000000000572058        11.999999999656810       -4.2587195857308738E-053   2.0000000000572058        1.0000000000572058        0.0000000000000000     
   23.421875000000000        2.0000000000572027        11.999999999656824       -2.1603972626776120E-053   2.0000000000572027        1.0000000000572027        0.0000000000000000     
   23.453125000000000        2.0000000000572005        11.999999999656870       -1.0927318963721934E-053   2.0000000000572005        1.0000000000572005        0.0000000000000000     
   23.484375000000000        2.0000000000572014        11.999999999656925       -5.5108760743489423E-054   2.0000000000572014        1.0000000000572014        0.0000000000000000     
   23.515625000000000        2.0000000000571996        11.999999999656978       -2.7711207604010065E-054   2.0000000000571996        1.0000000000571996        0.0000000000000000     
   23.546875000000000        2.0000000000571951        11.999999999657012       -1.3893701718359040E-054   2.0000000000571951        1.0000000000571951        0.0000000000000000     
   23.578125000000000        2.0000000000571920        11.999999999657012       -6.9455605423215566E-055   2.0000000000571920        1.0000000000571920        0.0000000000000000     
   23.609375000000000        2.0000000000571880        11.999999999656989       -3.4619572913878117E-055   2.0000000000571880        1.0000000000571880        0.0000000000000000     
   23.640625000000000        2.0000000000571827        11.999999999656939       -1.7205155276361703E-055   2.0000000000571827        1.0000000000571827        0.0000000000000000     
   23.671875000000000        2.0000000000571765        11.999999999656881       -8.5253950722201616E-056   2.0000000000571765        1.0000000000571765        0.0000000000000000     
   23.703125000000000        2.0000000000571672        11.999999999656827       -4.2119683464591791E-056   2.0000000000571672        1.0000000000571672        0.0000000000000000     
   23.734375000000000        2.0000000000571592        11.999999999656801       -2.0747465868693877E-056   2.0000000000571592        1.0000000000571592        0.0000000000000000     
   23.765625000000000        2.0000000000571569        11.999999999656811       -1.0189388528294371E-056   2.0000000000571569        1.0000000000571569        0.0000000000000000     
   23.796875000000000        2.0000000000571596        11.999999999656866       -4.9891548947432374E-057   2.0000000000571596        1.0000000000571596        0.0000000000000000     
   23.828125000000000        2.0000000000571685        11.999999999656927       -2.4355287301863112E-057   2.0000000000571685        1.0000000000571685        0.0000000000000000     
   23.859375000000000        2.0000000000571858        11.999999999656973       -1.1853247881934305E-057   2.0000000000571858        1.0000000000571858        0.0000000000000000     
   23.890625000000000        2.0000000000572000        11.999999999657012       -5.7510679223927634E-058   2.0000000000572000        1.0000000000572000        0.0000000000000000     
   23.921875000000000        2.0000000000572014        11.999999999657049       -2.7817267779934464E-058   2.0000000000572014        1.0000000000572014        0.0000000000000000     
   23.953125000000000        2.0000000000571903        11.999999999657065       -1.3412867657752697E-058   2.0000000000571903        1.0000000000571903        0.0000000000000000     
   23.984375000000000        2.0000000000571707        11.999999999657055       -6.4469564993844317E-059   2.0000000000571707        1.0000000000571707        0.0000000000000000     
   24.015625000000000        2.0000000000571525        11.999999999657023       -3.0888494367681781E-059   2.0000000000571525        1.0000000000571525        0.0000000000000000     
   24.046875000000000        2.0000000000571436        11.999999999656978       -1.4751244092809400E-059   2.0000000000571436        1.0000000000571436        0.0000000000000000     
   24.078125000000000        2.0000000000571330        11.999999999656934       -7.0214904217502100E-060   2.0000000000571330        1.0000000000571330        0.0000000000000000     
   24.109375000000000        2.0000000000571192        11.999999999656893       -3.3310037890491405E-060   2.0000000000571192        1.0000000000571192        0.0000000000000000     
   24.140625000000000        2.0000000000571063        11.999999999656893       -1.5748521809337069E-060   2.0000000000571063        1.0000000000571063        0.0000000000000000     
   24.171875000000000        2.0000000000571085        11.999999999656904       -7.4198296499240063E-061   2.0000000000571085        1.0000000000571085        0.0000000000000000     
   24.203125000000000        2.0000000000571241        11.999999999656927       -3.4834106525264426E-061   2.0000000000571241        1.0000000000571241        0.0000000000000000     
   24.234375000000000        2.0000000000571481        11.999999999656946       -1.6294280148317223E-061   2.0000000000571481        1.0000000000571481        0.0000000000000000     
   24.265625000000000        2.0000000000571734        11.999999999656954       -7.5935357869878622E-062   2.0000000000571734        1.0000000000571734        0.0000000000000000     
   24.296875000000000        2.0000000000571920        11.999999999656927       -3.5252068727670598E-062   2.0000000000571920        1.0000000000571920        0.0000000000000000     
   24.328125000000000        2.0000000000571960        11.999999999656875       -1.6300618981337038E-062   2.0000000000571960        1.0000000000571960        0.0000000000000000     
   24.359375000000000        2.0000000000571831        11.999999999656826       -7.5065881091556820E-063   2.0000000000571831        1.0000000000571831        0.0000000000000000     
   24.390625000000000        2.0000000000571641        11.999999999656817       -3.4421654648296494E-063   2.0000000000571641        1.0000000000571641        0.0000000000000000     
   24.421875000000000        2.0000000000571574        11.999999999656819       -1.5714235050081663E-063   2.0000000000571574        1.0000000000571574        0.0000000000000000     
   24.453125000000000        2.0000000000571618        11.999999999656850       -7.1406348915687391E-064   2.0000000000571618        1.0000000000571618        0.0000000000000000     
   24.484375000000000        2.0000000000571729        11.999999999656884       -3.2289239093082285E-064   2.0000000000571729        1.0000000000571729        0.0000000000000000     
   24.515625000000000        2.0000000000571831        11.999999999656916       -1.4525595455676378E-064   2.0000000000571831        1.0000000000571831        0.0000000000000000     
   24.546875000000000        2.0000000000571880        11.999999999656939       -6.4986229104565054E-065   2.0000000000571880        1.0000000000571880        0.0000000000000000     
   24.578125000000000        2.0000000000571867        11.999999999656948       -2.8903412447655137E-065   2.0000000000571867        1.0000000000571867        0.0000000000000000     
   24.609375000000000        2.0000000000571805        11.999999999656955       -1.2773571827998602E-065   2.0000000000571805        1.0000000000571805        0.0000000000000000     
   24.640625000000000        2.0000000000571756        11.999999999656955       -5.6061205129285216E-066   2.0000000000571756        1.0000000000571756        0.0000000000000000     
   24.671875000000000        2.0000000000571738        11.999999999656955       -2.4417084892097011E-066   2.0000000000571738        1.0000000000571738        0.0000000000000000     
   24.703125000000000        2.0000000000571778        11.999999999656957       -1.0544484437628488E-066   2.0000000000571778        1.0000000000571778        0.0000000000000000     
   24.734375000000000        2.0000000000571867        11.999999999656936       -4.5099650209938203E-067   2.0000000000571867        1.0000000000571867        0.0000000000000000     
   24.765625000000000        2.0000000000571938        11.999999999656923       -1.9077008349812858E-067   2.0000000000571938        1.0000000000571938        0.0000000000000000     
   24.796875000000000        2.0000000000571991        11.999999999656911       -7.9653329886769991E-068   2.0000000000571991        1.0000000000571991        0.0000000000000000     
   24.828125000000000        2.0000000000572005        11.999999999656909       -3.2742725145197760E-068   2.0000000000572005        1.0000000000572005        0.0000000000000000     
   24.859375000000000        2.0000000000572009        11.999999999656909       -1.3201559303109730E-068   2.0000000000572009        1.0000000000572009        0.0000000000000000     
   24.890625000000000        2.0000000000572018        11.999999999656913       -5.1919122163021368E-069   2.0000000000572018        1.0000000000572018        0.0000000000000000     
   24.921875000000000        2.0000000000572036        11.999999999656923       -1.9742720542196310E-069   2.0000000000572036        1.0000000000572036        0.0000000000000000     
   24.953125000000000        2.0000000000572062        11.999999999656913       -7.1495331107712384E-070   2.0000000000572062        1.0000000000572062        0.0000000000000000     
   24.984375000000000        2.0000000000572036        11.999999999656925       -2.3933477867951368E-070   2.0000000000572036        1.0000000000572036        0.0000000000000000     


==> PERTSUPERweno5noGF_N800_1.dat <==
x                       h                         u                           b                      eta                         DH                       pert
   1.5625000000000000E-002   2.0000000000000004        12.000000000000000        2.3933477867951368E-070   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.6875000000000000E-002   2.0000000000000004        12.000000000000000        7.1495331107712384E-070   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   7.8125000000000000E-002   2.0000000000000009        11.999999999999998        1.9742720542196310E-069   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.10937500000000000        2.0000000000000009        12.000000000000000        5.1919122163021368E-069   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.14062500000000000        2.0000000000000004        12.000000000000004        1.3201559303109730E-068   2.0000000000000004        1.0000000000000004        0.0000000000000000     
  0.17187500000000000        2.0000000000000009        12.000000000000000        3.2742725145197760E-068   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.20312500000000000        2.0000000000000031        11.999999999999995        7.9653329886769991E-068   2.0000000000000031        1.0000000000000031        0.0000000000000000     
  0.23437500000000000        2.0000000000000027        11.999999999999995        1.9077008349812858E-067   2.0000000000000027        1.0000000000000027        0.0000000000000000     
  0.26562500000000000        2.0000000000000018        11.999999999999996        4.5099650209938203E-067   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.29687500000000000        2.0000000000000022        11.999999999999996        1.0544484437628491E-066   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.32812500000000000        2.0000000000000018        11.999999999999998        2.4417084892097011E-066   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.35937500000000000        2.0000000000000009        12.000000000000004        5.6061205129285216E-066   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.39062500000000000        2.0000000000000031        11.999999999999991        1.2773571827998602E-065   2.0000000000000031        1.0000000000000031        0.0000000000000000     
  0.42187500000000000        2.0000000000000040        11.999999999999989        2.8903412447655141E-065   2.0000000000000040        1.0000000000000040        0.0000000000000000     
  0.45312500000000000        2.0000000000000036        11.999999999999991        6.4986229104565046E-065   2.0000000000000036        1.0000000000000036        0.0000000000000000     
  0.48437500000000000        2.0000000000000031        11.999999999999989        1.4525595455676378E-064   2.0000000000000031        1.0000000000000031        0.0000000000000000     
  0.51562500000000000        2.0000000000000018        11.999999999999991        3.2289239093082285E-064   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.54687500000000000        2.0000000000000018        11.999999999999995        7.1406348915687405E-064   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.57812500000000000        2.0000000000000022        11.999999999999993        1.5714235050081660E-063   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.60937500000000000        2.0000000000000022        11.999999999999996        3.4421654648296494E-063   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.64062500000000000        2.0000000000000018        11.999999999999996        7.5065881091556809E-063   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.67187500000000000        2.0000000000000022        11.999999999999993        1.6300618981337038E-062   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.70312500000000000        2.0000000000000022        11.999999999999995        3.5252068727670594E-062   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.73437500000000000        2.0000000000000018        11.999999999999995        7.5935357869878613E-062   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.76562500000000000        2.0000000000000018        11.999999999999995        1.6294280148317223E-061   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.79687500000000000        2.0000000000000018        11.999999999999995        3.4834106525264426E-061   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.82812500000000000        2.0000000000000018        11.999999999999995        7.4198296499240063E-061   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.85937500000000000        2.0000000000000018        11.999999999999995        1.5748521809337072E-060   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.89062500000000000        2.0000000000000027        11.999999999999991        3.3310037890491405E-060   2.0000000000000027        1.0000000000000027        0.0000000000000000     
  0.92187500000000000        2.0000000000000036        11.999999999999989        7.0214904217502100E-060   2.0000000000000036        1.0000000000000036        0.0000000000000000     
  0.95312500000000000        2.0000000000000027        11.999999999999989        1.4751244092809400E-059   2.0000000000000027        1.0000000000000027        0.0000000000000000     
  0.98437500000000000        2.0000000000000027        11.999999999999989        3.0888494367681781E-059   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.0156250000000000        2.0000000000000027        11.999999999999989        6.4469564993844309E-059   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.0468750000000000        2.0000000000000027        11.999999999999989        1.3412867657752697E-058   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.0781250000000000        2.0000000000000027        11.999999999999989        2.7817267779934464E-058   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.1093750000000000        2.0000000000000031        11.999999999999988        5.7510679223927634E-058   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   1.1406250000000000        2.0000000000000036        11.999999999999988        1.1853247881934303E-057   2.0000000000000036        1.0000000000000036        0.0000000000000000     
   1.1718750000000000        2.0000000000000027        11.999999999999989        2.4355287301863115E-057   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.2031250000000000        2.0000000000000022        11.999999999999993        4.9891548947432374E-057   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.2343750000000000        2.0000000000000018        11.999999999999995        1.0189388528294371E-056   2.0000000000000018        1.0000000000000018        0.0000000000000000     
   1.2656250000000000        2.0000000000000022        11.999999999999991        2.0747465868693877E-056   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.2968750000000000        2.0000000000000027        11.999999999999991        4.2119683464591791E-056   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.3281250000000000        2.0000000000000031        11.999999999999989        8.5253950722201616E-056   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   1.3593750000000000        2.0000000000000027        11.999999999999989        1.7205155276361703E-055   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.3906250000000000        2.0000000000000018        11.999999999999993        3.4619572913878117E-055   2.0000000000000018        1.0000000000000018        0.0000000000000000     
   1.4218750000000000        2.0000000000000022        11.999999999999989        6.9455605423215566E-055   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.4531250000000000        2.0000000000000027        11.999999999999995        1.3893701718359040E-054   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.4843750000000000        2.0000000000000022        11.999999999999993        2.7711207604010065E-054   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.5156250000000000        2.0000000000000018        11.999999999999995        5.5108760743489423E-054   2.0000000000000018        1.0000000000000018        0.0000000000000000     
   1.5468750000000000        2.0000000000000022        11.999999999999993        1.0927318963721934E-053   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.5781250000000000        2.0000000000000031        11.999999999999988        2.1603972626776115E-053   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   1.6093750000000000        2.0000000000000036        11.999999999999984        4.2587195857308729E-053   2.0000000000000036        1.0000000000000036        0.0000000000000000     
   1.6406250000000000        2.0000000000000027        11.999999999999988        8.3704240013611497E-053   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.6718750000000000        2.0000000000000027        11.999999999999989        1.6403463110334755E-052   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.7031250000000000        2.0000000000000031        11.999999999999988        3.2050817207604551E-052   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   1.7343750000000000        2.0000000000000036        11.999999999999989        6.2438578771458030E-052   2.0000000000000036        1.0000000000000036        0.0000000000000000     
   1.7656250000000000        2.0000000000000022        11.999999999999991        1.2127496270148655E-051   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.7968750000000000        2.0000000000000022        11.999999999999991        2.3484775120315652E-051   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.8281250000000000        2.0000000000000009        11.999999999999995        4.5340945446139877E-051   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   1.8593750000000000        2.0000000000000000        11.999999999999998        8.7271870950398572E-051   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   1.8906250000000000        1.9999999999999998        12.000000000000000        1.6746611689148897E-050   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   1.9218750000000000        1.9999999999999993        12.000000000000000        3.2035877533154372E-050   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   1.9531250000000000        2.0000000000000000        11.999999999999998        6.1092784352497915E-050   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   1.9843750000000000        1.9999999999999991        11.999999999999998        1.1613733465881374E-049   1.9999999999999991       0.99999999999999911        0.0000000000000000     
   2.0156250000000000        1.9999999999999984        12.000000000000000        2.2007246731284874E-049   1.9999999999999984       0.99999999999999845        0.0000000000000000     
   2.0468750000000000        1.9999999999999984        12.000000000000000        4.1567398904844008E-049   1.9999999999999984       0.99999999999999845        0.0000000000000000     
   2.0781250000000000        1.9999999999999989        11.999999999999998        7.8255070743687311E-049   1.9999999999999989       0.99999999999999889        0.0000000000000000     
   2.1093750000000000        1.9999999999999987        11.999999999999998        1.4683225665200549E-048   1.9999999999999987       0.99999999999999867        0.0000000000000000     
   2.1406250000000000        1.9999999999999973        12.000000000000000        2.7457056619171203E-048   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.1718750000000000        1.9999999999999971        12.000000000000000        5.1165965343856500E-048   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.2031250000000000        1.9999999999999976        12.000000000000000        9.5010326367960845E-048   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.2343750000000000        1.9999999999999976        12.000000000000002        1.7578700390346103E-047   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.2656250000000000        1.9999999999999980        12.000000000000000        3.2403241242674492E-047   1.9999999999999980       0.99999999999999800        0.0000000000000000     
   2.2968750000000000        1.9999999999999973        12.000000000000000        5.9501808407798068E-047   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.3281250000000000        1.9999999999999973        12.000000000000000        1.0883290619234166E-046   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.3593750000000000        1.9999999999999973        12.000000000000000        1.9825311089938064E-046   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.3906250000000000        1.9999999999999969        11.999999999999998        3.5961906779352178E-046   1.9999999999999969       0.99999999999999689        0.0000000000000000     
   2.4218750000000000        1.9999999999999967        12.000000000000000        6.4945912917382910E-046   1.9999999999999967       0.99999999999999667        0.0000000000000000     
   2.4531250000000000        1.9999999999999964        12.000000000000002        1.1675064149352235E-045   1.9999999999999964       0.99999999999999645        0.0000000000000000     
   2.4843750000000000        1.9999999999999971        12.000000000000000        2.0886372815269070E-045   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.5156250000000000        1.9999999999999973        12.000000000000002        3.7174408370287952E-045   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.5468750000000000        1.9999999999999976        11.999999999999998        6.5805547975636317E-045   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.5781250000000000        1.9999999999999971        12.000000000000000        1.1581171974532129E-044   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.6093750000000000        1.9999999999999978        11.999999999999996        2.0254219125052932E-044   1.9999999999999978       0.99999999999999778        0.0000000000000000     
   2.6406250000000000        1.9999999999999978        11.999999999999998        3.5181236811698621E-044   1.9999999999999978       0.99999999999999778        0.0000000000000000     
   2.6718750000000000        1.9999999999999978        12.000000000000002        6.0651922372059779E-044   1.9999999999999978       0.99999999999999778        0.0000000000000000     
   2.7031250000000000        1.9999999999999976        12.000000000000000        1.0369294492212724E-043   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.7343750000000000        1.9999999999999971        11.999999999999998        1.7561474351182031E-043   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.7656250000000000        1.9999999999999967        12.000000000000004        2.9422582105864213E-043   1.9999999999999967       0.99999999999999667        0.0000000000000000     
   2.7968750000000000        1.9999999999999971        12.000000000000004        4.8676192255758135E-043   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.8281250000000000        1.9999999999999976        12.000000000000004        7.9321451206277099E-043   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.8593750000000000        1.9999999999999976        12.000000000000005        1.2687708707174562E-042   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.8906250000000000        1.9999999999999982        12.000000000000004        1.9817654454036809E-042   1.9999999999999982       0.99999999999999822        0.0000000000000000     
   2.9218750000000000        1.9999999999999989        12.000000000000000        2.9983925456979969E-042   1.9999999999999989       0.99999999999999889        0.0000000000000000     
   2.9531250000000000        1.9999999999999984        12.000000000000004        4.3344454504015027E-042   1.9999999999999984       0.99999999999999845        0.0000000000000000     
   2.9843750000000000        1.9999999999999982        12.000000000000007        5.8316145338309223E-042   1.9999999999999982       0.99999999999999822        0.0000000000000000     
   3.0156250000000000        1.9999999999999998        12.000000000000002        6.8698992925905577E-042   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   3.0468750000000000        2.0000000000000013        11.999999999999995        5.7363617244388873E-042   2.0000000000000013        1.0000000000000013        0.0000000000000000     
   3.0781250000000000        2.0000000000000013        11.999999999999993       -1.7082988550692020E-042   2.0000000000000013        1.0000000000000013        0.0000000000000000     
   3.1093750000000000        2.0000000000000004        11.999999999999996       -2.4769398719253104E-041   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.1406250000000000        1.9999999999999998        11.999999999999998       -8.3429032162278815E-041   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   3.1718750000000000        1.9999999999999993        12.000000000000000       -2.1924490730813434E-040   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   3.2031250000000000        2.0000000000000004        11.999999999999998       -5.1660685143280809E-040   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.2343750000000000        1.9999999999999998        12.000000000000000       -1.1437079904118798E-039   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   3.2656250000000000        1.9999999999999996        12.000000000000002       -2.4307136471931541E-039   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   3.2968750000000000        1.9999999999999991        12.000000000000005       -5.0175664322822741E-039   1.9999999999999991       0.99999999999999911        0.0000000000000000     
   3.3281250000000000        2.0000000000000000        12.000000000000004       -1.0131228742324470E-038   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.3593750000000000        2.0000000000000000        12.000000000000000       -2.0101951547046136E-038   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.3906250000000000        2.0000000000000000        12.000000000000000       -3.9318278217666824E-038   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.4218750000000000        2.0000000000000000        12.000000000000000       -7.5982811859994854E-038   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.4531250000000000        2.0000000000000000        12.000000000000000       -1.4532176090195508E-037   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.4843750000000000        2.0000000000000000        12.000000000000000       -2.7542056714507354E-037   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.5156250000000000        2.0000000000000000        12.000000000000000       -5.1778061106156897E-037   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.5468750000000000        2.0000000000000000        11.999999999999998       -9.6632457732921035E-037   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.5781250000000000        2.0000000000000000        12.000000000000000       -1.7914549825718910E-036   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.6093750000000000        2.0000000000000000        12.000000000000000       -3.3008199860374456E-036   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.6406250000000000        2.0000000000000000        12.000000000000000       -6.0472696394650669E-036   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.6718750000000000        2.0000000000000004        12.000000000000000       -1.1019864810975365E-035   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.7031250000000000        2.0000000000000004        12.000000000000000       -1.9980490737275892E-035   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.7343750000000000        2.0000000000000004        12.000000000000000       -3.6054778544544438E-035   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.7656250000000000        2.0000000000000004        12.000000000000000       -6.4765558659462808E-035   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.7968750000000000        2.0000000000000004        12.000000000000000       -1.1583360767330309E-034   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.8281250000000000        1.9999999999999996        12.000000000000002       -2.0630407807460679E-034   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   3.8593750000000000        2.0000000000000004        12.000000000000000       -3.6595539639835384E-034   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.8906250000000000        2.0000000000000000        12.000000000000002       -6.4662449632695832E-034   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.9218750000000000        1.9999999999999998        12.000000000000004       -1.1382291277686911E-033   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   3.9531250000000000        1.9999999999999996        12.000000000000005       -1.9962041993306328E-033   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   3.9843750000000000        1.9999999999999993        12.000000000000004       -3.4883272228996500E-033   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   4.0156250000000000        1.9999999999999993        12.000000000000004       -6.0743725711586079E-033   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   4.0468750000000000        2.0000000000000000        12.000000000000000       -1.0541170123371676E-032   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.0781250000000000        1.9999999999999998        12.000000000000000       -1.8230868151733148E-032   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.1093750000000000        2.0000000000000004        12.000000000000000       -3.1425489117624890E-032   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.1406250000000000        2.0000000000000009        12.000000000000000       -5.3992739621489640E-032   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   4.1718750000000000        2.0000000000000004        12.000000000000000       -9.2467146156705432E-032   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.2031250000000000        1.9999999999999998        12.000000000000000       -1.5785429135591441E-031   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.2343750000000000        1.9999999999999996        11.999999999999998       -2.6863239869879611E-031   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   4.2656250000000000        2.0000000000000000        11.999999999999998       -4.5573035724217957E-031   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.2968750000000000        1.9999999999999998        11.999999999999998       -7.7075804449151931E-031   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.3281250000000000        1.9999999999999998        11.999999999999998       -1.2995717437211342E-030   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.3593750000000000        1.9999999999999996        12.000000000000002       -2.1845640366257050E-030   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   4.3906250000000000        1.9999999999999991        12.000000000000000       -3.6611763730919884E-030   1.9999999999999991       0.99999999999999911        0.0000000000000000     
   4.4218750000000000        2.0000000000000004        11.999999999999995       -6.1175251865290476E-030   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.4531250000000000        2.0000000000000000        11.999999999999996       -1.0191472877824266E-029   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.4843750000000000        2.0000000000000004        11.999999999999998       -1.6928170872815463E-029   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.5156250000000000        2.0000000000000000        12.000000000000000       -2.8034955699544641E-029   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.5468750000000000        2.0000000000000004        12.000000000000000       -4.6292477106732204E-029   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.5781250000000000        2.0000000000000009        11.999999999999998       -7.6215751255950548E-029   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   4.6093750000000000        2.0000000000000009        12.000000000000000       -1.2511374325107917E-028   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   4.6406250000000000        2.0000000000000004        12.000000000000004       -2.0478239904868787E-028   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.6718750000000000        1.9999999999999996        12.000000000000004       -3.3420126130912440E-028   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   4.7031250000000000        1.9999999999999993        12.000000000000007       -5.4381488058133147E-028   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   4.7343750000000000        1.9999999999999998        12.000000000000007       -8.8230857003722027E-028   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.7656250000000000        2.0000000000000009        12.000000000000000       -1.4272969553669328E-027   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   4.7968750000000000        2.0000000000000004        12.000000000000002       -2.3021296579193628E-027   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.8281250000000000        2.0000000000000000        12.000000000000000       -3.7022275473958644E-027   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.8593750000000000        2.0000000000000000        12.000000000000000       -5.9362161284271363E-027   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.8906250000000000        2.0000000000000000        12.000000000000002       -9.4899517477140147E-027   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.9218750000000000        1.9999999999999998        12.000000000000000       -1.5125838164491734E-026   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.9531250000000000        1.9999999999999998        12.000000000000000       -2.4036345322248799E-026   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.9843750000000000        1.9999999999999998        12.000000000000000       -3.8080464821881537E-026   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   5.0156250000000000        1.9999999999999996        12.000000000000002       -6.0146582659985917E-026   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   5.0468750000000000        2.0000000000000000        11.999999999999998       -9.4707285839984303E-026   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.0781250000000000        2.0000000000000000        11.999999999999998       -1.4866439246291924E-025   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.1093750000000000        2.0000000000000000        11.999999999999998       -2.3263099300841075E-025   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.1406250000000000        1.9999999999999993        12.000000000000000       -3.6286868161887081E-025   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   5.1718750000000000        1.9999999999999996        11.999999999999998       -5.6420266166861609E-025   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   5.2031250000000000        2.0000000000000000        11.999999999999996       -8.7438948205071228E-025   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.2343750000000000        2.0000000000000009        11.999999999999995       -1.3506320403808038E-024   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   5.2656250000000000        2.0000000000000004        11.999999999999995       -2.0792522190199632E-024   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   5.2968750000000000        2.0000000000000000        11.999999999999996       -3.1899814642048065E-024   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.3281250000000000        2.0000000000000004        11.999999999999995       -4.8769654863225939E-024   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   5.3593750000000000        1.9999999999999996        11.999999999999998       -7.4294694850988525E-024   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   5.3906250000000000        1.9999999999999998        12.000000000000002       -1.1276503393880079E-023   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   5.4218750000000000        1.9999999999999991        12.000000000000000       -1.7051273618425077E-023   1.9999999999999991       0.99999999999999911        0.0000000000000000     
   5.4531250000000000        1.9999999999999993        11.999999999999998       -2.5683642034397081E-023   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   5.4843750000000000        2.0000000000000004        12.000000000000000       -3.8531784649693982E-023   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   5.5156250000000000        2.0000000000000013        11.999999999999995       -5.7568141272261109E-023   2.0000000000000013        1.0000000000000013        0.0000000000000000     
   5.5468750000000000        2.0000000000000027        11.999999999999989       -8.5639646822905761E-023   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.5781250000000000        2.0000000000000027        11.999999999999989       -1.2682813901409965E-022   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.6093750000000000        2.0000000000000027        11.999999999999986       -1.8694351053536804E-022   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.6406250000000000        2.0000000000000027        11.999999999999986       -2.7418891160672408E-022   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.6718750000000000        2.0000000000000027        11.999999999999986       -4.0004254604508297E-022   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.7031250000000000        2.0000000000000022        11.999999999999993       -5.8040126911255485E-022   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   5.7343750000000000        2.0000000000000022        11.999999999999991       -8.3702165523579331E-022   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   5.7656250000000000        2.0000000000000027        11.999999999999989       -1.1992645716663421E-021   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.7968750000000000        2.0000000000000031        11.999999999999984       -1.7060827498302212E-021   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   5.8281250000000000        2.0000000000000040        11.999999999999982       -2.4080594350246580E-021   2.0000000000000040        1.0000000000000040        0.0000000000000000     
   5.8593750000000000        2.0000000000000040        11.999999999999980       -3.3690643115034847E-021   2.0000000000000040        1.0000000000000040        0.0000000000000000     
   5.8906250000000000        2.0000000000000044        11.999999999999982       -4.6666672616566436E-021   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   5.9218750000000000        2.0000000000000058        11.999999999999977       -6.3897248668132795E-021   2.0000000000000058        1.0000000000000058        0.0000000000000000     
   5.9531250000000000        2.0000000000000058        11.999999999999980       -8.6303464796279844E-021   2.0000000000000058        1.0000000000000058        0.0000000000000000     
   5.9843750000000000        2.0000000000000049        11.999999999999982       -1.1465472743143294E-020   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.0156250000000000        2.0000000000000044        11.999999999999984       -1.4920122949498471E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.0468750000000000        2.0000000000000044        11.999999999999984       -1.8899321234951013E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.0781250000000000        2.0000000000000044        11.999999999999984       -2.3067782564858032E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.1093750000000000        2.0000000000000044        11.999999999999984       -2.6644101205546952E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.1406250000000000        2.0000000000000049        11.999999999999984       -2.8057150092365945E-020   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.1718750000000000        2.0000000000000058        11.999999999999977       -2.4383263534998853E-020   2.0000000000000058        1.0000000000000058        0.0000000000000000     
   6.2031250000000000        2.0000000000000058        11.999999999999977       -1.0438494293216984E-020   2.0000000000000058        1.0000000000000058        0.0000000000000000     
   6.2343750000000000        2.0000000000000049        11.999999999999980        2.2666621101516407E-020   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.2656250000000000        2.0000000000000044        11.999999999999980        8.9802678449104247E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.2968750000000000        2.0000000000000044        11.999999999999980        2.1536996757378656E-019   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.3281250000000000        2.0000000000000044        11.999999999999982        4.3878462833210428E-019   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.3593750000000000        2.0000000000000049        11.999999999999980        8.2289486513284033E-019   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.3906250000000000        2.0000000000000053        11.999999999999982        1.4668011649576846E-018   2.0000000000000053        1.0000000000000053        0.0000000000000000     
   6.4218750000000000        2.0000000000000062        11.999999999999977        2.5252582664681920E-018   2.0000000000000062        1.0000000000000062        0.0000000000000000     
   6.4531250000000000        2.0000000000000053        11.999999999999980        4.2378606690232808E-018   2.0000000000000053        1.0000000000000053        0.0000000000000000     
   6.4843750000000000        2.0000000000000049        11.999999999999979        6.9726968122041841E-018   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.5156250000000000        2.0000000000000062        11.999999999999977        1.1291296379761390E-017   2.0000000000000062        1.0000000000000062        0.0000000000000000     
   6.5468750000000000        2.0000000000000062        11.999999999999975        1.8044767528143520E-017   2.0000000000000062        1.0000000000000062        0.0000000000000000     
   6.5781250000000000        2.0000000000000067        11.999999999999973        2.8515414873850977E-017   2.0000000000000067        1.0000000000000067        0.0000000000000000     
   6.6093750000000000        2.0000000000000075        11.999999999999970        4.4624387885577951E-017   2.0000000000000075        1.0000000000000075        0.0000000000000000     
   6.6406250000000000        2.0000000000000089        11.999999999999966        6.9234788787276309E-017   2.0000000000000089        1.0000000000000089        0.0000000000000000     
   6.6718750000000000        2.0000000000000089        11.999999999999968        1.0659221707328654E-016   2.0000000000000089        1.0000000000000089        0.0000000000000000     
   6.7031250000000000        2.0000000000000093        11.999999999999963        1.6296239130451998E-016   2.0000000000000093        1.0000000000000093        0.0000000000000000     
   6.7343750000000000        2.0000000000000093        11.999999999999964        2.4755025844196910E-016   2.0000000000000098        1.0000000000000095        0.0000000000000000     
   6.7656250000000000        2.0000000000000093        11.999999999999964        3.7381960385871465E-016   2.0000000000000098        1.0000000000000098        0.0000000000000000     
   6.7968750000000000        2.0000000000000089        11.999999999999966        5.6138033370737588E-016   2.0000000000000093        1.0000000000000093        0.0000000000000000     
   6.8281250000000000        2.0000000000000093        11.999999999999963        8.3867737624269242E-016   2.0000000000000102        1.0000000000000102        0.0000000000000000     
   6.8593750000000000        2.0000000000000098        11.999999999999963        1.2468073935360249E-015   2.0000000000000111        1.0000000000000111        0.0000000000000000     
   6.8906250000000000        2.0000000000000102        11.999999999999959        1.8449164549002965E-015   2.0000000000000120        1.0000000000000120        0.0000000000000000     
   6.9218750000000000        2.0000000000000098        11.999999999999961        2.7178059205723973E-015   2.0000000000000124        1.0000000000000124        0.0000000000000000     
   6.9531250000000000        2.0000000000000102        11.999999999999959        3.9866116441219884E-015   2.0000000000000142        1.0000000000000142        0.0000000000000000     
   6.9843750000000000        2.0000000000000107        11.999999999999952        5.8237453865031114E-015   2.0000000000000164        1.0000000000000164        0.0000000000000000     
   7.0156250000000000        2.0000000000000120        11.999999999999948        8.4737264669301371E-015   2.0000000000000204        1.0000000000000204        0.0000000000000000     
   7.0468750000000000        2.0000000000000129        11.999999999999945        1.2282125061151537E-014   2.0000000000000253        1.0000000000000253        0.0000000000000000     
   7.0781250000000000        2.0000000000000129        11.999999999999940        1.7735637427699335E-014   2.0000000000000306        1.0000000000000306        0.0000000000000000     
   7.1093750000000000        2.0000000000000133        11.999999999999941        2.5517384878958198E-014   2.0000000000000386        1.0000000000000389        0.0000000000000000     
   7.1406250000000000        2.0000000000000155        11.999999999999932        3.6582960241063085E-014   2.0000000000000520        1.0000000000000522        0.0000000000000000     
   7.1718750000000000        2.0000000000000173        11.999999999999918        5.2264651920502509E-014   2.0000000000000697        1.0000000000000697        0.0000000000000000     
   7.2031250000000000        2.0000000000000200        11.999999999999899        7.4413804154932930E-014   2.0000000000000946        1.0000000000000944        0.0000000000000000     
   7.2343750000000000        2.0000000000000244        11.999999999999870        1.0559461282411638E-013   2.0000000000001301        1.0000000000001301        0.0000000000000000     
   7.2656250000000000        2.0000000000000333        11.999999999999819        1.4934705337394116E-013   2.0000000000001825        1.0000000000001825        0.0000000000000000     
   7.2968750000000000        2.0000000000000435        11.999999999999766        2.1054240251753636E-013   2.0000000000002540        1.0000000000002540        0.0000000000000000     
   7.3281250000000000        2.0000000000000568        11.999999999999682        2.9586234423867285E-013   2.0000000000003526        1.0000000000003526        0.0000000000000000     
   7.3593750000000000        2.0000000000000751        11.999999999999568        4.1444244357454269E-013   2.0000000000004894        1.0000000000004894        0.0000000000000000     
   7.3906250000000000        2.0000000000000999        11.999999999999419        5.7873345787283968E-013   2.0000000000006786        1.0000000000006786        0.0000000000000000     
   7.4218750000000000        2.0000000000001341        11.999999999999208        8.0565032160075670E-013   2.0000000000009397        1.0000000000009397        0.0000000000000000     
   7.4531250000000000        2.0000000000001834        11.999999999998915        1.1180996659212084E-012   2.0000000000013016        1.0000000000013016        0.0000000000000000     
   7.4843750000000000        2.0000000000002509        11.999999999998508        1.5470036278867352E-012   2.0000000000017981        1.0000000000017979        0.0000000000000000     
   7.5156250000000000        2.0000000000003433        11.999999999997952        2.1339719523380579E-012   2.0000000000024771        1.0000000000024771        0.0000000000000000     
   7.5468750000000000        2.0000000000004694        11.999999999997195        2.9348178058466452E-012   2.0000000000034044        1.0000000000034042        0.0000000000000000     
   7.5781250000000000        2.0000000000006408        11.999999999996167        4.0241675033103328E-012   2.0000000000046652        1.0000000000046649        0.0000000000000000     
   7.6093750000000000        2.0000000000008735        11.999999999994767        5.5014831352904276E-012   2.0000000000063749        1.0000000000063749        0.0000000000000000     
   7.6406250000000000        2.0000000000011888        11.999999999992877        7.4989030263529969E-012   2.0000000000086877        1.0000000000086877        0.0000000000000000     
   7.6718750000000000        2.0000000000016129        11.999999999990331        1.0191411769955532E-011   2.0000000000118043        1.0000000000118043        0.0000000000000000     
   7.7031250000000000        2.0000000000021840        11.999999999986903        1.3809983619801393E-011   2.0000000000159939        1.0000000000159939        0.0000000000000000     
   7.7343750000000000        2.0000000000029501        11.999999999982309        1.8658505290835252E-011   2.0000000000216085        1.0000000000216085        0.0000000000000000     
   7.7656250000000000        2.0000000000039728        11.999999999976176        2.5135482454275782E-011   2.0000000000291083        1.0000000000291083        0.0000000000000000     
   7.7968750000000000        2.0000000000053335        11.999999999968008        3.3761774811168662E-011   2.0000000000390954        1.0000000000390954        0.0000000000000000     
   7.8281250000000000        2.0000000000071410        11.999999999957165        4.5215894643210999E-011   2.0000000000523568        1.0000000000523568        0.0000000000000000     
   7.8593750000000000        2.0000000000095342        11.999999999942808        6.0378750718587015E-011   2.0000000000699130        1.0000000000699130        0.0000000000000000     
   7.8906250000000000        2.0000000000126912        11.999999999923864        8.0390131200509380E-011   2.0000000000930811        1.0000000000930813        0.0000000000000000     
   7.9218750000000000        2.0000000000168456        11.999999999898943        1.0671970350272548E-010   2.0000000001235652        1.0000000001235654        0.0000000000000000     
   7.9531250000000000        2.0000000000222937        11.999999999866251        1.4125587295550159E-010   2.0000000001635496        1.0000000001635496        0.0000000000000000     
   7.9843750000000000        2.0000000000294196        11.999999999823494        1.8641649135504273E-010   2.0000000002158362        1.0000000002158360        0.0000000000000000     
   8.0156250000000000        2.0000000000387081        11.999999999767761        2.4528614410839544E-010   2.0000000002839942        1.0000000002839942        0.0000000000000000     
   8.0468750000000000        2.0000000000507789        11.999999999695341        3.2178556986990413E-010   2.0000000003725646        1.0000000003725646        0.0000000000000000     
   8.0781250000000000        2.0000000000664149        11.999999999601526        4.2087967238928708E-010   2.0000000004872946        1.0000000004872946        0.0000000000000000     
   8.1093750000000000        2.0000000000866036        11.999999999480394        5.4883155521046241E-010   2.0000000006354353        1.0000000006354353        0.0000000000000000     
   8.1406250000000000        2.0000000001125868        11.999999999324492        7.1351101830106423E-010   2.0000000008260979        1.0000000008260979        0.0000000000000000     
   8.1718750000000000        2.0000000001459188        11.999999999124505        9.2476695772704272E-010   2.0000000010706858        1.0000000010706858        4.4408920985006262E-016
   8.2031250000000000        2.0000000001885367        11.999999998868795        1.1948740393732790E-009   2.0000000013834107        1.0000000013834107       -4.4408920985006262E-016
   8.2343750000000000        2.0000000002428435        11.999999998542959        1.5390647810834396E-009   2.0000000017819084        1.0000000017819084       -1.3322676295501878E-015
   8.2656250000000000        2.0000000003118084        11.999999998129169        1.9761586430496764E-009   2.0000000022879671        1.0000000022879671       -2.6645352591003757E-015
   8.2968750000000000        2.0000000003990839        11.999999997605522        2.5292997151108571E-009   2.0000000029283838        1.0000000029283838       -3.1086244689504383E-015
   8.3281250000000000        2.0000000005091394        11.999999996945190        3.2268138633501325E-009   2.0000000037359533        1.0000000037359533       -2.6645352591003757E-015
   8.3593750000000000        2.0000000006474146        11.999999996115541        4.1031944438929052E-009   2.0000000047506088        1.0000000047506090       -2.6645352591003757E-015
   8.3906250000000000        2.0000000008205050        11.999999995077003        5.2002225036217839E-009   2.0000000060207275        1.0000000060207275       -1.3322676295501878E-015
   8.4218750000000000        2.0000000010363497        11.999999993781939        6.5682222470462689E-009   2.0000000076045721        1.0000000076045721        0.0000000000000000     
   8.4531250000000000        2.0000000013044534        11.999999992173318        8.2674447999020966E-009   2.0000000095718984        1.0000000095718984        8.8817841970012523E-016
   8.4843750000000000        2.0000000016361250        11.999999990183291        1.0369562122233312E-008   2.0000000120056871        1.0000000120056871        1.3322676295501878E-015
   8.5156250000000000        2.0000000020447217        11.999999987731705        1.2959237299048289E-008   2.0000000150039590        1.0000000150039590        1.3322676295501878E-015
   8.5468750000000000        2.0000000025459026        11.999999984724610        1.6135716115222995E-008   2.0000000186816189        1.0000000186816187        1.7763568394002505E-015
   8.5781250000000000        2.0000000031578686        11.999999981052804        2.0014356281592117E-008   2.0000000231722250        1.0000000231722250        8.8817841970012523E-016
   8.6093750000000000        2.0000000039015764        11.999999976590543        2.4727973084857841E-008   2.0000000286295494        1.0000000286295494        8.8817841970012523E-016
   8.6406250000000000        2.0000000048008895        11.999999971194644        3.0427831387808922E-008   2.0000000352287208        1.0000000352287208        0.0000000000000000     
   8.6718750000000000        2.0000000058826486        11.999999964704051        3.7284051201368813E-008   2.0000000431667000        1.0000000431666998       -4.4408920985006262E-016
   8.7031250000000000        2.0000000071765922        11.999999956940341        4.5485114419207329E-008   2.0000000526617066        1.0000000526617066       -4.4408920985006262E-016
   8.7343750000000000        2.0000000087150687        11.999999947709416        5.5236060171959115E-008   2.0000000639511288        1.0000000639511288       -1.3322676295501878E-015
   8.7656250000000000        2.0000000105324642        11.999999936804961        6.6754831486123604E-008   2.0000000772872957        1.0000000772872957       -1.7763568394002505E-015
   8.7968750000000000        2.0000000126642221        11.999999924014295        8.0266081785186560E-008   2.0000000929303039        1.0000000929303039       -3.1086244689504383E-015
   8.8281250000000000        2.0000000151453272        11.999999909127519        9.5991560872180875E-008   2.0000001111368881        1.0000001111368881       -3.5527136788005009E-015
   8.8593750000000000        2.0000000180080750        11.999999891950841        1.1413597034606546E-007   2.0000001321440455        1.0000001321440455       -3.9968028886505635E-015
   8.8906250000000000        2.0000000212789049        11.999999872325626        1.3486690122008732E-007   2.0000001561458061        1.0000001561458061       -5.3290705182007514E-015
   8.9218750000000000        2.0000000249740286        11.999999850154584        1.5828713446134849E-007   2.0000001832611631        1.0000001832611631       -5.7731597280508140E-015
   8.9531250000000000        2.0000000290935240        11.999999825437238        1.8439719027120799E-007   2.0000002134907144        1.0000002134907144       -5.3290705182007514E-015
   8.9843750000000000        2.0000000336134787        11.999999798317049        2.1304554564546982E-007   2.0000002466590243        1.0000002466590243       -4.4408920985006262E-015
   9.0156250000000000        2.0000000384756937        11.999999769143193        2.4386339313218371E-007   2.0000002823390868        1.0000002823390868       -4.8849813083506888E-015
   9.0468750000000000        2.0000000435743654        11.999999738550471        2.7618017752029061E-007   2.0000003197545428        1.0000003197545428       -3.1086244689504383E-015
   9.0781250000000000        2.0000000487390026        11.999999707561807        3.0891541218086369E-007   2.0000003576544150        1.0000003576544148       -3.1086244689504383E-015
   9.1093750000000000        2.0000000537127853        11.999999677718101        3.4044143393048762E-007   2.0000003941542190        1.0000003941542193       -3.9968028886505635E-015
   9.1406250000000000        2.0000000581253241        11.999999651241652        3.6841079619412706E-007   2.0000004265361202        1.0000004265361202       -4.8849813083506888E-015
   9.1718750000000000        2.0000000614586817        11.999999631240062        3.8954091757601552E-007   2.0000004509995994        1.0000004509995992       -5.3290705182007514E-015
   9.2031250000000000        2.0000000630052996        11.999999621958647        3.9934739096544037E-007   2.0000004623526908        1.0000004623526906       -4.8849813083506888E-015
   9.2343750000000000        2.0000000618162423        11.999999629090979        3.9181601350693219E-007   2.0000004536322558        1.0000004536322558       -5.3290705182007514E-015
   9.2656250000000000        2.0000000566379907        11.999999660158144        3.5900211961275256E-007   2.0000004156401103        1.0000004156401103       -6.2172489379008766E-015
   9.2968750000000000        2.0000000458356912        11.999999724969211        2.9054419094451570E-007   2.0000003363798822        1.0000003363798822       -7.1054273576010019E-015
   9.3281250000000000        2.0000000273005658        11.999999836176812        1.7307698691175231E-007   2.0000002003775528        1.0000002003775528       -7.1054273576010019E-015
   9.3593750000000000        1.9999999983388415        12.000000009943543       -1.0472399574498618E-008   1.9999999878664418       0.99999998786644184       -6.8833827526759706E-015
   9.3906250000000000        1.9999999555392902        12.000000266736741       -2.8172408309139713E-007   1.9999996738152070       0.99999967381520705       -5.9952043329758453E-015
   9.4218750000000000        1.9999998946161346        12.000000632271032       -6.6784103165552289E-007   1.9999992267751030       0.99999922677510300       -5.5511151231257827E-015
   9.4531250000000000        1.9999998102237784        12.000001138619981       -1.2027033340183984E-006   1.9999986075204443       0.99999860752044434       -6.2172489379008766E-015
   9.4843750000000000        1.9999996957394863        12.000001825520018       -1.9282855870191994E-006   1.9999977674538993       0.99999776745389934       -7.5495165674510645E-015
   9.5156250000000000        1.9999995430098512        12.000002741891647       -2.8962637990942559E-006   1.9999966467460522       0.99999664674605215       -7.1054273576010019E-015
   9.5468750000000000        1.9999993420566078        12.000003947604572       -4.1698799470664793E-006   1.9999951721766607       0.99999517217666067       -7.9936057773011271E-015
   9.5781250000000000        1.9999990807371337        12.000005515514763       -5.8260938234560207E-006   1.9999932546433103       0.99999325464331035       -1.0214051826551440E-014
   9.6093750000000000        1.9999987443547618        12.000007533802638       -7.9580529725298786E-006   1.9999907863017892       0.99999078630178917       -6.8833827526759706E-015
   9.6406250000000000        1.9999983152139342        12.000010108642190       -1.0677912222957794E-005   1.9999876373017114       0.99998763730171136       -5.3290705182007514E-015
   9.6718750000000000        1.9999977721152313        12.000013367230993       -1.4120034457277665E-005   1.9999836520807741       0.99998365208077411       -4.6629367034256575E-015
   9.7031250000000000        1.9999970897853503        12.000017461210454       -1.8444603674244038E-005   1.9999786451816761       0.99997864518167612       -6.2172489379008766E-015
   9.7343750000000000        1.9999962382374108        12.000022570504379       -2.3841679948438466E-005   1.9999723965574623       0.99997239655746228       -5.9952043329758453E-015
   9.7656250000000000        1.9999951820572708        12.000028907601351       -3.0535723411100810E-005   1.9999646463338596       0.99996464633385962       -5.5511151231257827E-015
   9.7968750000000000        1.9999938796122028        12.000036722303339       -3.8790610698417861E-005   1.9999550890015043       0.99995508900150432       -4.2188474935755949E-015
   9.8281250000000000        1.9999922821790270        12.000046306957644       -4.8915162265956336E-005   1.9999433670167610       0.99994336701676101       -7.7715611723760958E-015
   9.8593750000000000        1.9999903329898880        12.000058002183483       -6.1269192378441261E-005   1.9999290637975096       0.99992906379750957       -4.4408920985006262E-015
   9.8906250000000000        1.9999879661951094        12.000072203096275       -7.6270085286262210E-005   1.9999116961098231       0.99991169610982311       -4.2188474935755949E-015
   9.9218750000000000        1.9999851057442783        12.000089366023523       -9.4399890939488108E-005   1.9998907058533388       0.99989070585333883       -5.9952043329758453E-015
   9.9531250000000000        1.9999816641885277        12.000110015693865       -1.1621292143146084E-004   1.9998654512670964       0.99986545126709636       -6.8833827526759706E-015
   9.9843750000000000        1.9999775414093499        12.000134752868346       -1.4234381509905378E-004   1.9998351975942508       0.99983519759425077       -7.1054273576010019E-015
   10.015625000000000        1.9999726232818256        12.000164262366349       -1.7351601876324651E-004   1.9997991072630623       0.99979910726306231       -7.5495165674510645E-015
   10.046875000000000        1.9999667802831389        12.000199321421722       -2.1055061994503907E-004   1.9997562296631939       0.99975622966319388       -4.4408920985006262E-015
   10.078125000000000        1.9999598660605551        12.000240808284119       -2.5437544006647945E-004   1.9997054906204885       0.99970549062048852        5.1070259132757201E-015
   10.109375000000000        1.9999517159767060        12.000289710959532       -3.0603427673864600E-004   1.9996456816999673       0.99964568169996726       -1.3322676295501878E-015
   10.140625000000000        1.9999421456539863        12.000347135959814       -3.6669615841703287E-004   1.9995754494955693       0.99957544949556931       -3.0420110874729289E-014
   10.171875000000000        1.9999309495440476        12.000414316906115       -4.3766444822385039E-004   1.9994932850958238       0.99949328509582380       -2.8421709430404007E-014
   10.203125000000000        1.9999178995527125        12.000492622804980       -5.2038560594337496E-004   1.9993975139467690       0.99939751394676901        5.0626169922907138E-014
   10.234375000000000        1.9999027437553103        12.000583565787728       -6.1645738853805768E-004   1.9992862863667722       0.99928628636677219        7.6827433304060833E-014
   10.265625000000000        1.9998852052424076        12.000688808077223       -7.2763624056253206E-004   1.9991575690018450       0.99915756900184505       -6.5281113847959205E-014
   10.296875000000000        1.9998649811399658        12.000810167917592       -8.5584359723120753E-004   1.9990091375427346       0.99900913754273457       -2.4469315462738450E-013
   10.328125000000000        1.9998417418520862        12.000949624178347       -1.0031707953922554E-003   1.9988385710566938       0.99883857105669382       -7.4384942649885488E-014
   10.359375000000000        1.9998151305786074        12.001109319320207       -1.1718822621506722E-003   1.9986432483164567       0.99864324831645668        5.0182080713057076E-013
   10.390625000000000        1.9997847631643029        12.001291560385583       -1.3644166283370972E-003   1.9984203465359658       0.99842034653596579        6.3749006073976489E-013
   10.421875000000000        1.9997502283401625        12.001498817657877       -1.5833853954939764E-003   1.9981668429446684       0.99816684294466840       -5.8930638147103309E-013
   10.453125000000000        1.9997110884178277        12.001733720624907       -1.8315687716722014E-003   1.9978795196461556       0.99787951964615562       -2.1196377986143489E-012
   10.484375000000000        1.9996668804960407        12.001999050881304       -2.1119082842728054E-003   1.9975549722117678       0.99755497221176781       -7.4629191715303023E-013
   10.515625000000000        1.9996171182382800        12.002297731605223       -2.4274957786240754E-003   1.9971896224596559       0.99718962245965592        4.2414960432779480E-012
   10.546875000000000        1.9995612942865815        12.002632813238096       -2.7815584201390641E-003   1.9967797358664423       0.99677973586644231        6.2581051452070824E-012
   10.578125000000000        1.9994988833789644        12.003007454999603       -3.1774393368903448E-003   1.9963214440420740       0.99632144404207401       -3.2525093729418586E-012
   10.609375000000000        1.9994293462234536        12.003424901923504       -3.6185735693206253E-003   1.9958107726541330       0.99581077265413298       -1.8154144854065635E-011
   10.640625000000000        1.9993521341510025        12.003888457189408       -4.1084590355026400E-003   1.9952436751154998       0.99524367511549983       -1.2677858762799588E-011
   10.671875000000000        1.9992666945589253        12.004401449584838       -4.6506222746175154E-003   1.9946160722843078       0.99461607228430782        2.7469582164485473E-011
   10.703125000000000        1.9991724771925388        12.004967195890638       -5.2485787986627282E-003   1.9939238983938761       0.99392389839387607        6.0919491673416815E-011
   10.734375000000000        1.9990689413523799        12.005588957943004       -5.9057879630840951E-003   1.9931631533892957       0.99316315338929573        9.1766594323416939E-012
   10.765625000000000        1.9989555640577283        12.006269894309282       -6.6256023609907282E-003   1.9923299616967376       0.99232996169673759       -1.2729683973589090E-010
   10.796875000000000        1.9988318490236292        12.007013006960333       -7.4112118524391471E-003   1.9914206371711900       0.99142063717119000       -1.7674595120809045E-010
   10.828125000000000        1.9986973362029976        12.007821083629501       -8.2655824591495158E-003   1.9904317537438481       0.99043175374384806        6.5157657047620887E-011
   10.859375000000000        1.9985516118433646        12.008696636186023       -9.1913904847046486E-003   1.9893602213586599       0.98936022135865986        4.7753512255610531E-010
   10.890625000000000        1.9983943194101548        12.009641834544794       -1.0190952359096825E-002   1.9882033670510579       0.98820336705105793        4.7382542334162281E-010
   10.921875000000000        1.9982251717599473        12.010658435648812       -1.1266150852287908E-002   1.9869590209076593       0.98695902090765930       -4.2963099744497413E-010
   10.953125000000000        1.9980439641493055        12.011747708918747       -1.2418358451641688E-002   1.9856256056976638       0.98562560569766378       -1.6180592421477513E-009
   10.984375000000000        1.9978505866034035        12.012910362006600       -1.3648358849643676E-002   1.9842022277537599       0.98420222775375987       -1.2757119804973627E-009
   11.015625000000000        1.9976450343791685        12.014146470315438       -1.4956267637809932E-002   1.9826887667413586       0.98268876674135863        1.7376202698926591E-009
   11.046875000000000        1.9974274175149955        12.015455408832008       -1.6341453446314057E-002   1.9810859640686815       0.98108596406868154        5.2241695414068090E-009
   11.078125000000000        1.9971979728664575        12.016835779557724       -1.7802460902552143E-002   1.9793955119639053       0.97939551196390529        3.8200662633158800E-009
   11.109375000000000        1.9969570808443211        12.018285330509809       -1.9336936901332581E-002   1.9776201439429886       0.97762014394298857       -5.5442703761343637E-009
   11.140625000000000        1.9967052830466847        12.019800875679952       -2.0941561780223463E-002   1.9757637212664612       0.97576372126646116       -1.6451969120367949E-008
   11.171875000000000        1.9964432911703716        12.021378238274075       -2.2611987071417355E-002   1.9738313040989541       0.97383130409895413       -1.3429752865334876E-008
   11.203125000000000        1.9961719806685516        12.023012232766042       -2.4342781552007066E-002   1.9718291991165446       0.97182919911654464        1.3732307069247440E-008
   11.234375000000000        1.9958923771410528        12.024696669096855       -2.6127387333789311E-002   1.9697649898072636       0.96976498980726356        5.0022592956722178E-008
   11.265625000000000        1.9956056580604080        12.026424329886867       -2.7958087718002456E-002   1.9676475703424057       0.96764757034240545        5.2472715728058006E-008
   11.296875000000000        1.9953131877946446        12.028186881768223       -2.9825988486672957E-002   1.9654871993079717       0.96548719930797167       -1.7147983255583199E-008
   11.328125000000000        1.9950165724818547        12.029974751573249       -3.1721014208079670E-002   1.9632955582737750       0.96329555827377500       -1.3742635585067831E-007
   11.359375000000000        1.9947176839997667        12.031777080898314       -3.3631920997639730E-002   1.9610857630021270       0.96108576300212700       -2.0074273199277570E-007
   11.390625000000000        1.9944185994357444        12.033581878845585       -3.5546326996593228E-002   1.9588722724391512       0.95887227243915119       -6.8475882741836358E-008
   11.421875000000000        1.9941214580621469        12.035376369140872       -3.7450761609565411E-002   1.9566706964525815       0.95667069645258151        2.9416227920187055E-007
   11.453125000000000        1.9938283252491757        12.037147333431202       -3.9330734279874192E-002   1.9544975909693016       0.95449759096930165        6.9318525586226087E-007
   11.484375000000000        1.9935411999367314        12.038881147690917       -4.1170823280952458E-002   1.9523703766557789       0.95237037665577895        7.2744868773177984E-007
   11.515625000000000        1.9932622450308304        12.040563335648509       -4.2954784667286722E-002   1.9503074603635437       0.95030746036354374        3.6183164242586940E-008
   11.546875000000000        1.9929941670792795        12.042177802355107       -4.4665681163834910E-002   1.9483284859154446       0.94832848591544461       -1.3012636059794858E-006
   11.578125000000000        1.9927405205255795        12.043706246313667       -4.6286030385117097E-002   1.9464544901404623       0.94645449014046235       -2.4382932310995642E-006
   11.609375000000000        1.9925056854987364        12.045128307836876       -4.7797971371267997E-002   1.9447077141274685       0.94470771412746846       -1.7577487132491854E-006
   11.640625000000000        1.9922944137982512        12.046422687573651       -4.9183448016435725E-002   1.9431109657818155       0.94311096578181552        2.7019983317444485E-006
   11.671875000000000        1.9921110799784374        12.047568928936817       -5.0424407553923328E-002   1.9416866724245141       0.94168667242451409        1.2528184517579533E-005
   11.703125000000000        1.9919589640203634        12.048549135563404       -5.1503011861908032E-002   1.9404559521584555       0.94045595215845545        2.8248169695599401E-005
   11.734375000000000        1.9918399064867500        12.049348865559969       -5.2401858973321197E-002   1.9394380475134287       0.93943804751342874        4.9017845046073205E-005
   11.765625000000000        1.9917544971667904        12.049956846914624       -5.3104211823535169E-002   1.9386502853432552       0.93865028534325523        7.2844523965720498E-005
   11.796875000000000        1.9917026838243168        12.050363765164105       -5.3594230959753061E-002   1.9381084528645638       0.93810845286456379        9.7230479296328554E-005
   11.828125000000000        1.9916844832247882        12.050560824331038       -5.3857207675881792E-002   1.9378272755489063       0.93782727554890633        1.1991880602923999E-004
   11.859375000000000        1.9917004633685773        12.050538813800316       -5.3879793834942000E-002   1.9378206695336353       0.93782066953363530        1.3940990048300073E-004
   11.890625000000000        1.9917518323177286        12.050288045259039       -5.3650224505501901E-002   1.9381016078122266       0.93810160781222662        1.5508331930580432E-004
   11.921875000000000        1.9918401889577224        12.049799030465815       -5.3158529475751795E-002   1.9386816594819707       0.93868165948197069        1.6698007003035364E-004
   11.953125000000000        1.9919671346979995        12.049063456662344       -5.2396729723709019E-002   1.9395704049742903       0.93957040497429034        1.7544397591562344E-004
   11.984375000000000        1.9921339540789373        12.048075001093473       -5.1359015018018775E-002   1.9407749390609186       0.94077493906091858        1.8082938314512020E-004
   12.015625000000000        1.9923414665127357        12.046829754241678       -5.0041899002385593E-002   1.9422995675103500       0.94229956751035004        1.8337677149249387E-004
   12.046875000000000        1.9925900126015617        12.045326327795070       -4.8444348377338603E-002   1.9441456642242230       0.94414566422422297        1.8321924886155472E-004
   12.078125000000000        1.9928794616236043        12.043565897483198       -4.6567883133246210E-002   1.9463115784903582       0.94631157849035819        1.8040614533920696E-004
   12.109375000000000        1.9932091585969935        12.041552361476059       -4.4416645203622103E-002   1.9487925133933715       0.94879251339337145        1.7486175597936082E-004
   12.140625000000000        1.9935778379646263        12.039292553310997       -4.1997433391148253E-002   1.9515804045734781       0.95158040457347814        1.6630594115740749E-004
   12.171875000000000        1.9939836262751629        12.036796236382747       -3.9319702961901265E-002   1.9546639233132617       0.95466392331326166        1.5425868052942882E-004
   12.203125000000000        1.9944242515692234        12.034075617901085       -3.6395528895669549E-002   1.9580287226735540       0.95802872267355377        1.3824608213952594E-004
   12.234375000000000        1.9948974542193429        12.031144394212083       -3.3239532410120939E-002   1.9616579218092220       0.96165792180922205        1.1820246682558988E-004
   12.265625000000000        1.9954014243501781        12.028016716405407       -2.9868771030792461E-002   1.9655326533193855       0.96553265331938554        9.4893609914326049E-005
   12.296875000000000        1.9959349964062858        12.024706674493620       -2.6302593143352333E-002   1.9696324032629335       0.96963240326293354        7.0091749852840834E-005
   12.328125000000000        1.9964974041727017        12.021228736517457       -2.2562458624667308E-002   1.9739349455480344       0.97393494554803439        4.6305801823853798E-005
   12.359375000000000        1.9970876277717140        12.017599073015234       -1.8671727790021485E-002   1.9784158999816925       0.97841589998169254        2.6098523960182973E-005
   12.390625000000000        1.9977036167311180        12.013837137763621       -1.4655421500686295E-002   1.9830481952304317       0.98304819523043174        1.1275047706593710E-005
   12.421875000000000        1.9983417779620913        12.009966644054039       -1.0539955834821410E-002   1.9878018221272700       0.98780182212726997        2.3320172353180624E-006
   12.453125000000000        1.9989969913181558        12.006015357047158       -6.3528552222436672E-003   1.9926441360959122       0.99264413609591218       -1.5694973982682825E-006
   12.484375000000000        1.9996631354338015        12.002013744990288       -2.1224483681132017E-003   1.9975406870656882       0.99754068706568821       -2.1240405898570458E-006
   12.515625000000000        2.0003338523939660        11.997993095215190        2.1224483681132017E-003   2.0024563007620793        1.0024563007620793       -1.1655662084386620E-006
   12.546875000000000        2.0010032001246443        11.993983876006006        6.3528552222436663E-003   2.0073560553468881        1.0073560553468881       -6.5386166259173706E-008
   12.578125000000000        2.0016659593501456        11.990014863005086        1.0539955834821408E-002   2.0122059151849672        1.0122059151849669        5.2333537015059051E-007
   12.609375000000000        2.0023175795334001        11.986113066504119        1.4655421500686296E-002   2.0169730010340863        1.0169730010340863        5.5975831347865324E-007
   12.640625000000000        2.0029539252733710        11.982304104156288        1.8671727790021485E-002   2.0216256530633925        1.0216256530633925        3.1050931026399553E-007
   12.671875000000000        2.0035710311021302        11.978612561461473        2.2562458624667305E-002   2.0261334897267975        1.0261334897267975        5.4560520101887278E-008
   12.703125000000000        2.0041649954684981        11.975062053727539        2.6302593143352333E-002   2.0304675886118506        1.0304675886118506       -7.0554392106458863E-008
   12.734375000000000        2.0047320233885020        11.971674971712865        2.9868771030792458E-002   2.0346007944192945        1.0346007944192945       -7.0922663741868064E-008
   12.765625000000000        2.0052685451584691        11.968472074344886        3.3239532410120932E-002   2.0385080775685900        1.0385080775685900       -1.8702735804509985E-008
   12.796875000000000        2.0057713285848302        11.965472113248698        3.6395528895669549E-002   2.0421668574804999        1.0421668574804999        2.3280675609527179E-008
   12.828125000000000        2.0062375421877552        11.962691584761007        3.9319702961901265E-002   2.0455572451496566        1.0455572451496564        3.2840470343131756E-008
   12.859375000000000        2.0066647728187017        11.960144603017874        4.1997433391148253E-002   2.0486622062098498        1.0486622062098498        1.9560963959719402E-008
   12.890625000000000        2.0070510232196406        11.957842838594637        4.4416645203622103E-002   2.0514676684232627        1.0514676684232627        1.6719479134508219E-009
   12.921875000000000        2.0073947107780481        11.955795476337238        4.6567883133246203E-002   2.0539625939112942        1.0539625939112942       -9.8168162487866084E-009
   12.953125000000000        2.0076946732654464        11.954009179844418        4.8444348377338603E-002   2.0561390216427848        1.0561390216427848       -1.3789105413053449E-008
   12.984375000000000        2.0079501760391678        11.952488074632427        5.0041899002385599E-002   2.0579920750415535        1.0579920750415535       -1.4003447290633630E-008
   13.015625000000000        2.0081609133699758        11.951233765617783        5.1359015018018782E-002   2.0595199283879948        1.0595199283879946       -1.3820793398622300E-008
   13.046875000000000        2.0083270006262421        11.950245395194363        5.2396729723709019E-002   2.0607237303499510        1.0607237303499510       -1.4164569073216171E-008
   13.078125000000000        2.0084489582269769        11.949519738632189        5.3158529475751802E-002   2.0616074877027288        1.0616074877027288       -1.4130006498191960E-008
   13.109375000000000        2.0085276897611255        11.949051329908260        5.3650224505501901E-002   2.0621779142666274        1.0621779142666274       -1.2305119589939295E-008
   13.140625000000000        2.0085644561170111        11.948832611846962        5.3879793834942000E-002   2.0624442499519531        1.0624442499519531       -7.6110895363967757E-009
   13.171875000000000        2.0085608463548330        11.948854106407994        5.3857207675881799E-002   2.0624180540307147        1.0624180540307147        4.6728398928053139E-010
   13.203125000000000        2.0085187453474505        11.949104603274504        5.3594230959753061E-002   2.0621129763072035        1.0621129763072035        1.1959785162218850E-008
   13.234375000000000        2.0084402985838388        11.949571365032488        5.3104211823535176E-002   2.0615445104073737        1.0615445104073740        2.6566719935061656E-008
   13.265625000000000        2.0083278750236948        11.950240344024063        5.2401858973321190E-002   2.0607297339970159        1.0607297339970159        4.3794441850764088E-008
   13.296875000000000        2.0081840287843726        11.951096405478832        5.1503011861908032E-002   2.0596870406462808        1.0596870406462806        6.3022161267412002E-008
   13.328125000000000        2.0080114602842651        11.952123553333205        5.0424407553923328E-002   2.0584358678381887        1.0584358678381884        8.3505226733393556E-008
   13.359375000000000        2.0078129775087490        11.953305155438525        4.9183448016435725E-002   2.0569964255251847        1.0569964255251847        1.0439087594349417E-007
   13.390625000000000        2.0075914580855376        11.954624164597998        4.7797971371267997E-002   2.0553894294568056        1.0553894294568056        1.2482436106964201E-007
   13.421875000000000        2.0073498127263960        11.956063332266224        4.6286030385117097E-002   2.0536358431115129        1.0536358431115131        1.4411817028658902E-007
   13.453125000000000        2.0070909504277021        11.957605412400122        4.4665681163834910E-002   2.0517566315915370        1.0517566315915370        1.6185470430585269E-007
   13.484375000000000        2.0068177457683136        11.959233353111069        4.2954784667286722E-002   2.0497725304356003        1.0497725304356003        1.7781289640694808E-007
   13.515625000000000        2.0065330087087832        11.960930473540625        4.1170823280952458E-002   2.0477038319897356        1.0477038319897356        1.9175184640118914E-007
   13.546875000000000        2.0062394573468425        11.962680623569574        3.9330734279874185E-002   2.0455701916267168        1.0455701916267168        2.0321225946418053E-007
   13.578125000000000        2.0059396940026688        11.964468325004932        3.7450761609565411E-002   2.0433904556122342        1.0433904556122342        2.1149171924861321E-007
   13.609375000000000        2.0056361848098847        11.966278894027502        3.5546326996593228E-002   2.0411825118064781        1.0411825118064779        2.1582656017926638E-007
   13.640625000000000        2.0053312427721384        11.968098544769830        3.3631920997639730E-002   2.0389631637697780        1.0389631637697780        2.1566829566666001E-007
   13.671875000000000        2.0050270141019393        11.969914473135649        3.1721014208079670E-002   2.0367480283100190        1.0367480283100190        2.1086610502152325E-007
   13.703125000000000        2.0047254676540835        11.971714920052957        2.9825988486672960E-002   2.0345514561407567        1.0345514561407565        2.0162333891349249E-007
   13.734375000000000        2.0044283874231379        11.973489215241829        2.7958087718002456E-002   2.0323864751411405        1.0323864751411405        1.8830734749286648E-007
   13.765625000000000        2.0041373682442356        11.975227804568481        2.6127387333789307E-002   2.0302647555780249        1.0302647555780249        1.7140880359534094E-007
   13.796875000000000        2.0038538146822513        11.976922263347447        2.4342781552007062E-002   2.0281965962342583        1.0281965962342583        1.5183292934040082E-007
   13.828125000000000        2.0035789425002908        11.978565294584913        2.2611987071417355E-002   2.0261909295717082        1.0261909295717082        1.3114250441148556E-007
   13.859375000000000        2.0033137816801072        11.980150709278695        2.0941561780223460E-002   2.0242553434603305        1.0242553434603305        1.1097913255042613E-007
   13.890625000000000        2.0030591806398910        11.981673389276038        1.9336936901332581E-002   2.0223961175412235        1.0223961175412235        9.1579255290241690E-008
   13.921875000000000        2.0028158128584104        11.983129239591314        1.7802460902552147E-002   2.0206182737609626        1.0206182737609626        7.0875720403762443E-008
   13.953125000000000        2.0025841876190285        11.984515138863630        1.6341453446314057E-002   2.0189256410653424        1.0189256410653424        4.6184208013499983E-008
   13.984375000000000        2.0023646642655799        11.985828889235089        1.4956267637809932E-002   2.0173209319033898        1.0173209319033898        1.8150603242617080E-008
   14.015625000000000        2.0021574656786241        11.987069156419329        1.3648358849643676E-002   2.0158058245282677        1.0158058245282677       -7.0548420438854009E-009
   14.046875000000000        2.0019626862708924        11.988235390074388        1.2418358451641687E-002   2.0143810447225339        1.0143810447225341       -2.1731772825717144E-008
   14.078125000000000        2.0017802955189299        11.989327729418575        1.1266150852287909E-002   2.0130464463712179        1.0130464463712179       -2.5564670380617827E-008
   14.109375000000000        2.0016101457342055        11.990346917144555        1.0190952359096821E-002   2.0118010980933021        1.0118010980933023       -3.0522532945553849E-008
   14.140625000000000        2.0014519930954702        11.991294243969199        9.1913904847046486E-003   2.0106433835801747        1.0106433835801747       -5.2509566916825179E-008
   14.171875000000000        2.0013055292403776        11.992171517931153        8.2655824591495175E-003   2.0095711116995272        1.0095711116995272       -9.2279122565486205E-008
   14.203125000000000        2.0011704053997499        11.992981018072873        7.4112118524391471E-003   2.0085816172521889        1.0085816172521889       -1.2346115862982288E-007
   14.234375000000000        2.0010462293865841        11.993725389971612        6.6256023609907273E-003   2.0076718317475746        1.0076718317475748       -1.0724868193534576E-007
   14.265625000000000        2.0009325367555917        11.994407488743901        5.9057879630840943E-003   2.0068383247186756        1.0068383247186756       -3.2309034114774704E-008
   14.296875000000000        2.0008287677937320        11.995030242195739        5.2485787986627282E-003   2.0060773465923947        1.0060773465923947        5.1835726377902347E-008
   14.328125000000000        2.0007342920471736        11.995596627266236        4.6506222746175154E-003   2.0053849143217910        1.0053849143217910        4.9737050478171341E-008
   14.359375000000000        2.0006484920236072        11.996109784709306        4.1084590355026400E-003   2.0047569510591097        1.0047569510591097       -1.0505266123672641E-007
   14.390625000000000        2.0005708616492370        11.996573172594768        3.6185735693206257E-003   2.0041894352185579        1.0041894352185576       -3.5944270448950988E-007
   14.421875000000000        2.0005010377563841        11.996990577461823        3.1774393368903444E-003   2.0036784770932745        1.0036784770932745       -5.1636673870092409E-007
   14.453125000000000        2.0004387055569715        11.997365853025993        2.7815584201390641E-003   2.0032202639771106        1.0032202639771106       -3.3549320743730959E-007
   14.484375000000000        2.0003834002934076        11.997702436307803        2.4274957786240754E-003   2.0028108960720314        1.0028108960720317        2.6309137179936215E-007
   14.515625000000000        2.0003343148057433        11.998002884212417        2.1119082842728058E-003   2.0024462230900162        1.0024462230900162        1.0019363672064685E-006
   14.546875000000000        2.0002902493843395        11.998268731836456        1.8315687716722016E-003   2.0021218181560116        1.0021218181560116        1.1923483702602766E-006
   14.578125000000000        2.0002497767012239        11.998500832980023        1.5833853954939760E-003   2.0018331620967178        1.0018331620967178       -1.0367353775464494E-007
   14.609375000000000        2.0002115746994336        11.998700078187932        1.3644166283370972E-003   2.0015759913277709        1.0015759913277706       -3.7428620704993421E-006
   14.640625000000000        2.0001747783360533        11.998868159817473        1.1718822621506722E-003   2.0013466605982040        1.0013466605982040       -1.0150627666405398E-005
   14.671875000000000        2.0001391810024498        11.999008008849252        1.0031707953922554E-003   2.0011423517978422        1.0011423517978422       -1.9120762530633328E-005
   14.703125000000000        2.0001051909162504        11.999123693070722        8.5584359723120743E-004   2.0009610345134816        1.0009610345134816       -2.9859670164444907E-005
   14.734375000000000        2.0000735718252169        11.999219841227886        7.2763624056253196E-004   2.0008012080657793        1.0008012080657793       -4.1245841463144473E-005
   14.765625000000000        2.0000450985967317        11.999300881892427        6.1645738853805757E-004   2.0006615559852698        1.0006615559852698       -5.2174063990495512E-005
   14.796875000000000        2.0000202828223874        11.999370440003307        5.2038560594337496E-004   2.0005406684283309        1.0005406684283309       -6.1829293154680443E-005
   14.828125000000000        1.9999992664147574        11.999431107576784        4.3766444822385033E-004   2.0004369308629815        1.0004369308629812       -6.9792263089452078E-005
   14.859375000000000        1.9999818831762237        11.999484588220081        3.6669615841703287E-004   2.0003485793346409        1.0003485793346407       -7.5976908917585462E-005
   14.890625000000000        1.9999678079299394        11.999532037039685        3.0603427673864600E-004   2.0002738422066781        1.0002738422066781       -8.0480058000098609E-005
   14.921875000000000        1.9999566921644327        11.999574371767748        2.5437544006647945E-004   2.0002110676044991        1.0002110676044991       -8.3444481992600572E-005
   14.953125000000000        1.9999482276502614        11.999612425087816        2.1055061994503907E-004   2.0001587782702064        1.0001587782702064       -8.4993890168583164E-005
   14.984375000000000        1.9999421492751246        11.999646962768027        1.7351601876324651E-004   2.0001156652938876        1.0001156652938878       -8.5228652037638852E-005
   15.015625000000000        1.9999382333003053        11.999678691836326        1.4234381509905381E-004   2.0000805771154044        1.0000805771154044       -8.4226076235927039E-005
   15.046875000000000        1.9999363344299044        11.999708354697026        1.1621292143146085E-004   2.0000525473513360        1.0000525473513360       -8.2001879621929064E-005
   15.078125000000000        1.9999364461366720        11.999736874554936        9.4399890939488108E-005   2.0000308460276113        1.0000308460276115       -7.8448424128074734E-005
   15.109375000000000        1.9999387142564280        11.999765396981561        7.6270085286262210E-005   2.0000149843417141        1.0000149843417141       -7.3319726674681007E-005
   15.140625000000000        1.9999433363345556        11.999795077962419        6.1269192378441261E-005   2.0000046055269340        1.0000046055269340       -6.6330772616085554E-005
   15.171875000000000        1.9999503494560869        11.999826624394522        4.8915162265956336E-005   1.9999992646183529       0.99999926461835276       -5.7368411970903921E-005
   15.203125000000000        1.9999594024863310        11.999859799458120        3.8790610698417861E-005   1.9999981930970294       0.99999819309702942       -4.6717919358618687E-005
   15.234375000000000        1.9999696540074654        11.999893205768462        3.0535723411100810E-005   2.0000001897308763        1.0000001897308763       -3.5163937406323953E-005
   15.265625000000000        1.9999798913520432        11.999924557568127        2.3841679948438473E-005   2.0000037330319915        1.0000037330319915       -2.3870405382764304E-005
   15.296875000000000        1.9999888488881292        11.999951393547418        1.8444603674244038E-005   2.0000072934918034        1.0000072934918034       -1.4061319289382368E-005
   15.328125000000000        1.9999955876164150        11.999971924798992        1.4120034457277665E-005   2.0000097076508725        1.0000097076508725       -6.6402623977168673E-006
   15.359375000000000        1.9999997580992563        11.999985623704482        1.0677912222957796E-005   2.0000104360114794        1.0000104360114794       -1.9266843318543891E-006
   15.390625000000000        2.0000016301803596        11.999993295603462        7.9580529725298786E-006   2.0000095882333322        1.0000095882333322        3.7453270529397287E-007
   15.421875000000000        2.0000018958677681        11.999996647418403        5.8260938234560215E-006   2.0000077219615915        1.0000077219615915        9.7659684961115545E-007
   15.453125000000000        2.0000013602070323        11.999997607648321        4.1698799470664793E-006   2.0000055300869795        1.0000055300869795        7.0224980941446802E-007
   15.484375000000000        2.0000006691577914        11.999997727794080        2.8962637990942555E-006   2.0000035654215904        1.0000035654215904        2.1214834422522699E-007
   15.515625000000000        2.0000001759396677        11.999997889973319        1.9282855870191994E-006   2.0000021042252549        1.0000021042252547       -1.2834506035730442E-007
   15.546875000000000        1.9999999594334419        11.999998350874833        1.2027033340183984E-006   2.0000011621367757        1.0000011621367759       -2.3037134444514606E-007
   15.578125000000000        1.9999999359143157        11.999998992032257        6.6784103165552299E-007   2.0000006037553475        1.0000006037553475       -1.6950198244991554E-007
   15.609375000000000        1.9999999826426593        11.999999595988964        2.8172408309139713E-007   2.0000002643667423        1.0000002643667423       -6.1853965505065389E-008
   15.640625000000000        2.0000000161093503        12.000000021690207        1.0472399574498617E-008   2.0000000265817497        1.0000000265817499        1.4409121895653243E-008
   15.671875000000000        2.0000000113200493        12.000000248982037       -1.7307698691175234E-007   1.9999998382430624       0.99999983824306238        3.8578714223191923E-008
   15.703125000000000        1.9999999820032466        12.000000336295168       -2.9054419094451570E-007   1.9999996914590557       0.99999969145905565        2.7794550883086799E-008
   15.734375000000000        1.9999999513725897        12.000000357175646       -3.5900211961275262E-007   1.9999995923704701       0.99999959237047009        7.9640591899021729E-009
   15.765625000000000        1.9999999334997449        12.000000360114781       -3.9181601350693213E-007   1.9999995416837315       0.99999954168373151       -4.7323320817582726E-009
   15.796875000000000        1.9999999297802009        12.000000361633509       -3.9934739096544031E-007   1.9999995304328100       0.99999953043280998       -7.2643320248033660E-009
   15.828125000000000        1.9999999344993364        12.000000359371619       -3.8954091757601552E-007   1.9999995449584189       0.99999954495841892       -4.0930976386022166E-009
   15.859375000000000        1.9999999415214238        12.000000347534042       -3.6841079619412701E-007   1.9999995731106277       0.99999957311062770       -4.0546477286795835E-010
   15.890625000000000        1.9999999476525445        12.000000324858840       -3.4044143393048767E-007   1.9999996072111106       0.99999960721111059        1.3121825848116941E-009
   15.921875000000000        1.9999999525123322        12.000000294758154       -3.0891541218086369E-007   1.9999996435969201       0.99999964359692006        1.1973975144741189E-009
   15.953125000000000        1.9999999568952918        12.000000262034392       -2.7618017752029061E-007   1.9999996807151141       0.99999968071511414        4.1505976433597880E-010
   15.984375000000000        1.9999999614297770        12.000000230188986       -2.4386339313218371E-007   1.9999997175663839       0.99999971756638395       -1.4966872186050750E-010
   16.015625000000000        1.9999999661678438        12.000000200737681       -2.1304554564546982E-007   1.9999997531222982       0.99999975312229816       -2.7425861581775735E-010
   16.046875000000000        1.9999999708154159        12.000000173898215       -1.8439719027120799E-007   1.9999997864182257       0.99999978641822573       -1.4699819139707415E-010
   16.078125000000000        1.9999999750788038        12.000000149498039       -1.5828713446134851E-007   1.9999998167916693       0.99999981679166927       -3.3986147229825292E-012
   16.109375000000000        1.9999999788308283        12.000000127451811       -1.3486690122008732E-007   1.9999998439639270       0.99999984396392705        5.3261173249552485E-011
   16.140625000000000        1.9999999820880108        12.000000107795390       -1.1413597034606544E-007   1.9999998679520403       0.99999986795204032        3.9417802355501408E-011
   16.171875000000000        1.9999999849194419        12.000000090548532       -9.5991560872180875E-008   1.9999998889278809       0.99999988892788094        7.9480866332914957E-012
   16.203125000000000        1.9999999873836132        12.000000075623571       -8.0266081785186547E-008   1.9999999071175314       0.99999990711753139       -9.0969454191736077E-012
   16.234375000000000        1.9999999895153313        12.000000062832276       -6.6754831486123591E-008   1.9999999227604999       0.99999992276049987       -9.2170715504380496E-012
   16.265625000000000        1.9999999913390456        12.000000051941397       -5.5236060171959122E-008   1.9999999361029854       0.99999993610298543       -2.9538593793176915E-012
   16.296875000000000        1.9999999928818790        12.000000042719838       -4.5485114419207329E-008   1.9999999473967647       0.99999994739676468        1.3715695246219184E-012
   16.328125000000000        1.9999999941764601        12.000000034957379       -3.7284051201368807E-008   1.9999999568924089       0.99999995689240895        1.9921841953873809E-012
   16.359375000000000        1.9999999952570733        12.000000028464132       -3.0427831387808922E-008   1.9999999648292419       0.99999996482924192        8.2711615334574162E-013
   16.390625000000000        1.9999999961554127        12.000000023065967       -2.4727973084857841E-008   1.9999999714274397       0.99999997142743968       -1.6964207816272392E-013
   16.421875000000000        1.9999999968989102        12.000000018603117       -2.0014356281592120E-008   1.9999999768845540       0.99999997688455400       -4.0545344859310717E-013
   16.453125000000000        1.9999999975111011        12.000000014931683       -1.6135716115222995E-008   1.9999999813753850       0.99999998137538504       -2.0139445666700340E-013
   16.484375000000000        1.9999999980125109        12.000000011925012       -1.2959237299048287E-008   1.9999999850532737       0.99999998505327370        2.3980817331903381E-014
   16.515625000000000        1.9999999984211849        12.000000009473577       -1.0369562122233310E-008   1.9999999880516228       0.99999998805162282        1.1413092693146609E-013
   16.546875000000000        1.9999999987528310        12.000000007483530       -8.2674447999020966E-009   1.9999999904853862       0.99999999048538624        1.0569323194431490E-013
   16.578125000000000        1.9999999990208854        12.000000005874879       -6.5682222470462689E-009   1.9999999924526632       0.99999999245266324        6.1950444774083735E-014
   16.609375000000000        1.9999999992366917        12.000000004579842       -5.2002225036217839E-009   1.9999999940364692       0.99999999403646922        9.7699626167013776E-015
   16.640625000000000        1.9999999994097639        12.000000003541338       -4.1031944438929052E-009   1.9999999953065695       0.99999999530656947       -3.5305092183079978E-014
   16.671875000000000        1.9999999995480386        12.000000002711689       -3.2268138633501329E-009   1.9999999963212247       0.99999999632122472       -6.4837024638109142E-014
   16.703125000000000        1.9999999996581013        12.000000002051346       -2.5292997151108567E-009   1.9999999971288016       0.99999999712880161       -7.4829031859735551E-014
   16.734375000000000        1.9999999997453917        12.000000001527674       -1.9761586430496764E-009   1.9999999977692331       0.99999999776923310       -5.9729998724833422E-014
   16.765625000000000        1.9999999998143729        12.000000001113881       -1.5390647810834396E-009   1.9999999982753081       0.99999999827530806       -3.4416913763379853E-014
   16.796875000000000        1.9999999998686901        12.000000000788031       -1.1948740393732788E-009   1.9999999986738162       0.99999999867381617       -1.0880185641326534E-014
   16.828125000000000        1.9999999999113045        12.000000000532298       -9.2476695772704272E-010   1.9999999989865376       0.99999999898653757        5.7731597280508140E-015
   16.859375000000000        1.9999999999446214        12.000000000332262       -7.1351101830106413E-010   1.9999999992311104       0.99999999923111038        1.3766765505351941E-014
   16.890625000000000        1.9999999999705862        12.000000000176319       -5.4883155521046241E-010   1.9999999994217545       0.99999999942175455        1.0658141036401503E-014
   16.921875000000000        1.9999999999907598        12.000000000055183       -4.2087967238928708E-010   1.9999999995698801       0.99999999956988006        6.6613381477509392E-016
   16.953125000000000        2.0000000000063949        11.999999999961412       -3.2178556986990413E-010   1.9999999996846094       0.99999999968460940       -2.6645352591003757E-015
   16.984375000000000        2.0000000000184852        11.999999999889059       -2.4528614410839544E-010   1.9999999997731990       0.99999999977319898        1.1990408665951691E-014
   17.015625000000000        2.0000000000278018        11.999999999833435       -1.8641649135504271E-010   1.9999999998413853       0.99999999984138532        3.4638958368304884E-014
   17.046875000000000        2.0000000000349498        11.999999999790754       -1.4125587295550159E-010   1.9999999998936939       0.99999999989369392        5.1514348342607263E-014
   17.078125000000000        2.0000000000404055        11.999999999758090       -1.0671970350272546E-010   1.9999999999336857       0.99999999993368571        5.5067062021407764E-014
   17.109375000000000        2.0000000000445497        11.999999999733136       -8.0390131200509302E-011   1.9999999999641596       0.99999999996415956        4.2188474935755949E-014
   17.140625000000000        2.0000000000476796        11.999999999714129       -6.0378750718587054E-011   1.9999999999873008       0.99999999998730082        1.2434497875801753E-014
   17.171875000000000        2.0000000000500382        11.999999999699705       -4.5215894643210999E-011   2.0000000000048224        1.0000000000048224       -2.2204460492503131E-014
   17.203125000000000        2.0000000000518194        11.999999999688793       -3.3761774811168656E-011   2.0000000000180576        1.0000000000180576       -4.3076653355456074E-014
   17.234375000000000        2.0000000000531712        11.999999999680600       -2.5135482454275753E-011   2.0000000000280358        1.0000000000280358       -4.7073456244106637E-014
   17.265625000000000        2.0000000000542046        11.999999999674481       -1.8658505290835246E-011   2.0000000000355462        1.0000000000355462       -4.2632564145606011E-014
   17.296875000000000        2.0000000000549920        11.999999999669908       -1.3809983619801391E-011   2.0000000000411822        1.0000000000411819       -3.4194869158454821E-014
   17.328125000000000        2.0000000000555813        11.999999999666509       -1.0191411769955524E-011   2.0000000000453899        1.0000000000453899       -2.8421709430404007E-014
   17.359375000000000        2.0000000000560205        11.999999999663999       -7.4989030263529920E-012   2.0000000000485216        1.0000000000485216       -1.5099033134902129E-014
   17.390625000000000        2.0000000000563487        11.999999999662144       -5.5014831352904276E-012   2.0000000000508473        1.0000000000508473        7.9936057773011271E-015
   17.421875000000000        2.0000000000565863        11.999999999660774       -4.0241675033103320E-012   2.0000000000525620        1.0000000000525622        3.3750779948604759E-014
   17.453125000000000        2.0000000000567497        11.999999999659755       -2.9348178058466448E-012   2.0000000000538147        1.0000000000538150        4.2632564145606011E-014
   17.484375000000000        2.0000000000568559        11.999999999658993       -2.1339719523380575E-012   2.0000000000547220        1.0000000000547218        2.8421709430404007E-014
   17.515625000000000        2.0000000000569216        11.999999999658447       -1.5470036278867350E-012   2.0000000000553744        1.0000000000553746       -1.7763568394002505E-015
   17.546875000000000        2.0000000000569753        11.999999999658044       -1.1180996659212082E-012   2.0000000000558571        1.0000000000558573       -2.0872192862952943E-014
   17.578125000000000        2.0000000000570277        11.999999999657721       -8.0565032160075670E-013   2.0000000000562221        1.0000000000562221       -3.1530333899354446E-014
   17.609375000000000        2.0000000000570708        11.999999999657485       -5.7873345787283958E-013   2.0000000000564921        1.0000000000564921       -3.8191672047105385E-014
   17.640625000000000        2.0000000000571090        11.999999999657309       -4.1444244357454244E-013   2.0000000000566946        1.0000000000566946       -2.0428103653102880E-014
   17.671875000000000        2.0000000000571445        11.999999999657158       -2.9586234423867260E-013   2.0000000000568487        1.0000000000568487        7.1054273576010019E-015
   17.703125000000000        2.0000000000571667        11.999999999657053       -2.1054240251753636E-013   2.0000000000569562        1.0000000000569562        2.5757174171303632E-014
   17.734375000000000        2.0000000000571729        11.999999999656984       -1.4934705337394116E-013   2.0000000000570237        1.0000000000570235        3.3750779948604759E-014
   17.765625000000000        2.0000000000571738        11.999999999656954       -1.0559461282411623E-013   2.0000000000570681        1.0000000000570681        3.2862601528904634E-014
   17.796875000000000        2.0000000000571809        11.999999999656936       -7.4413804154932930E-014   2.0000000000571063        1.0000000000571065        2.1760371282653068E-014
   17.828125000000000        2.0000000000571929        11.999999999656946       -5.2264651920502503E-014   2.0000000000571405        1.0000000000571407        7.1054273576010019E-015
   17.859375000000000        2.0000000000571987        11.999999999656970       -3.6582960241063104E-014   2.0000000000571623        1.0000000000571621       -8.4376949871511897E-015
   17.890625000000000        2.0000000000571871        11.999999999656996       -2.5517384878958160E-014   2.0000000000571618        1.0000000000571616       -3.1974423109204508E-014
   17.921875000000000        2.0000000000571725        11.999999999657001       -1.7735637427699328E-014   2.0000000000571547        1.0000000000571547       -4.6185277824406512E-014
   17.953125000000000        2.0000000000571636        11.999999999656962       -1.2282125061151533E-014   2.0000000000571512        1.0000000000571514       -3.8191672047105385E-014
   17.984375000000000        2.0000000000571587        11.999999999656900       -8.4737264669301340E-015   2.0000000000571503        1.0000000000571503       -1.2878587085651816E-014
   18.015625000000000        2.0000000000571592        11.999999999656843       -5.8237453865031075E-015   2.0000000000571534        1.0000000000571534        1.0658141036401503E-014
   18.046875000000000        2.0000000000571658        11.999999999656804       -3.9866116441219868E-015   2.0000000000571618        1.0000000000571618        2.7977620220553945E-014
   18.078125000000000        2.0000000000571809        11.999999999656806       -2.7178059205723973E-015   2.0000000000571783        1.0000000000571783        4.0412118096355698E-014
   18.109375000000000        2.0000000000572045        11.999999999656829       -1.8449164549002957E-015   2.0000000000572027        1.0000000000572027        4.9293902293356950E-014
   18.140625000000000        2.0000000000572262        11.999999999656856       -1.2468073935360255E-015   2.0000000000572249        1.0000000000572249        4.9293902293356950E-014
   18.171875000000000        2.0000000000572409        11.999999999656870       -8.3867737624268946E-016   2.0000000000572400        1.0000000000572400        4.9737991503207013E-014
   18.203125000000000        2.0000000000572418        11.999999999656884       -5.6138033370737785E-016   2.0000000000572413        1.0000000000572411        4.7961634663806763E-014
   18.234375000000000        2.0000000000572391        11.999999999656882       -3.7381960385871415E-016   2.0000000000572387        1.0000000000572387        4.9737991503207013E-014
   18.265625000000000        2.0000000000572293        11.999999999656882       -2.4755025844196816E-016   2.0000000000572289        1.0000000000572291        4.6185277824406512E-014
   18.296875000000000        2.0000000000572133        11.999999999656895       -1.6296239130452010E-016   2.0000000000572133        1.0000000000572131        3.6415315207705135E-014
   18.328125000000000        2.0000000000571929        11.999999999656904       -1.0659221707328630E-016   2.0000000000571929        1.0000000000571929        1.7763568394002505E-014
   18.359375000000000        2.0000000000571716        11.999999999656932       -6.9234788787276371E-017   2.0000000000571716        1.0000000000571716       -6.6613381477509392E-015
   18.390625000000000        2.0000000000571618        11.999999999656954       -4.4624387885578105E-017   2.0000000000571618        1.0000000000571618       -2.0872192862952943E-014
   18.421875000000000        2.0000000000571641        11.999999999656936       -2.8515414873850873E-017   2.0000000000571641        1.0000000000571641       -2.4424906541753444E-014
   18.453125000000000        2.0000000000571685        11.999999999656929       -1.8044767528143535E-017   2.0000000000571685        1.0000000000571685       -2.5313084961453569E-014
   18.484375000000000        2.0000000000571743        11.999999999656923       -1.1291296379761376E-017   2.0000000000571743        1.0000000000571743       -2.2648549702353193E-014
   18.515625000000000        2.0000000000571814        11.999999999656898       -6.9726968122041733E-018   2.0000000000571814        1.0000000000571814       -1.5543122344752192E-014
   18.546875000000000        2.0000000000571871        11.999999999656874       -4.2378606690232831E-018   2.0000000000571871        1.0000000000571871       -2.2204460492503131E-015
   18.578125000000000        2.0000000000571903        11.999999999656861       -2.5252582664681828E-018   2.0000000000571903        1.0000000000571903        1.2878587085651816E-014
   18.609375000000000        2.0000000000571916        11.999999999656842       -1.4668011649576892E-018   2.0000000000571916        1.0000000000571916        2.3092638912203256E-014
   18.640625000000000        2.0000000000571942        11.999999999656829       -8.2289486513284120E-019   2.0000000000571942        1.0000000000571942        3.0642155479654321E-014
   18.671875000000000        2.0000000000571978        11.999999999656819       -4.3878462833210294E-019   2.0000000000571978        1.0000000000571978        3.5527136788005009E-014
   18.703125000000000        2.0000000000571947        11.999999999656833       -2.1536996757378668E-019   2.0000000000571947        1.0000000000571947        2.8421709430404007E-014
   18.734375000000000        2.0000000000571885        11.999999999656858       -8.9802678449103862E-020   2.0000000000571885        1.0000000000571885        1.5987211554602254E-014
   18.765625000000000        2.0000000000571783        11.999999999656911       -2.2666621101516344E-020   2.0000000000571783        1.0000000000571783       -8.8817841970012523E-016
   18.796875000000000        2.0000000000571738        11.999999999656950        1.0438494293217043E-020   2.0000000000571738        1.0000000000571738       -1.2878587085651816E-014
   18.828125000000000        2.0000000000571765        11.999999999656971        2.4383263534998778E-020   2.0000000000571765        1.0000000000571765       -2.0872192862952943E-014
   18.859375000000000        2.0000000000571796        11.999999999656977        2.8057150092365981E-020   2.0000000000571796        1.0000000000571796       -3.0198066269804258E-014
   18.890625000000000        2.0000000000571809        11.999999999656980        2.6644101205546985E-020   2.0000000000571809        1.0000000000571809       -3.0642155479654321E-014
   18.921875000000000        2.0000000000571831        11.999999999656975        2.3067782564858008E-020   2.0000000000571831        1.0000000000571831       -2.7089441800853820E-014
   18.953125000000000        2.0000000000571836        11.999999999656971        1.8899321234951055E-020   2.0000000000571836        1.0000000000571836       -2.4424906541753444E-014
   18.984375000000000        2.0000000000571756        11.999999999656975        1.4920122949498417E-020   2.0000000000571756        1.0000000000571756       -2.8421709430404007E-014
   19.015625000000000        2.0000000000571583        11.999999999656987        1.1465472743143280E-020   2.0000000000571583        1.0000000000571583       -4.2188474935755949E-014
   19.046875000000000        2.0000000000571441        11.999999999656968        8.6303464796280160E-021   2.0000000000571441        1.0000000000571441       -5.2402526762307389E-014
   19.078125000000000        2.0000000000571392        11.999999999656906        6.3897248668132720E-021   2.0000000000571392        1.0000000000571392       -5.2402526762307389E-014
   19.109375000000000        2.0000000000571441        11.999999999656836        4.6666672616566542E-021   2.0000000000571441        1.0000000000571441       -3.8635761256955448E-014
   19.140625000000000        2.0000000000571587        11.999999999656804        3.3690643115034810E-021   2.0000000000571587        1.0000000000571587       -1.6875389974302379E-014
   19.171875000000000        2.0000000000571836        11.999999999656803        2.4080594350246516E-021   2.0000000000571836        1.0000000000571836        9.3258734068513149E-015
   19.203125000000000        2.0000000000572116        11.999999999656820        1.7060827498302273E-021   2.0000000000572116        1.0000000000572116        3.1086244689504383E-014
   19.234375000000000        2.0000000000572338        11.999999999656849        1.1992645716663391E-021   2.0000000000572338        1.0000000000572338        4.3520742565306136E-014
   19.265625000000000        2.0000000000572435        11.999999999656881        8.3702165523579218E-022   2.0000000000572435        1.0000000000572435        4.5297099404706387E-014
   19.296875000000000        2.0000000000572387        11.999999999656914        5.8040126911255409E-022   2.0000000000572387        1.0000000000572387        3.5527136788005009E-014
   19.328125000000000        2.0000000000572213        11.999999999656922        4.0004254604508245E-022   2.0000000000572213        1.0000000000572213        1.9539925233402755E-014
   19.359375000000000        2.0000000000571969        11.999999999656904        2.7418891160672465E-022   2.0000000000571969        1.0000000000571969        7.1054273576010019E-015
   19.390625000000000        2.0000000000571738        11.999999999656884        1.8694351053536801E-022   2.0000000000571738        1.0000000000571738       -1.3322676295501878E-015
   19.421875000000000        2.0000000000571649        11.999999999656861        1.2682813901409946E-022   2.0000000000571649        1.0000000000571649       -5.3290705182007514E-015
   19.453125000000000        2.0000000000571676        11.999999999656849        8.5639646822905937E-023   2.0000000000571676        1.0000000000571676       -6.2172489379008766E-015
   19.484375000000000        2.0000000000571756        11.999999999656866        5.7568141272261039E-023   2.0000000000571756        1.0000000000571756       -1.7763568394002505E-015
   19.515625000000000        2.0000000000571836        11.999999999656902        3.8531784649693970E-023   2.0000000000571836        1.0000000000571836        3.9968028886505635E-015
   19.546875000000000        2.0000000000571907        11.999999999656922        2.5683642034397052E-023   2.0000000000571907        1.0000000000571907        9.7699626167013776E-015
   19.578125000000000        2.0000000000571947        11.999999999656925        1.7051273618425030E-023   2.0000000000571947        1.0000000000571947        9.7699626167013776E-015
   19.609375000000000        2.0000000000571987        11.999999999656922        1.1276503393880117E-023   2.0000000000571987        1.0000000000571987        3.1086244689504383E-015
   19.640625000000000        2.0000000000572027        11.999999999656913        7.4294694850988496E-024   2.0000000000572027        1.0000000000572027       -7.5495165674510645E-015
   19.671875000000000        2.0000000000572054        11.999999999656907        4.8769654863225932E-024   2.0000000000572054        1.0000000000572054       -9.3258734068513149E-015
   19.703125000000000        2.0000000000572071        11.999999999656904        3.1899814642048021E-024   2.0000000000572071        1.0000000000572071       -3.1086244689504383E-015
   19.734375000000000        2.0000000000572062        11.999999999656890        2.0792522190199573E-024   2.0000000000572062        1.0000000000572062        3.1086244689504383E-015
   19.765625000000000        2.0000000000571960        11.999999999656886        1.3506320403808054E-024   2.0000000000571960        1.0000000000571960        1.3322676295501878E-015
   19.796875000000000        2.0000000000571805        11.999999999656854        8.7438948205071210E-025   2.0000000000571805        1.0000000000571805       -6.2172489379008766E-015
   19.828125000000000        2.0000000000571641        11.999999999656838        5.6420266166861398E-025   2.0000000000571641        1.0000000000571641       -1.9539925233402755E-014
   19.859375000000000        2.0000000000571569        11.999999999656840        3.6286868161887141E-025   2.0000000000571569        1.0000000000571569       -2.7089441800853820E-014
   19.890625000000000        2.0000000000571561        11.999999999656861        2.3263099300841102E-025   2.0000000000571561        1.0000000000571561       -2.7089441800853820E-014
   19.921875000000000        2.0000000000571596        11.999999999656888        1.4866439246291924E-025   2.0000000000571596        1.0000000000571596       -2.4424906541753444E-014
   19.953125000000000        2.0000000000571680        11.999999999656925        9.4707285839984280E-026   2.0000000000571680        1.0000000000571680       -2.1760371282653068E-014
   19.984375000000000        2.0000000000571818        11.999999999656955        6.0146582659985699E-026   2.0000000000571818        1.0000000000571818       -1.4210854715202004E-014
   20.015625000000000        2.0000000000571978        11.999999999656954        3.8080464821881526E-026   2.0000000000571978        1.0000000000571978       -3.9968028886505635E-015
   20.046875000000000        2.0000000000572054        11.999999999656939        2.4036345322248828E-026   2.0000000000572054        1.0000000000572054       -2.2204460492503131E-015
   20.078125000000000        2.0000000000572067        11.999999999656925        1.5125838164491728E-026   2.0000000000572067        1.0000000000572067       -8.8817841970012523E-016
   20.109375000000000        2.0000000000572049        11.999999999656923        9.4899517477140118E-027   2.0000000000572049        1.0000000000572049        1.0214051826551440E-014
   20.140625000000000        2.0000000000572022        11.999999999656914        5.9362161284271334E-027   2.0000000000572022        1.0000000000572022        3.1086244689504383E-014
   20.171875000000000        2.0000000000571938        11.999999999656920        3.7022275473958630E-027   2.0000000000571938        1.0000000000571938        4.0412118096355698E-014
   20.203125000000000        2.0000000000571818        11.999999999656902        2.3021296579193624E-027   2.0000000000571818        1.0000000000571818        3.0642155479654321E-014
   20.234375000000000        2.0000000000571712        11.999999999656868        1.4272969553669292E-027   2.0000000000571712        1.0000000000571712        6.2172489379008766E-015
   20.265625000000000        2.0000000000571641        11.999999999656847        8.8230857003722027E-028   2.0000000000571641        1.0000000000571641       -1.8651746813702630E-014
   20.296875000000000        2.0000000000571698        11.999999999656826        5.4381488058133129E-028   2.0000000000571698        1.0000000000571698       -2.3980817331903381E-014
   20.328125000000000        2.0000000000571831        11.999999999656811        3.3420126130912426E-028   2.0000000000571831        1.0000000000571831       -1.1546319456101628E-014
   20.359375000000000        2.0000000000571934        11.999999999656835        2.0478239904868782E-028   2.0000000000571934        1.0000000000571934        1.0658141036401503E-014
   20.390625000000000        2.0000000000571969        11.999999999656893        1.2511374325107915E-028   2.0000000000571969        1.0000000000571969        3.1530333899354446E-014
   20.421875000000000        2.0000000000571991        11.999999999656955        7.6215751255950526E-029   2.0000000000571991        1.0000000000571991        4.0412118096355698E-014
   20.453125000000000        2.0000000000572036        11.999999999656993        4.6292477106732193E-029   2.0000000000572036        1.0000000000572036        3.8635761256955448E-014
   20.484375000000000        2.0000000000572036        11.999999999657009        2.8034955699544630E-029   2.0000000000572036        1.0000000000572036        1.8651746813702630E-014
   20.515625000000000        2.0000000000571934        11.999999999656991        1.6928170872815465E-029   2.0000000000571934        1.0000000000571934       -1.7319479184152442E-014
   20.546875000000000        2.0000000000571756        11.999999999656971        1.0191472877824266E-029   2.0000000000571756        1.0000000000571756       -5.1514348342607263E-014
   20.578125000000000        2.0000000000571587        11.999999999656938        6.1175251865290476E-030   2.0000000000571587        1.0000000000571587       -6.9722005946459831E-014
   20.609375000000000        2.0000000000571467        11.999999999656902        3.6611763730919891E-030   2.0000000000571467        1.0000000000571467       -7.0610184366159956E-014
   20.640625000000000        2.0000000000571467        11.999999999656874        2.1845640366257054E-030   2.0000000000571467        1.0000000000571467       -5.4178883601707639E-014
   20.671875000000000        2.0000000000571609        11.999999999656872        1.2995717437211342E-030   2.0000000000571609        1.0000000000571609       -2.4868995751603507E-014
   20.703125000000000        2.0000000000571831        11.999999999656882        7.7075804449151939E-031   2.0000000000571831        1.0000000000571831        8.8817841970012523E-016
   20.734375000000000        2.0000000000572000        11.999999999656906        4.5573035724217966E-031   2.0000000000572000        1.0000000000572000        1.3766765505351941E-014
   20.765625000000000        2.0000000000572076        11.999999999656934        2.6863239869879616E-031   2.0000000000572076        1.0000000000572076        1.6431300764452317E-014
   20.796875000000000        2.0000000000572049        11.999999999656950        1.5785429135591441E-031   2.0000000000572049        1.0000000000572049        8.8817841970012523E-015
   20.828125000000000        2.0000000000571911        11.999999999656962        9.2467146156705432E-032   2.0000000000571911        1.0000000000571911       -3.9968028886505635E-015
   20.859375000000000        2.0000000000571778        11.999999999656950        5.3992739621489640E-032   2.0000000000571778        1.0000000000571778       -1.0214051826551440E-014
   20.890625000000000        2.0000000000571694        11.999999999656948        3.1425489117624895E-032   2.0000000000571694        1.0000000000571694       -2.0872192862952943E-014
   20.921875000000000        2.0000000000571694        11.999999999656945        1.8230868151733148E-032   2.0000000000571694        1.0000000000571694       -2.5757174171303632E-014
   20.953125000000000        2.0000000000571734        11.999999999656934        1.0541170123371677E-032   2.0000000000571734        1.0000000000571734       -2.1316282072803006E-014
   20.984375000000000        2.0000000000571703        11.999999999656913        6.0743725711586079E-033   2.0000000000571703        1.0000000000571703       -1.7763568394002505E-014
   21.015625000000000        2.0000000000571565        11.999999999656898        3.4883272228996500E-033   2.0000000000571565        1.0000000000571565       -2.2204460492503131E-014
   21.046875000000000        2.0000000000571418        11.999999999656884        1.9962041993306332E-033   2.0000000000571418        1.0000000000571418       -3.1530333899354446E-014
   21.078125000000000        2.0000000000571418        11.999999999656861        1.1382291277686911E-033   2.0000000000571418        1.0000000000571418       -2.7977620220553945E-014
   21.109375000000000        2.0000000000571525        11.999999999656854        6.4662449632695832E-034   2.0000000000571525        1.0000000000571525       -1.5987211554602254E-014
   21.140625000000000        2.0000000000571623        11.999999999656900        3.6595539639835384E-034   2.0000000000571623        1.0000000000571623       -7.1054273576010019E-015
   21.171875000000000        2.0000000000571765        11.999999999656934        2.0630407807460679E-034   2.0000000000571765        1.0000000000571765       -3.9968028886505635E-015
   21.203125000000000        2.0000000000571840        11.999999999656954        1.1583360767330307E-034   2.0000000000571840        1.0000000000571840       -1.5099033134902129E-014
   21.234375000000000        2.0000000000571863        11.999999999656946        6.4765558659462797E-035   2.0000000000571863        1.0000000000571863       -3.0198066269804258E-014
   21.265625000000000        2.0000000000571876        11.999999999656923        3.6054778544544432E-035   2.0000000000571876        1.0000000000571876       -3.8191672047105385E-014
   21.296875000000000        2.0000000000571907        11.999999999656890        1.9980490737275890E-035   2.0000000000571907        1.0000000000571907       -3.5971225997855072E-014
   21.328125000000000        2.0000000000571938        11.999999999656866        1.1019864810975364E-035   2.0000000000571938        1.0000000000571938       -2.3536728122053319E-014
   21.359375000000000        2.0000000000571951        11.999999999656854        6.0472696394650669E-036   2.0000000000571951        1.0000000000571951       -3.1086244689504383E-015
   21.390625000000000        2.0000000000571965        11.999999999656854        3.3008199860374463E-036   2.0000000000571965        1.0000000000571965        2.2204460492503131E-014
   21.421875000000000        2.0000000000571978        11.999999999656849        1.7914549825718910E-036   2.0000000000571978        1.0000000000571978        3.8191672047105385E-014
   21.453125000000000        2.0000000000572005        11.999999999656861        9.6632457732921035E-037   2.0000000000572005        1.0000000000572005        4.4408920985006262E-014
   21.484375000000000        2.0000000000572027        11.999999999656872        5.1778061106156897E-037   2.0000000000572027        1.0000000000572027        4.8405723873656825E-014
   21.515625000000000        2.0000000000571965        11.999999999656900        2.7542056714507349E-037   2.0000000000571965        1.0000000000571965        3.7303493627405260E-014
   21.546875000000000        2.0000000000571925        11.999999999656925        1.4532176090195508E-037   2.0000000000571925        1.0000000000571925        1.4210854715202004E-014
   21.578125000000000        2.0000000000571903        11.999999999656943        7.5982811859994854E-038   2.0000000000571903        1.0000000000571903       -1.2878587085651816E-014
   21.609375000000000        2.0000000000571845        11.999999999656950        3.9318278217666824E-038   2.0000000000571845        1.0000000000571845       -3.7747582837255322E-014
   21.640625000000000        2.0000000000571756        11.999999999656959        2.0101951547046136E-038   2.0000000000571756        1.0000000000571756       -5.2846615972157451E-014
   21.671875000000000        2.0000000000571734        11.999999999656955        1.0131228742324470E-038   2.0000000000571734        1.0000000000571734       -4.4408920985006262E-014
   21.703125000000000        2.0000000000571769        11.999999999656934        5.0175664322822741E-039   2.0000000000571769        1.0000000000571769       -1.4210854715202004E-014
   21.734375000000000        2.0000000000571845        11.999999999656907        2.4307136471931544E-039   2.0000000000571845        1.0000000000571845        2.4424906541753444E-014
   21.765625000000000        2.0000000000571907        11.999999999656874        1.1437079904118799E-039   2.0000000000571907        1.0000000000571907        5.0182080713057076E-014
   21.796875000000000        2.0000000000571898        11.999999999656870        5.1660685143280809E-040   2.0000000000571898        1.0000000000571898        5.1514348342607263E-014
   21.828125000000000        2.0000000000571858        11.999999999656886        2.1924490730813434E-040   2.0000000000571858        1.0000000000571858        3.5527136788005009E-014
   21.859375000000000        2.0000000000571827        11.999999999656907        8.3429032162278805E-041   2.0000000000571827        1.0000000000571827        8.8817841970012523E-015
   21.890625000000000        2.0000000000571827        11.999999999656927        2.4769398719253104E-041   2.0000000000571827        1.0000000000571827       -1.9095836023552692E-014
   21.921875000000000        2.0000000000571854        11.999999999656929        1.7082988550692020E-042   2.0000000000571854        1.0000000000571854       -4.2632564145606011E-014
   21.953125000000000        2.0000000000571880        11.999999999656922       -5.7363617244388873E-042   2.0000000000571880        1.0000000000571880       -5.5955240441107890E-014
   21.984375000000000        2.0000000000571925        11.999999999656888       -6.8698992925905577E-042   2.0000000000571925        1.0000000000571925       -5.5955240441107890E-014
   22.015625000000000        2.0000000000571903        11.999999999656840       -5.8316145338309223E-042   2.0000000000571903        1.0000000000571903       -5.1514348342607263E-014
   22.046875000000000        2.0000000000571836        11.999999999656803       -4.3344454504015027E-042   2.0000000000571836        1.0000000000571836       -4.3964831775156199E-014
   22.078125000000000        2.0000000000571792        11.999999999656801       -2.9983925456979963E-042   2.0000000000571792        1.0000000000571792       -2.7089441800853820E-014
   22.109375000000000        2.0000000000571818        11.999999999656813       -1.9817654454036813E-042   2.0000000000571818        1.0000000000571818       -4.4408920985006262E-016
   22.140625000000000        2.0000000000571942        11.999999999656849       -1.2687708707174560E-042   2.0000000000571942        1.0000000000571942        3.0642155479654321E-014
   22.171875000000000        2.0000000000572098        11.999999999656870       -7.9321451206277099E-043   2.0000000000572098        1.0000000000572098        5.3734794391857577E-014
   22.203125000000000        2.0000000000572098        11.999999999656900       -4.8676192255758135E-043   2.0000000000572098        1.0000000000572098        5.4178883601707639E-014
   22.234375000000000        2.0000000000571987        11.999999999656918       -2.9422582105864213E-043   2.0000000000571987        1.0000000000571987        3.8191672047105385E-014
   22.265625000000000        2.0000000000571880        11.999999999656930       -1.7561474351182029E-043   2.0000000000571880        1.0000000000571880        2.1316282072803006E-014
   22.296875000000000        2.0000000000571836        11.999999999656938       -1.0369294492212724E-043   2.0000000000571836        1.0000000000571836        1.2434497875801753E-014
   22.328125000000000        2.0000000000571827        11.999999999656927       -6.0651922372059769E-044   2.0000000000571827        1.0000000000571827        6.6613381477509392E-015
   22.359375000000000        2.0000000000571774        11.999999999656920       -3.5181236811698616E-044   2.0000000000571774        1.0000000000571774       -1.3322676295501878E-015
   22.390625000000000        2.0000000000571774        11.999999999656911       -2.0254219125052930E-044   2.0000000000571774        1.0000000000571774        8.8817841970012523E-016
   22.421875000000000        2.0000000000571858        11.999999999656902       -1.1581171974532126E-044   2.0000000000571858        1.0000000000571858        7.1054273576010019E-015
   22.453125000000000        2.0000000000571916        11.999999999656906       -6.5805547975636317E-045   2.0000000000571916        1.0000000000571916        8.4376949871511897E-015
   22.484375000000000        2.0000000000571889        11.999999999656929       -3.7174408370287946E-045   2.0000000000571889        1.0000000000571889        5.3290705182007514E-015
   22.515625000000000        2.0000000000571867        11.999999999656943       -2.0886372815269070E-045   2.0000000000571867        1.0000000000571867        6.6613381477509392E-015
   22.546875000000000        2.0000000000571871        11.999999999656962       -1.1675064149352235E-045   2.0000000000571871        1.0000000000571871        1.2434497875801753E-014
   22.578125000000000        2.0000000000571889        11.999999999656968       -6.4945912917382910E-046   2.0000000000571889        1.0000000000571889        1.9539925233402755E-014
   22.609375000000000        2.0000000000571889        11.999999999656955       -3.5961906779352178E-046   2.0000000000571889        1.0000000000571889        2.6645352591003757E-014
   22.640625000000000        2.0000000000571871        11.999999999656927       -1.9825311089938068E-046   2.0000000000571871        1.0000000000571871        2.8865798640254070E-014
   22.671875000000000        2.0000000000571880        11.999999999656893       -1.0883290619234166E-046   2.0000000000571880        1.0000000000571880        2.7533531010703882E-014
   22.703125000000000        2.0000000000571947        11.999999999656859       -5.9501808407798068E-047   2.0000000000571947        1.0000000000571947        2.8865798640254070E-014
   22.734375000000000        2.0000000000571991        11.999999999656856       -3.2403241242674487E-047   2.0000000000571991        1.0000000000571991        2.7533531010703882E-014
   22.765625000000000        2.0000000000572049        11.999999999656861       -1.7578700390346103E-047   2.0000000000572049        1.0000000000572049        3.0198066269804258E-014
   22.796875000000000        2.0000000000572080        11.999999999656907       -9.5010326367960845E-048   2.0000000000572080        1.0000000000572080        3.2418512319054571E-014
   22.828125000000000        2.0000000000572040        11.999999999656961       -5.1165965343856500E-048   2.0000000000572040        1.0000000000572040        2.4868995751603507E-014
   22.859375000000000        2.0000000000571969        11.999999999656973       -2.7457056619171209E-048   2.0000000000571969        1.0000000000571969        1.3322676295501878E-014
   22.890625000000000        2.0000000000571898        11.999999999656961       -1.4683225665200549E-048   2.0000000000571898        1.0000000000571898        4.4408920985006262E-016
   22.921875000000000        2.0000000000571809        11.999999999656923       -7.8255070743687311E-049   2.0000000000571809        1.0000000000571809       -1.4210854715202004E-014
   22.953125000000000        2.0000000000571707        11.999999999656874       -4.1567398904844016E-049   2.0000000000571707        1.0000000000571707       -3.2862601528904634E-014
   22.984375000000000        2.0000000000571609        11.999999999656843       -2.2007246731284874E-049   2.0000000000571609        1.0000000000571609       -5.0182080713057076E-014
   23.015625000000000        2.0000000000571583        11.999999999656854       -1.1613733465881374E-049   2.0000000000571583        1.0000000000571583       -5.3734794391857577E-014
   23.046875000000000        2.0000000000571654        11.999999999656900       -6.1092784352497924E-050   2.0000000000571654        1.0000000000571654       -4.3076653355456074E-014
   23.078125000000000        2.0000000000571818        11.999999999656936       -3.2035877533154372E-050   2.0000000000571818        1.0000000000571818       -2.0872192862952943E-014
   23.109375000000000        2.0000000000571996        11.999999999656961       -1.6746611689148894E-050   2.0000000000571996        1.0000000000571996        2.6645352591003757E-015
   23.140625000000000        2.0000000000572098        11.999999999656985       -8.7271870950398572E-051   2.0000000000572098        1.0000000000572098        2.1316282072803006E-014
   23.171875000000000        2.0000000000572080        11.999999999656985       -4.5340945446139877E-051   2.0000000000572080        1.0000000000572080        3.7303493627405260E-014
   23.203125000000000        2.0000000000571938        11.999999999656954       -2.3484775120315655E-051   2.0000000000571938        1.0000000000571938        3.8635761256955448E-014
   23.234375000000000        2.0000000000571756        11.999999999656918       -1.2127496270148655E-051   2.0000000000571756        1.0000000000571756        2.3536728122053319E-014
   23.265625000000000        2.0000000000571667        11.999999999656882       -6.2438578771458022E-052   2.0000000000571667        1.0000000000571667        1.1546319456101628E-014
   23.296875000000000        2.0000000000571729        11.999999999656854       -3.2050817207604551E-052   2.0000000000571729        1.0000000000571729        1.1546319456101628E-014
   23.328125000000000        2.0000000000571836        11.999999999656842       -1.6403463110334755E-052   2.0000000000571836        1.0000000000571836        5.7731597280508140E-015
   23.359375000000000        2.0000000000571925        11.999999999656870       -8.3704240013611497E-053   2.0000000000571925        1.0000000000571925       -4.8849813083506888E-015
   23.390625000000000        2.0000000000572014        11.999999999656918       -4.2587195857308738E-053   2.0000000000572014        1.0000000000572014       -4.4408920985006262E-015
   23.421875000000000        2.0000000000572102        11.999999999656954       -2.1603972626776120E-053   2.0000000000572102        1.0000000000572102        7.5495165674510645E-015
   23.453125000000000        2.0000000000572133        11.999999999656975       -1.0927318963721934E-053   2.0000000000572133        1.0000000000572133        1.2878587085651816E-014
   23.484375000000000        2.0000000000572098        11.999999999656977       -5.5108760743489423E-054   2.0000000000572098        1.0000000000572098        8.4376949871511897E-015
   23.515625000000000        2.0000000000572018        11.999999999656934       -2.7711207604010065E-054   2.0000000000572018        1.0000000000572018        2.2204460492503131E-015
   23.546875000000000        2.0000000000571911        11.999999999656886       -1.3893701718359040E-054   2.0000000000571911        1.0000000000571911       -3.9968028886505635E-015
   23.578125000000000        2.0000000000571840        11.999999999656863       -6.9455605423215566E-055   2.0000000000571840        1.0000000000571840       -7.9936057773011271E-015
   23.609375000000000        2.0000000000571827        11.999999999656850       -3.4619572913878117E-055   2.0000000000571827        1.0000000000571827       -5.3290705182007514E-015
   23.640625000000000        2.0000000000571831        11.999999999656856       -1.7205155276361703E-055   2.0000000000571831        1.0000000000571831        4.4408920985006262E-016
   23.671875000000000        2.0000000000571827        11.999999999656870       -8.5253950722201616E-056   2.0000000000571827        1.0000000000571827        6.2172489379008766E-015
   23.703125000000000        2.0000000000571805        11.999999999656881       -4.2119683464591791E-056   2.0000000000571805        1.0000000000571805        1.3322676295501878E-014
   23.734375000000000        2.0000000000571783        11.999999999656888       -2.0747465868693877E-056   2.0000000000571783        1.0000000000571783        1.9095836023552692E-014
   23.765625000000000        2.0000000000571783        11.999999999656898       -1.0189388528294371E-056   2.0000000000571783        1.0000000000571783        2.1316282072803006E-014
   23.796875000000000        2.0000000000571787        11.999999999656906       -4.9891548947432374E-057   2.0000000000571787        1.0000000000571787        1.9095836023552692E-014
   23.828125000000000        2.0000000000571765        11.999999999656923       -2.4355287301863112E-057   2.0000000000571765        1.0000000000571765        7.9936057773011271E-015
   23.859375000000000        2.0000000000571756        11.999999999656941       -1.1853247881934305E-057   2.0000000000571756        1.0000000000571756       -9.7699626167013776E-015
   23.890625000000000        2.0000000000571814        11.999999999656950       -5.7510679223927634E-058   2.0000000000571814        1.0000000000571814       -1.8651746813702630E-014
   23.921875000000000        2.0000000000571947        11.999999999656980       -2.7817267779934464E-058   2.0000000000571947        1.0000000000571947       -6.6613381477509392E-015
   23.953125000000000        2.0000000000572151        11.999999999656987       -1.3412867657752697E-058   2.0000000000572151        1.0000000000572151        2.3980817331903381E-014
   23.984375000000000        2.0000000000572276        11.999999999656984       -6.4469564993844317E-059   2.0000000000572276        1.0000000000572276        5.6843418860808015E-014
   24.015625000000000        2.0000000000572298        11.999999999656961       -3.0888494367681781E-059   2.0000000000572298        1.0000000000572298        7.7271522513910895E-014
   24.046875000000000        2.0000000000572222        11.999999999656957       -1.4751244092809400E-059   2.0000000000572222        1.0000000000572222        7.8603790143461083E-014
   24.078125000000000        2.0000000000572085        11.999999999656950       -7.0214904217502100E-060   2.0000000000572085        1.0000000000572085        7.5495165674510645E-014
   24.109375000000000        2.0000000000571903        11.999999999656929       -3.3310037890491405E-060   2.0000000000571903        1.0000000000571903        7.1054273576010019E-014
   24.140625000000000        2.0000000000571685        11.999999999656895       -1.5748521809337069E-060   2.0000000000571685        1.0000000000571685        6.2172489379008766E-014
   24.171875000000000        2.0000000000571481        11.999999999656875       -7.4198296499240063E-061   2.0000000000571481        1.0000000000571481        3.9079850466805510E-014
   24.203125000000000        2.0000000000571383        11.999999999656859       -3.4834106525264426E-061   2.0000000000571383        1.0000000000571383        1.4210854715202004E-014
   24.234375000000000        2.0000000000571450        11.999999999656859       -1.6294280148317223E-061   2.0000000000571450        1.0000000000571450       -3.1086244689504383E-015
   24.265625000000000        2.0000000000571645        11.999999999656874       -7.5935357869878622E-062   2.0000000000571645        1.0000000000571645       -8.8817841970012523E-015
   24.296875000000000        2.0000000000571894        11.999999999656879       -3.5252068727670598E-062   2.0000000000571894        1.0000000000571894       -2.6645352591003757E-015
   24.328125000000000        2.0000000000572093        11.999999999656891       -1.6300618981337038E-062   2.0000000000572093        1.0000000000572093        1.3322676295501878E-014
   24.359375000000000        2.0000000000572160        11.999999999656909       -7.5065881091556820E-063   2.0000000000572160        1.0000000000572160        3.2862601528904634E-014
   24.390625000000000        2.0000000000572116        11.999999999656916       -3.4421654648296494E-063   2.0000000000572116        1.0000000000572116        4.7517545453956700E-014
   24.421875000000000        2.0000000000572027        11.999999999656927       -1.5714235050081663E-063   2.0000000000572027        1.0000000000572027        4.5297099404706387E-014
   24.453125000000000        2.0000000000571974        11.999999999656934       -7.1406348915687391E-064   2.0000000000571974        1.0000000000571974        3.5527136788005009E-014
   24.484375000000000        2.0000000000571951        11.999999999656930       -3.2289239093082285E-064   2.0000000000571951        1.0000000000571951        2.2204460492503131E-014
   24.515625000000000        2.0000000000571911        11.999999999656922       -1.4525595455676378E-064   2.0000000000571911        1.0000000000571911        7.9936057773011271E-015
   24.546875000000000        2.0000000000571863        11.999999999656927       -6.4986229104565054E-065   2.0000000000571863        1.0000000000571863       -1.7763568394002505E-015
   24.578125000000000        2.0000000000571827        11.999999999656927       -2.8903412447655137E-065   2.0000000000571827        1.0000000000571827       -3.9968028886505635E-015
   24.609375000000000        2.0000000000571796        11.999999999656934       -1.2773571827998602E-065   2.0000000000571796        1.0000000000571796       -8.8817841970012523E-016
   24.640625000000000        2.0000000000571769        11.999999999656932       -5.6061205129285216E-066   2.0000000000571769        1.0000000000571769        1.3322676295501878E-015
   24.671875000000000        2.0000000000571729        11.999999999656927       -2.4417084892097011E-066   2.0000000000571729        1.0000000000571729       -8.8817841970012523E-016
   24.703125000000000        2.0000000000571694        11.999999999656914       -1.0544484437628488E-066   2.0000000000571694        1.0000000000571694       -8.8817841970012523E-015
   24.734375000000000        2.0000000000571672        11.999999999656914       -4.5099650209938203E-067   2.0000000000571672        1.0000000000571672       -1.9539925233402755E-014
   24.765625000000000        2.0000000000571712        11.999999999656891       -1.9077008349812858E-067   2.0000000000571712        1.0000000000571712       -2.2648549702353193E-014
   24.796875000000000        2.0000000000571769        11.999999999656875       -7.9653329886769991E-068   2.0000000000571769        1.0000000000571769       -2.2204460492503131E-014
   24.828125000000000        2.0000000000571787        11.999999999656863       -3.2742725145197760E-068   2.0000000000571787        1.0000000000571787       -2.1760371282653068E-014
   24.859375000000000        2.0000000000571765        11.999999999656865       -1.3201559303109730E-068   2.0000000000571765        1.0000000000571765       -2.4424906541753444E-014
   24.890625000000000        2.0000000000571720        11.999999999656863       -5.1919122163021368E-069   2.0000000000571720        1.0000000000571720       -2.9753977059954195E-014
   24.921875000000000        2.0000000000571667        11.999999999656874       -1.9742720542196310E-069   2.0000000000571667        1.0000000000571667       -3.6859404417555197E-014
   24.953125000000000        2.0000000000571689        11.999999999656872       -7.1495331107712384E-070   2.0000000000571689        1.0000000000571689       -3.7303493627405260E-014
   24.984375000000000        2.0000000000571712        11.999999999656865       -2.3933477867951368E-070   2.0000000000571712        1.0000000000571712       -3.2418512319054571E-014


==> PERTSUPERweno5noGF_N800_2.dat <==
x                       h                         u                           b                      eta                         DH                       pert
   1.5625000000000000E-002   2.0000000000000004        12.000000000000000        2.3933477867951368E-070   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.6875000000000000E-002   2.0000000000000004        12.000000000000000        7.1495331107712384E-070   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   7.8125000000000000E-002   2.0000000000000009        11.999999999999998        1.9742720542196310E-069   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.10937500000000000        2.0000000000000009        12.000000000000000        5.1919122163021368E-069   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.14062500000000000        2.0000000000000004        12.000000000000004        1.3201559303109730E-068   2.0000000000000004        1.0000000000000004        0.0000000000000000     
  0.17187500000000000        2.0000000000000009        12.000000000000000        3.2742725145197760E-068   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.20312500000000000        2.0000000000000031        11.999999999999995        7.9653329886769991E-068   2.0000000000000031        1.0000000000000031        0.0000000000000000     
  0.23437500000000000        2.0000000000000027        11.999999999999995        1.9077008349812858E-067   2.0000000000000027        1.0000000000000027        0.0000000000000000     
  0.26562500000000000        2.0000000000000018        11.999999999999996        4.5099650209938203E-067   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.29687500000000000        2.0000000000000022        11.999999999999996        1.0544484437628491E-066   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.32812500000000000        2.0000000000000018        11.999999999999998        2.4417084892097011E-066   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.35937500000000000        2.0000000000000009        12.000000000000004        5.6061205129285216E-066   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.39062500000000000        2.0000000000000031        11.999999999999991        1.2773571827998602E-065   2.0000000000000031        1.0000000000000031        0.0000000000000000     
  0.42187500000000000        2.0000000000000040        11.999999999999989        2.8903412447655141E-065   2.0000000000000040        1.0000000000000040        0.0000000000000000     
  0.45312500000000000        2.0000000000000036        11.999999999999991        6.4986229104565046E-065   2.0000000000000036        1.0000000000000036        0.0000000000000000     
  0.48437500000000000        2.0000000000000031        11.999999999999989        1.4525595455676378E-064   2.0000000000000031        1.0000000000000031        0.0000000000000000     
  0.51562500000000000        2.0000000000000018        11.999999999999991        3.2289239093082285E-064   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.54687500000000000        2.0000000000000018        11.999999999999995        7.1406348915687405E-064   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.57812500000000000        2.0000000000000022        11.999999999999993        1.5714235050081660E-063   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.60937500000000000        2.0000000000000022        11.999999999999996        3.4421654648296494E-063   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.64062500000000000        2.0000000000000018        11.999999999999996        7.5065881091556809E-063   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.67187500000000000        2.0000000000000022        11.999999999999993        1.6300618981337038E-062   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.70312500000000000        2.0000000000000022        11.999999999999995        3.5252068727670594E-062   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.73437500000000000        2.0000000000000018        11.999999999999995        7.5935357869878613E-062   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.76562500000000000        2.0000000000000018        11.999999999999995        1.6294280148317223E-061   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.79687500000000000        2.0000000000000018        11.999999999999995        3.4834106525264426E-061   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.82812500000000000        2.0000000000000018        11.999999999999995        7.4198296499240063E-061   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.85937500000000000        2.0000000000000018        11.999999999999995        1.5748521809337072E-060   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.89062500000000000        2.0000000000000027        11.999999999999991        3.3310037890491405E-060   2.0000000000000027        1.0000000000000027        0.0000000000000000     
  0.92187500000000000        2.0000000000000036        11.999999999999989        7.0214904217502100E-060   2.0000000000000036        1.0000000000000036        0.0000000000000000     
  0.95312500000000000        2.0000000000000027        11.999999999999989        1.4751244092809400E-059   2.0000000000000027        1.0000000000000027        0.0000000000000000     
  0.98437500000000000        2.0000000000000027        11.999999999999989        3.0888494367681781E-059   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.0156250000000000        2.0000000000000027        11.999999999999989        6.4469564993844309E-059   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.0468750000000000        2.0000000000000027        11.999999999999989        1.3412867657752697E-058   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.0781250000000000        2.0000000000000027        11.999999999999989        2.7817267779934464E-058   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.1093750000000000        2.0000000000000031        11.999999999999988        5.7510679223927634E-058   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   1.1406250000000000        2.0000000000000036        11.999999999999988        1.1853247881934303E-057   2.0000000000000036        1.0000000000000036        0.0000000000000000     
   1.1718750000000000        2.0000000000000027        11.999999999999989        2.4355287301863115E-057   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.2031250000000000        2.0000000000000022        11.999999999999993        4.9891548947432374E-057   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.2343750000000000        2.0000000000000018        11.999999999999995        1.0189388528294371E-056   2.0000000000000018        1.0000000000000018        0.0000000000000000     
   1.2656250000000000        2.0000000000000022        11.999999999999991        2.0747465868693877E-056   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.2968750000000000        2.0000000000000027        11.999999999999991        4.2119683464591791E-056   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.3281250000000000        2.0000000000000031        11.999999999999989        8.5253950722201616E-056   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   1.3593750000000000        2.0000000000000027        11.999999999999989        1.7205155276361703E-055   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.3906250000000000        2.0000000000000018        11.999999999999993        3.4619572913878117E-055   2.0000000000000018        1.0000000000000018        0.0000000000000000     
   1.4218750000000000        2.0000000000000022        11.999999999999989        6.9455605423215566E-055   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.4531250000000000        2.0000000000000027        11.999999999999995        1.3893701718359040E-054   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.4843750000000000        2.0000000000000022        11.999999999999993        2.7711207604010065E-054   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.5156250000000000        2.0000000000000018        11.999999999999995        5.5108760743489423E-054   2.0000000000000018        1.0000000000000018        0.0000000000000000     
   1.5468750000000000        2.0000000000000022        11.999999999999993        1.0927318963721934E-053   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.5781250000000000        2.0000000000000031        11.999999999999988        2.1603972626776115E-053   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   1.6093750000000000        2.0000000000000036        11.999999999999984        4.2587195857308729E-053   2.0000000000000036        1.0000000000000036        0.0000000000000000     
   1.6406250000000000        2.0000000000000027        11.999999999999988        8.3704240013611497E-053   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.6718750000000000        2.0000000000000027        11.999999999999989        1.6403463110334755E-052   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.7031250000000000        2.0000000000000031        11.999999999999988        3.2050817207604551E-052   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   1.7343750000000000        2.0000000000000036        11.999999999999989        6.2438578771458030E-052   2.0000000000000036        1.0000000000000036        0.0000000000000000     
   1.7656250000000000        2.0000000000000022        11.999999999999991        1.2127496270148655E-051   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.7968750000000000        2.0000000000000022        11.999999999999991        2.3484775120315652E-051   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.8281250000000000        2.0000000000000009        11.999999999999995        4.5340945446139877E-051   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   1.8593750000000000        2.0000000000000000        11.999999999999998        8.7271870950398572E-051   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   1.8906250000000000        1.9999999999999998        12.000000000000000        1.6746611689148897E-050   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   1.9218750000000000        1.9999999999999993        12.000000000000000        3.2035877533154372E-050   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   1.9531250000000000        2.0000000000000000        11.999999999999998        6.1092784352497915E-050   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   1.9843750000000000        1.9999999999999991        11.999999999999998        1.1613733465881374E-049   1.9999999999999991       0.99999999999999911        0.0000000000000000     
   2.0156250000000000        1.9999999999999984        12.000000000000000        2.2007246731284874E-049   1.9999999999999984       0.99999999999999845        0.0000000000000000     
   2.0468750000000000        1.9999999999999984        12.000000000000000        4.1567398904844008E-049   1.9999999999999984       0.99999999999999845        0.0000000000000000     
   2.0781250000000000        1.9999999999999989        11.999999999999998        7.8255070743687311E-049   1.9999999999999989       0.99999999999999889        0.0000000000000000     
   2.1093750000000000        1.9999999999999987        11.999999999999998        1.4683225665200549E-048   1.9999999999999987       0.99999999999999867        0.0000000000000000     
   2.1406250000000000        1.9999999999999973        12.000000000000000        2.7457056619171203E-048   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.1718750000000000        1.9999999999999971        12.000000000000000        5.1165965343856500E-048   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.2031250000000000        1.9999999999999976        12.000000000000000        9.5010326367960845E-048   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.2343750000000000        1.9999999999999976        12.000000000000002        1.7578700390346103E-047   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.2656250000000000        1.9999999999999980        12.000000000000000        3.2403241242674492E-047   1.9999999999999980       0.99999999999999800        0.0000000000000000     
   2.2968750000000000        1.9999999999999973        12.000000000000000        5.9501808407798068E-047   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.3281250000000000        1.9999999999999973        12.000000000000000        1.0883290619234166E-046   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.3593750000000000        1.9999999999999973        12.000000000000000        1.9825311089938064E-046   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.3906250000000000        1.9999999999999969        11.999999999999998        3.5961906779352178E-046   1.9999999999999969       0.99999999999999689        0.0000000000000000     
   2.4218750000000000        1.9999999999999967        12.000000000000000        6.4945912917382910E-046   1.9999999999999967       0.99999999999999667        0.0000000000000000     
   2.4531250000000000        1.9999999999999964        12.000000000000002        1.1675064149352235E-045   1.9999999999999964       0.99999999999999645        0.0000000000000000     
   2.4843750000000000        1.9999999999999971        12.000000000000000        2.0886372815269070E-045   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.5156250000000000        1.9999999999999973        12.000000000000002        3.7174408370287952E-045   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.5468750000000000        1.9999999999999976        11.999999999999998        6.5805547975636317E-045   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.5781250000000000        1.9999999999999971        12.000000000000000        1.1581171974532129E-044   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.6093750000000000        1.9999999999999978        11.999999999999996        2.0254219125052932E-044   1.9999999999999978       0.99999999999999778        0.0000000000000000     
   2.6406250000000000        1.9999999999999978        11.999999999999998        3.5181236811698621E-044   1.9999999999999978       0.99999999999999778        0.0000000000000000     
   2.6718750000000000        1.9999999999999978        12.000000000000002        6.0651922372059779E-044   1.9999999999999978       0.99999999999999778        0.0000000000000000     
   2.7031250000000000        1.9999999999999976        12.000000000000000        1.0369294492212724E-043   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.7343750000000000        1.9999999999999971        11.999999999999998        1.7561474351182031E-043   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.7656250000000000        1.9999999999999967        12.000000000000004        2.9422582105864213E-043   1.9999999999999967       0.99999999999999667        0.0000000000000000     
   2.7968750000000000        1.9999999999999971        12.000000000000004        4.8676192255758135E-043   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.8281250000000000        1.9999999999999976        12.000000000000004        7.9321451206277099E-043   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.8593750000000000        1.9999999999999976        12.000000000000005        1.2687708707174562E-042   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.8906250000000000        1.9999999999999982        12.000000000000004        1.9817654454036809E-042   1.9999999999999982       0.99999999999999822        0.0000000000000000     
   2.9218750000000000        1.9999999999999989        12.000000000000000        2.9983925456979969E-042   1.9999999999999989       0.99999999999999889        0.0000000000000000     
   2.9531250000000000        1.9999999999999984        12.000000000000004        4.3344454504015027E-042   1.9999999999999984       0.99999999999999845        0.0000000000000000     
   2.9843750000000000        1.9999999999999982        12.000000000000007        5.8316145338309223E-042   1.9999999999999982       0.99999999999999822        0.0000000000000000     
   3.0156250000000000        1.9999999999999998        12.000000000000002        6.8698992925905577E-042   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   3.0468750000000000        2.0000000000000013        11.999999999999995        5.7363617244388873E-042   2.0000000000000013        1.0000000000000013        0.0000000000000000     
   3.0781250000000000        2.0000000000000013        11.999999999999993       -1.7082988550692020E-042   2.0000000000000013        1.0000000000000013        0.0000000000000000     
   3.1093750000000000        2.0000000000000004        11.999999999999996       -2.4769398719253104E-041   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.1406250000000000        1.9999999999999998        11.999999999999998       -8.3429032162278815E-041   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   3.1718750000000000        1.9999999999999993        12.000000000000000       -2.1924490730813434E-040   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   3.2031250000000000        2.0000000000000004        11.999999999999998       -5.1660685143280809E-040   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.2343750000000000        1.9999999999999998        12.000000000000000       -1.1437079904118798E-039   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   3.2656250000000000        1.9999999999999996        12.000000000000002       -2.4307136471931541E-039   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   3.2968750000000000        1.9999999999999991        12.000000000000005       -5.0175664322822741E-039   1.9999999999999991       0.99999999999999911        0.0000000000000000     
   3.3281250000000000        2.0000000000000000        12.000000000000004       -1.0131228742324470E-038   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.3593750000000000        2.0000000000000000        12.000000000000000       -2.0101951547046136E-038   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.3906250000000000        2.0000000000000000        12.000000000000000       -3.9318278217666824E-038   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.4218750000000000        2.0000000000000000        12.000000000000000       -7.5982811859994854E-038   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.4531250000000000        2.0000000000000000        12.000000000000000       -1.4532176090195508E-037   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.4843750000000000        2.0000000000000000        12.000000000000000       -2.7542056714507354E-037   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.5156250000000000        2.0000000000000000        12.000000000000000       -5.1778061106156897E-037   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.5468750000000000        2.0000000000000000        11.999999999999998       -9.6632457732921035E-037   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.5781250000000000        2.0000000000000000        12.000000000000000       -1.7914549825718910E-036   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.6093750000000000        2.0000000000000000        12.000000000000000       -3.3008199860374456E-036   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.6406250000000000        2.0000000000000000        12.000000000000000       -6.0472696394650669E-036   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.6718750000000000        2.0000000000000004        12.000000000000000       -1.1019864810975365E-035   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.7031250000000000        2.0000000000000004        12.000000000000000       -1.9980490737275892E-035   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.7343750000000000        2.0000000000000004        12.000000000000000       -3.6054778544544438E-035   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.7656250000000000        2.0000000000000004        12.000000000000000       -6.4765558659462808E-035   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.7968750000000000        2.0000000000000004        12.000000000000000       -1.1583360767330309E-034   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.8281250000000000        1.9999999999999996        12.000000000000002       -2.0630407807460679E-034   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   3.8593750000000000        2.0000000000000004        12.000000000000000       -3.6595539639835384E-034   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.8906250000000000        2.0000000000000000        12.000000000000002       -6.4662449632695832E-034   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.9218750000000000        1.9999999999999998        12.000000000000004       -1.1382291277686911E-033   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   3.9531250000000000        1.9999999999999996        12.000000000000005       -1.9962041993306328E-033   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   3.9843750000000000        1.9999999999999993        12.000000000000004       -3.4883272228996500E-033   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   4.0156250000000000        1.9999999999999993        12.000000000000004       -6.0743725711586079E-033   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   4.0468750000000000        2.0000000000000000        12.000000000000000       -1.0541170123371676E-032   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.0781250000000000        1.9999999999999998        12.000000000000000       -1.8230868151733148E-032   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.1093750000000000        2.0000000000000004        12.000000000000000       -3.1425489117624890E-032   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.1406250000000000        2.0000000000000009        12.000000000000000       -5.3992739621489640E-032   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   4.1718750000000000        2.0000000000000004        12.000000000000000       -9.2467146156705432E-032   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.2031250000000000        1.9999999999999998        12.000000000000000       -1.5785429135591441E-031   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.2343750000000000        1.9999999999999996        11.999999999999998       -2.6863239869879611E-031   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   4.2656250000000000        2.0000000000000000        11.999999999999998       -4.5573035724217957E-031   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.2968750000000000        1.9999999999999998        11.999999999999998       -7.7075804449151931E-031   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.3281250000000000        1.9999999999999998        11.999999999999998       -1.2995717437211342E-030   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.3593750000000000        1.9999999999999996        12.000000000000002       -2.1845640366257050E-030   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   4.3906250000000000        1.9999999999999991        12.000000000000000       -3.6611763730919884E-030   1.9999999999999991       0.99999999999999911        0.0000000000000000     
   4.4218750000000000        2.0000000000000004        11.999999999999995       -6.1175251865290476E-030   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.4531250000000000        2.0000000000000000        11.999999999999996       -1.0191472877824266E-029   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.4843750000000000        2.0000000000000004        11.999999999999998       -1.6928170872815463E-029   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.5156250000000000        2.0000000000000000        12.000000000000000       -2.8034955699544641E-029   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.5468750000000000        2.0000000000000004        12.000000000000000       -4.6292477106732204E-029   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.5781250000000000        2.0000000000000009        11.999999999999998       -7.6215751255950548E-029   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   4.6093750000000000        2.0000000000000009        12.000000000000000       -1.2511374325107917E-028   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   4.6406250000000000        2.0000000000000004        12.000000000000004       -2.0478239904868787E-028   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.6718750000000000        1.9999999999999996        12.000000000000004       -3.3420126130912440E-028   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   4.7031250000000000        1.9999999999999993        12.000000000000007       -5.4381488058133147E-028   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   4.7343750000000000        1.9999999999999998        12.000000000000007       -8.8230857003722027E-028   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.7656250000000000        2.0000000000000009        12.000000000000000       -1.4272969553669328E-027   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   4.7968750000000000        2.0000000000000004        12.000000000000002       -2.3021296579193628E-027   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.8281250000000000        2.0000000000000000        12.000000000000000       -3.7022275473958644E-027   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.8593750000000000        2.0000000000000000        12.000000000000000       -5.9362161284271363E-027   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.8906250000000000        2.0000000000000000        12.000000000000002       -9.4899517477140147E-027   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.9218750000000000        1.9999999999999998        12.000000000000000       -1.5125838164491734E-026   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.9531250000000000        1.9999999999999998        12.000000000000000       -2.4036345322248799E-026   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.9843750000000000        1.9999999999999998        12.000000000000000       -3.8080464821881537E-026   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   5.0156250000000000        1.9999999999999996        12.000000000000002       -6.0146582659985917E-026   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   5.0468750000000000        2.0000000000000000        11.999999999999998       -9.4707285839984303E-026   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.0781250000000000        2.0000000000000000        11.999999999999998       -1.4866439246291924E-025   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.1093750000000000        2.0000000000000000        11.999999999999998       -2.3263099300841075E-025   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.1406250000000000        1.9999999999999993        12.000000000000000       -3.6286868161887081E-025   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   5.1718750000000000        1.9999999999999996        11.999999999999998       -5.6420266166861609E-025   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   5.2031250000000000        2.0000000000000000        11.999999999999996       -8.7438948205071228E-025   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.2343750000000000        2.0000000000000009        11.999999999999995       -1.3506320403808038E-024   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   5.2656250000000000        2.0000000000000004        11.999999999999995       -2.0792522190199632E-024   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   5.2968750000000000        2.0000000000000000        11.999999999999996       -3.1899814642048065E-024   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.3281250000000000        2.0000000000000004        11.999999999999995       -4.8769654863225939E-024   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   5.3593750000000000        1.9999999999999996        11.999999999999998       -7.4294694850988525E-024   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   5.3906250000000000        1.9999999999999998        12.000000000000002       -1.1276503393880079E-023   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   5.4218750000000000        1.9999999999999991        12.000000000000000       -1.7051273618425077E-023   1.9999999999999991       0.99999999999999911        0.0000000000000000     
   5.4531250000000000        1.9999999999999993        11.999999999999998       -2.5683642034397081E-023   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   5.4843750000000000        2.0000000000000004        12.000000000000000       -3.8531784649693982E-023   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   5.5156250000000000        2.0000000000000013        11.999999999999995       -5.7568141272261109E-023   2.0000000000000013        1.0000000000000013        0.0000000000000000     
   5.5468750000000000        2.0000000000000027        11.999999999999989       -8.5639646822905761E-023   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.5781250000000000        2.0000000000000027        11.999999999999989       -1.2682813901409965E-022   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.6093750000000000        2.0000000000000027        11.999999999999986       -1.8694351053536804E-022   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.6406250000000000        2.0000000000000027        11.999999999999986       -2.7418891160672408E-022   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.6718750000000000        2.0000000000000027        11.999999999999986       -4.0004254604508297E-022   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.7031250000000000        2.0000000000000022        11.999999999999993       -5.8040126911255485E-022   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   5.7343750000000000        2.0000000000000022        11.999999999999991       -8.3702165523579331E-022   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   5.7656250000000000        2.0000000000000027        11.999999999999989       -1.1992645716663421E-021   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.7968750000000000        2.0000000000000031        11.999999999999984       -1.7060827498302212E-021   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   5.8281250000000000        2.0000000000000040        11.999999999999982       -2.4080594350246580E-021   2.0000000000000040        1.0000000000000040        0.0000000000000000     
   5.8593750000000000        2.0000000000000040        11.999999999999980       -3.3690643115034847E-021   2.0000000000000040        1.0000000000000040        0.0000000000000000     
   5.8906250000000000        2.0000000000000044        11.999999999999982       -4.6666672616566436E-021   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   5.9218750000000000        2.0000000000000058        11.999999999999977       -6.3897248668132795E-021   2.0000000000000058        1.0000000000000058        0.0000000000000000     
   5.9531250000000000        2.0000000000000058        11.999999999999980       -8.6303464796279844E-021   2.0000000000000058        1.0000000000000058        0.0000000000000000     
   5.9843750000000000        2.0000000000000049        11.999999999999982       -1.1465472743143294E-020   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.0156250000000000        2.0000000000000044        11.999999999999984       -1.4920122949498471E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.0468750000000000        2.0000000000000044        11.999999999999984       -1.8899321234951013E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.0781250000000000        2.0000000000000044        11.999999999999984       -2.3067782564858032E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.1093750000000000        2.0000000000000044        11.999999999999984       -2.6644101205546952E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.1406250000000000        2.0000000000000049        11.999999999999984       -2.8057150092365945E-020   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.1718750000000000        2.0000000000000058        11.999999999999977       -2.4383263534998853E-020   2.0000000000000058        1.0000000000000058        0.0000000000000000     
   6.2031250000000000        2.0000000000000058        11.999999999999977       -1.0438494293216984E-020   2.0000000000000058        1.0000000000000058        0.0000000000000000     
   6.2343750000000000        2.0000000000000049        11.999999999999980        2.2666621101516407E-020   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.2656250000000000        2.0000000000000044        11.999999999999980        8.9802678449104247E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.2968750000000000        2.0000000000000044        11.999999999999980        2.1536996757378656E-019   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.3281250000000000        2.0000000000000044        11.999999999999982        4.3878462833210428E-019   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.3593750000000000        2.0000000000000049        11.999999999999980        8.2289486513284033E-019   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.3906250000000000        2.0000000000000053        11.999999999999982        1.4668011649576846E-018   2.0000000000000053        1.0000000000000053        0.0000000000000000     
   6.4218750000000000        2.0000000000000062        11.999999999999977        2.5252582664681920E-018   2.0000000000000062        1.0000000000000062        0.0000000000000000     
   6.4531250000000000        2.0000000000000053        11.999999999999980        4.2378606690232808E-018   2.0000000000000053        1.0000000000000053        0.0000000000000000     
   6.4843750000000000        2.0000000000000049        11.999999999999979        6.9726968122041841E-018   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.5156250000000000        2.0000000000000062        11.999999999999977        1.1291296379761390E-017   2.0000000000000062        1.0000000000000062        0.0000000000000000     
   6.5468750000000000        2.0000000000000062        11.999999999999975        1.8044767528143520E-017   2.0000000000000062        1.0000000000000062        0.0000000000000000     
   6.5781250000000000        2.0000000000000067        11.999999999999973        2.8515414873850977E-017   2.0000000000000067        1.0000000000000067        0.0000000000000000     
   6.6093750000000000        2.0000000000000075        11.999999999999970        4.4624387885577951E-017   2.0000000000000075        1.0000000000000075        0.0000000000000000     
   6.6406250000000000        2.0000000000000089        11.999999999999966        6.9234788787276309E-017   2.0000000000000089        1.0000000000000089        0.0000000000000000     
   6.6718750000000000        2.0000000000000089        11.999999999999968        1.0659221707328654E-016   2.0000000000000089        1.0000000000000089        0.0000000000000000     
   6.7031250000000000        2.0000000000000093        11.999999999999963        1.6296239130451998E-016   2.0000000000000093        1.0000000000000093        0.0000000000000000     
   6.7343750000000000        2.0000000000000093        11.999999999999964        2.4755025844196910E-016   2.0000000000000098        1.0000000000000095        0.0000000000000000     
   6.7656250000000000        2.0000000000000093        11.999999999999964        3.7381960385871465E-016   2.0000000000000098        1.0000000000000098        0.0000000000000000     
   6.7968750000000000        2.0000000000000089        11.999999999999966        5.6138033370737588E-016   2.0000000000000093        1.0000000000000093        0.0000000000000000     
   6.8281250000000000        2.0000000000000093        11.999999999999963        8.3867737624269242E-016   2.0000000000000102        1.0000000000000102        0.0000000000000000     
   6.8593750000000000        2.0000000000000098        11.999999999999963        1.2468073935360249E-015   2.0000000000000111        1.0000000000000111        0.0000000000000000     
   6.8906250000000000        2.0000000000000102        11.999999999999959        1.8449164549002965E-015   2.0000000000000120        1.0000000000000120        0.0000000000000000     
   6.9218750000000000        2.0000000000000098        11.999999999999961        2.7178059205723973E-015   2.0000000000000124        1.0000000000000124        0.0000000000000000     
   6.9531250000000000        2.0000000000000102        11.999999999999959        3.9866116441219884E-015   2.0000000000000142        1.0000000000000142        0.0000000000000000     
   6.9843750000000000        2.0000000000000107        11.999999999999952        5.8237453865031114E-015   2.0000000000000164        1.0000000000000164        0.0000000000000000     
   7.0156250000000000        2.0000000000000120        11.999999999999948        8.4737264669301371E-015   2.0000000000000204        1.0000000000000204        0.0000000000000000     
   7.0468750000000000        2.0000000000000129        11.999999999999945        1.2282125061151537E-014   2.0000000000000253        1.0000000000000253        0.0000000000000000     
   7.0781250000000000        2.0000000000000129        11.999999999999940        1.7735637427699335E-014   2.0000000000000306        1.0000000000000306        0.0000000000000000     
   7.1093750000000000        2.0000000000000133        11.999999999999941        2.5517384878958198E-014   2.0000000000000386        1.0000000000000389        0.0000000000000000     
   7.1406250000000000        2.0000000000000155        11.999999999999932        3.6582960241063085E-014   2.0000000000000520        1.0000000000000522        0.0000000000000000     
   7.1718750000000000        2.0000000000000173        11.999999999999918        5.2264651920502509E-014   2.0000000000000697        1.0000000000000697        0.0000000000000000     
   7.2031250000000000        2.0000000000000200        11.999999999999899        7.4413804154932930E-014   2.0000000000000946        1.0000000000000944        0.0000000000000000     
   7.2343750000000000        2.0000000000000244        11.999999999999870        1.0559461282411638E-013   2.0000000000001301        1.0000000000001301        0.0000000000000000     
   7.2656250000000000        2.0000000000000333        11.999999999999819        1.4934705337394116E-013   2.0000000000001825        1.0000000000001825        0.0000000000000000     
   7.2968750000000000        2.0000000000000435        11.999999999999766        2.1054240251753636E-013   2.0000000000002540        1.0000000000002540        0.0000000000000000     
   7.3281250000000000        2.0000000000000568        11.999999999999682        2.9586234423867285E-013   2.0000000000003526        1.0000000000003526        0.0000000000000000     
   7.3593750000000000        2.0000000000000751        11.999999999999568        4.1444244357454269E-013   2.0000000000004894        1.0000000000004894        0.0000000000000000     
   7.3906250000000000        2.0000000000000999        11.999999999999419        5.7873345787283968E-013   2.0000000000006786        1.0000000000006786        0.0000000000000000     
   7.4218750000000000        2.0000000000001341        11.999999999999208        8.0565032160075670E-013   2.0000000000009397        1.0000000000009397        0.0000000000000000     
   7.4531250000000000        2.0000000000001834        11.999999999998915        1.1180996659212084E-012   2.0000000000013016        1.0000000000013016        0.0000000000000000     
   7.4843750000000000        2.0000000000002509        11.999999999998508        1.5470036278867352E-012   2.0000000000017981        1.0000000000017979        0.0000000000000000     
   7.5156250000000000        2.0000000000003433        11.999999999997952        2.1339719523380579E-012   2.0000000000024771        1.0000000000024771        0.0000000000000000     
   7.5468750000000000        2.0000000000004694        11.999999999997195        2.9348178058466452E-012   2.0000000000034044        1.0000000000034042        0.0000000000000000     
   7.5781250000000000        2.0000000000006408        11.999999999996167        4.0241675033103328E-012   2.0000000000046652        1.0000000000046649        0.0000000000000000     
   7.6093750000000000        2.0000000000008735        11.999999999994767        5.5014831352904276E-012   2.0000000000063749        1.0000000000063749        0.0000000000000000     
   7.6406250000000000        2.0000000000011888        11.999999999992877        7.4989030263529969E-012   2.0000000000086877        1.0000000000086877        0.0000000000000000     
   7.6718750000000000        2.0000000000016129        11.999999999990331        1.0191411769955532E-011   2.0000000000118043        1.0000000000118043        0.0000000000000000     
   7.7031250000000000        2.0000000000021840        11.999999999986903        1.3809983619801393E-011   2.0000000000159939        1.0000000000159939        0.0000000000000000     
   7.7343750000000000        2.0000000000029501        11.999999999982309        1.8658505290835252E-011   2.0000000000216085        1.0000000000216085        0.0000000000000000     
   7.7656250000000000        2.0000000000039728        11.999999999976176        2.5135482454275782E-011   2.0000000000291083        1.0000000000291083        0.0000000000000000     
   7.7968750000000000        2.0000000000053335        11.999999999968008        3.3761774811168662E-011   2.0000000000390954        1.0000000000390954        0.0000000000000000     
   7.8281250000000000        2.0000000000071410        11.999999999957165        4.5215894643210999E-011   2.0000000000523568        1.0000000000523568        0.0000000000000000     
   7.8593750000000000        2.0000000000095342        11.999999999942808        6.0378750718587015E-011   2.0000000000699130        1.0000000000699130        0.0000000000000000     
   7.8906250000000000        2.0000000000126912        11.999999999923864        8.0390131200509380E-011   2.0000000000930811        1.0000000000930813        0.0000000000000000     
   7.9218750000000000        2.0000000000168456        11.999999999898943        1.0671970350272548E-010   2.0000000001235652        1.0000000001235654        0.0000000000000000     
   7.9531250000000000        2.0000000000222937        11.999999999866251        1.4125587295550159E-010   2.0000000001635496        1.0000000001635496        0.0000000000000000     
   7.9843750000000000        2.0000000000294196        11.999999999823494        1.8641649135504273E-010   2.0000000002158362        1.0000000002158360        0.0000000000000000     
   8.0156250000000000        2.0000000000387081        11.999999999767761        2.4528614410839544E-010   2.0000000002839942        1.0000000002839942        0.0000000000000000     
   8.0468750000000000        2.0000000000507789        11.999999999695341        3.2178556986990413E-010   2.0000000003725646        1.0000000003725646        0.0000000000000000     
   8.0781250000000000        2.0000000000664149        11.999999999601526        4.2087967238928708E-010   2.0000000004872946        1.0000000004872946        0.0000000000000000     
   8.1093750000000000        2.0000000000866036        11.999999999480394        5.4883155521046241E-010   2.0000000006354353        1.0000000006354353        0.0000000000000000     
   8.1406250000000000        2.0000000001125868        11.999999999324492        7.1351101830106423E-010   2.0000000008260979        1.0000000008260979        0.0000000000000000     
   8.1718750000000000        2.0000000001459188        11.999999999124505        9.2476695772704272E-010   2.0000000010706858        1.0000000010706858        4.4408920985006262E-016
   8.2031250000000000        2.0000000001885367        11.999999998868795        1.1948740393732790E-009   2.0000000013834107        1.0000000013834107       -4.4408920985006262E-016
   8.2343750000000000        2.0000000002428435        11.999999998542959        1.5390647810834396E-009   2.0000000017819084        1.0000000017819084       -1.3322676295501878E-015
   8.2656250000000000        2.0000000003118084        11.999999998129169        1.9761586430496764E-009   2.0000000022879671        1.0000000022879671       -2.6645352591003757E-015
   8.2968750000000000        2.0000000003990839        11.999999997605522        2.5292997151108571E-009   2.0000000029283838        1.0000000029283838       -3.1086244689504383E-015
   8.3281250000000000        2.0000000005091394        11.999999996945190        3.2268138633501325E-009   2.0000000037359533        1.0000000037359533       -2.6645352591003757E-015
   8.3593750000000000        2.0000000006474146        11.999999996115541        4.1031944438929052E-009   2.0000000047506088        1.0000000047506090       -2.6645352591003757E-015
   8.3906250000000000        2.0000000008205050        11.999999995077003        5.2002225036217839E-009   2.0000000060207275        1.0000000060207275       -1.3322676295501878E-015
   8.4218750000000000        2.0000000010363497        11.999999993781939        6.5682222470462689E-009   2.0000000076045721        1.0000000076045721        0.0000000000000000     
   8.4531250000000000        2.0000000013044534        11.999999992173318        8.2674447999020966E-009   2.0000000095718984        1.0000000095718984        8.8817841970012523E-016
   8.4843750000000000        2.0000000016361250        11.999999990183291        1.0369562122233312E-008   2.0000000120056871        1.0000000120056871        1.3322676295501878E-015
   8.5156250000000000        2.0000000020447217        11.999999987731705        1.2959237299048289E-008   2.0000000150039590        1.0000000150039590        1.3322676295501878E-015
   8.5468750000000000        2.0000000025459026        11.999999984724610        1.6135716115222995E-008   2.0000000186816189        1.0000000186816187        1.7763568394002505E-015
   8.5781250000000000        2.0000000031578686        11.999999981052804        2.0014356281592117E-008   2.0000000231722250        1.0000000231722250        8.8817841970012523E-016
   8.6093750000000000        2.0000000039015764        11.999999976590543        2.4727973084857841E-008   2.0000000286295494        1.0000000286295494        8.8817841970012523E-016
   8.6406250000000000        2.0000000048008895        11.999999971194644        3.0427831387808922E-008   2.0000000352287208        1.0000000352287208        0.0000000000000000     
   8.6718750000000000        2.0000000058826486        11.999999964704051        3.7284051201368813E-008   2.0000000431667000        1.0000000431666998       -4.4408920985006262E-016
   8.7031250000000000        2.0000000071765922        11.999999956940341        4.5485114419207329E-008   2.0000000526617066        1.0000000526617066       -4.4408920985006262E-016
   8.7343750000000000        2.0000000087150687        11.999999947709416        5.5236060171959115E-008   2.0000000639511288        1.0000000639511288       -1.3322676295501878E-015
   8.7656250000000000        2.0000000105324642        11.999999936804961        6.6754831486123604E-008   2.0000000772872957        1.0000000772872957       -1.7763568394002505E-015
   8.7968750000000000        2.0000000126642221        11.999999924014295        8.0266081785186560E-008   2.0000000929303039        1.0000000929303039       -3.1086244689504383E-015
   8.8281250000000000        2.0000000151453272        11.999999909127519        9.5991560872180875E-008   2.0000001111368881        1.0000001111368881       -3.5527136788005009E-015
   8.8593750000000000        2.0000000180080750        11.999999891950841        1.1413597034606546E-007   2.0000001321440455        1.0000001321440455       -3.9968028886505635E-015
   8.8906250000000000        2.0000000212789049        11.999999872325626        1.3486690122008732E-007   2.0000001561458061        1.0000001561458061       -5.3290705182007514E-015
   8.9218750000000000        2.0000000249740286        11.999999850154584        1.5828713446134849E-007   2.0000001832611631        1.0000001832611631       -5.7731597280508140E-015
   8.9531250000000000        2.0000000290935240        11.999999825437238        1.8439719027120799E-007   2.0000002134907144        1.0000002134907144       -5.3290705182007514E-015
   8.9843750000000000        2.0000000336134787        11.999999798317049        2.1304554564546982E-007   2.0000002466590243        1.0000002466590243       -4.4408920985006262E-015
   9.0156250000000000        2.0000000384756937        11.999999769143193        2.4386339313218371E-007   2.0000002823390868        1.0000002823390868       -4.8849813083506888E-015
   9.0468750000000000        2.0000000435743654        11.999999738550471        2.7618017752029061E-007   2.0000003197545428        1.0000003197545428       -3.1086244689504383E-015
   9.0781250000000000        2.0000000487390026        11.999999707561807        3.0891541218086369E-007   2.0000003576544150        1.0000003576544148       -3.1086244689504383E-015
   9.1093750000000000        2.0000000537127853        11.999999677718101        3.4044143393048762E-007   2.0000003941542190        1.0000003941542193       -3.9968028886505635E-015
   9.1406250000000000        2.0000000581253241        11.999999651241652        3.6841079619412706E-007   2.0000004265361202        1.0000004265361202       -4.8849813083506888E-015
   9.1718750000000000        2.0000000614586817        11.999999631240062        3.8954091757601552E-007   2.0000004509995994        1.0000004509995992       -5.3290705182007514E-015
   9.2031250000000000        2.0000000630052996        11.999999621958647        3.9934739096544037E-007   2.0000004623526908        1.0000004623526906       -4.8849813083506888E-015
   9.2343750000000000        2.0000000618162423        11.999999629090981        3.9181601350693219E-007   2.0000004536322558        1.0000004536322558       -5.3290705182007514E-015
   9.2656250000000000        2.0000000566379907        11.999999660158144        3.5900211961275256E-007   2.0000004156401103        1.0000004156401103       -6.2172489379008766E-015
   9.2968750000000000        2.0000000458356912        11.999999724969209        2.9054419094451570E-007   2.0000003363798822        1.0000003363798822       -7.1054273576010019E-015
   9.3281250000000000        2.0000000273005658        11.999999836176816        1.7307698691175231E-007   2.0000002003775528        1.0000002003775528       -7.1054273576010019E-015
   9.3593750000000000        1.9999999983388417        12.000000009943543       -1.0472399574498618E-008   1.9999999878664421       0.99999998786644206       -6.6613381477509392E-015
   9.3906250000000000        1.9999999555392896        12.000000266736743       -2.8172408309139713E-007   1.9999996738152064       0.99999967381520638       -6.6613381477509392E-015
   9.4218750000000000        1.9999998946161341        12.000000632271036       -6.6784103165552289E-007   1.9999992267751026       0.99999922677510256       -5.9952043329758453E-015
   9.4531250000000000        1.9999998102237790        12.000001138619979       -1.2027033340183984E-006   1.9999986075204450       0.99999860752044500       -5.5511151231257827E-015
   9.4843750000000000        1.9999996957394883        12.000001825520016       -1.9282855870191994E-006   1.9999977674539013       0.99999776745390134       -5.5511151231257827E-015
   9.5156250000000000        1.9999995430098512        12.000002741891647       -2.8962637990942559E-006   1.9999966467460522       0.99999664674605215       -7.1054273576010019E-015
   9.5468750000000000        1.9999993420566060        12.000003947604577       -4.1698799470664793E-006   1.9999951721766589       0.99999517217665890       -9.7699626167013776E-015
   9.5781250000000000        1.9999990807371353        12.000005515514761       -5.8260938234560207E-006   1.9999932546433119       0.99999325464331190       -8.6597395920762210E-015
   9.6093750000000000        1.9999987443547640        12.000007533802631       -7.9580529725298786E-006   1.9999907863017914       0.99999078630179139       -4.6629367034256575E-015
   9.6406250000000000        1.9999983152139349        12.000010108642190       -1.0677912222957794E-005   1.9999876373017120       0.99998763730171203       -4.6629367034256575E-015
   9.6718750000000000        1.9999977721152287        12.000013367230995       -1.4120034457277665E-005   1.9999836520807714       0.99998365208077145       -7.3274719625260332E-015
   9.7031250000000000        1.9999970897853476        12.000017461210469       -1.8444603674244038E-005   1.9999786451816735       0.99997864518167345       -8.8817841970012523E-015
   9.7343750000000000        1.9999962382374059        12.000022570504385       -2.3841679948438466E-005   1.9999723965574574       0.99997239655745740       -1.0880185641326534E-014
   9.7656250000000000        1.9999951820572679        12.000028907601356       -3.0535723411100810E-005   1.9999646463338567       0.99996464633385673       -8.4376949871511897E-015
   9.7968750000000000        1.9999938796121999        12.000036722303333       -3.8790610698417861E-005   1.9999550890015014       0.99995508900150143       -7.1054273576010019E-015
   9.8281250000000000        1.9999922821790261        12.000046306957653       -4.8915162265956336E-005   1.9999433670167601       0.99994336701676012       -8.4376949871511897E-015
   9.8593750000000000        1.9999903329898878        12.000058002183478       -6.1269192378441261E-005   1.9999290637975093       0.99992906379750934       -4.4408920985006262E-015
   9.8906250000000000        1.9999879661951085        12.000072203096275       -7.6270085286262210E-005   1.9999116961098222       0.99991169610982222       -5.1070259132757201E-015
   9.9218750000000000        1.9999851057442755        12.000089366023508       -9.4399890939488108E-005   1.9998907058533359       0.99989070585333595       -9.1038288019262836E-015
   9.9531250000000000        1.9999816641885244        12.000110015693847       -1.1621292143146084E-004   1.9998654512670930       0.99986545126709303       -9.9920072216264089E-015
   9.9843750000000000        1.9999775414093517        12.000134752868330       -1.4234381509905378E-004   1.9998351975942525       0.99983519759425254       -5.9952043329758453E-015
   10.015625000000000        1.9999726232818256        12.000164262366335       -1.7351601876324651E-004   1.9997991072630623       0.99979910726306231       -6.8833827526759706E-015
   10.046875000000000        1.9999667802831360        12.000199321421723       -2.1055061994503907E-004   1.9997562296631910       0.99975622966319100       -8.2156503822261584E-015
   10.078125000000000        1.9999598660605484        12.000240808284127       -2.5437544006647945E-004   1.9997054906204819       0.99970549062048186       -1.5543122344752192E-015
   10.109375000000000        1.9999517159767009        12.000289710959510       -3.0603427673864600E-004   1.9996456816999622       0.99964568169996215       -6.8833827526759706E-015
   10.140625000000000        1.9999421456540056        12.000347135959769       -3.6669615841703287E-004   1.9995754494955886       0.99957544949558863       -1.0658141036401503E-014
   10.171875000000000        1.9999309495440736        12.000414316906125       -4.3766444822385039E-004   1.9994932850958498       0.99949328509584978       -2.8865798640254070E-015
   10.203125000000000        1.9999178995526585        12.000492622805069       -5.2038560594337496E-004   1.9993975139467151       0.99939751394671505       -2.4424906541753444E-015
   10.234375000000000        1.9999027437552264        12.000583565787881       -6.1645738853805768E-004   1.9992862863666883       0.99928628636668826       -6.6613381477509392E-015
   10.265625000000000        1.9998852052424558        12.000688808077081       -7.2763624056253206E-004   1.9991575690018932       0.99915756900189323       -1.7541523789077473E-014
   10.296875000000000        1.9998649811402027        12.000810167917100       -8.5584359723120753E-004   1.9990091375429715       0.99900913754297149       -8.2156503822261584E-015
   10.328125000000000        1.9998417418521641        12.000949624178205       -1.0031707953922554E-003   1.9988385710567718       0.99883857105677176        5.1070259132757201E-015
   10.359375000000000        1.9998151305781031        12.001109319321312       -1.1718822621506722E-003   1.9986432483159524       0.99864324831595241       -3.5527136788005009E-015
   10.390625000000000        1.9997847631636541        12.001291560386990       -1.3644166283370972E-003   1.9984203465353170       0.99842034653531697       -1.0880185641326534E-014
   10.421875000000000        1.9997502283407507        12.001498817656579       -1.5833853954939764E-003   1.9981668429452566       0.99816684294525659       -8.8817841970012523E-016
   10.453125000000000        1.9997110884199503        12.001733720620210       -1.8315687716722014E-003   1.9978795196482781       0.99787951964827815        2.8865798640254070E-015
   10.484375000000000        1.9996668804967781        12.001999050879597       -2.1119082842728054E-003   1.9975549722125052       0.99755497221250522       -9.3258734068513149E-015
   10.515625000000000        1.9996171182340210        12.002297731614624       -2.4274957786240754E-003   1.9971896224553969       0.99718962245539688       -1.7541523789077473E-014
   10.546875000000000        1.9995612942803309        12.002632813251935       -2.7815584201390641E-003   1.9967797358601918       0.99677973586019175        7.7715611723760958E-015
   10.578125000000000        1.9994988833822225        12.003007454992419       -3.1774393368903448E-003   1.9963214440453321       0.99632144404533207        7.1054273576010019E-015
   10.609375000000000        1.9994293462415988        12.003424901883397       -3.6185735693206253E-003   1.9958107726722782       0.99581077267227824       -1.0658141036401503E-014
   10.640625000000000        1.9993521341636660        12.003888457161411       -4.1084590355026400E-003   1.9952436751281633       0.99524367512816325       -1.3544720900426910E-014
   10.671875000000000        1.9992666945314466        12.004401449645766       -4.6506222746175154E-003   1.9946160722568291       0.99461607225682913       -9.1038288019262836E-015
   10.703125000000000        1.9991724771316159        12.004967196025531       -5.2485787986627282E-003   1.9939238983329532       0.99392389833295325       -3.7747582837255322E-015
   10.734375000000000        1.9990689413432017        12.005588957963282       -5.9057879630840951E-003   1.9931631533801175       0.99316315338011751       -6.6613381477509392E-016
   10.765625000000000        1.9989555641850050        12.006269894027328       -6.6256023609907282E-003   1.9923299618240142       0.99232996182401423       -2.0428103653102880E-014
   10.796875000000000        1.9988318492003483        12.007013006568902       -7.4112118524391471E-003   1.9914206373479091       0.99142063734790908       -2.6423307986078726E-014
   10.828125000000000        1.9986973361378064        12.007821083773822       -8.2655824591495158E-003   1.9904317536786569       0.99043175367865688       -3.4194869158454821E-014
   10.859375000000000        1.9985516113657911        12.008696637243764       -9.1913904847046486E-003   1.9893602208810863       0.98936022088108633       -3.8635761256955448E-014
   10.890625000000000        1.9983943189363236        12.009641835594348       -1.0190952359096825E-002   1.9882033665772267       0.98820336657722674       -5.7731597280508140E-015
   10.921875000000000        1.9982251721895987        12.010658434696817       -1.1266150852287908E-002   1.9869590213373107       0.98695902133731073        2.0650148258027912E-014
   10.953125000000000        1.9980439657673827        12.011747705333631       -1.2418358451641688E-002   1.9856256073157410       0.98562560731574100        1.7763568394002505E-014
   10.984375000000000        1.9978505878791193        12.012910359180387       -1.3648358849643676E-002   1.9842022290294756       0.98420222902947563        3.9968028886505635E-015
   11.015625000000000        1.9976450326415416        12.014146474167932       -1.4956267637809932E-002   1.9826887650037317       0.98268876500373170       -6.4392935428259079E-015
   11.046875000000000        1.9974274122908233        12.015455420412337       -1.6341453446314057E-002   1.9810859588445093       0.98108595884450933       -2.4424906541753444E-015
   11.078125000000000        1.9971979690464012        12.016835788023119       -1.7802460902552143E-002   1.9793955081438490       0.97939550814384901        9.9920072216264089E-015
   11.109375000000000        1.9969570863886035        12.018285318209397       -1.9336936901332581E-002   1.9776201494872709       0.97762014948727094        1.1768364061026659E-014
   11.140625000000000        1.9967052994986660        12.019800839192488       -2.0941561780223463E-002   1.9757637377184425       0.97576373771844249        1.1324274851176597E-014
   11.171875000000000        1.9964433046001244        12.021378208500202       -2.2611987071417355E-002   1.9738313175287070       0.97383131752870700       -1.5543122344752192E-015
   11.203125000000000        1.9961719669362341        12.023012263257600       -2.4342781552007066E-002   1.9718291853842271       0.97182918538422713       -9.5479180117763462E-015
   11.234375000000000        1.9958923271184297        12.024696780096917       -2.6127387333789311E-002   1.9697649397846404       0.96976493978464040       -2.8199664825478976E-014
   11.265625000000000        1.9956056055876350        12.026424446285619       -2.7958087718002456E-002   1.9676475178696324       0.96764751786963243       -5.3956838996782608E-014
   11.296875000000000        1.9953132049425988        12.028186843608454       -2.9825988486672957E-002   1.9654872164559258       0.96548721645592583       -3.0642155479654321E-014
   11.328125000000000        1.9950167099082288        12.029974446440914       -3.1721014208079670E-002   1.9632956957001491       0.96329569570014906        1.2212453270876722E-014
   11.359375000000000        1.9947178847425198        12.031776635313731       -3.3631920997639730E-002   1.9610859637448801       0.96108596374488009        1.5543122344752192E-014
   11.390625000000000        1.9944186679116374        12.033581727088478       -3.5546326996593228E-002   1.9588723409150441       0.95887234091504414        4.6629367034256575E-015
   11.421875000000000        1.9941211638998788        12.035377022650978       -3.7450761609565411E-002   1.9566704022903134       0.95667040229031342        1.8651746813702630E-014
   11.453125000000000        1.9938276320638988        12.037148872777010       -3.9330734279874192E-002   1.9544968977840247       0.95449689778402469       -3.3306690738754696E-015
   11.484375000000000        1.9935404724880239        12.038882762541363       -4.1170823280952458E-002   1.9523696492070715       0.95236964920707146        1.5543122344752192E-015
   11.515625000000000        1.9932622088476872        12.040563414327307       -4.2954784667286722E-002   1.9503074241804006       0.95030742418040060        3.2196467714129540E-014
   11.546875000000000        1.9929954683429054        12.042174909160464       -4.4665681163834910E-002   1.9483297871790706       0.94832978717907057        7.5495165674510645E-015
   11.578125000000000        1.9927429588188432        12.043700825733049       -4.6286030385117097E-002   1.9464569284337261       0.94645692843372609        1.1102230246251565E-015
   11.609375000000000        1.9925074432474892        12.045124396126019       -4.7797971371267997E-002   1.9447094718762212       0.94470947187622123       -1.5543122344752192E-015
   11.640625000000000        1.9922917117999386        12.046428676863583       -4.9183448016435725E-002   1.9431082637835029       0.94310826378350288       -7.9936057773011271E-015
   11.671875000000000        1.9920985517938741        12.047596733579132       -5.0424407553923328E-002   1.9416741442399508       0.94167414423995077       -4.7295500849031669E-014
   11.703125000000000        1.9919307158505941        12.048611837220344       -5.1503011861908032E-002   1.9404277039886861       0.94042770398868614       -4.9293902293356950E-014
   11.734375000000000        1.9917908886415869        12.049457669407973       -5.2401858973321197E-002   1.9393890296682657       0.93938902966826565       -7.3496764230185363E-014
   11.765625000000000        1.9916816526427974        12.050118534289906       -5.3104211823535169E-002   1.9385774408192622       0.93857744081926220        2.8865798640254070E-015
   11.796875000000000        1.9916054533450260        12.050579574009246       -5.3594230959753061E-002   1.9380112223852730       0.93801122238527301        2.0428103653102880E-014
   11.828125000000000        1.9915645644187971        12.050826984641340       -5.3857207675881792E-002   1.9377073567429153       0.93770735674291528        4.2410519540680980E-014
   11.859375000000000        1.9915610534681281        12.050848228830565       -5.3879793834942000E-002   1.9376812596331860       0.93768125963318605        7.7715611723760958E-015
   11.890625000000000        1.9915967489984603        12.050632240877544       -5.3650224505501901E-002   1.9379465244929583       0.93794652449295834        1.7763568394002505E-014
   11.921875000000000        1.9916732088877580        12.050169621305024       -5.3158529475751795E-002   1.9385146794120063       0.93851467941200628        5.7731597280508140E-014
   11.953125000000000        1.9917916907221471        12.049452819241196       -5.2396729723709019E-002   1.9393949609984380       0.93939496099843800        6.1950444774083735E-014
   11.984375000000000        1.9919531246957907        12.048476298925008       -5.1359015018018775E-002   1.9405941096777719       0.94059410967777191        6.6613381477509392E-016
   12.015625000000000        1.9921580897411411        12.047236685517127       -5.0041899002385593E-002   1.9421161907387554       0.94211619073875541       -1.0125233984581428E-013
   12.046875000000000        1.9924067933525640        12.045732886901463       -4.8444348377338603E-002   1.9439624449752253       0.94396244497522530       -1.4055423491754482E-013
   12.078125000000000        1.9926990554781963        12.043966189190890       -4.6567883133246210E-002   1.9461311723449501       0.94613117234495014       -7.1942451995710144E-014
   12.109375000000000        1.9930342968410257        12.041940323790875       -4.4416645203622103E-002   1.9486176516374036       0.94861765163740364        1.5543122344752192E-014
   12.140625000000000        1.9934115320234980        12.039661504024920       -4.1997433391148253E-002   1.9514140986323496       0.95141409863234983        4.5741188614556449E-014
   12.171875000000000        1.9938293675946064        12.037138429707882       -3.9319702961901265E-002   1.9545096646327051       0.95450966463270515       -4.6629367034256575E-015
   12.203125000000000        1.9942860054870208        12.034382258564298       -3.6395528895669549E-002   1.9578904765913512       0.95789047659135118       -4.4853010194856324E-014
   12.234375000000000        1.9947792517524598        12.031406543942811       -3.3239532410120939E-002   1.9615397193423389       0.96153971934233895       -5.9063864910058328E-014
   12.265625000000000        1.9953065307402755        12.028227138854728       -2.9868771030792461E-002   1.9654377597094830       0.96543775970948298       -1.4876988529977098E-014
   12.296875000000000        1.9958649046564887        12.024862066949265       -2.6302593143352333E-002   1.9695623115131364       0.96956231151313643        1.4432899320127035E-014
   12.328125000000000        1.9964510983709316        12.021331361631566       -2.2562458624667308E-002   1.9738886397462643       0.97388863974626427        1.5099033134902129E-014
   12.359375000000000        1.9970615292477847        12.017656875110184       -1.8671727790021485E-002   1.9783898014577632       0.97838980145776322        1.7541523789077473E-014
   12.390625000000000        1.9976923416834056        12.013862059728934       -1.4655421500686295E-002   1.9830369201827194       0.98303692018271938        7.9936057773011271E-015
   12.421875000000000        1.9983394459447941        12.009971724471823       -1.0539955834821410E-002   1.9877994901099727       0.98779949010997270       -2.7089441800853820E-014
   12.453125000000000        1.9989985608154746        12.006011770023600       -6.3528552222436672E-003   1.9926457055932310       0.99264570559323095       -4.1522341120980855E-014
   12.484375000000000        1.9996652594743569        12.002008906206431       -2.1224483681132017E-003   1.9975428111062437       0.99754281110624365       -1.4432899320127035E-014
   12.515625000000000        2.0003350179602655        11.997990355987936        2.1224483681132017E-003   2.0024574663283787        1.0024574663283787        9.1926466438962962E-014
   12.546875000000000        2.0010032655110255        11.993983550552736        6.3528552222436663E-003   2.0073561207332693        1.0073561207332693        2.0117241206207837E-013
   12.578125000000000        2.0016654360149735        11.990015820144736        1.0539955834821408E-002   2.0122053918497951        1.0122053918497949        1.8163248682867561E-013
   12.609375000000000        2.0023170197750351        11.986114085510389        1.4655421500686296E-002   2.0169724412757213        1.0169724412757213       -6.4837024638109142E-014
   12.640625000000000        2.0029536147636882        11.982304554802599        1.8671727790021485E-002   2.0216253425537096        1.0216253425537096       -3.7347902548390266E-013
   12.671875000000000        2.0035709765413343        11.978612430733696        2.2562458624667305E-002   2.0261334351660016        1.0261334351660016       -2.7400304247748863E-013
   12.703125000000000        2.0041650660233206        11.975061632598297        2.6302593143352333E-002   2.0304676591666730        1.0304676591666730        4.3565151486291143E-013
   12.734375000000000        2.0047320943122524        11.971674537519087        2.9868771030792458E-002   2.0346008653430450        1.0346008653430450        1.0902390101819037E-012
   12.765625000000000        2.0052685638616019        11.968471744910905        3.3239532410120932E-002   2.0385080962717228        1.0385080962717228        3.9790393202565610E-013
   12.796875000000000        2.0057713053022699        11.965471867719625        3.6395528895669549E-002   2.0421668341979395        1.0421668341979395       -1.8869350526529161E-012
   12.828125000000000        2.0062375093438387        11.962691353480842        3.9319702961901265E-002   2.0455572123057402        1.0455572123057399       -3.4470204468561860E-012
   12.859375000000000        2.0066647532570325        11.960144337671061        4.1997433391148253E-002   2.0486621866481807        1.0486621866481807       -7.0699002208129968E-013
   12.890625000000000        2.0070510215539401        11.957842531193934        4.4416645203622103E-002   2.0514676667575622        1.0514676667575622        6.2487792718002311E-012
   12.921875000000000        2.0073947206048461        11.955795143175253        4.6567883133246203E-002   2.0539626037380923        1.0539626037380923        9.9813490805900074E-012
   12.953125000000000        2.0076946870552277        11.954008839562245        4.8444348377338603E-002   2.0561390354325662        1.0561390354325662        6.7590377739179530E-013
   12.984375000000000        2.0079501900227665        11.952487737369117        5.0041899002385599E-002   2.0579920890251522        1.0579920890251522       -1.9848123145038699E-011
   13.015625000000000        2.0081609271614917        11.951233433798713        5.1359015018018782E-002   2.0595199421795107        1.0595199421795105       -2.9278357516204778E-011
   13.046875000000000        2.0083270147903391        11.950245068871709        5.2396729723709019E-002   2.0607237445140481        1.0607237445140481       -4.7162274086076650E-013
   13.078125000000000        2.0084489724166579        11.949519419587491        5.3158529475751802E-002   2.0616075018924098        1.0616075018924098        5.9676708019651414E-011
   13.109375000000000        2.0085277021535464        11.949051022913368        5.3650224505501901E-002   2.0621779266590483        1.0621779266590483        8.7298168693905609E-011
   13.140625000000000        2.0085644637330740        11.948832323986561        5.3879793834942000E-002   2.0624442575680160        1.0624442575680160        4.9751314179502515E-012
   13.171875000000000        2.0085608457165591        11.948853845653307        5.3857207675881799E-002   2.0624180533924408        1.0624180533924408       -1.7099299753908781E-010
   13.203125000000000        2.0085187331236494        11.949104377079330        5.3594230959753061E-002   2.0621129640834024        1.0621129640834024       -2.6401592023717058E-010
   13.234375000000000        2.0084402719676140        11.949571179547993        5.3104211823535176E-002   2.0615444837911490        1.0615444837911492       -4.9502180132776630E-011
   13.265625000000000        2.0083278316859339        11.950240204281972        5.2401858973321190E-002   2.0607296906592549        1.0607296906592549        4.5668135939536114E-010
   13.296875000000000        2.0081839665589887        11.951096316161586        5.1503011861908032E-002   2.0596869784208969        1.0596869784208967        7.9677642261799519E-010
   13.328125000000000        2.0080113770974366        11.952123518936562        5.0424407553923328E-002   2.0584357846513601        1.0584357846513599        3.1839775260777969E-010
   13.359375000000000        2.0078128720313133        11.953305178794896        4.9183448016435725E-002   2.0569963200477490        1.0569963200477490       -1.0865615074351354E-009
   13.390625000000000        2.0075913309189919        11.954624244289050        4.7797971371267997E-002   2.0553893022902598        1.0553893022902598       -2.3421833361680910E-009
   13.421875000000000        2.0073496670184556        11.956063461392079        4.6286030385117097E-002   2.0536356974035725        1.0536356974035728       -1.5897665406328088E-009
   13.453125000000000        2.0070907906103095        11.957605581425906        4.4665681163834910E-002   2.0517564717741443        1.0517564717741443        2.0373067677326162E-009
   13.484375000000000        2.0068175743830157        11.959233556692945        4.2954784667286722E-002   2.0497723590503023        1.0497723590503023        6.4276015621089755E-009
   13.515625000000000        2.0065328235766069        11.960930716487166        4.1170823280952458E-002   2.0477036468575593        1.0477036468575593        6.6196665926554488E-009
   13.546875000000000        2.0062392526883368        11.962680918401336        3.9330734279874185E-002   2.0455699869682111        1.0455699869682111       -1.4462435693474163E-009
   13.578125000000000        2.0059394672679765        11.964468677343692        3.7450761609565411E-002   2.0433902288775418        1.0433902288775418       -1.5242970885509521E-008
   13.609375000000000        2.0056359457709236        11.966279282807688        3.5546326996593228E-002   2.0411822727675171        1.0411822727675168       -2.3212401778494041E-008
   13.640625000000000        2.0053310163287845        11.968098915412286        3.3631920997639730E-002   2.0389629373264242        1.0389629373264242       -1.0775058179035568E-008
   13.671875000000000        2.0050268288881834        11.969914761580934        3.1721014208079670E-002   2.0367478430962631        1.0367478430962631        2.5652348245586154E-008
   13.703125000000000        2.0047253319984226        11.971715105903039        2.9825988486672960E-002   2.0345513204850958        1.0345513204850956        6.5967675322298192E-008
   13.734375000000000        2.0044282683920800        11.973489370170123        2.7958087718002456E-002   2.0323863561100826        1.0323863561100826        6.9276291814190927E-008
   13.765625000000000        2.0041371971322137        11.975228082373089        2.6127387333789307E-002   2.0302645844660030        1.0302645844660030        2.9678171031832790E-010
   13.796875000000000        2.0038535321720867        11.976922798779478        2.4342781552007062E-002   2.0281963137240937        1.0281963137240937       -1.3067723658721775E-007
   13.828125000000000        2.0035785680544973        11.978566044652757        2.2611987071417355E-002   2.0261905551259147        1.0261905551259147       -2.4330328995958439E-007
   13.859375000000000        2.0033134598471305        11.980151347314063        2.0941561780223460E-002   2.0242550216273538        1.0242550216273538       -2.1085383972163640E-007
   13.890625000000000        2.0030591474272801        11.981673384363768        1.9336936901332581E-002   2.0223960843286126        1.0223960843286126        5.8366653288288717E-008
   13.921875000000000        2.0028162576881763        11.983128173708577        1.7802460902552147E-002   2.0206187185907285        1.0206187185907285        5.1570548986745735E-007
   13.953125000000000        2.0025850566155396        11.984513147171063        1.6341453446314057E-002   2.0189265100618536        1.0189265100618536        9.1518070455265388E-007
   13.984375000000000        2.0023655244921370        11.985826946680232        1.4956267637809932E-002   2.0173217921299469        1.0173217921299469        8.7837712481331209E-007
   14.015625000000000        2.0021575758791728        11.987068896183152        1.3648358849643676E-002   2.0158059347288164        1.0158059347288164        1.0314567822078402E-007
   14.046875000000000        2.0019613595481096        11.988238293519323        1.2418358451641687E-002   2.0143797179997511        1.0143797179997514       -1.3484545440256568E-006
   14.078125000000000        2.0017775007457432        11.989333827651638        1.1266150852287909E-002   2.0130436515980312        1.0130436515980312       -2.8203377953062159E-006
   14.109375000000000        2.0016071397920050        11.990353445703263        1.0190952359096821E-002   2.0117980921511016        1.0117980921511018       -3.0364646592673239E-006
   14.140625000000000        2.0014516946545169        11.991294831332056        9.1913904847046486E-003   2.0106430851392214        1.0106430851392214       -3.5095050021638485E-007
   14.171875000000000        2.0013124003705345        11.992156377942703        8.2655824591495175E-003   2.0095779828296840        1.0095779828296840        6.7788509592325852E-006
   14.203125000000000        2.0011897928713505        11.992938285643568        7.4112118524391471E-003   2.0086010047237894        1.0086010047237894        1.9264010327812997E-005
   14.234375000000000        2.0010833488911950        11.993643313882515        6.6256023609907273E-003   2.0077089512521855        1.0077089512521857        3.7012255881041511E-005
   14.265625000000000        2.0009914394433417        11.994276842658234        5.9057879630840943E-003   2.0068972274064256        1.0068972274064256        5.8870378826014758E-005
   14.296875000000000        2.0009116225563339        11.994846186023878        5.2485787986627282E-003   2.0061602013549966        1.0061602013549966        8.2906598545928745E-005
   14.328125000000000        2.0008411562731765        11.995359420404425        4.6506222746175154E-003   2.0054917785477939        1.0054917785477939        1.0691396320483548E-004
   14.359375000000000        2.0007775305765101        11.995824172986637        4.1084590355026400E-003   2.0048859896120126        1.0048859896120126        1.2893350011999871E-004
   14.390625000000000        2.0007188353279743        11.996246775948043        3.6185735693206257E-003   2.0043374088972952        1.0043374088972949        1.4761423560338827E-004
   14.421875000000000        2.0006638787203621        11.996631976748393        3.1774393368903444E-003   2.0038413180572525        1.0038413180572525        1.6232459670151300E-004
   14.453125000000000        2.0006120845251485        11.996983142018630        2.7815584201390641E-003   2.0033936429452877        1.0033936429452877        1.7304347466939873E-004
   14.484375000000000        2.0005632665140856        11.997302736844450        2.4274957786240754E-003   2.0029907622927094        1.0029907622927097        1.8012931226074613E-004
   14.515625000000000        2.0005173824962328        11.997592852249923        2.1119082842728058E-003   2.0026292907805057        1.0026292907805057        1.8406962757477885E-004
   14.546875000000000        2.0004743299855479        11.997855643382612        1.8315687716722016E-003   2.0023058987572200        1.0023058987572200        1.8527295049297621E-004
   14.578125000000000        2.0004338034838303        11.998093634024261        1.5833853954939760E-003   2.0020171888793241        1.0020171888793241        1.8392310973469606E-004
   14.609375000000000        2.0003952204809248        11.998309871531104        1.3644166283370972E-003   2.0017596371092621        1.0017596371092619        1.7990291950642501E-004
   14.640625000000000        2.0003577369386605        11.998507886018244        1.1718822621506722E-003   2.0015296192008112        1.0015296192008112        1.7280797441987517E-004
   14.671875000000000        2.0003203826806630        11.998691386182484        1.0031707953922554E-003   2.0013235534760554        1.0013235534760554        1.6208091482194931E-004
   14.703125000000000        2.0002823220304218        11.998863679632954        8.5584359723120743E-004   2.0011381656276530        1.0011381656276530        1.4727144321957653E-004
   14.734375000000000        2.0002431832281542        11.999026942489870        7.2763624056253196E-004   2.0009708194687166        1.0009708194687166        1.2836556108375419E-004
   14.765625000000000        2.0002033353402409        11.999181606614984        6.1645738853805757E-004   2.0008197927287790        1.0008197927287790        1.0606267959545335E-004
   14.796875000000000        2.0001639717779738        11.999326176353687        5.2038560594337496E-004   2.0006843573839173        1.0006843573839173        8.1859662818928314E-005
   14.828125000000000        2.0001269134274935        11.999457667512971        4.3766444822385033E-004   2.0005645778757173        1.0005645778757173        5.7854750062702465E-005
   14.859375000000000        2.0000941570873065        11.999572611510567        3.6669615841703287E-004   2.0004608532457238        1.0004608532457235        3.6297002400598188E-005
   14.890625000000000        2.0000673138616425        11.999668303731665        3.0603427673864600E-004   2.0003733481383810        1.0003733481383812        1.9025873724487496E-005
   14.921875000000000        2.0000471454743947        11.999743835242235        2.5437544006647945E-004   2.0003015209144612        1.0003015209144612        7.0088279091606864E-006
   14.953125000000000        2.0000333763086728        11.999800514368633        2.1055061994503907E-004   2.0002439269286181        1.0002439269286179        1.5476825909743752E-007
   14.984375000000000        2.0000248444122359        11.999841537940332        1.7351601876324651E-004   2.0001983604309990        1.0001983604309992       -2.5335147935123814E-006
   15.015625000000000        2.0000199116993458        11.999871088316096        1.4234381509905381E-004   2.0001622555144447        1.0001622555144447       -2.5476770830756834E-006
   15.046875000000000        2.0000169546471618        11.999893251915731        1.1621292143146085E-004   2.0001331675685932        1.0001331675685932       -1.3816624804263711E-006
   15.078125000000000        2.0000147473666128        11.999911176108766        9.4399890939488108E-005   2.0001091472575521        1.0001091472575523       -1.4719461338685846E-007
   15.109375000000000        2.0000126233481841        11.999926716240154        7.6270085286262210E-005   2.0000888934334702        1.0000888934334702        5.8936449409685565E-007
   15.140625000000000        2.0000104131137069        11.999940578789849        6.1269192378441261E-005   2.0000716823060851        1.0000716823060853        7.4600612842701253E-007
   15.171875000000000        2.0000082444412879        11.999952768663071        4.8915162265956336E-005   2.0000571596035539        1.0000571596035539        5.2657331917060901E-007
   15.203125000000000        2.0000063228686442        11.999963079883029        3.8790610698417861E-005   2.0000451134793424        1.0000451134793427        2.0246360277198505E-007
   15.234375000000000        2.0000047821957514        11.999971430940343        3.0535723411100810E-005   2.0000353179191626        1.0000353179191626       -3.5748170645888422E-008
   15.265625000000000        2.0000036359965883        11.999977976107235        2.3841679948438473E-005   2.0000274776765368        1.0000274776765368       -1.2576003705078165E-007
   15.296875000000000        2.0000028075960667        11.999983042648740        1.8444603674244038E-005   2.0000212521997409        1.0000212521997409       -1.0261107696862837E-007
   15.328125000000000        2.0000021908457923        11.999986999512387        1.4120034457277665E-005   2.0000163108802496        1.0000163108802496       -3.7033360822391614E-008
   15.359375000000000        2.0000016997180290        11.999990150489387        1.0677912222957796E-005   2.0000123776302519        1.0000123776302519        1.4933705827502308E-008
   15.390625000000000        2.0000012877152429        11.999992693946755        7.9580529725298786E-006   2.0000092457682155        1.0000092457682155        3.2066840294220356E-008
   15.421875000000000        2.0000009408736674        11.999994740771939        5.8260938234560215E-006   2.0000067669674908        1.0000067669674908        2.1602306610191135E-008
   15.453125000000000        2.0000006595903095        11.999996356808834        4.1698799470664793E-006   2.0000048294702566        1.0000048294702566        1.6330470309355860E-009
   15.484375000000000        2.0000004434161660        11.999997598472508        2.8962637990942555E-006   2.0000033396799650        1.0000033396799650       -1.3593028036495980E-008
   15.515625000000000        2.0000002850721916        11.999998527699880        1.9282855870191994E-006   2.0000022133577788        1.0000022133577786       -1.9212203827834173E-008
   15.546875000000000        2.0000001722622263        11.999999209411950        1.2027033340183984E-006   2.0000013749655601        1.0000013749655603       -1.7542322705565994E-008
   15.578125000000000        2.0000000923799637        11.999999702367258        6.6784103165552299E-007   2.0000007602209955        1.0000007602209955       -1.3036255630538562E-008
   15.609375000000000        2.0000000359631289        12.000000052612682        2.8172408309139713E-007   2.0000003176872121        1.0000003176872121       -8.5335374322426105E-009
   15.640625000000000        1.9999999974257376        12.000000292806547        1.0472399574498617E-008   2.0000000078981373        1.0000000078981373       -4.2745720296721856E-009
   15.671875000000000        1.9999999738361582        12.000000445733626       -1.7307698691175234E-007   1.9999998007591713       0.99999980075917128        1.0947642792302759E-009
   15.703125000000000        1.9999999632529835        12.000000528680632       -2.9054419094451570E-007   1.9999996727087925       0.99999967270879253        9.0442719979932917E-009
   15.734375000000000        1.9999999636623247        12.000000556376429       -3.5900211961275262E-007   1.9999996046602051       0.99999960466020510        2.0253808186154743E-008
   15.765625000000000        1.9999999727270297        12.000000542044006       -3.9181601350693213E-007   1.9999995809110163       0.99999958091101626        3.4494972878107433E-008
   15.796875000000000        1.9999999880182431        12.000000497305750       -3.9934739096544031E-007   1.9999995886708521       0.99999958867085215        5.0973721688052365E-008
   15.828125000000000        2.0000000073208226        12.000000431857355       -3.8954091757601552E-007   1.9999996177799051       0.99999961777990509        6.8728389424066449E-008
   15.859375000000000        2.0000000287976794        12.000000353395450       -3.6841079619412701E-007   1.9999996603868833       0.99999966038688326        8.6870786342174711E-008
   15.890625000000000        2.0000000510058262        12.000000267823442       -3.4044143393048767E-007   1.9999997105643923       0.99999971056439230        1.0466546007670274E-007
   15.921875000000000        2.0000000728434149        12.000000179567431       -3.0891541218086369E-007   1.9999997639280027       0.99999976392800272        1.2152847861379712E-007
   15.953125000000000        2.0000000934846840        12.000000091882622       -2.7618017752029061E-007   1.9999998173045064       0.99999981730450638        1.3700445267161854E-007
   15.984375000000000        2.0000001123077520        12.000000007145047       -2.4386339313218371E-007   1.9999998684443590       0.99999986844435895        1.5072830761297951E-007
   16.015625000000000        2.0000001288006053        11.999999927165714       -2.1304554564546982E-007   1.9999999157550596       0.99999991575505964        1.6235850330836854E-007
   16.046875000000000        2.0000001424529907        11.999999853514305       -1.8439719027120799E-007   1.9999999580558006       0.99999995805580055        1.7149057685017510E-007
   16.078125000000000        2.0000001526764812        11.999999787762130       -1.5828713446134851E-007   1.9999999943893467       0.99999999438934672        1.7759427861641086E-007
   16.109375000000000        2.0000001588050731        11.999999731531696       -1.3486690122008732E-007   2.0000000239381719        1.0000000239381719        1.8002750556966873E-007
   16.140625000000000        2.0000001601989781        11.999999686305562       -1.1413597034606544E-007   2.0000000460630076        1.0000000460630076        1.7815038511059811E-007
   16.171875000000000        2.0000001564186798        11.999999653070061       -9.5991560872180875E-008   2.0000000604271189        1.0000000604271189        1.7150718600866810E-007
   16.203125000000000        2.0000001473894939        11.999999631973262       -8.0266081785186547E-008   2.0000000671234122        1.0000000671234122        1.5999678382172533E-007
   16.234375000000000        2.0000001334705595        11.999999622189598       -6.6754831486123591E-008   2.0000000667157281        1.0000000667157281        1.4394601111078487E-007
   16.265625000000000        2.0000001153847435        11.999999622089669       -5.5236060171959122E-008   2.0000000601486834        1.0000000601486834        1.2404274385424685E-007
   16.296875000000000        2.0000000940351295        11.999999629659163       -4.5485114419207329E-008   2.0000000485500151        1.0000000485500151        1.0115462223403426E-007
   16.328125000000000        2.0000000702896665        11.999999642986827       -3.7284051201368807E-008   2.0000000330056151        1.0000000330056154        7.6115198588411204E-008
   16.359375000000000        2.0000000448272588        11.999999660614835       -3.0427831387808922E-008   2.0000000143994274        1.0000000143994274        4.9571013072124970E-008
   16.390625000000000        2.0000000181028366        11.999999681623471       -2.4727973084857841E-008   1.9999999933748636       0.99999999337486356        2.1947254236209801E-008
   16.421875000000000        1.9999999904294019        11.999999705453870       -2.0014356281592120E-008   1.9999999704150457       0.99999997041504574       -6.4699137158896747E-009
   16.453125000000000        1.9999999621248161        11.999999731583330       -1.6135716115222995E-008   1.9999999459891000       0.99999994598910003       -3.5386486185728927E-008
   16.484375000000000        1.9999999336507615        11.999999759213450       -1.2959237299048287E-008   1.9999999206915242       0.99999992069152421       -6.4361725504724632E-008
   16.515625000000000        1.9999999056821747        11.999999787107368       -1.0369562122233310E-008   1.9999998953126126       0.99999989531261257       -9.2738896118049752E-008
   16.546875000000000        1.9999998790760614        11.999999813645374       -8.2674447999020966E-009   1.9999998708086166       0.99999987080861663       -1.1967666391221599E-007
   16.578125000000000        1.9999998547461471        11.999999837085799       -6.5682222470462689E-009   1.9999998481779249       0.99999984817792487       -1.4427467665001359E-007
   16.609375000000000        1.9999998334849298        11.999999855940812       -5.2002225036217839E-009   1.9999998282847073       0.99999982828470735       -1.6575175210142845E-007
   16.640625000000000        1.9999998157978773        11.999999869325755       -4.1031944438929052E-009   1.9999998116946829       0.99999981169468288       -1.8361192188898201E-007
   16.671875000000000        1.9999998018152150        11.999999877138993       -3.2268138633501329E-009   1.9999997985884010       0.99999979858840105       -1.9773288828517366E-007
   16.703125000000000        1.9999997913187315        11.999999879990890       -2.5292997151108567E-009   1.9999997887894319       0.99999978878943185       -2.0833944480713740E-007
   16.734375000000000        1.9999997838717598        11.999999878909048       -1.9761586430496764E-009   1.9999997818956012       0.99999978189560124       -2.1587369158915237E-007
   16.765625000000000        1.9999997789932407        11.999999874951447       -1.5390647810834396E-009   1.9999997774541758       0.99999977745417579       -2.2082116668542540E-007
   16.796875000000000        1.9999997762982125        11.999999868899712       -1.1948740393732788E-009   1.9999997751033385       0.99999977510333848       -2.2357048856669337E-007
   16.828125000000000        1.9999997755494756        11.999999861155231       -9.2476695772704272E-010   1.9999997746247087       0.99999977462470868       -2.2436182334217847E-007
   16.859375000000000        1.9999997766157231        11.999999851848251       -7.1351101830106413E-010   1.9999997759022121       0.99999977590221212       -2.2332888449660970E-007
   16.890625000000000        1.9999997793796405        11.999999841062685       -5.4883155521046241E-010   1.9999997788308088       0.99999977883080882       -2.2059093485182757E-007
   16.921875000000000        1.9999997836577379        11.999999829037638       -4.2087967238928708E-010   1.9999997832368581       0.99999978323685812       -2.1633302149659528E-007
   16.953125000000000        1.9999997891752554        11.999999816246712       -3.2178556986990413E-010   1.9999997888534700       0.99999978885346996       -2.1083114254416557E-007
   16.984375000000000        1.9999997956005848        11.999999803341293       -2.4528614410839544E-010   1.9999997953552986       0.99999979535529859       -2.0441788839420383E-007
   17.015625000000000        1.9999998026106338        11.999999791017895       -1.8641649135504271E-010   1.9999998024242174       0.99999980242421738       -1.9741713308540909E-007
   17.046875000000000        1.9999998099489735        11.999999779891542       -1.4125587295550159E-010   1.9999998098077176       0.99999980980771763       -1.9008592477831598E-007
   17.078125000000000        1.9999998174521365        11.999999770429444       -1.0671970350272546E-010   1.9999998173454168       0.99999981734541676       -1.8258821388172919E-007
   17.109375000000000        1.9999998250421829        11.999999762949962       -8.0390131200509302E-011   1.9999998249617927       0.99999982496179274       -1.7500232463163456E-007
   17.140625000000000        1.9999998327000044        11.999999757657836       -6.0378750718587054E-011   1.9999998326396256       0.99999983263962555       -1.6734766306036875E-007
   17.171875000000000        1.9999998404367358        11.999999754680305       -4.5215894643210999E-011   1.9999998403915200       0.99999984039152001       -1.5961332455738386E-007
   17.203125000000000        1.9999998482734571        11.999999754085550       -3.3761774811168656E-011   1.9999998482396952       0.99999984823969523       -1.5177840517743846E-007
   17.234375000000000        1.9999998562302004        11.999999755884401       -2.5135482454275753E-011   1.9999998562050649       0.99999985620506493       -1.4382301793958163E-007
   17.265625000000000        1.9999998643203951        11.999999760026826       -1.8658505290835246E-011   1.9999998643017367       0.99999986430173671       -1.3573385237997115E-007
   17.296875000000000        1.9999998725472374        11.999999766402823       -1.3809983619801391E-011   1.9999998725334274       0.99999987253342737       -1.2750778877190783E-007
   17.328125000000000        1.9999998809011719        11.999999774850311       -1.0191411769955524E-011   1.9999998808909805       0.99999988089098046       -1.1915443787202662E-007
   17.359375000000000        1.9999998893595561        11.999999785167022       -7.4989030263529920E-012   1.9999998893520572       0.99999988935205719       -1.1069647953831918E-007
   17.390625000000000        1.9999998978892952        11.999999797122598       -5.5014831352904276E-012   1.9999998978837938       0.99999989788379384       -1.0216704549037559E-007
   17.421875000000000        1.9999999064517637        11.999999810469577       -4.0241675033103320E-012   1.9999999064477396       0.99999990644773962       -9.3604788808931971E-008
   17.453125000000000        1.9999999150081735        11.999999824953763       -2.9348178058466448E-012   1.9999999150052388       0.99999991500523877       -8.5048533327025666E-008
   17.484375000000000        1.9999999235235275        11.999999840324849       -2.1339719523380575E-012   1.9999999235213934       0.99999992352139344       -7.6533300141790050E-008
   17.515625000000000        1.9999999319682797        11.999999856346765       -1.5470036278867350E-012   1.9999999319667328       0.99999993196673276       -6.8088643612185251E-008
   17.546875000000000        1.9999999403179491        11.999999872806027       -1.1180996659212082E-012   1.9999999403168311       0.99999994031683115       -5.9739047042484117E-008
   17.578125000000000        1.9999999485515687        11.999999889516387       -8.0565032160075670E-013   1.9999999485507631       0.99999994855076313       -5.1505490539227594E-008
   17.609375000000000        1.9999999566498710        11.999999906318969       -5.7873345787283958E-013   1.9999999566492923       0.99999995664929231       -4.3407238026205164E-008
   17.640625000000000        1.9999999645937607        11.999999923078805       -4.1444244357454244E-013   1.9999999645933464       0.99999996459334639       -3.5463368686095009E-008
   17.671875000000000        1.9999999723632673        11.999999939679515       -2.9586234423867260E-013   1.9999999723629716       0.99999997236297156       -2.7693870086054062E-008
   17.703125000000000        1.9999999799370110        11.999999956017890       -2.1054240251753636E-013   1.9999999799368005       0.99999997993680045       -2.0120130006517911E-008
   17.734375000000000        1.9999999872921446        11.999999971999991       -1.4934705337394116E-013   1.9999999872919951       0.99999998729199513       -1.2764994616887293E-008
   17.765625000000000        1.9999999944048212        11.999999987539299       -1.0559461282411623E-013   1.9999999944047155       0.99999999440471554       -5.6523197233815381E-009
   17.796875000000000        2.0000000012512098        12.000000002557023       -7.4413804154932930E-014   2.0000000012511352        1.0000000012511354        1.1940506361440839E-009
   17.828125000000000        2.0000000078090161        12.000000016984027       -5.2264651920502503E-014   2.0000000078089637        1.0000000078089639        7.7518302887824575E-009
   17.859375000000000        2.0000000140593417        12.000000030763827       -3.6582960241063104E-014   2.0000000140593053        1.0000000140593051        1.4002134562929314E-008
   17.890625000000000        2.0000000199885770        12.000000043855636       -2.5517384878958160E-014   2.0000000199885517        1.0000000199885515        1.9931357897462476E-008
   17.921875000000000        2.0000000255899195        12.000000056236825       -1.7735637427699328E-014   2.0000000255899018        1.0000000255899018        2.5532700842489930E-008
   17.953125000000000        2.0000000308640540        12.000000067903621       -1.2282125061151533E-014   2.0000000308640415        1.0000000308640418        3.0806852180376154E-008
   17.984375000000000        2.0000000358185366        12.000000078869071       -8.4737264669301340E-015   2.0000000358185281        1.0000000358185281        3.5761364980402277E-008
   18.015625000000000        2.0000000404656517        12.000000089157888       -5.8237453865031075E-015   2.0000000404656459        1.0000000404656459        4.0408503654276728E-008
   18.046875000000000        2.0000000448188890        12.000000098798250       -3.9866116441219868E-015   2.0000000448188850        1.0000000448188850        4.4761751194499766E-008
   18.078125000000000        2.0000000488886225        12.000000107812077       -2.7178059205723973E-015   2.0000000488886198        1.0000000488886198        4.8831481525013487E-008
   18.109375000000000        2.0000000526778585        12.000000116205328       -1.8449164549002957E-015   2.0000000526778567        1.0000000526778567        5.2620703350214626E-008
   18.140625000000000        2.0000000561789713        12.000000123960728       -1.2468073935360255E-015   2.0000000561789699        1.0000000561789699        5.6121794322905316E-008
   18.171875000000000        2.0000000593722653        12.000000131034424       -8.3867737624268946E-016   2.0000000593722644        1.0000000593722644        5.9315074185661842E-008
   18.203125000000000        2.0000000622269249        12.000000137358038       -5.6138033370737785E-016   2.0000000622269245        1.0000000622269243        6.2169731140926388E-008
   18.234375000000000        2.0000000647046137        12.000000142846622       -3.7381960385871415E-016   2.0000000647046132        1.0000000647046132        6.4647424302677337E-008
   18.265625000000000        2.0000000667652866        12.000000147411424       -2.4755025844196816E-016   2.0000000667652862        1.0000000667652864        6.6708103485524362E-008
   18.296875000000000        2.0000000683738755        12.000000150974746       -1.6296239130452010E-016   2.0000000683738755        1.0000000683738752        6.8316698520476393E-008
   18.328125000000000        2.0000000695061009        12.000000153482857       -1.0659221707328630E-016   2.0000000695061009        1.0000000695061009        6.9448925721360411E-008
   18.359375000000000        2.0000000701522382        12.000000154914209       -6.9234788787276371E-017   2.0000000701522382        1.0000000701522382        7.0095059978569907E-008
   18.390625000000000        2.0000000703189129        12.000000155283495       -4.4624387885578105E-017   2.0000000703189129        1.0000000703189129        7.0261730211740314E-008
   18.421875000000000        2.0000000700297997        12.000000154643157       -2.8515414873850873E-017   2.0000000700297997        1.0000000700297997        6.9972611260737949E-008
   18.453125000000000        2.0000000693252091        12.000000153082510       -1.8044767528143535E-017   2.0000000693252091        1.0000000693252091        6.9268015323586951E-008
   18.484375000000000        2.0000000682591463        12.000000150721224       -1.1291296379761376E-017   2.0000000682591463        1.0000000682591463        6.8201949421364816E-008
   18.515625000000000        2.0000000668928992        12.000000147695038       -6.9726968122041733E-018   2.0000000668928992        1.0000000668928992        6.6835702305922950E-008
   18.546875000000000        2.0000000652874212        12.000000144138991       -4.2378606690232831E-018   2.0000000652874212        1.0000000652874212        6.5230231882651424E-008
   18.578125000000000        2.0000000634994892        12.000000140178853       -2.5252582664681828E-018   2.0000000634994892        1.0000000634994892        6.3442311848405097E-008
   18.609375000000000        2.0000000615840041        12.000000135936228       -1.4668011649576892E-018   2.0000000615840041        1.0000000615840041        6.1526835626324328E-008
   18.640625000000000        2.0000000595973919        12.000000131536053       -8.2289486513284120E-019   2.0000000595973919        1.0000000595973919        5.9540228303234244E-008
   18.671875000000000        2.0000000575928158        12.000000127096069       -4.3878462833210294E-019   2.0000000575928158        1.0000000575928158        5.7535653130713627E-008
   18.703125000000000        2.0000000556052311        12.000000122693702       -2.1536996757378668E-019   2.0000000556052311        1.0000000556052311        5.5548064814558984E-008
   18.734375000000000        2.0000000536393823        12.000000118339431       -8.9802678449103862E-020   2.0000000536393823        1.0000000536393823        5.3582209336155984E-008
   18.765625000000000        2.0000000516792458        12.000000113997784       -2.2666621101516344E-020   2.0000000516792458        1.0000000516792458        5.1622066621348495E-008
   18.796875000000000        2.0000000497189094        12.000000109655700        1.0438494293217043E-020   2.0000000497189094        1.0000000497189094        4.9661722734128944E-008
   18.828125000000000        2.0000000477846958        12.000000105371500        2.4383263534998778E-020   2.0000000477846958        1.0000000477846958        4.7727498841965144E-008
   18.859375000000000        2.0000000459129113        12.000000101225583        2.8057150092365981E-020   2.0000000459129113        1.0000000459129113        4.5855701014119177E-008
   18.890625000000000        2.0000000440898038        12.000000097187502        2.6644101205546985E-020   2.0000000440898038        1.0000000440898038        4.4032591794973541E-008
   18.921875000000000        2.0000000422191588        12.000000093044109        2.3067782564858008E-020   2.0000000422191588        1.0000000422191588        4.2161948599073185E-008
   18.953125000000000        2.0000000401858729        12.000000088540457        1.8899321234951055E-020   2.0000000401858729        1.0000000401858729        4.0128664835492600E-008
   18.984375000000000        2.0000000379929674        12.000000083683231        1.4920122949498417E-020   2.0000000379929674        1.0000000379929674        3.7935764307661657E-008
   19.015625000000000        2.0000000358330716        12.000000078899131        1.1465472743143280E-020   2.0000000358330716        1.0000000358330716        3.5775871598531239E-008
   19.046875000000000        2.0000000339561157        12.000000074741781        8.6303464796280160E-021   2.0000000339561157        1.0000000339561157        3.3898919227226543E-008
   19.078125000000000        2.0000000323810569        12.000000071253163        6.3897248668132720E-021   2.0000000323810569        1.0000000323810569        3.2323864473937647E-008
   19.109375000000000        2.0000000307343666        12.000000067605907        4.6666672616566542E-021   2.0000000307343666        1.0000000307343666        3.0677182571992034E-008
   19.140625000000000        2.0000000285044099        12.000000062666706        3.3690643115034810E-021   2.0000000285044099        1.0000000285044099        2.8447234790007769E-008
   19.171875000000000        2.0000000256399328        12.000000056322051        2.4080594350246516E-021   2.0000000256399328        1.0000000256399328        2.5582761242759489E-008
   19.203125000000000        2.0000000229406236        12.000000050343210        1.7060827498302273E-021   2.0000000229406236        1.0000000229406236        2.2883447137189705E-008
   19.234375000000000        2.0000000216191149        12.000000047416094        1.1992645716663391E-021   2.0000000216191149        1.0000000216191149        2.1561925578339469E-008
   19.265625000000000        2.0000000220689049        12.000000048412309        8.3702165523579218E-022   2.0000000220689049        1.0000000220689049        2.2011701794610872E-008
   19.296875000000000        2.0000000228571171        12.000000050158107        5.8040126911255409E-022   2.0000000228571171        1.0000000228571171        2.2799906851389551E-008
   19.328125000000000        2.0000000212846647        12.000000046675137        4.0004254604508245E-022   2.0000000212846647        1.0000000212846647        2.1227458901762475E-008
   19.359375000000000        2.0000000157892681        12.000000034503074        2.7418891160672465E-022   2.0000000157892681        1.0000000157892681        1.5732084968078652E-008
   19.390625000000000        2.0000000084998883        12.000000018357454        1.8694351053536801E-022   2.0000000084998883        1.0000000084998883        8.4427278501664205E-009
   19.421875000000000        2.0000000051288302        12.000000010890737        1.2682813901409946E-022   2.0000000051288302        1.0000000051288302        5.0716728594579763E-009
   19.453125000000000        2.0000000107780811        12.000000023403551        8.5639646822905937E-023   2.0000000107780811        1.0000000107780811        1.0720901499894353E-008
   19.484375000000000        2.0000000238974964        12.000000052462422        5.7568141272261039E-023   2.0000000238974964        1.0000000238974964        2.3840291518695267E-008
   19.515625000000000        2.0000000338122539        12.000000074423141        3.8531784649693970E-023   2.0000000338122539        1.0000000338122539        3.3755040096394850E-008
   19.546875000000000        2.0000000264159241        12.000000058040698        2.5683642034397052E-023   2.0000000264159241        1.0000000264159241        2.6358733418163638E-008
   19.578125000000000        1.9999999967393043        11.999999992308513        1.7051273618425030E-023   1.9999999967393043       0.99999999673930429       -3.3178446656734195E-009
   19.609375000000000        1.9999999596094944        11.999999910067865        1.1276503393880117E-023   1.9999999596094944       0.99999995960949439       -4.0447628135709124E-008
   19.640625000000000        1.9999999469785343        11.999999882090920        7.4294694850988496E-024   1.9999999469785343       0.99999994697853434       -5.3078613282409037E-008
   19.671875000000000        1.9999999873261955        11.999999971458937        4.8769654863225932E-024   1.9999999873261955       0.99999998732619555       -1.2731026233225862E-008
   19.703125000000000        2.0000000766745885        12.000000169361119        3.1899814642048021E-024   2.0000000766745885        1.0000000766745885        7.6617272526391389E-008
   19.734375000000000        2.0000001627724551        12.000000360063536        2.0792522190199573E-024   2.0000001627724551        1.0000001627724551        1.6271508629372988E-007
   19.765625000000000        2.0000001628239645        12.000000360177642        1.3506320403808054E-024   2.0000001628239645        1.0000001628239645        1.6276664638326110E-007
   19.796875000000000        2.0000000166611169        12.000000036434344        8.7438948205071210E-025   2.0000000166611169        1.0000000166611169        1.6603961316974392E-008
   19.828125000000000        1.9999997498156246        11.999999445385075        5.6420266166861398E-025   1.9999997498156246       0.99999974981562456       -2.5024132499495977E-007
   19.859375000000000        1.9999995023199881        11.999998897194692        3.6286868161887141E-025   1.9999995023199881       0.99999950231998813       -4.9773682531117913E-007
   19.890625000000000        1.9999994856110863        11.999998860185258        2.3263099300841102E-025   1.9999994856110863       0.99999948561108631       -5.1444576198989012E-007
   19.921875000000000        1.9999998643287078        11.999999699025595        1.4866439246291924E-025   1.9999998643287078       0.99999986432870780       -1.3572837120889858E-007
   19.953125000000000        2.0000006063329647        12.000001342526945        9.4707285839984280E-026   2.0000006063329647        1.0000006063329647        6.0627553688519242E-007
   19.984375000000000        2.0000013758932376        12.000003047062979        6.0146582659985699E-026   2.0000013758932376        1.0000013758932376        1.3758355073001383E-006
   20.015625000000000        2.0000015393987427        12.000003409220016        3.8080464821881526E-026   2.0000015393987427        1.0000015393987427        1.5393409085184828E-006
   20.046875000000000        2.0000003074068458        12.000000680423732        2.4036345322248828E-026   2.0000003074068458        1.0000003074068458        3.0734916522945355E-007
   20.078125000000000        1.9999969722369741        11.999993293191972        1.5125838164491728E-026   1.9999969722369741       0.99999697223697415       -3.0278203539957360E-006
   20.109375000000000        1.9999911504506007        11.999980398215518        9.4899517477140118E-027   1.9999911504506007       0.99999115045060072       -8.8496063244125622E-006
   20.140625000000000        1.9999829319534450        11.999962194611946        5.9362161284271334E-027   1.9999829319534450       0.99998293195344501       -1.7068103195683193E-005
   20.171875000000000        1.9999728771224765        11.999939923560834        3.7022275473958630E-027   1.9999728771224765       0.99997287712247651       -2.7122934106227348E-005
   20.203125000000000        1.9999618695211983        11.999915542088866        2.3021296579193624E-027   1.9999618695211983       0.99996186952119825       -3.8130535539027122E-005
   20.234375000000000        1.9999508898812555        11.999891222472606        1.4272969553669292E-027   1.9999508898812555       0.99995088988125547       -4.9110175746713836E-005
   20.265625000000000        1.9999407990455742        11.999868871470824        8.8230857003722027E-028   1.9999407990455742       0.99994079904557420       -5.9201011671561332E-005
   20.296875000000000        1.9999321975476203        11.999849819279087        5.4381488058133129E-028   1.9999321975476203       0.99993219754762031       -6.7802509766234920E-005
   20.328125000000000        1.9999253848129011        11.999834729144544        3.3420126130912426E-028   1.9999253848129011       0.99992538481290105       -7.4615244526121671E-005
   20.359375000000000        1.9999203993098174        11.999823686293009        2.0478239904868782E-028   1.9999203993098174       0.99992039930981735       -7.9600747590058418E-005
   20.390625000000000        1.9999171024571658        11.999816383781875        1.2511374325107915E-028   1.9999171024571658       0.99991710245716581       -8.2897600202969102E-005
   20.421875000000000        1.9999152750957918        11.999812336183522        7.6215751255950526E-029   1.9999152750957918       0.99991527509579181       -8.4724961529669685E-005
   20.453125000000000        1.9999147109731141        11.999811086653674        4.6292477106732193E-029   1.9999147109731141       0.99991471097311413       -8.5289084120754310E-005
   20.484375000000000        1.9999152993278406        11.999812389857491        2.8034955699544630E-029   1.9999152993278406       0.99991529932784062       -8.4700729250597462E-005
   20.515625000000000        1.9999170821274310        11.999816338751392        1.6928170872815465E-029   1.9999170821274310       0.99991708212743102       -8.2917929491665987E-005
   20.546875000000000        1.9999202605572848        11.999823378956352        1.0191472877824266E-029   1.9999202605572848       0.99992026055728478       -7.9739499520004031E-005
   20.578125000000000        1.9999251272059884        11.999834158546751        6.1175251865290476E-030   1.9999251272059884       0.99992512720598836       -7.4872850840845828E-005
   20.609375000000000        1.9999319247916330        11.999849215126217        3.6611763730919891E-030   1.9999319247916330       0.99993192479163295       -6.8075265401201790E-005
   20.640625000000000        1.9999406714410821        11.999868588820650        2.1845640366257054E-030   1.9999406714410821       0.99994067144108212       -5.9328616281772995E-005
   20.671875000000000        1.9999510238345477        11.999891519153186        1.2995717437211342E-030   1.9999510238345477       0.99995102383454770       -4.8976223131713681E-005
   20.703125000000000        1.9999622497885483        11.999916384334988        7.7075804449151939E-031   1.9999622497885483       0.99996224978854831       -3.7750269294090089E-005
   20.734375000000000        1.9999733436928244        11.999940956966917        4.5573035724217966E-031   1.9999733436928244       0.99997334369282442       -2.6656364935595533E-005
   20.765625000000000        1.9999832570507565        11.999962914674766        2.6863239869879616E-031   1.9999832570507565       0.99998325705075652       -1.6743006706176899E-005
   20.796875000000000        1.9999911627564066        11.999980425468415        1.5785429135591441E-031   1.9999911627564066       0.99999116275640665       -8.8373006745801064E-006
   20.828125000000000        1.9999966538525162        11.999992587982016        9.2467146156705432E-032   1.9999966538525162       0.99999665385251624       -3.3462042545728821E-006
   20.859375000000000        1.9999998049878072        11.999999567586828        5.3992739621489640E-032   1.9999998049878072       0.99999980498780716       -1.9506883974784728E-007
   20.890625000000000        2.0000010835437880        12.000002399523757        3.1425489117624895E-032   2.0000010835437880        1.0000010835437880        1.0834870485254555E-006
   20.921875000000000        2.0000011579273238        12.000002564280708        1.8230868151733148E-032   2.0000011579273238        1.0000011579273238        1.1578703515979782E-006
   20.953125000000000        2.0000006844673823        12.000001515591206        1.0541170123371677E-032   2.0000006844673823        1.0000006844673823        6.8441016587428294E-007
   20.984375000000000        2.0000001493394546        12.000000330309701        6.0743725711586079E-033   2.0000001493394546        1.0000001493394546        1.4928207914266522E-007
   21.015625000000000        1.9999998060756259        11.999999569997575        3.4883272228996500E-033   1.9999998060756259       0.99999980607562589       -1.9398178507934460E-007
   21.046875000000000        1.9999997039338706        11.999999343758748        1.9962041993306332E-033   1.9999997039338706       0.99999970393387061       -2.9612347951513129E-007
   21.078125000000000        1.9999997695168479        11.999999489021702        1.1382291277686911E-033   1.9999997695168479       0.99999976951684788       -2.3054039899328416E-007
   21.109375000000000        1.9999998950053790        11.999999766972426        6.4662449632695832E-034   1.9999998950053790       0.99999989500537900       -1.0505177838737723E-007
   21.140625000000000        1.9999999989643307        11.999999997236209        3.6595539639835384E-034   1.9999999989643307       0.99999999896433067       -1.0927831972651347E-009
   21.171875000000000        2.0000000482902340        12.000000106490573        2.0630407807460679E-034   2.0000000482902340        1.0000000482902340        4.8233109506412575E-008
   21.203125000000000        2.0000000495671846        12.000000109318933        1.1583360767330307E-034   2.0000000495671846        1.0000000495671846        4.9510016086884434E-008
   21.234375000000000        2.0000000272012444        12.000000059779513        6.4765558659462797E-035   2.0000000272012444        1.0000000272012444        2.7144031022885429E-008
   21.265625000000000        2.0000000038971595        12.000000008162164        3.6054778544544432E-035   2.0000000038971595        1.0000000038971595        3.8399208257544615E-009
   21.296875000000000        1.9999999911709059        11.999999979974204        1.9980490737275890E-035   1.9999999911709059       0.99999999117090588       -8.8863363334468204E-009
   21.328125000000000        1.9999999895880205        11.999999976468262        1.1019864810975364E-035   1.9999999895880205       0.99999998958802050       -1.0469205946606053E-008
   21.359375000000000        1.9999999940325708        11.999999986312750        6.0472696394650669E-036   1.9999999940325708       0.99999999403257078       -6.0246290178866957E-009
   21.390625000000000        1.9999999990909216        11.999999997516769        3.3008199860374463E-036   1.9999999990909216       0.99999999909092163       -9.6624952483637117E-010
   21.421875000000000        2.0000000018834867        12.000000003702178        1.7914549825718910E-036   2.0000000018834867        1.0000000018834867        1.8263319745415174E-009
   21.453125000000000        2.0000000022013138        12.000000004406175        9.6632457732921035E-037   2.0000000022013138        1.0000000022013138        2.1441604047822693E-009
   21.484375000000000        2.0000000012201413        12.000000002232946        5.1778061106156897E-037   2.0000000012201413        1.0000000012201413        1.1629874840934917E-009
   21.515625000000000        2.0000000001640461        11.999999999893758        2.7542056714507349E-037   2.0000000001640461        1.0000000001640461        1.0688649965118202E-010
   21.546875000000000        1.9999999996371705        11.999999998726725        1.4532176090195508E-037   1.9999999996371705       0.99999999963717046       -4.2000891653515282E-010
   21.578125000000000        1.9999999996326494        11.999999998716651        7.5982811859994854E-038   1.9999999996326494       0.99999999963264941       -4.2455439164257314E-010
   21.609375000000000        1.9999999998640638        11.999999999229161        3.9318278217666824E-038   1.9999999998640638       0.99999999986406385       -1.9315837818112414E-010
   21.640625000000000        2.0000000000725224        11.999999999690832        2.0101951547046136E-038   2.0000000000725224        1.0000000000725224        1.5294432387236157E-011
   21.671875000000000        2.0000000001545164        11.999999999872422        1.0131228742324470E-038   2.0000000001545164        1.0000000001545164        9.7299057699729019E-011
   21.703125000000000        2.0000000001347771        11.999999999828677        5.0175664322822741E-039   2.0000000001347771        1.0000000001347771        7.7585937674484740E-011
   21.734375000000000        2.0000000000818825        11.999999999711514        2.4307136471931544E-039   2.0000000000818825        1.0000000000818825        2.4722446312352986E-011
   21.765625000000000        2.0000000000450102        11.999999999629839        1.1437079904118799E-039   2.0000000000450102        1.0000000000450102       -1.2130296767054460E-011
   21.796875000000000        2.0000000000364397        11.999999999610857        5.1660685143280809E-040   2.0000000000364397        1.0000000000364397       -2.0698553981901568E-011
   21.828125000000000        2.0000000000450218        11.999999999629873        2.1924490730813434E-040   2.0000000000450218        1.0000000000450218       -1.2128520410215060E-011
   21.859375000000000        2.0000000000558495        11.999999999653877        8.3429032162278805E-041   2.0000000000558495        1.0000000000558495       -1.3242740237728867E-012
   21.890625000000000        2.0000000000611813        11.999999999665711        2.4769398719253104E-041   2.0000000000611813        1.0000000000611813        3.9794834094664111E-012
   21.921875000000000        2.0000000000609890        11.999999999665329        1.7082988550692020E-042   2.0000000000609890        1.0000000000609890        3.7609915182201803E-012
   21.953125000000000        2.0000000000585971        11.999999999660032       -5.7363617244388873E-042   2.0000000000585971        1.0000000000585971        1.3531398224131408E-012
   21.984375000000000        2.0000000000567417        11.999999999655937       -6.8698992925905577E-042   2.0000000000567417        1.0000000000567417       -5.0670578843892145E-013
   22.015625000000000        2.0000000000562506        11.999999999654866       -5.8316145338309223E-042   2.0000000000562506        1.0000000000562506       -9.9120711638533976E-013
   22.046875000000000        2.0000000000566254        11.999999999655714       -4.3344454504015027E-042   2.0000000000566254        1.0000000000566254       -6.0174087934683484E-013
   22.078125000000000        2.0000000000571272        11.999999999656813       -2.9983925456979963E-042   2.0000000000571272        1.0000000000571272       -7.9047879353311146E-014
   22.109375000000000        2.0000000000573706        11.999999999657318       -1.9817654454036813E-042   2.0000000000573706        1.0000000000573706        1.8829382497642655E-013
   22.140625000000000        2.0000000000573581        11.999999999657252       -1.2687708707174560E-042   2.0000000000573581        1.0000000000573581        1.9451107391432743E-013
   22.171875000000000        2.0000000000572542        11.999999999656989       -7.9321451206277099E-043   2.0000000000572542        1.0000000000572542        9.8143715376863838E-014
   22.203125000000000        2.0000000000571814        11.999999999656819       -4.8676192255758135E-043   2.0000000000571814        1.0000000000571814        2.5757174171303632E-014
   22.234375000000000        2.0000000000571636        11.999999999656801       -2.9422582105864213E-043   2.0000000000571636        1.0000000000571636        3.1086244689504383E-015
   22.265625000000000        2.0000000000571703        11.999999999656870       -1.7561474351182029E-043   2.0000000000571703        1.0000000000571703        3.5527136788005009E-015
   22.296875000000000        2.0000000000571796        11.999999999656904       -1.0369294492212724E-043   2.0000000000571796        1.0000000000571796        8.8817841970012523E-015
   22.328125000000000        2.0000000000571792        11.999999999656893       -6.0651922372059769E-044   2.0000000000571792        1.0000000000571792        3.1086244689504383E-015
   22.359375000000000        2.0000000000571685        11.999999999656843       -3.5181236811698616E-044   2.0000000000571685        1.0000000000571685       -1.0214051826551440E-014
   22.390625000000000        2.0000000000571569        11.999999999656831       -2.0254219125052930E-044   2.0000000000571569        1.0000000000571569       -1.9539925233402755E-014
   22.421875000000000        2.0000000000571614        11.999999999656856       -1.1581171974532126E-044   2.0000000000571614        1.0000000000571614       -1.7319479184152442E-014
   22.453125000000000        2.0000000000571752        11.999999999656904       -6.5805547975636317E-045   2.0000000000571752        1.0000000000571752       -7.9936057773011271E-015
   22.484375000000000        2.0000000000571947        11.999999999656948       -3.7174408370287946E-045   2.0000000000571947        1.0000000000571947        1.1102230246251565E-014
   22.515625000000000        2.0000000000572156        11.999999999656987       -2.0886372815269070E-045   2.0000000000572156        1.0000000000572156        3.5527136788005009E-014
   22.546875000000000        2.0000000000572302        11.999999999657007       -1.1675064149352235E-045   2.0000000000572302        1.0000000000572302        5.5511151231257827E-014
   22.578125000000000        2.0000000000572276        11.999999999657000       -6.4945912917382910E-046   2.0000000000572276        1.0000000000572276        5.8175686490358203E-014
   22.609375000000000        2.0000000000572102        11.999999999656961       -3.5961906779352178E-046   2.0000000000572102        1.0000000000572102        4.7961634663806763E-014
   22.640625000000000        2.0000000000571876        11.999999999656904       -1.9825311089938068E-046   2.0000000000571876        1.0000000000571876        2.8865798640254070E-014
   22.671875000000000        2.0000000000571672        11.999999999656840       -1.0883290619234166E-046   2.0000000000571672        1.0000000000571672        6.6613381477509392E-015
   22.703125000000000        2.0000000000571538        11.999999999656808       -5.9501808407798068E-047   2.0000000000571538        1.0000000000571538       -1.1990408665951691E-014
   22.734375000000000        2.0000000000571534        11.999999999656794       -3.2403241242674487E-047   2.0000000000571534        1.0000000000571534       -1.8207657603852567E-014
   22.765625000000000        2.0000000000571605        11.999999999656788       -1.7578700390346103E-047   2.0000000000571605        1.0000000000571605       -1.4210854715202004E-014
   22.796875000000000        2.0000000000571676        11.999999999656808       -9.5010326367960845E-048   2.0000000000571676        1.0000000000571676       -7.9936057773011271E-015
   22.828125000000000        2.0000000000571729        11.999999999656847       -5.1165965343856500E-048   2.0000000000571729        1.0000000000571729       -6.2172489379008766E-015
   22.859375000000000        2.0000000000571778        11.999999999656909       -2.7457056619171209E-048   2.0000000000571778        1.0000000000571778       -5.7731597280508140E-015
   22.890625000000000        2.0000000000571867        11.999999999656968       -1.4683225665200549E-048   2.0000000000571867        1.0000000000571867       -2.6645352591003757E-015
   22.921875000000000        2.0000000000571942        11.999999999657009       -7.8255070743687311E-049   2.0000000000571942        1.0000000000571942       -8.8817841970012523E-016
   22.953125000000000        2.0000000000571920        11.999999999657042       -4.1567398904844016E-049   2.0000000000571920        1.0000000000571920       -1.1546319456101628E-014
   22.984375000000000        2.0000000000571827        11.999999999657058       -2.2007246731284874E-049   2.0000000000571827        1.0000000000571827       -2.8421709430404007E-014
   23.015625000000000        2.0000000000571729        11.999999999657048       -1.1613733465881374E-049   2.0000000000571729        1.0000000000571729       -3.9079850466805510E-014
   23.046875000000000        2.0000000000571632        11.999999999657005       -6.1092784352497924E-050   2.0000000000571632        1.0000000000571632       -4.5297099404706387E-014
   23.078125000000000        2.0000000000571565        11.999999999656962       -3.2035877533154372E-050   2.0000000000571565        1.0000000000571565       -4.6185277824406512E-014
   23.109375000000000        2.0000000000571574        11.999999999656923       -1.6746611689148894E-050   2.0000000000571574        1.0000000000571574       -3.9523939676655573E-014
   23.140625000000000        2.0000000000571654        11.999999999656904       -8.7271870950398572E-051   2.0000000000571654        1.0000000000571654       -2.3092638912203256E-014
   23.171875000000000        2.0000000000571716        11.999999999656881       -4.5340945446139877E-051   2.0000000000571716        1.0000000000571716        8.8817841970012523E-016
   23.203125000000000        2.0000000000571729        11.999999999656875       -2.3484775120315655E-051   2.0000000000571729        1.0000000000571729        1.7763568394002505E-014
   23.234375000000000        2.0000000000571778        11.999999999656884       -1.2127496270148655E-051   2.0000000000571778        1.0000000000571778        2.5757174171303632E-014
   23.265625000000000        2.0000000000571867        11.999999999656886       -6.2438578771458022E-052   2.0000000000571867        1.0000000000571867        3.1530333899354446E-014
   23.296875000000000        2.0000000000571942        11.999999999656895       -3.2050817207604551E-052   2.0000000000571942        1.0000000000571942        3.2862601528904634E-014
   23.328125000000000        2.0000000000572000        11.999999999656927       -1.6403463110334755E-052   2.0000000000572000        1.0000000000572000        2.2204460492503131E-014
   23.359375000000000        2.0000000000572000        11.999999999656968       -8.3704240013611497E-053   2.0000000000572000        1.0000000000572000        2.6645352591003757E-015
   23.390625000000000        2.0000000000571942        11.999999999656994       -4.2587195857308738E-053   2.0000000000571942        1.0000000000571942       -1.1546319456101628E-014
   23.421875000000000        2.0000000000571889        11.999999999656984       -2.1603972626776120E-053   2.0000000000571889        1.0000000000571889       -1.3766765505351941E-014
   23.453125000000000        2.0000000000571836        11.999999999656943       -1.0927318963721934E-053   2.0000000000571836        1.0000000000571836       -1.6875389974302379E-014
   23.484375000000000        2.0000000000571752        11.999999999656886       -5.5108760743489423E-054   2.0000000000571752        1.0000000000571752       -2.7089441800853820E-014
   23.515625000000000        2.0000000000571614        11.999999999656861       -2.7711207604010065E-054   2.0000000000571614        1.0000000000571614       -3.8191672047105385E-014
   23.546875000000000        2.0000000000571490        11.999999999656859       -1.3893701718359040E-054   2.0000000000571490        1.0000000000571490       -4.6185277824406512E-014
   23.578125000000000        2.0000000000571414        11.999999999656884       -6.9455605423215566E-055   2.0000000000571414        1.0000000000571414       -5.0182080713057076E-014
   23.609375000000000        2.0000000000571476        11.999999999656922       -3.4619572913878117E-055   2.0000000000571476        1.0000000000571476       -4.0412118096355698E-014
   23.640625000000000        2.0000000000571680        11.999999999656943       -1.7205155276361703E-055   2.0000000000571680        1.0000000000571680       -1.4654943925052066E-014
   23.671875000000000        2.0000000000571867        11.999999999656946       -8.5253950722201616E-056   2.0000000000571867        1.0000000000571867        1.0658141036401503E-014
   23.703125000000000        2.0000000000571969        11.999999999656927       -4.2119683464591791E-056   2.0000000000571969        1.0000000000571969        2.9753977059954195E-014
   23.734375000000000        2.0000000000572000        11.999999999656911       -2.0747465868693877E-056   2.0000000000572000        1.0000000000572000        4.0856207306205761E-014
   23.765625000000000        2.0000000000571996        11.999999999656895       -1.0189388528294371E-056   2.0000000000571996        1.0000000000571996        4.2632564145606011E-014
   23.796875000000000        2.0000000000572005        11.999999999656872       -4.9891548947432374E-057   2.0000000000572005        1.0000000000572005        4.0856207306205761E-014
   23.828125000000000        2.0000000000572014        11.999999999656854       -2.4355287301863112E-057   2.0000000000572014        1.0000000000572014        3.2862601528904634E-014
   23.859375000000000        2.0000000000571960        11.999999999656863       -1.1853247881934305E-057   2.0000000000571960        1.0000000000571960        1.0214051826551440E-014
   23.890625000000000        2.0000000000571929        11.999999999656872       -5.7510679223927634E-058   2.0000000000571929        1.0000000000571929       -7.1054273576010019E-015
   23.921875000000000        2.0000000000571960        11.999999999656872       -2.7817267779934464E-058   2.0000000000571960        1.0000000000571960       -5.3290705182007514E-015
   23.953125000000000        2.0000000000571991        11.999999999656870       -1.3412867657752697E-058   2.0000000000571991        1.0000000000571991        8.8817841970012523E-015
   23.984375000000000        2.0000000000572018        11.999999999656870       -6.4469564993844317E-059   2.0000000000572018        1.0000000000572018        3.1086244689504383E-014
   24.015625000000000        2.0000000000572054        11.999999999656865       -3.0888494367681781E-059   2.0000000000572054        1.0000000000572054        5.2846615972157451E-014
   24.046875000000000        2.0000000000572045        11.999999999656872       -1.4751244092809400E-059   2.0000000000572045        1.0000000000572045        6.0840221749458578E-014
   24.078125000000000        2.0000000000572045        11.999999999656884       -7.0214904217502100E-060   2.0000000000572045        1.0000000000572045        7.1498362785860081E-014
   24.109375000000000        2.0000000000572071        11.999999999656877       -3.3310037890491405E-060   2.0000000000572071        1.0000000000572071        8.7929663550312398E-014
   24.140625000000000        2.0000000000572089        11.999999999656875       -1.5748521809337069E-060   2.0000000000572089        1.0000000000572089        1.0258460747536446E-013
   24.171875000000000        2.0000000000572102        11.999999999656891       -7.4198296499240063E-061   2.0000000000572102        1.0000000000572102        1.0169642905566434E-013
   24.203125000000000        2.0000000000572107        11.999999999656895       -3.4834106525264426E-061   2.0000000000572107        1.0000000000572107        8.6597395920762210E-014
   24.234375000000000        2.0000000000572076        11.999999999656900       -1.6294280148317223E-061   2.0000000000572076        1.0000000000572076        5.9507954119908391E-014
   24.265625000000000        2.0000000000572036        11.999999999656907       -7.5935357869878622E-062   2.0000000000572036        1.0000000000572036        3.0198066269804258E-014
   24.296875000000000        2.0000000000571996        11.999999999656923       -3.5252068727670598E-062   2.0000000000571996        1.0000000000571996        7.5495165674510645E-015
   24.328125000000000        2.0000000000571920        11.999999999656932       -1.6300618981337038E-062   2.0000000000571920        1.0000000000571920       -3.9968028886505635E-015
   24.359375000000000        2.0000000000571796        11.999999999656952       -7.5065881091556820E-063   2.0000000000571796        1.0000000000571796       -3.5527136788005009E-015
   24.390625000000000        2.0000000000571743        11.999999999656952       -3.4421654648296494E-063   2.0000000000571743        1.0000000000571743        1.0214051826551440E-014
   24.421875000000000        2.0000000000571774        11.999999999656929       -1.5714235050081663E-063   2.0000000000571774        1.0000000000571774        1.9984014443252818E-014
   24.453125000000000        2.0000000000571840        11.999999999656913       -7.1406348915687391E-064   2.0000000000571840        1.0000000000571840        2.2204460492503131E-014
   24.484375000000000        2.0000000000571956        11.999999999656882       -3.2289239093082285E-064   2.0000000000571956        1.0000000000571956        2.2648549702353193E-014
   24.515625000000000        2.0000000000572036        11.999999999656840       -1.4525595455676378E-064   2.0000000000572036        1.0000000000572036        2.0428103653102880E-014
   24.546875000000000        2.0000000000571974        11.999999999656804       -6.4986229104565054E-065   2.0000000000571974        1.0000000000571974        9.3258734068513149E-015
   24.578125000000000        2.0000000000571867        11.999999999656788       -2.8903412447655137E-065   2.0000000000571867        1.0000000000571867        0.0000000000000000     
   24.609375000000000        2.0000000000571827        11.999999999656788       -1.2773571827998602E-065   2.0000000000571827        1.0000000000571827        2.2204460492503131E-015
   24.640625000000000        2.0000000000571823        11.999999999656806       -5.6061205129285216E-066   2.0000000000571823        1.0000000000571823        6.6613381477509392E-015
   24.671875000000000        2.0000000000571823        11.999999999656835       -2.4417084892097011E-066   2.0000000000571823        1.0000000000571823        8.4376949871511897E-015
   24.703125000000000        2.0000000000571854        11.999999999656875       -1.0544484437628488E-066   2.0000000000571854        1.0000000000571854        7.5495165674510645E-015
   24.734375000000000        2.0000000000571947        11.999999999656927       -4.5099650209938203E-067   2.0000000000571947        1.0000000000571947        7.9936057773011271E-015
   24.765625000000000        2.0000000000572076        11.999999999656954       -1.9077008349812858E-067   2.0000000000572076        1.0000000000572076        1.3766765505351941E-014
   24.796875000000000        2.0000000000572116        11.999999999656964       -7.9653329886769991E-068   2.0000000000572116        1.0000000000572116        1.2434497875801753E-014
   24.828125000000000        2.0000000000572018        11.999999999656943       -3.2742725145197760E-068   2.0000000000572018        1.0000000000572018        1.3322676295501878E-015
   24.859375000000000        2.0000000000571845        11.999999999656916       -1.3201559303109730E-068   2.0000000000571845        1.0000000000571845       -1.6431300764452317E-014
   24.890625000000000        2.0000000000571712        11.999999999656877       -5.1919122163021368E-069   2.0000000000571712        1.0000000000571712       -3.0642155479654321E-014
   24.921875000000000        2.0000000000571632        11.999999999656835       -1.9742720542196310E-069   2.0000000000571632        1.0000000000571632       -4.0412118096355698E-014
   24.953125000000000        2.0000000000571561        11.999999999656804       -7.1495331107712384E-070   2.0000000000571561        1.0000000000571561       -5.0182080713057076E-014
   24.984375000000000        2.0000000000571738        11.999999999656833       -2.3933477867951368E-070   2.0000000000571738        1.0000000000571738       -2.9753977059954195E-014


==> PERTSUPERweno5noGF_N800_3.dat <==
x                       h                         u                           b                      eta                         DH                       pert
   1.5625000000000000E-002   2.0000000000000004        12.000000000000000        2.3933477867951368E-070   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.6875000000000000E-002   2.0000000000000004        12.000000000000000        7.1495331107712384E-070   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   7.8125000000000000E-002   2.0000000000000009        11.999999999999998        1.9742720542196310E-069   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.10937500000000000        2.0000000000000009        12.000000000000000        5.1919122163021368E-069   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.14062500000000000        2.0000000000000004        12.000000000000004        1.3201559303109730E-068   2.0000000000000004        1.0000000000000004        0.0000000000000000     
  0.17187500000000000        2.0000000000000009        12.000000000000000        3.2742725145197760E-068   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.20312500000000000        2.0000000000000031        11.999999999999995        7.9653329886769991E-068   2.0000000000000031        1.0000000000000031        0.0000000000000000     
  0.23437500000000000        2.0000000000000027        11.999999999999995        1.9077008349812858E-067   2.0000000000000027        1.0000000000000027        0.0000000000000000     
  0.26562500000000000        2.0000000000000018        11.999999999999996        4.5099650209938203E-067   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.29687500000000000        2.0000000000000022        11.999999999999996        1.0544484437628491E-066   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.32812500000000000        2.0000000000000018        11.999999999999998        2.4417084892097011E-066   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.35937500000000000        2.0000000000000009        12.000000000000004        5.6061205129285216E-066   2.0000000000000009        1.0000000000000009        0.0000000000000000     
  0.39062500000000000        2.0000000000000031        11.999999999999991        1.2773571827998602E-065   2.0000000000000031        1.0000000000000031        0.0000000000000000     
  0.42187500000000000        2.0000000000000040        11.999999999999989        2.8903412447655141E-065   2.0000000000000040        1.0000000000000040        0.0000000000000000     
  0.45312500000000000        2.0000000000000036        11.999999999999991        6.4986229104565046E-065   2.0000000000000036        1.0000000000000036        0.0000000000000000     
  0.48437500000000000        2.0000000000000031        11.999999999999989        1.4525595455676378E-064   2.0000000000000031        1.0000000000000031        0.0000000000000000     
  0.51562500000000000        2.0000000000000018        11.999999999999991        3.2289239093082285E-064   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.54687500000000000        2.0000000000000018        11.999999999999995        7.1406348915687405E-064   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.57812500000000000        2.0000000000000022        11.999999999999993        1.5714235050081660E-063   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.60937500000000000        2.0000000000000022        11.999999999999996        3.4421654648296494E-063   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.64062500000000000        2.0000000000000018        11.999999999999996        7.5065881091556809E-063   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.67187500000000000        2.0000000000000022        11.999999999999993        1.6300618981337038E-062   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.70312500000000000        2.0000000000000022        11.999999999999995        3.5252068727670594E-062   2.0000000000000022        1.0000000000000022        0.0000000000000000     
  0.73437500000000000        2.0000000000000018        11.999999999999995        7.5935357869878613E-062   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.76562500000000000        2.0000000000000018        11.999999999999995        1.6294280148317223E-061   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.79687500000000000        2.0000000000000018        11.999999999999995        3.4834106525264426E-061   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.82812500000000000        2.0000000000000018        11.999999999999995        7.4198296499240063E-061   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.85937500000000000        2.0000000000000018        11.999999999999995        1.5748521809337072E-060   2.0000000000000018        1.0000000000000018        0.0000000000000000     
  0.89062500000000000        2.0000000000000027        11.999999999999991        3.3310037890491405E-060   2.0000000000000027        1.0000000000000027        0.0000000000000000     
  0.92187500000000000        2.0000000000000036        11.999999999999989        7.0214904217502100E-060   2.0000000000000036        1.0000000000000036        0.0000000000000000     
  0.95312500000000000        2.0000000000000027        11.999999999999989        1.4751244092809400E-059   2.0000000000000027        1.0000000000000027        0.0000000000000000     
  0.98437500000000000        2.0000000000000027        11.999999999999989        3.0888494367681781E-059   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.0156250000000000        2.0000000000000027        11.999999999999989        6.4469564993844309E-059   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.0468750000000000        2.0000000000000027        11.999999999999989        1.3412867657752697E-058   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.0781250000000000        2.0000000000000027        11.999999999999989        2.7817267779934464E-058   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.1093750000000000        2.0000000000000031        11.999999999999988        5.7510679223927634E-058   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   1.1406250000000000        2.0000000000000036        11.999999999999988        1.1853247881934303E-057   2.0000000000000036        1.0000000000000036        0.0000000000000000     
   1.1718750000000000        2.0000000000000027        11.999999999999989        2.4355287301863115E-057   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.2031250000000000        2.0000000000000022        11.999999999999993        4.9891548947432374E-057   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.2343750000000000        2.0000000000000018        11.999999999999995        1.0189388528294371E-056   2.0000000000000018        1.0000000000000018        0.0000000000000000     
   1.2656250000000000        2.0000000000000022        11.999999999999991        2.0747465868693877E-056   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.2968750000000000        2.0000000000000027        11.999999999999991        4.2119683464591791E-056   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.3281250000000000        2.0000000000000031        11.999999999999989        8.5253950722201616E-056   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   1.3593750000000000        2.0000000000000027        11.999999999999989        1.7205155276361703E-055   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.3906250000000000        2.0000000000000018        11.999999999999993        3.4619572913878117E-055   2.0000000000000018        1.0000000000000018        0.0000000000000000     
   1.4218750000000000        2.0000000000000022        11.999999999999989        6.9455605423215566E-055   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.4531250000000000        2.0000000000000027        11.999999999999995        1.3893701718359040E-054   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.4843750000000000        2.0000000000000022        11.999999999999993        2.7711207604010065E-054   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.5156250000000000        2.0000000000000018        11.999999999999995        5.5108760743489423E-054   2.0000000000000018        1.0000000000000018        0.0000000000000000     
   1.5468750000000000        2.0000000000000022        11.999999999999993        1.0927318963721934E-053   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.5781250000000000        2.0000000000000031        11.999999999999988        2.1603972626776115E-053   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   1.6093750000000000        2.0000000000000036        11.999999999999984        4.2587195857308729E-053   2.0000000000000036        1.0000000000000036        0.0000000000000000     
   1.6406250000000000        2.0000000000000027        11.999999999999988        8.3704240013611497E-053   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.6718750000000000        2.0000000000000027        11.999999999999989        1.6403463110334755E-052   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   1.7031250000000000        2.0000000000000031        11.999999999999988        3.2050817207604551E-052   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   1.7343750000000000        2.0000000000000036        11.999999999999989        6.2438578771458030E-052   2.0000000000000036        1.0000000000000036        0.0000000000000000     
   1.7656250000000000        2.0000000000000022        11.999999999999991        1.2127496270148655E-051   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.7968750000000000        2.0000000000000022        11.999999999999991        2.3484775120315652E-051   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   1.8281250000000000        2.0000000000000009        11.999999999999995        4.5340945446139877E-051   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   1.8593750000000000        2.0000000000000000        11.999999999999998        8.7271870950398572E-051   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   1.8906250000000000        1.9999999999999998        12.000000000000000        1.6746611689148897E-050   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   1.9218750000000000        1.9999999999999993        12.000000000000000        3.2035877533154372E-050   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   1.9531250000000000        2.0000000000000000        11.999999999999998        6.1092784352497915E-050   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   1.9843750000000000        1.9999999999999991        11.999999999999998        1.1613733465881374E-049   1.9999999999999991       0.99999999999999911        0.0000000000000000     
   2.0156250000000000        1.9999999999999984        12.000000000000000        2.2007246731284874E-049   1.9999999999999984       0.99999999999999845        0.0000000000000000     
   2.0468750000000000        1.9999999999999984        12.000000000000000        4.1567398904844008E-049   1.9999999999999984       0.99999999999999845        0.0000000000000000     
   2.0781250000000000        1.9999999999999989        11.999999999999998        7.8255070743687311E-049   1.9999999999999989       0.99999999999999889        0.0000000000000000     
   2.1093750000000000        1.9999999999999987        11.999999999999998        1.4683225665200549E-048   1.9999999999999987       0.99999999999999867        0.0000000000000000     
   2.1406250000000000        1.9999999999999973        12.000000000000000        2.7457056619171203E-048   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.1718750000000000        1.9999999999999971        12.000000000000000        5.1165965343856500E-048   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.2031250000000000        1.9999999999999976        12.000000000000000        9.5010326367960845E-048   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.2343750000000000        1.9999999999999976        12.000000000000002        1.7578700390346103E-047   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.2656250000000000        1.9999999999999980        12.000000000000000        3.2403241242674492E-047   1.9999999999999980       0.99999999999999800        0.0000000000000000     
   2.2968750000000000        1.9999999999999973        12.000000000000000        5.9501808407798068E-047   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.3281250000000000        1.9999999999999973        12.000000000000000        1.0883290619234166E-046   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.3593750000000000        1.9999999999999973        12.000000000000000        1.9825311089938064E-046   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.3906250000000000        1.9999999999999969        11.999999999999998        3.5961906779352178E-046   1.9999999999999969       0.99999999999999689        0.0000000000000000     
   2.4218750000000000        1.9999999999999967        12.000000000000000        6.4945912917382910E-046   1.9999999999999967       0.99999999999999667        0.0000000000000000     
   2.4531250000000000        1.9999999999999964        12.000000000000002        1.1675064149352235E-045   1.9999999999999964       0.99999999999999645        0.0000000000000000     
   2.4843750000000000        1.9999999999999971        12.000000000000000        2.0886372815269070E-045   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.5156250000000000        1.9999999999999973        12.000000000000002        3.7174408370287952E-045   1.9999999999999973       0.99999999999999734        0.0000000000000000     
   2.5468750000000000        1.9999999999999976        11.999999999999998        6.5805547975636317E-045   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.5781250000000000        1.9999999999999971        12.000000000000000        1.1581171974532129E-044   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.6093750000000000        1.9999999999999978        11.999999999999996        2.0254219125052932E-044   1.9999999999999978       0.99999999999999778        0.0000000000000000     
   2.6406250000000000        1.9999999999999978        11.999999999999998        3.5181236811698621E-044   1.9999999999999978       0.99999999999999778        0.0000000000000000     
   2.6718750000000000        1.9999999999999978        12.000000000000002        6.0651922372059779E-044   1.9999999999999978       0.99999999999999778        0.0000000000000000     
   2.7031250000000000        1.9999999999999976        12.000000000000000        1.0369294492212724E-043   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.7343750000000000        1.9999999999999971        11.999999999999998        1.7561474351182031E-043   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.7656250000000000        1.9999999999999967        12.000000000000004        2.9422582105864213E-043   1.9999999999999967       0.99999999999999667        0.0000000000000000     
   2.7968750000000000        1.9999999999999971        12.000000000000004        4.8676192255758135E-043   1.9999999999999971       0.99999999999999711        0.0000000000000000     
   2.8281250000000000        1.9999999999999976        12.000000000000004        7.9321451206277099E-043   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.8593750000000000        1.9999999999999976        12.000000000000005        1.2687708707174562E-042   1.9999999999999976       0.99999999999999756        0.0000000000000000     
   2.8906250000000000        1.9999999999999982        12.000000000000004        1.9817654454036809E-042   1.9999999999999982       0.99999999999999822        0.0000000000000000     
   2.9218750000000000        1.9999999999999989        12.000000000000000        2.9983925456979969E-042   1.9999999999999989       0.99999999999999889        0.0000000000000000     
   2.9531250000000000        1.9999999999999984        12.000000000000004        4.3344454504015027E-042   1.9999999999999984       0.99999999999999845        0.0000000000000000     
   2.9843750000000000        1.9999999999999982        12.000000000000007        5.8316145338309223E-042   1.9999999999999982       0.99999999999999822        0.0000000000000000     
   3.0156250000000000        1.9999999999999998        12.000000000000002        6.8698992925905577E-042   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   3.0468750000000000        2.0000000000000013        11.999999999999995        5.7363617244388873E-042   2.0000000000000013        1.0000000000000013        0.0000000000000000     
   3.0781250000000000        2.0000000000000013        11.999999999999993       -1.7082988550692020E-042   2.0000000000000013        1.0000000000000013        0.0000000000000000     
   3.1093750000000000        2.0000000000000004        11.999999999999996       -2.4769398719253104E-041   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.1406250000000000        1.9999999999999998        11.999999999999998       -8.3429032162278815E-041   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   3.1718750000000000        1.9999999999999993        12.000000000000000       -2.1924490730813434E-040   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   3.2031250000000000        2.0000000000000004        11.999999999999998       -5.1660685143280809E-040   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.2343750000000000        1.9999999999999998        12.000000000000000       -1.1437079904118798E-039   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   3.2656250000000000        1.9999999999999996        12.000000000000002       -2.4307136471931541E-039   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   3.2968750000000000        1.9999999999999991        12.000000000000005       -5.0175664322822741E-039   1.9999999999999991       0.99999999999999911        0.0000000000000000     
   3.3281250000000000        2.0000000000000000        12.000000000000004       -1.0131228742324470E-038   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.3593750000000000        2.0000000000000000        12.000000000000000       -2.0101951547046136E-038   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.3906250000000000        2.0000000000000000        12.000000000000000       -3.9318278217666824E-038   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.4218750000000000        2.0000000000000000        12.000000000000000       -7.5982811859994854E-038   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.4531250000000000        2.0000000000000000        12.000000000000000       -1.4532176090195508E-037   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.4843750000000000        2.0000000000000000        12.000000000000000       -2.7542056714507354E-037   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.5156250000000000        2.0000000000000000        12.000000000000000       -5.1778061106156897E-037   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.5468750000000000        2.0000000000000000        11.999999999999998       -9.6632457732921035E-037   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.5781250000000000        2.0000000000000000        12.000000000000000       -1.7914549825718910E-036   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.6093750000000000        2.0000000000000000        12.000000000000000       -3.3008199860374456E-036   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.6406250000000000        2.0000000000000000        12.000000000000000       -6.0472696394650669E-036   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.6718750000000000        2.0000000000000004        12.000000000000000       -1.1019864810975365E-035   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.7031250000000000        2.0000000000000004        12.000000000000000       -1.9980490737275892E-035   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.7343750000000000        2.0000000000000004        12.000000000000000       -3.6054778544544438E-035   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.7656250000000000        2.0000000000000004        12.000000000000000       -6.4765558659462808E-035   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.7968750000000000        2.0000000000000004        12.000000000000000       -1.1583360767330309E-034   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.8281250000000000        1.9999999999999996        12.000000000000002       -2.0630407807460679E-034   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   3.8593750000000000        2.0000000000000004        12.000000000000000       -3.6595539639835384E-034   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   3.8906250000000000        2.0000000000000000        12.000000000000002       -6.4662449632695832E-034   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   3.9218750000000000        1.9999999999999998        12.000000000000004       -1.1382291277686911E-033   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   3.9531250000000000        1.9999999999999996        12.000000000000005       -1.9962041993306328E-033   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   3.9843750000000000        1.9999999999999993        12.000000000000004       -3.4883272228996500E-033   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   4.0156250000000000        1.9999999999999993        12.000000000000004       -6.0743725711586079E-033   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   4.0468750000000000        2.0000000000000000        12.000000000000000       -1.0541170123371676E-032   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.0781250000000000        1.9999999999999998        12.000000000000000       -1.8230868151733148E-032   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.1093750000000000        2.0000000000000004        12.000000000000000       -3.1425489117624890E-032   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.1406250000000000        2.0000000000000009        12.000000000000000       -5.3992739621489640E-032   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   4.1718750000000000        2.0000000000000004        12.000000000000000       -9.2467146156705432E-032   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.2031250000000000        1.9999999999999998        12.000000000000000       -1.5785429135591441E-031   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.2343750000000000        1.9999999999999996        11.999999999999998       -2.6863239869879611E-031   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   4.2656250000000000        2.0000000000000000        11.999999999999998       -4.5573035724217957E-031   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.2968750000000000        1.9999999999999998        11.999999999999998       -7.7075804449151931E-031   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.3281250000000000        1.9999999999999998        11.999999999999998       -1.2995717437211342E-030   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.3593750000000000        1.9999999999999996        12.000000000000002       -2.1845640366257050E-030   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   4.3906250000000000        1.9999999999999991        12.000000000000000       -3.6611763730919884E-030   1.9999999999999991       0.99999999999999911        0.0000000000000000     
   4.4218750000000000        2.0000000000000004        11.999999999999995       -6.1175251865290476E-030   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.4531250000000000        2.0000000000000000        11.999999999999996       -1.0191472877824266E-029   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.4843750000000000        2.0000000000000004        11.999999999999998       -1.6928170872815463E-029   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.5156250000000000        2.0000000000000000        12.000000000000000       -2.8034955699544641E-029   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.5468750000000000        2.0000000000000004        12.000000000000000       -4.6292477106732204E-029   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.5781250000000000        2.0000000000000009        11.999999999999998       -7.6215751255950548E-029   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   4.6093750000000000        2.0000000000000009        12.000000000000000       -1.2511374325107917E-028   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   4.6406250000000000        2.0000000000000004        12.000000000000004       -2.0478239904868787E-028   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.6718750000000000        1.9999999999999996        12.000000000000004       -3.3420126130912440E-028   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   4.7031250000000000        1.9999999999999993        12.000000000000007       -5.4381488058133147E-028   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   4.7343750000000000        1.9999999999999998        12.000000000000007       -8.8230857003722027E-028   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.7656250000000000        2.0000000000000009        12.000000000000000       -1.4272969553669328E-027   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   4.7968750000000000        2.0000000000000004        12.000000000000002       -2.3021296579193628E-027   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   4.8281250000000000        2.0000000000000000        12.000000000000000       -3.7022275473958644E-027   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.8593750000000000        2.0000000000000000        12.000000000000000       -5.9362161284271363E-027   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.8906250000000000        2.0000000000000000        12.000000000000002       -9.4899517477140147E-027   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   4.9218750000000000        1.9999999999999998        12.000000000000000       -1.5125838164491734E-026   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.9531250000000000        1.9999999999999998        12.000000000000000       -2.4036345322248799E-026   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   4.9843750000000000        1.9999999999999998        12.000000000000000       -3.8080464821881537E-026   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   5.0156250000000000        1.9999999999999996        12.000000000000002       -6.0146582659985917E-026   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   5.0468750000000000        2.0000000000000000        11.999999999999998       -9.4707285839984303E-026   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.0781250000000000        2.0000000000000000        11.999999999999998       -1.4866439246291924E-025   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.1093750000000000        2.0000000000000000        11.999999999999998       -2.3263099300841075E-025   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.1406250000000000        1.9999999999999993        12.000000000000000       -3.6286868161887081E-025   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   5.1718750000000000        1.9999999999999996        11.999999999999998       -5.6420266166861609E-025   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   5.2031250000000000        2.0000000000000000        11.999999999999996       -8.7438948205071228E-025   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.2343750000000000        2.0000000000000009        11.999999999999995       -1.3506320403808038E-024   2.0000000000000009        1.0000000000000009        0.0000000000000000     
   5.2656250000000000        2.0000000000000004        11.999999999999995       -2.0792522190199632E-024   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   5.2968750000000000        2.0000000000000000        11.999999999999996       -3.1899814642048065E-024   2.0000000000000000        1.0000000000000000        0.0000000000000000     
   5.3281250000000000        2.0000000000000004        11.999999999999995       -4.8769654863225939E-024   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   5.3593750000000000        1.9999999999999996        11.999999999999998       -7.4294694850988525E-024   1.9999999999999996       0.99999999999999956        0.0000000000000000     
   5.3906250000000000        1.9999999999999998        12.000000000000002       -1.1276503393880079E-023   1.9999999999999998       0.99999999999999978        0.0000000000000000     
   5.4218750000000000        1.9999999999999991        12.000000000000000       -1.7051273618425077E-023   1.9999999999999991       0.99999999999999911        0.0000000000000000     
   5.4531250000000000        1.9999999999999993        11.999999999999998       -2.5683642034397081E-023   1.9999999999999993       0.99999999999999933        0.0000000000000000     
   5.4843750000000000        2.0000000000000004        12.000000000000000       -3.8531784649693982E-023   2.0000000000000004        1.0000000000000004        0.0000000000000000     
   5.5156250000000000        2.0000000000000013        11.999999999999995       -5.7568141272261109E-023   2.0000000000000013        1.0000000000000013        0.0000000000000000     
   5.5468750000000000        2.0000000000000027        11.999999999999989       -8.5639646822905761E-023   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.5781250000000000        2.0000000000000027        11.999999999999989       -1.2682813901409965E-022   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.6093750000000000        2.0000000000000027        11.999999999999986       -1.8694351053536804E-022   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.6406250000000000        2.0000000000000027        11.999999999999986       -2.7418891160672408E-022   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.6718750000000000        2.0000000000000027        11.999999999999986       -4.0004254604508297E-022   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.7031250000000000        2.0000000000000022        11.999999999999993       -5.8040126911255485E-022   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   5.7343750000000000        2.0000000000000022        11.999999999999991       -8.3702165523579331E-022   2.0000000000000022        1.0000000000000022        0.0000000000000000     
   5.7656250000000000        2.0000000000000027        11.999999999999989       -1.1992645716663421E-021   2.0000000000000027        1.0000000000000027        0.0000000000000000     
   5.7968750000000000        2.0000000000000031        11.999999999999984       -1.7060827498302212E-021   2.0000000000000031        1.0000000000000031        0.0000000000000000     
   5.8281250000000000        2.0000000000000040        11.999999999999982       -2.4080594350246580E-021   2.0000000000000040        1.0000000000000040        0.0000000000000000     
   5.8593750000000000        2.0000000000000040        11.999999999999980       -3.3690643115034847E-021   2.0000000000000040        1.0000000000000040        0.0000000000000000     
   5.8906250000000000        2.0000000000000044        11.999999999999982       -4.6666672616566436E-021   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   5.9218750000000000        2.0000000000000058        11.999999999999977       -6.3897248668132795E-021   2.0000000000000058        1.0000000000000058        0.0000000000000000     
   5.9531250000000000        2.0000000000000058        11.999999999999980       -8.6303464796279844E-021   2.0000000000000058        1.0000000000000058        0.0000000000000000     
   5.9843750000000000        2.0000000000000049        11.999999999999982       -1.1465472743143294E-020   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.0156250000000000        2.0000000000000044        11.999999999999984       -1.4920122949498471E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.0468750000000000        2.0000000000000044        11.999999999999984       -1.8899321234951013E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.0781250000000000        2.0000000000000044        11.999999999999984       -2.3067782564858032E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.1093750000000000        2.0000000000000044        11.999999999999984       -2.6644101205546952E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.1406250000000000        2.0000000000000049        11.999999999999984       -2.8057150092365945E-020   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.1718750000000000        2.0000000000000058        11.999999999999977       -2.4383263534998853E-020   2.0000000000000058        1.0000000000000058        0.0000000000000000     
   6.2031250000000000        2.0000000000000058        11.999999999999977       -1.0438494293216984E-020   2.0000000000000058        1.0000000000000058        0.0000000000000000     
   6.2343750000000000        2.0000000000000049        11.999999999999980        2.2666621101516407E-020   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.2656250000000000        2.0000000000000044        11.999999999999980        8.9802678449104247E-020   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.2968750000000000        2.0000000000000044        11.999999999999980        2.1536996757378656E-019   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.3281250000000000        2.0000000000000044        11.999999999999982        4.3878462833210428E-019   2.0000000000000044        1.0000000000000044        0.0000000000000000     
   6.3593750000000000        2.0000000000000049        11.999999999999980        8.2289486513284033E-019   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.3906250000000000        2.0000000000000053        11.999999999999982        1.4668011649576846E-018   2.0000000000000053        1.0000000000000053        0.0000000000000000     
   6.4218750000000000        2.0000000000000062        11.999999999999977        2.5252582664681920E-018   2.0000000000000062        1.0000000000000062        0.0000000000000000     
   6.4531250000000000        2.0000000000000053        11.999999999999980        4.2378606690232808E-018   2.0000000000000053        1.0000000000000053        0.0000000000000000     
   6.4843750000000000        2.0000000000000049        11.999999999999979        6.9726968122041841E-018   2.0000000000000049        1.0000000000000049        0.0000000000000000     
   6.5156250000000000        2.0000000000000062        11.999999999999977        1.1291296379761390E-017   2.0000000000000062        1.0000000000000062        0.0000000000000000     
   6.5468750000000000        2.0000000000000062        11.999999999999975        1.8044767528143520E-017   2.0000000000000062        1.0000000000000062        0.0000000000000000     
   6.5781250000000000        2.0000000000000067        11.999999999999973        2.8515414873850977E-017   2.0000000000000067        1.0000000000000067        0.0000000000000000     
   6.6093750000000000        2.0000000000000075        11.999999999999970        4.4624387885577951E-017   2.0000000000000075        1.0000000000000075        0.0000000000000000     
   6.6406250000000000        2.0000000000000089        11.999999999999966        6.9234788787276309E-017   2.0000000000000089        1.0000000000000089        0.0000000000000000     
   6.6718750000000000        2.0000000000000089        11.999999999999968        1.0659221707328654E-016   2.0000000000000089        1.0000000000000089        0.0000000000000000     
   6.7031250000000000        2.0000000000000093        11.999999999999963        1.6296239130451998E-016   2.0000000000000093        1.0000000000000093        0.0000000000000000     
   6.7343750000000000        2.0000000000000093        11.999999999999964        2.4755025844196910E-016   2.0000000000000098        1.0000000000000095        0.0000000000000000     
   6.7656250000000000        2.0000000000000093        11.999999999999964        3.7381960385871465E-016   2.0000000000000098        1.0000000000000098        0.0000000000000000     
   6.7968750000000000        2.0000000000000089        11.999999999999966        5.6138033370737588E-016   2.0000000000000093        1.0000000000000093        0.0000000000000000     
   6.8281250000000000        2.0000000000000093        11.999999999999963        8.3867737624269242E-016   2.0000000000000102        1.0000000000000102        0.0000000000000000     
   6.8593750000000000        2.0000000000000098        11.999999999999963        1.2468073935360249E-015   2.0000000000000111        1.0000000000000111        0.0000000000000000     
   6.8906250000000000        2.0000000000000102        11.999999999999959        1.8449164549002965E-015   2.0000000000000120        1.0000000000000120        0.0000000000000000     
   6.9218750000000000        2.0000000000000098        11.999999999999961        2.7178059205723973E-015   2.0000000000000124        1.0000000000000124        0.0000000000000000     
   6.9531250000000000        2.0000000000000102        11.999999999999959        3.9866116441219884E-015   2.0000000000000142        1.0000000000000142        0.0000000000000000     
   6.9843750000000000        2.0000000000000107        11.999999999999952        5.8237453865031114E-015   2.0000000000000164        1.0000000000000164        0.0000000000000000     
   7.0156250000000000        2.0000000000000120        11.999999999999948        8.4737264669301371E-015   2.0000000000000204        1.0000000000000204        0.0000000000000000     
   7.0468750000000000        2.0000000000000129        11.999999999999945        1.2282125061151537E-014   2.0000000000000253        1.0000000000000253        0.0000000000000000     
   7.0781250000000000        2.0000000000000129        11.999999999999940        1.7735637427699335E-014   2.0000000000000306        1.0000000000000306        0.0000000000000000     
   7.1093750000000000        2.0000000000000133        11.999999999999941        2.5517384878958198E-014   2.0000000000000386        1.0000000000000389        0.0000000000000000     
   7.1406250000000000        2.0000000000000155        11.999999999999932        3.6582960241063085E-014   2.0000000000000520        1.0000000000000522        0.0000000000000000     
   7.1718750000000000        2.0000000000000173        11.999999999999918        5.2264651920502509E-014   2.0000000000000697        1.0000000000000697        0.0000000000000000     
   7.2031250000000000        2.0000000000000200        11.999999999999899        7.4413804154932930E-014   2.0000000000000946        1.0000000000000944        0.0000000000000000     
   7.2343750000000000        2.0000000000000244        11.999999999999870        1.0559461282411638E-013   2.0000000000001301        1.0000000000001301        0.0000000000000000     
   7.2656250000000000        2.0000000000000333        11.999999999999819        1.4934705337394116E-013   2.0000000000001825        1.0000000000001825        0.0000000000000000     
   7.2968750000000000        2.0000000000000435        11.999999999999766        2.1054240251753636E-013   2.0000000000002540        1.0000000000002540        0.0000000000000000     
   7.3281250000000000        2.0000000000000568        11.999999999999682        2.9586234423867285E-013   2.0000000000003526        1.0000000000003526        0.0000000000000000     
   7.3593750000000000        2.0000000000000751        11.999999999999568        4.1444244357454269E-013   2.0000000000004894        1.0000000000004894        0.0000000000000000     
   7.3906250000000000        2.0000000000000999        11.999999999999419        5.7873345787283968E-013   2.0000000000006786        1.0000000000006786        0.0000000000000000     
   7.4218750000000000        2.0000000000001341        11.999999999999208        8.0565032160075670E-013   2.0000000000009397        1.0000000000009397        0.0000000000000000     
   7.4531250000000000        2.0000000000001834        11.999999999998915        1.1180996659212084E-012   2.0000000000013016        1.0000000000013016        0.0000000000000000     
   7.4843750000000000        2.0000000000002509        11.999999999998508        1.5470036278867352E-012   2.0000000000017981        1.0000000000017979        0.0000000000000000     
   7.5156250000000000        2.0000000000003433        11.999999999997952        2.1339719523380579E-012   2.0000000000024771        1.0000000000024771        0.0000000000000000     
   7.5468750000000000        2.0000000000004694        11.999999999997195        2.9348178058466452E-012   2.0000000000034044        1.0000000000034042        0.0000000000000000     
   7.5781250000000000        2.0000000000006408        11.999999999996167        4.0241675033103328E-012   2.0000000000046652        1.0000000000046649        0.0000000000000000     
   7.6093750000000000        2.0000000000008735        11.999999999994767        5.5014831352904276E-012   2.0000000000063749        1.0000000000063749        0.0000000000000000     
   7.6406250000000000        2.0000000000011888        11.999999999992877        7.4989030263529969E-012   2.0000000000086877        1.0000000000086877        0.0000000000000000     
   7.6718750000000000        2.0000000000016129        11.999999999990331        1.0191411769955532E-011   2.0000000000118043        1.0000000000118043        0.0000000000000000     
   7.7031250000000000        2.0000000000021840        11.999999999986903        1.3809983619801393E-011   2.0000000000159939        1.0000000000159939        0.0000000000000000     
   7.7343750000000000        2.0000000000029501        11.999999999982309        1.8658505290835252E-011   2.0000000000216085        1.0000000000216085        0.0000000000000000     
   7.7656250000000000        2.0000000000039728        11.999999999976176        2.5135482454275782E-011   2.0000000000291083        1.0000000000291083        0.0000000000000000     
   7.7968750000000000        2.0000000000053335        11.999999999968008        3.3761774811168662E-011   2.0000000000390954        1.0000000000390954        0.0000000000000000     
   7.8281250000000000        2.0000000000071410        11.999999999957165        4.5215894643210999E-011   2.0000000000523568        1.0000000000523568        0.0000000000000000     
   7.8593750000000000        2.0000000000095342        11.999999999942808        6.0378750718587015E-011   2.0000000000699130        1.0000000000699130        0.0000000000000000     
   7.8906250000000000        2.0000000000126912        11.999999999923864        8.0390131200509380E-011   2.0000000000930811        1.0000000000930813        0.0000000000000000     
   7.9218750000000000        2.0000000000168456        11.999999999898943        1.0671970350272548E-010   2.0000000001235652        1.0000000001235654        0.0000000000000000     
   7.9531250000000000        2.0000000000222937        11.999999999866251        1.4125587295550159E-010   2.0000000001635496        1.0000000001635496        0.0000000000000000     
   7.9843750000000000        2.0000000000294196        11.999999999823494        1.8641649135504273E-010   2.0000000002158362        1.0000000002158360        0.0000000000000000     
   8.0156250000000000        2.0000000000387081        11.999999999767761        2.4528614410839544E-010   2.0000000002839942        1.0000000002839942        0.0000000000000000     
   8.0468750000000000        2.0000000000507789        11.999999999695341        3.2178556986990413E-010   2.0000000003725646        1.0000000003725646        0.0000000000000000     
   8.0781250000000000        2.0000000000664149        11.999999999601526        4.2087967238928708E-010   2.0000000004872946        1.0000000004872946        0.0000000000000000     
   8.1093750000000000        2.0000000000866036        11.999999999480394        5.4883155521046241E-010   2.0000000006354353        1.0000000006354353        0.0000000000000000     
   8.1406250000000000        2.0000000001125868        11.999999999324492        7.1351101830106423E-010   2.0000000008260979        1.0000000008260979        0.0000000000000000     
   8.1718750000000000        2.0000000001459188        11.999999999124505        9.2476695772704272E-010   2.0000000010706858        1.0000000010706858        4.4408920985006262E-016
   8.2031250000000000        2.0000000001885367        11.999999998868795        1.1948740393732790E-009   2.0000000013834107        1.0000000013834107       -4.4408920985006262E-016
   8.2343750000000000        2.0000000002428435        11.999999998542959        1.5390647810834396E-009   2.0000000017819084        1.0000000017819084       -1.3322676295501878E-015
   8.2656250000000000        2.0000000003118084        11.999999998129169        1.9761586430496764E-009   2.0000000022879671        1.0000000022879671       -2.6645352591003757E-015
   8.2968750000000000        2.0000000003990839        11.999999997605522        2.5292997151108571E-009   2.0000000029283838        1.0000000029283838       -3.1086244689504383E-015
   8.3281250000000000        2.0000000005091394        11.999999996945190        3.2268138633501325E-009   2.0000000037359533        1.0000000037359533       -2.6645352591003757E-015
   8.3593750000000000        2.0000000006474146        11.999999996115541        4.1031944438929052E-009   2.0000000047506088        1.0000000047506090       -2.6645352591003757E-015
   8.3906250000000000        2.0000000008205050        11.999999995077003        5.2002225036217839E-009   2.0000000060207275        1.0000000060207275       -1.3322676295501878E-015
   8.4218750000000000        2.0000000010363497        11.999999993781939        6.5682222470462689E-009   2.0000000076045721        1.0000000076045721        0.0000000000000000     
   8.4531250000000000        2.0000000013044534        11.999999992173318        8.2674447999020966E-009   2.0000000095718984        1.0000000095718984        8.8817841970012523E-016
   8.4843750000000000        2.0000000016361250        11.999999990183291        1.0369562122233312E-008   2.0000000120056871        1.0000000120056871        1.3322676295501878E-015
   8.5156250000000000        2.0000000020447217        11.999999987731705        1.2959237299048289E-008   2.0000000150039590        1.0000000150039590        1.3322676295501878E-015
   8.5468750000000000        2.0000000025459026        11.999999984724610        1.6135716115222995E-008   2.0000000186816189        1.0000000186816187        1.7763568394002505E-015
   8.5781250000000000        2.0000000031578686        11.999999981052804        2.0014356281592117E-008   2.0000000231722250        1.0000000231722250        8.8817841970012523E-016
   8.6093750000000000        2.0000000039015764        11.999999976590543        2.4727973084857841E-008   2.0000000286295494        1.0000000286295494        8.8817841970012523E-016
   8.6406250000000000        2.0000000048008895        11.999999971194644        3.0427831387808922E-008   2.0000000352287208        1.0000000352287208        0.0000000000000000     
   8.6718750000000000        2.0000000058826486        11.999999964704051        3.7284051201368813E-008   2.0000000431667000        1.0000000431666998       -4.4408920985006262E-016
   8.7031250000000000        2.0000000071765922        11.999999956940341        4.5485114419207329E-008   2.0000000526617066        1.0000000526617066       -4.4408920985006262E-016
   8.7343750000000000        2.0000000087150687        11.999999947709416        5.5236060171959115E-008   2.0000000639511288        1.0000000639511288       -1.3322676295501878E-015
   8.7656250000000000        2.0000000105324642        11.999999936804961        6.6754831486123604E-008   2.0000000772872957        1.0000000772872957       -1.7763568394002505E-015
   8.7968750000000000        2.0000000126642221        11.999999924014295        8.0266081785186560E-008   2.0000000929303039        1.0000000929303039       -3.1086244689504383E-015
   8.8281250000000000        2.0000000151453272        11.999999909127519        9.5991560872180875E-008   2.0000001111368881        1.0000001111368881       -3.5527136788005009E-015
   8.8593750000000000        2.0000000180080750        11.999999891950841        1.1413597034606546E-007   2.0000001321440455        1.0000001321440455       -3.9968028886505635E-015
   8.8906250000000000        2.0000000212789049        11.999999872325626        1.3486690122008732E-007   2.0000001561458061        1.0000001561458061       -5.3290705182007514E-015
   8.9218750000000000        2.0000000249740286        11.999999850154584        1.5828713446134849E-007   2.0000001832611631        1.0000001832611631       -5.7731597280508140E-015
   8.9531250000000000        2.0000000290935240        11.999999825437238        1.8439719027120799E-007   2.0000002134907144        1.0000002134907144       -5.3290705182007514E-015
   8.9843750000000000        2.0000000336134787        11.999999798317049        2.1304554564546982E-007   2.0000002466590243        1.0000002466590243       -4.4408920985006262E-015
   9.0156250000000000        2.0000000384756937        11.999999769143193        2.4386339313218371E-007   2.0000002823390868        1.0000002823390868       -4.8849813083506888E-015
   9.0468750000000000        2.0000000435743654        11.999999738550471        2.7618017752029061E-007   2.0000003197545428        1.0000003197545428       -3.1086244689504383E-015
   9.0781250000000000        2.0000000487390026        11.999999707561807        3.0891541218086369E-007   2.0000003576544150        1.0000003576544148       -3.1086244689504383E-015
   9.1093750000000000        2.0000000537127853        11.999999677718101        3.4044143393048762E-007   2.0000003941542190        1.0000003941542193       -3.9968028886505635E-015
   9.1406250000000000        2.0000000581253241        11.999999651241652        3.6841079619412706E-007   2.0000004265361202        1.0000004265361202       -4.8849813083506888E-015
   9.1718750000000000        2.0000000614586817        11.999999631240062        3.8954091757601552E-007   2.0000004509995994        1.0000004509995992       -5.3290705182007514E-015
   9.2031250000000000        2.0000000630052996        11.999999621958647        3.9934739096544037E-007   2.0000004623526908        1.0000004623526906       -4.8849813083506888E-015
   9.2343750000000000        2.0000000618162428        11.999999629090977        3.9181601350693219E-007   2.0000004536322562        1.0000004536322562       -4.8849813083506888E-015
   9.2656250000000000        2.0000000566379907        11.999999660158139        3.5900211961275256E-007   2.0000004156401103        1.0000004156401103       -6.2172489379008766E-015
   9.2968750000000000        2.0000000458356912        11.999999724969205        2.9054419094451570E-007   2.0000003363798822        1.0000003363798822       -7.1054273576010019E-015
   9.3281250000000000        2.0000000273005654        11.999999836176809        1.7307698691175231E-007   2.0000002003775523        1.0000002003775523       -7.5495165674510645E-015
   9.3593750000000000        1.9999999983388410        12.000000009943541       -1.0472399574498618E-008   1.9999999878664414       0.99999998786644140       -7.3274719625260332E-015
   9.3906250000000000        1.9999999555392898        12.000000266736743       -2.8172408309139713E-007   1.9999996738152066       0.99999967381520660       -6.4392935428259079E-015
   9.4218750000000000        1.9999998946161350        12.000000632271030       -6.6784103165552289E-007   1.9999992267751034       0.99999922677510344       -5.1070259132757201E-015
   9.4531250000000000        1.9999998102237786        12.000001138619981       -1.2027033340183984E-006   1.9999986075204446       0.99999860752044456       -5.9952043329758453E-015
   9.4843750000000000        1.9999996957394854        12.000001825520020       -1.9282855870191994E-006   1.9999977674538985       0.99999776745389846       -8.4376949871511897E-015
   9.5156250000000000        1.9999995430098496        12.000002741891645       -2.8962637990942559E-006   1.9999966467460506       0.99999664674605060       -8.6597395920762210E-015
   9.5468750000000000        1.9999993420566067        12.000003947604574       -4.1698799470664793E-006   1.9999951721766596       0.99999517217665956       -9.1038288019262836E-015
   9.5781250000000000        1.9999990807371355        12.000005515514765       -5.8260938234560207E-006   1.9999932546433121       0.99999325464331212       -8.4376949871511897E-015
   9.6093750000000000        1.9999987443547622        12.000007533802634       -7.9580529725298786E-006   1.9999907863017896       0.99999078630178961       -6.4392935428259079E-015
   9.6406250000000000        1.9999983152139340        12.000010108642190       -1.0677912222957794E-005   1.9999876373017111       0.99998763730171114       -5.5511151231257827E-015
   9.6718750000000000        1.9999977721152273        12.000013367230995       -1.4120034457277665E-005   1.9999836520807701       0.99998365208077011       -8.6597395920762210E-015
   9.7031250000000000        1.9999970897853465        12.000017461210467       -1.8444603674244038E-005   1.9999786451816723       0.99997864518167234       -9.9920072216264089E-015
   9.7343750000000000        1.9999962382374066        12.000022570504381       -2.3841679948438466E-005   1.9999723965574581       0.99997239655745807       -1.0214051826551440E-014
   9.7656250000000000        1.9999951820572688        12.000028907601356       -3.0535723411100810E-005   1.9999646463338576       0.99996464633385762       -7.5495165674510645E-015
   9.7968750000000000        1.9999938796121988        12.000036722303337       -3.8790610698417861E-005   1.9999550890015003       0.99995508900150032       -8.2156503822261584E-015
   9.8281250000000000        1.9999922821790259        12.000046306957655       -4.8915162265956336E-005   1.9999433670167599       0.99994336701675990       -8.6597395920762210E-015
   9.8593750000000000        1.9999903329898878        12.000058002183474       -6.1269192378441261E-005   1.9999290637975093       0.99992906379750934       -4.6629367034256575E-015
   9.8906250000000000        1.9999879661951128        12.000072203096277       -7.6270085286262210E-005   1.9999116961098264       0.99991169610982644       -8.8817841970012523E-016
   9.9218750000000000        1.9999851057442797        12.000089366023506       -9.4399890939488108E-005   1.9998907058533402       0.99989070585334017       -4.8849813083506888E-015
   9.9531250000000000        1.9999816641885222        12.000110015693842       -1.1621292143146084E-004   1.9998654512670908       0.99986545126709081       -1.2212453270876722E-014
   9.9843750000000000        1.9999775414093479        12.000134752868325       -1.4234381509905378E-004   1.9998351975942488       0.99983519759424877       -9.3258734068513149E-015
   10.015625000000000        1.9999726232818305        12.000164262366351       -1.7351601876324651E-004   1.9997991072630672       0.99979910726306720       -2.6645352591003757E-015
   10.046875000000000        1.9999667802831360        12.000199321421716       -2.1055061994503907E-004   1.9997562296631910       0.99975622966319100       -7.5495165674510645E-015
   10.078125000000000        1.9999598660605424        12.000240808284129       -2.5437544006647945E-004   1.9997054906204759       0.99970549062047587       -7.1054273576010019E-015
   10.109375000000000        1.9999517159767022        12.000289710959528       -3.0603427673864600E-004   1.9996456816999635       0.99964568169996348       -5.5511151231257827E-015
   10.140625000000000        1.9999421456540143        12.000347135959784       -3.6669615841703287E-004   1.9995754494955973       0.99957544949559729       -2.8865798640254070E-015
   10.171875000000000        1.9999309495440754        12.000414316906120       -4.3766444822385039E-004   1.9994932850958516       0.99949328509585156       -6.6613381477509392E-016
   10.203125000000000        1.9999178995526588        12.000492622805067       -5.2038560594337496E-004   1.9993975139467153       0.99939751394671528       -2.6645352591003757E-015
   10.234375000000000        1.9999027437552213        12.000583565787863       -6.1645738853805768E-004   1.9992862863666832       0.99928628636668315       -1.2878587085651816E-014
   10.265625000000000        1.9998852052424567        12.000688808077070       -7.2763624056253206E-004   1.9991575690018941       0.99915756900189412       -1.4876988529977098E-014
   10.296875000000000        1.9998649811401994        12.000810167917079       -8.5584359723120753E-004   1.9990091375429682       0.99900913754296816       -1.2212453270876722E-014
   10.328125000000000        1.9998417418521590        12.000949624178213       -1.0031707953922554E-003   1.9988385710567667       0.99883857105676666       -6.6613381477509392E-016
   10.359375000000000        1.9998151305780978        12.001109319321355       -1.1718822621506722E-003   1.9986432483159471       0.99864324831594709       -8.2156503822261584E-015
   10.390625000000000        1.9997847631636527        12.001291560387033       -1.3644166283370972E-003   1.9984203465353156       0.99842034653531564       -1.2656542480726785E-014
   10.421875000000000        1.9997502283407467        12.001498817656548       -1.5833853954939764E-003   1.9981668429452526       0.99816684294525260       -3.9968028886505635E-015
   10.453125000000000        1.9997110884199543        12.001733720620203       -1.8315687716722014E-003   1.9978795196482821       0.99787951964828214        7.3274719625260332E-015
   10.484375000000000        1.9996668804967750        12.001999050879586       -2.1119082842728054E-003   1.9975549722125021       0.99755497221250211       -1.1768364061026659E-014
   10.515625000000000        1.9996171182340212        12.002297731614652       -2.4274957786240754E-003   1.9971896224553971       0.99718962245539711       -1.9984014443252818E-014
   10.546875000000000        1.9995612942803300        12.002632813251896       -2.7815584201390641E-003   1.9967797358601909       0.99677973586019086        9.3258734068513149E-015
   10.578125000000000        1.9994988833822269        12.003007454992403       -3.1774393368903448E-003   1.9963214440453365       0.99632144404533651        1.0436096431476471E-014
   10.609375000000000        1.9994293462415975        12.003424901883340       -3.6185735693206253E-003   1.9958107726722769       0.99581077267227691       -1.1324274851176597E-014
   10.640625000000000        1.9993521341636533        12.003888457161343       -4.1084590355026400E-003   1.9952436751281506       0.99524367512815060       -2.5979218776228663E-014
   10.671875000000000        1.9992666945314319        12.004401449645767       -4.6506222746175154E-003   1.9946160722568145       0.99461607225681448       -2.3758772726978350E-014
   10.703125000000000        1.9991724771316028        12.004967196025634       -5.2485787986627282E-003   1.9939238983329401       0.99392389833294015       -1.5987211554602254E-014
   10.734375000000000        1.9990689413431884        12.005588957963422       -5.9057879630840951E-003   1.9931631533801042       0.99316315338010419       -1.5321077739827160E-014
   10.765625000000000        1.9989555641850070        12.006269894027426       -6.6256023609907282E-003   1.9923299618240162       0.99232996182401623       -1.7097434579227411E-014
   10.796875000000000        1.9988318492003516        12.007013006568892       -7.4112118524391471E-003   1.9914206373479124       0.99142063734791241       -2.3980817331903381E-014
   10.828125000000000        1.9986973361378064        12.007821083773786       -8.2655824591495158E-003   1.9904317536786569       0.99043175367865688       -3.2862601528904634E-014
   10.859375000000000        1.9985516113658033        12.008696637243760       -9.1913904847046486E-003   1.9893602208810985       0.98936022088109854       -2.6645352591003757E-014
   10.890625000000000        1.9983943189363256        12.009641835594348       -1.0190952359096825E-002   1.9882033665772287       0.98820336657722874       -3.3306690738754696E-015
   10.921875000000000        1.9982251721895863        12.010658434696817       -1.1266150852287908E-002   1.9869590213372983       0.98695902133729829        7.9936057773011271E-015
   10.953125000000000        1.9980439657673790        12.011747705333642       -1.2418358451641688E-002   1.9856256073157372       0.98562560731573723        1.3988810110276972E-014
   10.984375000000000        1.9978505878791322        12.012910359180378       -1.3648358849643676E-002   1.9842022290294885       0.98420222902948851        1.6875389974302379E-014
   11.015625000000000        1.9976450326415585        12.014146474167905       -1.4956267637809932E-002   1.9826887650037486       0.98268876500374858        1.0214051826551440E-014
   11.046875000000000        1.9974274122908322        12.015455420412311       -1.6341453446314057E-002   1.9810859588445182       0.98108595884451821        6.6613381477509392E-015
   11.078125000000000        1.9971979690463872        12.016835788023082       -1.7802460902552143E-002   1.9793955081438350       0.97939550814383503       -3.7747582837255322E-015
   11.109375000000000        1.9969570863885886        12.018285318209376       -1.9336936901332581E-002   1.9776201494872561       0.97762014948725606       -3.3306690738754696E-015
   11.140625000000000        1.9967052994986592        12.019800839192492       -2.0941561780223463E-002   1.9757637377184356       0.97576373771843561        3.7747582837255322E-015
   11.171875000000000        1.9964433046001206        12.021378208500247       -2.2611987071417355E-002   1.9738313175287032       0.97383131752870322       -4.4408920985006262E-015
   11.203125000000000        1.9961719669362268        12.023012263257636       -2.4342781552007066E-002   1.9718291853842198       0.97182918538421981       -1.7763568394002505E-014
   11.234375000000000        1.9958923271184192        12.024696780096969       -2.6127387333789311E-002   1.9697649397846300       0.96976493978462996       -3.6637359812630166E-014
   11.265625000000000        1.9956056055876423        12.026424446285704       -2.7958087718002456E-002   1.9676475178696400       0.96764751786963976       -4.8627768478581856E-014
   11.296875000000000        1.9953132049426097        12.028186843608470       -2.9825988486672957E-002   1.9654872164559367       0.96548721645593671       -1.8873791418627661E-014
   11.328125000000000        1.9950167099082252        12.029974446440878       -3.1721014208079670E-002   1.9632956957001455       0.96329569570014550        8.8817841970012523E-015
   11.359375000000000        1.9947178847425244        12.031776635313655       -3.3631920997639730E-002   1.9610859637448848       0.96108596374488475        1.9539925233402755E-014
   11.390625000000000        1.9944186679116591        12.033581727088382       -3.5546326996593228E-002   1.9588723409150659       0.95887234091506590        2.7977620220553945E-014
   11.421875000000000        1.9941211638998790        12.035377022650897       -3.7450761609565411E-002   1.9566704022903136       0.95667040229031364        1.7097434579227411E-014
   11.453125000000000        1.9938276320638741        12.037148872776950       -3.9330734279874192E-002   1.9544968977840000       0.95449689778400004       -2.7977620220553945E-014
   11.484375000000000        1.9935404724880117        12.038882762541389       -4.1170823280952458E-002   1.9523696492070592       0.95236964920705924       -9.5479180117763462E-015
   11.515625000000000        1.9932622088476710        12.040563414327430       -4.2954784667286722E-002   1.9503074241803844       0.95030742418038439        1.5987211554602254E-014
   11.546875000000000        1.9929954683428726        12.042174909160577       -4.4665681163834910E-002   1.9483297871790377       0.94832978717903771       -2.5091040356528538E-014
   11.578125000000000        1.9927429588188146        12.043700825733158       -4.6286030385117097E-002   1.9464569284336974       0.94645692843369744       -2.8643754035329039E-014
   11.609375000000000        1.9925074432474350        12.045124396125948       -4.7797971371267997E-002   1.9447094718761671       0.94470947187616705       -5.4622972811557702E-014
   11.640625000000000        1.9922917117998884        12.046428676863497       -4.9183448016435725E-002   1.9431082637834527       0.94310826378345269       -5.9285909514983359E-014
   11.671875000000000        1.9920985517939009        12.047596733579233       -5.0424407553923328E-002   1.9416741442399776       0.94167414423997764       -2.0206059048177849E-014
   11.703125000000000        1.9919307158506612        12.048611837220379       -5.1503011861908032E-002   1.9404277039887532       0.94042770398875319        1.7319479184152442E-014
   11.734375000000000        1.9917908886416855        12.049457669408026       -5.2401858973321197E-002   1.9393890296683642       0.93938902966836424        2.8199664825478976E-014
   11.765625000000000        1.9916816526427945        12.050118534289609       -5.3104211823535169E-002   1.9385774408192593       0.93857744081925931       -4.8849813083506888E-015
   11.796875000000000        1.9916054533450156        12.050579574009163       -5.3594230959753061E-002   1.9380112223852626       0.93801122238526258        1.7319479184152442E-014
   11.828125000000000        1.9915645644187849        12.050826984641231       -5.3857207675881792E-002   1.9377073567429031       0.93770735674290306        2.2426505097428162E-014
   11.859375000000000        1.9915610534681272        12.050848228830654       -5.3879793834942000E-002   1.9376812596331852       0.93768125963318516        9.7699626167013776E-015
   11.890625000000000        1.9915967489984159        12.050632240877629       -5.3650224505501901E-002   1.9379465244929139       0.93794652449291394       -2.4646951146678475E-014
   11.921875000000000        1.9916732088877098        12.050169621305136       -5.3158529475751795E-002   1.9385146794119581       0.93851467941195810        9.1038288019262836E-015
   11.953125000000000        1.9917916907221265        12.049452819241212       -5.2396729723709019E-002   1.9393949609984173       0.93939496099841735        4.0856207306205761E-014
   11.984375000000000        1.9919531246958000        12.048476298924946       -5.1359015018018775E-002   1.9405941096777812       0.94059410967778123        1.0436096431476471E-014
   12.015625000000000        1.9921580897411908        12.047236685517129       -5.0041899002385593E-002   1.9421161907388051       0.94211619073880515       -5.1736392947532295E-014
   12.046875000000000        1.9924067933526279        12.045732886901567       -4.8444348377338603E-002   1.9439624449752892       0.94396244497528925       -7.6383344094210770E-014
   12.078125000000000        1.9926990554782407        12.043966189191027       -4.6567883133246210E-002   1.9461311723449946       0.94613117234499455       -2.7977620220553945E-014
   12.109375000000000        1.9930342968410419        12.041940323790968       -4.4416645203622103E-002   1.9486176516374198       0.94861765163741985        3.2196467714129540E-014
   12.140625000000000        1.9934115320234906        12.039661504024926       -4.1997433391148253E-002   1.9514140986323425       0.95141409863234250        3.8413716652030416E-014
   12.171875000000000        1.9938293675946044        12.037138429707870       -3.9319702961901265E-002   1.9545096646327031       0.95450966463270315       -6.6613381477509392E-015
   12.203125000000000        1.9942860054870288        12.034382258564241       -3.6395528895669549E-002   1.9578904765913592       0.95789047659135917       -3.6859404417555197E-014
   12.234375000000000        1.9947792517524796        12.031406543942762       -3.3239532410120939E-002   1.9615397193423587       0.96153971934235871       -3.9523939676655573E-014
   12.265625000000000        1.9953065307402846        12.028227138854636       -2.9868771030792461E-002   1.9654377597094921       0.96543775970949208       -5.7731597280508140E-015
   12.296875000000000        1.9958649046564927        12.024862066949224       -2.6302593143352333E-002   1.9695623115131404       0.96956231151314043        1.7541523789077473E-014
   12.328125000000000        1.9964510983709016        12.021331361631601       -2.2562458624667308E-002   1.9738886397462343       0.97388863974623430       -1.4432899320127035E-014
   12.359375000000000        1.9970615292477136        12.017656875110298       -1.8671727790021485E-002   1.9783898014576922       0.97838980145769217       -5.3068660577082483E-014
   12.390625000000000        1.9976923416833416        12.013862059729087       -1.4655421500686295E-002   1.9830369201826554       0.98303692018265543       -5.5955240441107890E-014
   12.421875000000000        1.9983394459447770        12.009971724471891       -1.0539955834821410E-002   1.9877994901099556       0.98779949010995560       -4.3964831775156199E-014
   12.453125000000000        1.9989985608154826        12.006011770023477       -6.3528552222436672E-003   1.9926457055932389       0.99264570559323895       -3.3528735343679728E-014
   12.484375000000000        1.9996652594743485        12.002008906206234       -2.1224483681132017E-003   1.9975428111062352       0.99754281110623522       -2.1760371282653068E-014
   12.515625000000000        2.0003350179601935        11.997990355987911        2.1224483681132017E-003   2.0024574663283068        1.0024574663283068        1.9539925233402755E-014
   12.546875000000000        2.0010032655108958        11.993983550553057        6.3528552222436663E-003   2.0073561207331396        1.0073561207331396        7.1054273576010019E-014
   12.578125000000000        2.0016654360148585        11.990015820145072        1.0539955834821408E-002   2.0122053918496801        1.0122053918496798        6.5725203057809267E-014
   12.609375000000000        2.0023170197751394        11.986114085510266        1.4655421500686296E-002   2.0169724412758256        1.0169724412758256        3.9523939676655573E-014
   12.640625000000000        2.0029536147640616        11.982304554801809        1.8671727790021485E-002   2.0216253425540831        1.0216253425540831       -4.4408920985006262E-016
   12.671875000000000        2.0035709765415963        11.978612430733115        2.2562458624667305E-002   2.0261334351662637        1.0261334351662637       -1.1546319456101628E-014
   12.703125000000000        2.0041650660228796        11.975061632599280        2.6302593143352333E-002   2.0304676591662321        1.0304676591662321       -3.5527136788005009E-015
   12.734375000000000        2.0047320943111826        11.971674537521508        2.9868771030792458E-002   2.0346008653419752        1.0346008653419752        1.9539925233402755E-014
   12.765625000000000        2.0052685638612129        11.968471744911806        3.3239532410120932E-002   2.0385080962713338        1.0385080962713338        9.3258734068513149E-015
   12.796875000000000        2.0057713053041373        11.965471867715475        3.6395528895669549E-002   2.0421668341998069        1.0421668341998069       -1.9095836023552692E-014
   12.828125000000000        2.0062375093472529        11.962691353473240        3.9319702961901265E-002   2.0455572123091543        1.0455572123091541       -3.2862601528904634E-014
   12.859375000000000        2.0066647532576889        11.960144337669480        4.1997433391148253E-002   2.0486621866488370        1.0486621866488370       -5.0182080713057076E-014
   12.890625000000000        2.0070510215476451        11.957842531207781        4.4416645203622103E-002   2.0514676667512672        1.0514676667512672       -4.6185277824406512E-014
   12.921875000000000        2.0073947205948226        11.955795143197356        4.6567883133246203E-002   2.0539626037280687        1.0539626037280687       -4.2188474935755949E-014
   12.953125000000000        2.0076946870545074        11.954008839563832        4.8444348377338603E-002   2.0561390354318458        1.0561390354318458       -4.4408920985006262E-014
   12.984375000000000        2.0079501900425809        11.952487737325423        5.0041899002385599E-002   2.0579920890449666        1.0579920890449666       -3.4194869158454821E-014
   13.015625000000000        2.0081609271907546        11.951233433734238        5.1359015018018782E-002   2.0595199422087735        1.0595199422087733       -1.5099033134902129E-014
   13.046875000000000        2.0083270147908179        11.950245068870728        5.2396729723709019E-002   2.0607237445145268        1.0607237445145268        7.5495165674510645E-015
   13.078125000000000        2.0084489723569985        11.949519419719266        5.3158529475751802E-002   2.0616075018327504        1.0616075018327504        1.5987211554602254E-014
   13.109375000000000        2.0085277020662846        11.949051023106183        5.3650224505501901E-002   2.0621779265717866        1.0621779265717866        3.7303493627405260E-014
   13.140625000000000        2.0085644637280970        11.948832323997827        5.3879793834942000E-002   2.0624442575630391        1.0624442575630391        0.0000000000000000     
   13.171875000000000        2.0085608458875690        11.948853845275728        5.3857207675881799E-002   2.0624180535634506        1.0624180535634506        1.5543122344752192E-014
   13.203125000000000        2.0085187333876773        11.949104376495464        5.3594230959753061E-002   2.0621129643474303        1.0621129643474303        6.6613381477509392E-015
   13.234375000000000        2.0084402720171686        11.949571179438101        5.3104211823535176E-002   2.0615444838407035        1.0615444838407038        6.2172489379008766E-014
   13.265625000000000        2.0083278312293329        11.950240205292703        5.2401858973321190E-002   2.0607296902026540        1.0607296902026540        7.1498362785860081E-014
   13.296875000000000        2.0081839657623184        11.951096317925419        5.1503011861908032E-002   2.0596869776242266        1.0596869776242264        1.0835776720341528E-013
   13.328125000000000        2.0080113767791397        11.952123519639715        5.0424407553923328E-002   2.0584357843330632        1.0584357843330630        1.0036416142611415E-013
   13.359375000000000        2.0078128731178970        11.953305176385877        4.9183448016435725E-002   2.0569963211343327        1.0569963211343327        2.4868995751603507E-014
   13.390625000000000        2.0075913332611490        11.954624239100683        4.7797971371267997E-002   2.0553893046324170        1.0553893046324170       -2.7089441800853820E-014
   13.421875000000000        2.0073496686081271        11.956063457873364        4.6286030385117097E-002   2.0536356989932441        1.0536356989932443       -9.7255536957163713E-014
   13.453125000000000        2.0070907885728713        11.957605585942757        4.4665681163834910E-002   2.0517564697367061        1.0517564697367061       -1.3011813848606835E-013
   13.484375000000000        2.0068175679553324        11.959233570930762        4.2954784667286722E-002   2.0497723526226190        1.0497723526226190       -8.0380146982861334E-014
   13.515625000000000        2.0065328169568901        11.960930731143858        4.1170823280952458E-002   2.0477036402378426        1.0477036402378426       -4.9293902293356950E-014
   13.546875000000000        2.0062392541345848        11.962680915190775        3.9330734279874185E-002   2.0455699884144591        1.0455699884144591        3.1086244689504383E-015
   13.578125000000000        2.0059394825109753        11.964468643584812        3.7450761609565411E-002   2.0433902441205407        1.0433902441205407        2.6201263381153694E-014
   13.609375000000000        2.0056359689833543        11.966279231416213        3.5546326996593228E-002   2.0411822959799477        1.0411822959799475        2.9753977059954195E-014
   13.640625000000000        2.0053310271039035        11.968098891577165        3.3631920997639730E-002   2.0389629481015432        1.0389629481015432        5.9507954119908391E-014
   13.671875000000000        2.0050268032358818        11.969914818405492        3.1721014208079670E-002   2.0367478174439615        1.0367478174439615        4.7517545453956700E-014
   13.703125000000000        2.0047252660307371        11.971715251967559        2.9825988486672960E-002   2.0345512545174103        1.0345512545174100       -8.4376949871511897E-015
   13.734375000000000        2.0044281991157527        11.973489523518502        2.7958087718002456E-002   2.0323862868337552        1.0323862868337552       -3.2418512319054571E-014
   13.765625000000000        2.0041371968353912        11.975228082965337        2.6127387333789307E-002   2.0302645841691804        1.0302645841691804       -4.0856207306205761E-014
   13.796875000000000        2.0038536628493073        11.976922509400080        2.4342781552007062E-002   2.0281964444013143        1.0281964444013143       -1.8651746813702630E-014
   13.828125000000000        2.0035788113577846        11.978565505974709        2.2611987071417355E-002   2.0261907984292020        1.0261907984292020       -7.5495165674510645E-015
   13.859375000000000        2.0033136707009738        11.980150880549198        2.0941561780223460E-002   2.0242552324811971        1.0242552324811971       -4.4408920985006262E-016
   13.890625000000000        2.0030590890606410        11.981673513662621        1.9336936901332581E-002   2.0223960259619735        1.0223960259619735        1.3766765505351941E-014
   13.921875000000000        2.0028157419826966        11.983129315455558        1.7802460902552147E-002   2.0206182028852488        1.0206182028852488        1.7319479184152442E-014
   13.953125000000000        2.0025841414348236        11.984515173212049        1.6341453446314057E-002   2.0189255948811375        1.0189255948811375        2.2204460492503131E-015
   13.984375000000000        2.0023646461149722        11.985828891193348        1.4956267637809932E-002   2.0173209137527821        1.0173209137527821       -2.4424906541753444E-014
   14.015625000000000        2.0021574727334532        11.987069124408235        1.3648358849643676E-002   2.0158058315830969        1.0158058315830969       -3.4194869158454821E-014
   14.046875000000000        2.0019627080026541        11.988235307907576        1.2418358451641687E-002   2.0143810664542956        1.0143810664542958       -5.3290705182007514E-015
   14.078125000000000        2.0017803210835865        11.989327583110564        1.1266150852287909E-002   2.0130464719358745        1.0130464719358745        2.8865798640254070E-014
   14.109375000000000        2.0016101762567371        11.990346722568448        1.0190952359096821E-002   2.0118011286158337        1.0118011286158339        4.6629367034256575E-014
   14.140625000000000        2.0014520456050677        11.991294054453832        9.1913904847046486E-003   2.0106434360897723        1.0106434360897723        2.5757174171303632E-014
   14.171875000000000        2.0013056215195655        11.992171387934613        8.2655824591495175E-003   2.0095712039787150        1.0095712039787150       -2.0872192862952943E-014
   14.203125000000000        2.0011705288609654        11.992980940452526        7.4112118524391471E-003   2.0085817407134043        1.0085817407134043       -5.1070259132757201E-014
   14.234375000000000        2.0010463366352433        11.993725267785248        6.6256023609907273E-003   2.0076719389962339        1.0076719389962341       -4.8849813083506888E-014
   14.265625000000000        2.0009325690644579        11.994407197626650        5.9057879630840943E-003   2.0068383570275419        1.0068383570275419       -2.8421709430404007E-014
   14.296875000000000        2.0008287159577627        11.995029767278611        5.2485787986627282E-003   2.0060772947564254        1.0060772947564254       -8.8817841970012523E-016
   14.328125000000000        2.0007342423099690        11.995596165911486        4.6506222746175154E-003   2.0053848645845864        1.0053848645845864        7.1054273576010019E-015
   14.359375000000000        2.0006485970764101        11.996109681719945        4.1084590355026400E-003   2.0047570561119126        1.0047570561119126        1.8207657603852567E-014
   14.390625000000000        2.0005712210924012        11.996573654180128        3.6185735693206257E-003   2.0041897946617220        1.0041897946617218        2.1760371282653068E-014
   14.421875000000000        2.0005015541237001        11.996991431503755        3.1774393368903444E-003   2.0036789934605905        1.0036789934605905        2.2204460492503131E-014
   14.453125000000000        2.0004390410504889        11.997366333285381        2.7815584201390641E-003   2.0032205994706280        1.0032205994706280        2.2204460492503131E-015
   14.484375000000000        2.0003831372017995        11.997701618252234        2.4274957786240754E-003   2.0028106329804234        1.0028106329804236       -3.5527136788005009E-014
   14.515625000000000        2.0003333128686225        11.998000456949068        2.1119082842728058E-003   2.0024452211528954        1.0024452211528954       -3.9523939676655573E-014
   14.546875000000000        2.0002890570350451        11.998265909132217        1.8315687716722016E-003   2.0021206258067172        1.0021206258067172       -1.1990408665951691E-014
   14.578125000000000        2.0002498803741031        11.998500905592516        1.5833853954939760E-003   2.0018332657695970        1.0018332657695970        1.0658141036401503E-014
   14.609375000000000        2.0002153175614206        11.998708234091382        1.3644166283370972E-003   2.0015797341897579        1.0015797341897577        1.3322676295501878E-014
   14.640625000000000        2.0001849289642242        11.998890529065180        1.1718822621506722E-003   2.0013568112263749        1.0013568112263749       -3.1086244689504383E-015
   14.671875000000000        2.0001583017658326        11.999050264736320        1.0031707953922554E-003   2.0011614725612250        1.0011614725612250        9.3258734068513149E-015
   14.703125000000000        2.0001350505872115        11.999189751261401        8.5584359723120743E-004   2.0009908941844428        1.0009908941844428        1.9984014443252818E-014
   14.734375000000000        2.0001148176670838        11.999311133546403        7.2763624056253196E-004   2.0008424539076461        1.0008424539076461        1.0658141036401503E-014
   14.765625000000000        2.0000972726606379        11.999416392366019        6.1645738853805757E-004   2.0007137300491760        1.0007137300491760       -2.4424906541753444E-014
   14.796875000000000        2.0000821121151189        11.999507347436602        5.2038560594337496E-004   2.0006024977210624        1.0006024977210624       -6.3504757008558954E-014
   14.828125000000000        2.0000690586773331        11.999585662109915        4.3766444822385033E-004   2.0005067231255569        1.0005067231255569       -1.2390088954816747E-013
   14.859375000000000        2.0000578600847807        11.999652849376995        3.6669615841703287E-004   2.0004245562431979        1.0004245562431977       -1.4344081478157023E-013
   14.890625000000000        2.0000482879878478        11.999710278893941        3.0603427673864600E-004   2.0003543222645863        1.0003543222645865       -6.9722005946459831E-014
   14.921875000000000        2.0000401366465610        11.999759184769417        2.5437544006647945E-004   2.0002945120866276        1.0002945120866276        9.1482377229112899E-014
   14.953125000000000        2.0000332215405923        11.999800673878378        2.1055061994503907E-004   2.0002437721605375        1.0002437721605373        2.0516921495072893E-013
   14.984375000000000        2.0000273779270894        11.999835734495310        1.7351601876324651E-004   2.0002008939458524        1.0002008939458527        8.3932860661661834E-014
   15.015625000000000        2.0000224593761575        11.999865245066431        1.4234381509905381E-004   2.0001648031912564        1.0001648031912564       -2.5890400934258651E-013
   15.046875000000000        2.0000183363091897        11.999889982967924        1.1621292143146085E-004   2.0001345492306211        1.0001345492306211       -4.4986236957811343E-013
   15.078125000000000        2.0000148945611942        11.999910633121509        9.4399890939488108E-005   2.0001092944521335        1.0001092944521337       -4.1744385725905886E-014
   15.109375000000000        2.0000120339846372        11.999927796362336        7.6270085286262210E-005   2.0000883040699233        1.0000883040699233        9.3569596515408193E-013
   15.140625000000000        2.0000096671091230        11.999941997473675        6.1269192378441261E-005   2.0000709363015012        1.0000709363015015        1.5347723092418164E-012
   15.171875000000000        2.0000077178684514        11.999953692822871        4.8915162265956336E-005   2.0000566330307175        1.0000566330307175        4.7872816821836750E-013
   15.203125000000000        2.0000061204027717        11.999963277551359        3.8790610698417861E-005   2.0000449110134699        1.0000449110134702       -2.2697399515436700E-012
   15.234375000000000        2.0000048179395855        11.999971092291077        3.0535723411100810E-005   2.0000353536629967        1.0000353536629967       -4.3338665989267611E-012
   15.265625000000000        2.0000037617545012        11.999977429393784        2.3841679948438473E-005   2.0000276034344497        1.0000276034344497       -2.1205259770340490E-012
   15.296875000000000        2.0000029102123436        11.999982538668121        1.8444603674244038E-005   2.0000213548160177        1.0000213548160177        5.2020610041836335E-012
   15.328125000000000        2.0000022278911405        11.999986632620903        1.4120034457277665E-005   2.0000163479255977        1.0000163479255977        1.1987300041482740E-011
   15.359375000000000        2.0000016847925131        11.999989891201828        1.0677912222957796E-005   2.0000123627047359        1.0000123627047359        8.1890050296351546E-012
   15.390625000000000        2.0000012556377014        11.999992466064636        7.9580529725298786E-006   2.0000092136906740        1.0000092136906740       -1.0702105868176659E-011
   15.421875000000000        2.0000009192387957        11.999994484381613        5.8260938234560215E-006   2.0000067453326191        1.0000067453326191       -3.2565949936724792E-011
   15.453125000000000        2.0000006579269147        11.999996052267884        4.1698799470664793E-006   2.0000048278068618        1.0000048278068618       -3.0347724333523729E-011
   15.484375000000000        2.0000004570241199        11.999997257862519        2.8962637990942555E-006   2.0000033532879189        1.0000033532879189        1.4926282432270455E-011
   15.515625000000000        2.0000003043664774        11.999998174068725        1.9282855870191994E-006   2.0000022326520646        1.0000022326520643        8.2081896835006773E-011
   15.546875000000000        2.0000001899071957        11.999998860907967        1.2027033340183984E-006   2.0000013926105296        1.0000013926105298        1.0264677996474347E-010
   15.578125000000000        2.0000001054245349        11.999999367452105        6.6784103165552299E-007   2.0000007732655667        1.0000007732655667        8.3160145436522726E-012
   15.609375000000000        2.0000000443144792        11.999999733396068        2.8172408309139713E-007   2.0000003260385624        1.0000003260385624       -1.8218715425177834E-010
   15.640625000000000        2.0000000013873498        11.999999990468043        1.0472399574498617E-008   2.0000000118597492        1.0000000118597494       -3.1295988023316568E-010
   15.671875000000000        1.9999999725729003        12.000000163905224       -1.7307698691175234E-007   1.9999997994959133       0.99999979949591333       -1.6849388551065658E-010
   15.703125000000000        1.9999999545218448        12.000000274037706       -2.9054419094451570E-007   1.9999996639776538       0.99999966397765383        3.1313329706961213E-010
   15.734375000000000        1.9999999442473619        12.000000337677134       -3.5900211961275262E-007   1.9999995852452424       0.99999958524524235        8.3884521551169655E-010
   15.765625000000000        1.9999999390490446        12.000000368786559       -3.9181601350693213E-007   1.9999995472330312       0.99999954723303119        8.1698758869208632E-010
   15.796875000000000        1.9999999368501751        12.000000378153741       -3.9934739096544031E-007   1.9999995375027841       0.99999953750278414       -1.9434653886207798E-010
   15.828125000000000        1.9999999367342920        12.000000372553149       -3.8954091757601552E-007   1.9999995471933745       0.99999954719337447       -1.8581411964646577E-009
   15.859375000000000        1.9999999391092989        12.000000354672970       -3.6841079619412701E-007   1.9999995706985028       0.99999957069850276       -2.8175946020780884E-009
   15.890625000000000        1.9999999449397459        12.000000325054847       -3.4044143393048767E-007   1.9999996044983119       0.99999960449831193       -1.4006202864180750E-009
   15.921875000000000        1.9999999541093123        12.000000285916755       -3.0891541218086369E-007   1.9999996451939002       0.99999964519390017        2.7943760638748927E-009
   15.953125000000000        1.9999999639577308        12.000000244552952       -2.7618017752029061E-007   1.9999996877775532       0.99999968777755321        7.4774992864234946E-009
   15.984375000000000        1.9999999695984065        12.000000212759067       -2.4386339313218371E-007   1.9999997257350135       0.99999972573501350        8.0189617168713312E-009
   16.015625000000000        1.9999999669201776        12.000000200286394       -2.1304554564546982E-007   1.9999997538746319       0.99999975387463191        4.7807557912449283E-010
   16.046875000000000        1.9999999571055809        12.000000204916125       -1.8439719027120799E-007   1.9999997727083907       0.99999977270839069       -1.3856832570269262E-008
   16.078125000000000        1.9999999492307108        12.000000206765403       -1.5828713446134851E-007   1.9999997909435763       0.99999979094357627       -2.5851491392003823E-008
   16.109375000000000        1.9999999570996829        12.000000175349252       -1.3486690122008732E-007   1.9999998222327817       0.99999982223278172       -2.1677883932369468E-008
   16.140625000000000        1.9999999894056790        12.000000091412369       -1.1413597034606544E-007   1.9999998752697086       0.99999987526970857        7.3570858294402797E-009
   16.171875000000000        2.0000000378691585        11.999999973232159       -9.5991560872180875E-008   1.9999999418775976       0.99999994187759755        5.2957663809749533E-008
   16.203125000000000        2.0000000727133389        11.999999886662604       -8.0266081785186547E-008   1.9999999924472571       0.99999999244725712        8.5320627452034614E-008
   16.234375000000000        2.0000000541346408        11.999999919744392       -6.6754831486123591E-008   1.9999999873798093       0.99999998737980933        6.4610091055072871E-008
   16.265625000000000        1.9999999600017624        12.000000121364797       -5.5236060171959122E-008   1.9999999047657022       0.99999990476570222       -3.1340237072186028E-008
   16.296875000000000        1.9999998167824022        12.000000432765082       -4.5485114419207329E-008   1.9999997712972879       0.99999977129728790       -1.7609810232244172E-007
   16.328125000000000        1.9999997107861864        12.000000662643641       -3.7284051201368807E-008   1.9999996735021353       0.99999967350213526       -2.8338827706697600E-007
   16.359375000000000        1.9999997594736656        12.000000550708814       -3.0427831387808922E-008   1.9999997290458342       0.99999972904583423       -2.3578257701828420E-007
   16.390625000000000        2.0000000416362558        11.999999922329105       -2.4727973084857841E-008   2.0000000169082828        1.0000000169082828        4.5480673893649737E-008
   16.421875000000000        2.0000005142310706        11.999998872740671       -2.0014356281592120E-008   2.0000004942167142        1.0000004942167144        5.1733175010504340E-007
   16.453125000000000        2.0000009667071272        11.999997868212798       -1.6135716115222995E-008   2.0000009505714109        1.0000009505714111        9.6919581471510696E-007
   16.484375000000000        2.0000010633100502        11.999997652345511       -1.2959237299048287E-008   2.0000010503508130        1.0000010503508130        1.0652975526159736E-006
   16.515625000000000        2.0000004921104964        11.999998915976857       -1.0369562122233310E-008   2.0000004817409343        1.0000004817409343        4.9368941756888773E-007
   16.546875000000000        1.9999991856323607        12.000001808504138       -8.2674447999020966E-009   1.9999991773649159       0.99999917736491595       -8.1312036437353186E-007
   16.578125000000000        1.9999975270060857        12.000005481268593       -6.5682222470462689E-009   1.9999975204378635       0.99999752043786350       -2.4720147264734038E-006
   16.609375000000000        1.9999964367720029        12.000007895272949       -5.2002225036217839E-009   1.9999964315717804       0.99999643157178042       -3.5624646608223287E-006
   16.640625000000000        1.9999972658832641        12.000006058168012       -4.1031944438929052E-009   1.9999972617800696       0.99999726178006965       -2.7335265126993136E-006
   16.671875000000000        2.0000014931414207        11.999996694465969       -3.2268138633501329E-009   2.0000014899146068        1.0000014899146068        1.4935933332349549E-006
   16.703125000000000        2.0000103099753672        11.999977165251966       -2.5292997151108567E-009   2.0000103074460673        1.0000103074460676        1.0310317195560970E-005
   16.734375000000000        2.0000242326830904        11.999946326988530       -1.9761586430496764E-009   2.0000242307069316        1.0000242307069318        2.4232937630985774E-005
   16.765625000000000        2.0000428829672492        11.999905017616010       -1.5390647810834396E-009   2.0000428814281843        1.0000428814281843        4.2883152822748016E-005
   16.796875000000000        2.0000650185691389        11.999855988769488       -1.1948740393732788E-009   2.0000650173742649        1.0000650173742649        6.5018700415198083E-005
   16.828125000000000        2.0000888028922228        11.999803308521933       -9.2476695772704272E-010   2.0000888019674559        1.0000888019674559        8.8802980903635031E-005
   16.859375000000000        2.0001122178062780        11.999751446890523       -7.1351101830106413E-010   2.0001122170927670        1.0001122170927670        1.1221786166282222E-004
   16.890625000000000        2.0001334827607193        11.999704347499456       -5.4883155521046241E-010   2.0001334822118877        1.0001334822118877        1.3348279014446796E-004
   16.921875000000000        2.0001513572837362        11.999664757695566       -4.2087967238928708E-010   2.0001513568628564        1.0001513568628564        1.5135729298521028E-004
   16.953125000000000        2.0001652585872640        11.999633968169139       -3.2178556986990413E-010   2.0001652582654783        1.0001652582654785        1.6525858087845791E-004
   16.984375000000000        2.0001751928125087        11.999611965247066       -2.4528614410839544E-010   2.0001751925672226        1.0001751925672224        1.7519279404876187E-004
   17.015625000000000        2.0001815506863796        11.999597883469612       -1.8641649135504271E-010   2.0001815504999629        1.0001815504999632        1.8155065862313080E-004
   17.046875000000000        2.0001848431619091        11.999590591110623       -1.4125587295550159E-010   2.0001848430206532        1.0001848430206532        1.8484312701660954E-004
   17.078125000000000        2.0001854530837466        11.999589240206243       -1.0671970350272546E-010   2.0001854529770271        1.0001854529770269        1.8545304339490087E-004
   17.109375000000000        2.0001834659537372        11.999593641379963       -8.0390131200509302E-011   2.0001834658733473        1.0001834658733471        1.8346590922080352E-004
   17.140625000000000        2.0001786242014248        11.999604365122721       -6.0378750718587054E-011   2.0001786241410460        1.0001786241410460        1.7862415374292340E-004
   17.171875000000000        2.0001704247464280        11.999622525707364       -4.5215894643210999E-011   2.0001704247012122        1.0001704247012122        1.7042469635297763E-004
   17.203125000000000        2.0001583453248331        11.999649279915884       -3.3761774811168656E-011   2.0001583452910712        1.0001583452910712        1.5834527295943701E-004
   17.234375000000000        2.0001421428404331        11.999685166255400       -2.5135482454275753E-011   2.0001421428152977        1.0001421428152977        1.4214278721258466E-004
   17.265625000000000        2.0001221296940277        11.999729492933099       -1.8658505290835246E-011   2.0001221296753693        1.0001221296753693        1.2212963979019165E-004
   17.296875000000000        2.0000993217302856        11.999780010096332       -1.3809983619801391E-011   2.0000993217164758        1.0000993217164755        9.9321675276708987E-005
   17.328125000000000        2.0000753795156254        11.999833039785416       -1.0191411769955524E-011   2.0000753795054340        1.0000753795054340        7.5379460040103652E-005
   17.359375000000000        2.0000523310680922        11.999884090074238       -7.4989030263529920E-012   2.0000523310605933        1.0000523310605933        5.2331012077022621E-005
   17.390625000000000        2.0000321458590520        11.999928798717796       -5.5014831352904276E-012   2.0000321458535506        1.0000321458535506        3.2145802719707461E-005
   17.421875000000000        2.0000162924474796        11.999963912943423       -4.0241675033103320E-012   2.0000162924434552        1.0000162924434555        1.6292390923489108E-005
   17.453125000000000        2.0000054261774887        11.999987981104621       -2.9348178058466448E-012   2.0000054261745537        1.0000054261745539        5.4261207655947885E-006
   17.484375000000000        1.9999993092671857        12.000001529738844       -2.1339719523380575E-012   1.9999993092650517       0.99999930926505165       -6.9078966036251188E-007
   17.515625000000000        1.9999969798711306        12.000006689219999       -1.5470036278867350E-012   1.9999969798695836       0.99999697986958358       -3.0201858116640778E-006
   17.546875000000000        1.9999970963140370        12.000006431295033       -1.1180996659212082E-012   1.9999970963129190       0.99999709631291900       -2.9037429718492547E-006
   17.578125000000000        1.9999983268990589        12.000003705611400       -8.0565032160075670E-013   1.9999983268982533       0.99999832689825330       -1.6731580010365121E-006
   17.609375000000000        1.9999996556536823        12.000000762489709       -5.7873345787283958E-013   1.9999996556531037       0.99999965565310367       -3.4440342089325782E-007
   17.640625000000000        2.0000005241853849        11.999998838736948       -4.1444244357454244E-013   2.0000005241849705        1.0000005241849705        5.2412826478942520E-007
   17.671875000000000        2.0000008023445841        11.999998222628580       -2.9586234423867260E-013   2.0000008023442883        1.0000008023442883        8.0228745558130754E-007
   17.703125000000000        2.0000006423305785        11.999998577051434       -2.1054240251753636E-013   2.0000006423303680        1.0000006423303680        6.4227344243050766E-007
   17.734375000000000        2.0000002987564480        11.999999338050568       -1.4934705337394116E-013   2.0000002987562988        1.0000002987562986        2.9869930973092096E-007
   17.765625000000000        1.9999999866345837        12.000000029384575       -1.0559461282411623E-013   1.9999999866344780       0.99999998663447798       -1.3422559286269120E-008
   17.796875000000000        1.9999998135388606        12.000000412782780       -7.4413804154932930E-014   1.9999998135387862       0.99999981353878620       -1.8651830124838398E-007
   17.828125000000000        1.9999997825330726        12.000000481459008       -5.2264651920502503E-014   1.9999997825330205       0.99999978253302046       -2.1752411560882479E-007
   17.859375000000000        1.9999998364357658        12.000000362067293       -3.6582960241063104E-014   1.9999998364357292       0.99999983643572921       -1.6362144195092299E-007
   17.890625000000000        1.9999999084978821        12.000000202453448       -2.5517384878958160E-014   1.9999999084978566       0.99999990849785658       -9.1559336556912285E-008
   17.921875000000000        1.9999999554482313        12.000000098461006       -1.7735637427699328E-014   1.9999999554482135       0.99999995544821352       -4.4608986282668184E-008
   17.953125000000000        1.9999999659478553        12.000000075205215       -1.2282125061151533E-014   1.9999999659478431       0.99999996594784313       -3.4109345570243477E-008
   17.984375000000000        1.9999999511110209        12.000000108068569       -8.4737264669301340E-015   1.9999999511110125       0.99999995111101248       -4.8946150243978082E-008
   18.015625000000000        1.9999999290705082        12.000000156887882       -5.8237453865031075E-015   1.9999999290705024       0.99999992907050239       -7.0986640343662089E-008
   18.046875000000000        1.9999999132886737        12.000000191844729       -3.9866116441219868E-015   1.9999999132886697       0.99999991328866966       -8.6768464413466972E-008
   18.078125000000000        1.9999999084461302        12.000000202571828       -2.7178059205723973E-015   1.9999999084461275       0.99999990844612752       -9.1611010333281229E-008
   18.109375000000000        1.9999999124826997        12.000000193632458       -1.8449164549002957E-015   1.9999999124826979       0.99999991248269793       -8.7574455465144752E-008
   18.140625000000000        1.9999999210062744        12.000000174754996       -1.2468073935360255E-015   1.9999999210062731       0.99999992100627311       -7.9050902490607200E-008
   18.171875000000000        1.9999999307869198        12.000000153093668       -8.3867737624268946E-016   1.9999999307869190       0.99999993078691896       -6.9270271074728385E-008
   18.203125000000000        1.9999999409718372        12.000000130537469       -5.6138033370737785E-016   1.9999999409718365       0.99999994097183653       -5.9085356829413627E-008
   18.234375000000000        1.9999999524268124        12.000000105168851       -3.7381960385871415E-016   1.9999999524268119       0.99999995242681194       -4.7630376975860145E-008
   18.265625000000000        1.9999999663947912        12.000000074234896       -2.4755025844196816E-016   1.9999999663947909       0.99999996639479094       -3.3662391762945276E-008
   18.296875000000000        1.9999999834863182        12.000000036383435       -1.6296239130452010E-016   1.9999999834863180       0.99999998348631802       -1.6570858907272168E-008
   18.328125000000000        2.0000000033930085        11.999999992297720       -1.0659221707328630E-016   2.0000000033930085        1.0000000033930085        3.3358333872968160E-009
   18.359375000000000        2.0000000251672385        11.999999944076876       -6.9234788787276371E-017   2.0000000251672385        1.0000000251672385        2.5110060253297206E-008
   18.390625000000000        2.0000000476905595        11.999999894198467       -4.4624387885578105E-017   2.0000000476905595        1.0000000476905595        4.7633376798472682E-008
   18.421875000000000        2.0000000700254321        11.999999844739442       -2.8515414873850873E-017   2.0000000700254321        1.0000000700254321        6.9968243643359074E-008
   18.453125000000000        2.0000000915361911        11.999999797108192       -1.8044767528143535E-017   2.0000000915361911        1.0000000915361911        9.1478997266136730E-008
   18.484375000000000        2.0000001118221857        11.999999752192670       -1.1291296379761376E-017   2.0000001118221857        1.0000001118221857        1.1176498881937391E-007
   18.515625000000000        2.0000001305683495        11.999999710691283       -6.9726968122041733E-018   2.0000001305683495        1.0000001305683495        1.3051115255180434E-007
   18.546875000000000        2.0000001474066242        11.999999673419866       -4.2378606690232831E-018   2.0000001474066242        1.0000001474066242        1.4734943487582086E-007
   18.578125000000000        2.0000001618421548        11.999999641475119       -2.5252582664681828E-018   2.0000001618421548        1.0000001618421548        1.6178497741492492E-007
   18.609375000000000        2.0000001732625576        11.999999616214115       -1.4668011649576892E-018   2.0000001732625576        1.0000001732625576        1.7320538914233907E-007
   18.640625000000000        2.0000001810234154        11.999999599064926       -8.2289486513284120E-019   2.0000001810234154        1.0000001810234154        1.8096625176156067E-007
   18.671875000000000        2.0000001845827362        11.999999591228786       -4.3878462833210294E-019   2.0000001845827362        1.0000001845827362        1.8452557393189295E-007
   18.703125000000000        2.0000001836402035        11.999999593371726       -2.1536996757378668E-019   2.0000001836402035        1.0000001836402035        1.8358303766063955E-007
   18.734375000000000        2.0000001782304553        11.999999605418040       -8.9802678449103862E-020   2.0000001782304553        1.0000001782304553        1.7817328235025798E-007
   18.765625000000000        2.0000001687316096        11.999999626531402       -2.2666621101516344E-020   2.0000001687316096        1.0000001687316096        1.6867443042301034E-007
   18.796875000000000        2.0000001557807359        11.999999655302197        1.0438494293217043E-020   2.0000001557807359        1.0000001557807359        1.5572354916670861E-007
   18.828125000000000        2.0000001401256227        11.999999690075928        2.4383263534998778E-020   2.0000001401256227        1.0000001401256227        1.4006842530278618E-007
   18.859375000000000        2.0000001224693293        11.999999729297597        2.8057150092365981E-020   2.0000001224693293        1.0000001224693293        1.2241211955199560E-007
   18.890625000000000        2.0000001033670514        11.999999771740290        2.6644101205546985E-020   2.0000001033670514        1.0000001033670514        1.0330983979400798E-007
   18.921875000000000        2.0000000832116536        11.999999816537310        2.3067782564858008E-020   2.0000000832116536        1.0000000832116536        8.3154443331068251E-008
   18.953125000000000        2.0000000623050713        11.999999863024179        1.8899321234951055E-020   2.0000000623050713        1.0000000623050713        6.2247863308328988E-008
   18.984375000000000        2.0000000409754932        11.999999910479094        1.4920122949498417E-020   2.0000000409754932        1.0000000409754932        4.0918289201385960E-008
   19.015625000000000        2.0000000196811025        11.999999957893207        1.1465472743143280E-020   2.0000000196811025        1.0000000196811025        1.9623902058896192E-008
   19.046875000000000        1.9999999990481458        12.000000003886234        8.6303464796280160E-021   1.9999999990481458       0.99999999904814585       -1.0090503987925104E-009
   19.078125000000000        1.9999999798204613        12.000000046818110        6.3897248668132720E-021   1.9999999798204613       0.99999997982046129       -2.0236730513545353E-008
   19.109375000000000        1.9999999627365614        12.000000085061105        4.6666672616566542E-021   1.9999999627365614       0.99999996273656144       -3.7320621260050757E-008
   19.140625000000000        1.9999999483816833        12.000000117327307        3.3690643115034810E-021   1.9999999483816833       0.99999994838168327       -5.1675492329650297E-008
   19.171875000000000        1.9999999370727293        12.000000142923303        2.4080594350246516E-021   1.9999999370727293       0.99999993707272927       -6.2984444770819437E-008
   19.203125000000000        1.9999999288195536        12.000000161835704        1.7060827498302273E-021   1.9999999288195536       0.99999992881955357       -7.1237627130571468E-008
   19.234375000000000        1.9999999233735373        12.000000174623411        1.1992645716663391E-021   1.9999999233735373       0.99999992337353727       -7.6683652761033727E-008
   19.265625000000000        1.9999999203388308        12.000000182171000        8.3702165523579218E-022   1.9999999203388308       0.99999992033883078       -7.9718367462788819E-008
   19.296875000000000        1.9999999192987885        12.000000185408680        5.8040126911255409E-022   1.9999999192987885       0.99999991929878851       -8.0758414844339654E-008
   19.328125000000000        1.9999999199096350        12.000000185104843        4.0004254604508245E-022   1.9999999199096350       0.99999991990963499       -8.0147566805521819E-008
   19.359375000000000        1.9999999219335292        12.000000181792892        2.7418891160672465E-022   1.9999999219335292       0.99999992193352916       -7.8123660651741034E-008
   19.390625000000000        1.9999999252129359        12.000000175828209        1.8694351053536801E-022   1.9999999252129359       0.99999992521293590       -7.4844239694726866E-008
   19.421875000000000        1.9999999296127531        12.000000167516477        1.2682813901409946E-022   1.9999999296127531       0.99999992961275308       -7.0444417188397779E-008
   19.453125000000000        1.9999999349653201        12.000000157235636        8.5639646822905937E-023   1.9999999349653201       0.99999993496532014       -6.5091853462817539E-008
   19.484375000000000        1.9999999410448317        12.000000145492637        5.7568141272261039E-023   1.9999999410448317       0.99999994104483170       -5.9012345676734412E-008
   19.515625000000000        1.9999999475785437        12.000000132898688        3.8531784649693970E-023   1.9999999475785437       0.99999994757854371       -5.2478635881314517E-008
   19.546875000000000        1.9999999542837399        12.000000120087295        2.5683642034397052E-023   1.9999999542837399       0.99999995428373989       -4.5773441037511020E-008
   19.578125000000000        1.9999999609101011        12.000000107620357        1.7051273618425030E-023   1.9999999609101011       0.99999996091010113       -3.9147083796819970E-008
   19.609375000000000        1.9999999672693849        12.000000095922315        1.1276503393880117E-023   1.9999999672693849       0.99999996726938489       -3.2787810688716945E-008
   19.640625000000000        1.9999999732441538        12.000000085260833        7.4294694850988496E-024   1.9999999732441538       0.99999997324415379       -2.6813056441810090E-008
   19.671875000000000        1.9999999787781539        12.000000075768117        4.8769654863225932E-024   1.9999999787781539       0.99999997877815394       -2.1279060735679423E-008
   19.703125000000000        1.9999999838574467        12.000000067482993        3.1899814642048021E-024   1.9999999838574467       0.99999998385744671       -1.6199763530622135E-008
   19.734375000000000        1.9999999884917703        12.000000060392592        2.0792522190199573E-024   1.9999999884917703       0.99999998849177030       -1.1565432833648970E-008
   19.765625000000000        1.9999999927018197        12.000000054461099        1.3506320403808054E-024   1.9999999927018197       0.99999999270181972       -7.3553749757593323E-009
   19.796875000000000        1.9999999965133279        12.000000049643610        8.7438948205071210E-025   1.9999999965133279       0.99999999651332794       -3.5438587620006956E-009
   19.828125000000000        1.9999999999557541        12.000000045889697        5.6420266166861398E-025   1.9999999999557541       0.99999999995575406       -1.0142953144054445E-010
   19.859375000000000        2.0000000030626879        12.000000043143004        3.6286868161887141E-025   2.0000000030626879        1.0000000030626879        3.0055038457987848E-009
   19.890625000000000        2.0000000058720935        12.000000041341034        2.3263099300841102E-025   2.0000000058720935        1.0000000058720935        5.8149103310256578E-009
   19.921875000000000        2.0000000084257237        12.000000040416165        1.4866439246291924E-025   2.0000000084257237        1.0000000084257237        8.3685396390364986E-009
   19.953125000000000        2.0000000107679177        12.000000040297435        9.4707285839984280E-026   2.0000000107679177        1.0000000107679177        1.0710727860185898E-008
   19.984375000000000        2.0000000129440791        12.000000040912276        6.0146582659985699E-026   2.0000000129440791        1.0000000129440791        1.2886883116181025E-008
   20.015625000000000        2.0000000149988995        12.000000042188002        3.8080464821881526E-026   2.0000000149988995        1.0000000149988995        1.4941697656922770E-008
   20.046875000000000        2.0000000169743579        12.000000044053124        2.4036345322248828E-026   2.0000000169743579        1.0000000169743579        1.6917150347239840E-008
   20.078125000000000        2.0000000189076319        12.000000046438611        1.5125838164491728E-026   2.0000000189076319        1.0000000189076319        1.8850424332583771E-008
   20.109375000000000        2.0000000208291886        12.000000049278798        9.4899517477140118E-027   2.0000000208291886        1.0000000208291886        2.0771993902712893E-008
   20.140625000000000        2.0000000227614421        12.000000052511622        5.9362161284271334E-027   2.0000000227614421        1.0000000227614421        2.2704270907780710E-008
   20.171875000000000        2.0000000247182328        12.000000056078159        3.7022275473958630E-027   2.0000000247182328        1.0000000247182328        2.4661079400800645E-008
   20.203125000000000        2.0000000267052380        12.000000059921605        2.3021296579193624E-027   2.0000000267052380        1.0000000267052380        2.6648086848268804E-008
   20.234375000000000        2.0000000287211481        12.000000063986342        1.4272969553669292E-027   2.0000000287211481        1.0000000287211481        2.8663983187016129E-008
   20.265625000000000        2.0000000307593035        12.000000068217615        8.8230857003722027E-028   2.0000000307593035        1.0000000307593035        3.0702120845660374E-008
   20.296875000000000        2.0000000328095120        12.000000072562214        5.4381488058133129E-028   2.0000000328095120        1.0000000328095120        3.2752317746798099E-008
   20.328125000000000        2.0000000348598652        12.000000076970121        3.3420126130912426E-028   2.0000000348598652        1.0000000348598652        3.4802670523248480E-008
   20.359375000000000        2.0000000368984594        12.000000081396816        2.0478239904868782E-028   2.0000000368984594        1.0000000368984594        3.6841276696009118E-008
   20.390625000000000        2.0000000389149646        12.000000085805725        1.2511374325107915E-028   2.0000000389149646        1.0000000389149646        3.8857798756453121E-008
   20.421875000000000        2.0000000409019747        12.000000090170406        7.6215751255950526E-029   2.0000000409019747        1.0000000409019747        4.0844815973883897E-008
   20.453125000000000        2.0000000428560765        12.000000094476247        4.6292477106732193E-029   2.0000000428560765        1.0000000428560765        4.2798911970010067E-008
   20.484375000000000        2.0000000447785355        12.000000098721197        2.8034955699544630E-029   2.0000000447785355        1.0000000447785355        4.4721350622722866E-008
   20.515625000000000        2.0000000466754213        12.000000102915404        1.6928170872815465E-029   2.0000000466754213        1.0000000466754213        4.6618210625126721E-008
   20.546875000000000        2.0000000485570153        12.000000107079392        1.0191472877824266E-029   2.0000000485570153        1.0000000485570153        4.8499788185552006E-008
   20.578125000000000        2.0000000504363751        12.000000111240617        6.1175251865290476E-030   2.0000000504363751        1.0000000504363751        5.0379146632195670E-008
   20.609375000000000        2.0000000523270347        12.000000115428101        3.6611763730919891E-030   2.0000000523270347        1.0000000523270347        5.2269817363281845E-008
   20.640625000000000        2.0000000542398890        12.000000119665394        2.1845640366257054E-030   2.0000000542398890        1.0000000542398890        5.4182688113968425E-008
   20.671875000000000        2.0000000561795934        12.000000123962396        1.2995717437211342E-030   2.0000000561795934        1.0000000561795934        5.6122407610104119E-008
   20.703125000000000        2.0000000581410102        12.000000128307535        7.7075804449151939E-031   2.0000000581410102        1.0000000581410102        5.8083828413657557E-008
   20.734375000000000        2.0000000601063670        12.000000132661347        4.5573035724217966E-031   2.0000000601063670        1.0000000601063670        6.0049180738985797E-008
   20.765625000000000        2.0000000620438363        12.000000136953314        2.6863239869879616E-031   2.0000000620438363        1.0000000620438363        6.1986645150113873E-008
   20.796875000000000        2.0000000639080415        12.000000141082898        1.5785429135591441E-031   2.0000000639080415        1.0000000639080415        6.3850845499757725E-008
   20.828125000000000        2.0000000656426429        12.000000144925302        9.2467146156705432E-032   2.0000000656426429        1.0000000656426429        6.5585447739380243E-008
   20.859375000000000        2.0000000671847546        12.000000148341265        5.3992739621489640E-032   2.0000000671847546        1.0000000671847546        6.7127566616420609E-008
   20.890625000000000        2.0000000684704897        12.000000151189253        3.1425489117624895E-032   2.0000000684704897        1.0000000684704897        6.8413299469938238E-008
   20.921875000000000        2.0000000694406599        12.000000153338219        1.8230868151733148E-032   2.0000000694406599        1.0000000694406599        6.9383464751382462E-008
   20.953125000000000        2.0000000700456551        12.000000154678276        1.0541170123371677E-032   2.0000000700456551        1.0000000700456551        6.9988460360548288E-008
   20.984375000000000        2.0000000702486895        12.000000155127985        6.0743725711586079E-033   2.0000000702486895        1.0000000702486895        7.0191501500005415E-008
   21.015625000000000        2.0000000700270535        12.000000154637039        3.4883272228996500E-033   2.0000000700270535        1.0000000700270535        6.9969875227116063E-008
   21.046875000000000        2.0000000693714126        12.000000153184818        1.9962041993306332E-033   2.0000000693714126        1.0000000693714126        6.9314239681261824E-008
   21.078125000000000        2.0000000682836245        12.000000150775438        1.1382291277686911E-033   2.0000000682836245        1.0000000682836245        6.8226454708053552E-008
   21.109375000000000        2.0000000667736870        12.000000147431059        6.4662449632695832E-034   2.0000000667736870        1.0000000667736870        6.6716518531961810E-008
   21.140625000000000        2.0000000648565273        12.000000143184716        3.6595539639835384E-034   2.0000000648565273        1.0000000648565273        6.4799357879508079E-008
   21.171875000000000        2.0000000625491405        12.000000138074020        2.0630407807460679E-034   2.0000000625491405        1.0000000625491405        6.2491960051147544E-008
   21.203125000000000        2.0000000598683845        12.000000132136291        1.1583360767330307E-034   2.0000000598683845        1.0000000598683845        5.9811184893732161E-008
   21.234375000000000        2.0000000568295668        12.000000125405487        6.4765558659462797E-035   2.0000000568295668        1.0000000568295668        5.6772350376377290E-008
   21.265625000000000        2.0000000534457709        12.000000117910547        3.6054778544544432E-035   2.0000000534457709        1.0000000534457709        5.3388545140364840E-008
   21.296875000000000        2.0000000497276802        12.000000109675138        1.9980490737275890E-035   2.0000000497276802        1.0000000497276802        4.9670453527994596E-008
   21.328125000000000        2.0000000456838181        12.000000100718170        1.1019864810975364E-035   2.0000000456838181        1.0000000456838181        4.5626600719828048E-008
   21.359375000000000        2.0000000413210341        12.000000091054808        6.0472696394650669E-036   2.0000000413210341        1.0000000413210341        4.1263835903748713E-008
   21.390625000000000        2.0000000366451371        12.000000080697923        3.3008199860374463E-036   2.0000000366451371        1.0000000366451371        3.6587963325729334E-008
   21.421875000000000        2.0000000316615996        12.000000069659622        1.7914549825718910E-036   2.0000000316615996        1.0000000316615996        3.1604439953980545E-008
   21.453125000000000        2.0000000263762652        12.000000057952866        9.6632457732921035E-037   2.0000000263762652        1.0000000263762652        2.6319109114325556E-008
   21.484375000000000        2.0000000207960027        12.000000045592854        5.1778061106156897E-037   2.0000000207960027        1.0000000207960027        2.0738847972268104E-008
   21.515625000000000        2.0000000149292188        12.000000032598217        2.7542056714507349E-037   2.0000000149292188        1.0000000149292188        1.4872059583836972E-008
   21.546875000000000        2.0000000087861980        12.000000018991731        1.4532176090195508E-037   2.0000000087861980        1.0000000087861980        8.7290197292588800E-009
   21.578125000000000        2.0000000023792341        12.000000004800647        7.5982811859994854E-038   2.0000000023792341        1.0000000023792341        2.3220310119143051E-009
   21.609375000000000        1.9999999957226022        11.999999990056576        3.9318278217666824E-038   1.9999999957226022       0.99999999572260223       -4.3346197742266668E-009
   21.640625000000000        1.9999999888324760        11.999999974795349        2.0101951547046136E-038   1.9999999888324760       0.99999998883247598       -1.1224752460847753E-008
   21.671875000000000        1.9999999817269254        11.999999959056973        1.0131228742324470E-038   1.9999999817269254       0.99999998172692539       -1.8330292395063452E-008
   21.703125000000000        1.9999999744260977        11.999999942886046        5.0175664322822741E-039   1.9999999744260977       0.99999997442609767       -2.5631093469868915E-008
   21.734375000000000        1.9999999669527084        11.999999926332857        2.4307136471931544E-039   1.9999999669527084       0.99999996695270843       -3.3104451624410558E-008
   21.765625000000000        1.9999999593328717        11.999999909455244        1.1437079904118799E-039   1.9999999593328717       0.99999995933287167       -4.0724269068093122E-008
   21.796875000000000        1.9999999515972278        11.999999892321107        5.1660685143280809E-040   1.9999999515972278       0.99999995159722777       -4.8459910750864310E-008
   21.828125000000000        1.9999999437822402        11.999999875011232        2.1924490730813434E-040   1.9999999437822402       0.99999994378224022       -5.6274910065212680E-008
   21.859375000000000        1.9999999359314098        11.999999857621990        8.3429032162278805E-041   1.9999999359314098       0.99999993593140979       -6.4125764032141319E-008
   21.890625000000000        1.9999999280961347        11.999999840267227        2.4769398719253104E-041   1.9999999280961347       0.99999992809613469       -7.1961066883119429E-008
   21.921875000000000        1.9999999203359209        11.999999823078740        1.7082988550692020E-042   1.9999999203359209       0.99999992033592089       -7.9721307111313422E-008
   21.953125000000000        1.9999999127176964        11.999999806204784       -5.7363617244388873E-042   1.9999999127176964       0.99999991271769639       -8.7339547594211808E-008
   21.984375000000000        1.9999999053141362        11.999999789806312       -6.8698992925905577E-042   1.9999999053141362       0.99999990531413618       -9.4743112244444205E-008
   22.015625000000000        1.9999998982010343        11.999999774051197       -5.8316145338309223E-042   1.9999998982010343       0.99999989820103430       -1.0185620746838708E-007
   22.046875000000000        1.9999998914539305        11.999999759106734       -4.3344454504015027E-042   1.9999998914539305       0.99999989145393053       -1.0860329724415863E-007
   22.078125000000000        1.9999998851443157        11.999999745131275       -2.9983925456979963E-042   1.9999998851443157       0.99999988514431570       -1.1491289053644493E-007
   22.109375000000000        1.9999998793358116        11.999999732265733       -1.9817654454036813E-042   1.9999998793358116       0.99999987933581158       -1.2072137067775657E-007
   22.140625000000000        1.9999998740807208        11.999999720625970       -1.2687708707174560E-042   1.9999998740807208       0.99999987408072077       -1.2597644283296461E-007
   22.171875000000000        1.9999998694172783        11.999999710296681       -7.9321451206277099E-043   1.9999998694172783       0.99999986941727825       -1.3063987758243911E-007
   22.203125000000000        1.9999998653679045        11.999999701327523       -4.8676192255758135E-043   1.9999998653679045       0.99999986536790453       -1.3468925130766252E-007
   22.234375000000000        1.9999998619386590        11.999999693731921       -2.9422582105864213E-043   1.9999998619386590       0.99999986193865897       -1.3811850152478655E-007
   22.265625000000000        1.9999998591200521        11.999999687488859       -1.7561474351182029E-043   1.9999998591200521       0.99999985912005207       -1.4093711442342283E-007
   22.296875000000000        1.9999998568892841        11.999999682547804       -1.0369294492212724E-043   1.9999998568892841       0.99999985688928406       -1.4316788732315899E-007
   22.328125000000000        1.9999998552138580        11.999999678836787       -6.0651922372059769E-044   1.9999998552138580       0.99999985521385804       -1.4484331800623806E-007
   22.359375000000000        1.9999998540563362        11.999999676272900       -3.5181236811698616E-044   1.9999998540563362       0.99999985405633618       -1.4600084252691659E-007
   22.390625000000000        1.9999998533797407        11.999999674774259       -2.0254219125052930E-044   1.9999998533797407       0.99999985337974073       -1.4667743597485128E-007
   22.421875000000000        1.9999998531529373        11.999999674271908       -1.1581171974532126E-044   1.9999998531529373       0.99999985315293727       -1.4690424143815051E-007
   22.453125000000000        1.9999998533552397        11.999999674720021       -6.5805547975636317E-045   1.9999998533552397       0.99999985335523967       -1.4670194348198606E-007
   22.484375000000000        1.9999998539795145        11.999999676102789       -3.7174408370287946E-045   1.9999998539795145       0.99999985397951452       -1.4607766929408683E-007
   22.515625000000000        1.9999998550332447        11.999999678436790       -2.0886372815269070E-045   1.9999998550332447       0.99999985503324473       -1.4502393486104381E-007
   22.546875000000000        1.9999998565373469        11.999999681768344       -1.1675064149352235E-045   1.9999998565373469       0.99999985653734691       -1.4351982802196517E-007
   22.578125000000000        1.9999998585228544        11.999999686166191       -6.4945912917382910E-046   1.9999998585228544       0.99999985852285445       -1.4153431493468815E-007
   22.609375000000000        1.9999998610259468        11.999999691710421       -3.5961906779352178E-046   1.9999998610259468       0.99999986102594685       -1.3903121542924168E-007
   22.640625000000000        1.9999998640819840        11.999999698479369       -1.9825311089938068E-046   1.9999998640819840       0.99999986408198405       -1.3597517423136196E-007
   22.671875000000000        1.9999998677194248        11.999999706536082       -1.0883290619234166E-046   1.9999998677194248       0.99999986771942484       -1.3233773543674943E-007
   22.703125000000000        1.9999998719544416        11.999999715916376       -5.9501808407798068E-047   1.9999998719544416       0.99999987195444162       -1.2810272442820292E-007
   22.734375000000000        1.9999998767869278        11.999999726620032       -3.2403241242674487E-047   1.9999998767869278       0.99999987678692781       -1.2327024379032991E-007
   22.765625000000000        1.9999998821984140        11.999999738606155       -1.7578700390346103E-047   1.9999998821984140       0.99999988219841396       -1.1785876075087742E-007
   22.796875000000000        1.9999998881521008        11.999999751793247       -9.5010326367960845E-048   1.9999998881521008       0.99999988815210084       -1.1190507476221967E-007
   22.828125000000000        1.9999998945949220        11.999999766063775       -5.1165965343856500E-048   1.9999998945949220       0.99999989459492200       -1.0546225737151360E-007
   22.859375000000000        1.9999999014612322        11.999999781272320       -2.7457056619171209E-048   1.9999999014612322       0.99999990146123219       -9.8595951403268600E-008
   22.890625000000000        1.9999999086775093        11.999999797256040       -1.4683225665200549E-048   1.9999999086775093       0.99999990867750932       -9.1379680045022837E-008
   22.921875000000000        1.9999999161673208        11.999999813845628       -7.8255070743687311E-049   1.9999999161673208       0.99999991616732076       -8.3889874158415978E-008
   22.953125000000000        1.9999999238558366        11.999999830875328       -4.1567398904844016E-049   1.9999999238558366       0.99999992385583658       -7.6201366994155251E-008
   22.984375000000000        1.9999999316732839        11.999999848190587       -2.2007246731284874E-049   1.9999999316732839       0.99999993167328394       -6.8383927187554150E-008
   23.015625000000000        1.9999999395570460        11.999999865652711       -1.1613733465881374E-049   1.9999999395570460       0.99999993955704602       -6.0500165988131016E-008
   23.046875000000000        1.9999999474523456        11.999999883140372       -6.1092784352497924E-050   1.9999999474523456       0.99999994745234555       -5.2604862910143879E-008
   23.078125000000000        1.9999999553117165        11.999999900548444       -3.2035877533154372E-050   1.9999999553117165       0.99999995531171648       -4.4745486205144402E-008
   23.109375000000000        1.9999999630936725        11.999999917785045       -1.6746611689148894E-050   1.9999999630936725       0.99999996309367245       -3.6963524463473618E-008
   23.140625000000000        1.9999999707610148        11.999999934767805       -8.7271870950398572E-051   1.9999999707610148       0.99999997076101477       -2.9296173487125543E-008
   23.171875000000000        1.9999999782792470        11.999999951420300       -4.5340945446139877E-051   1.9999999782792470       0.99999997827924703       -2.1777923686627787E-008
   23.203125000000000        1.9999999856154482        11.999999967669593       -2.3484775120315655E-051   1.9999999856154482       0.99999998561544823       -1.4441706941425991E-008
   23.234375000000000        1.9999999927378602        11.999999983445356       -1.2127496270148655E-051   1.9999999927378602       0.99999999273786022       -7.3192918392805950E-009
   23.265625000000000        1.9999999996162647        11.999999998680668       -6.2438578771458022E-052   1.9999999996162647       0.99999999961626473       -4.4089043527151262E-010
   23.296875000000000        2.0000000062230794        12.000000013314430       -3.2050817207604551E-052   2.0000000062230794        1.0000000062230794        6.1659179984019374E-009
   23.328125000000000        2.0000000125349131        12.000000027294840       -1.6403463110334755E-052   2.0000000125349131        1.0000000125349131        1.2477735289451175E-008
   23.359375000000000        2.0000000185342728        12.000000040583155       -8.3704240013611497E-053   2.0000000185342728        1.0000000185342728        1.8477075425238354E-008
   23.390625000000000        2.0000000242110048        12.000000053156851       -4.2587195857308738E-053   2.0000000242110048        1.0000000242110048        2.4153798960924178E-008
   23.421875000000000        2.0000000295629685        12.000000065011221       -2.1603972626776120E-053   2.0000000295629685        1.0000000295629685        2.9505765830606379E-008
   23.453125000000000        2.0000000345955473        12.000000076158178       -1.0927318963721934E-053   2.0000000345955473        1.0000000345955473        3.4538347293278093E-008
   23.484375000000000        2.0000000393196253        12.000000086621784       -5.5108760743489423E-054   2.0000000393196253        1.0000000393196253        3.9262423978669858E-008
   23.515625000000000        2.0000000437481140        12.000000096430643       -2.7711207604010065E-054   2.0000000437481140        1.0000000437481140        4.3690914441896211E-008
   23.546875000000000        2.0000000478916382        12.000000105608288       -1.3893701718359040E-054   2.0000000478916382        1.0000000478916382        4.7834443073213606E-008
   23.578125000000000        2.0000000517542844        12.000000114163795       -6.9455605423215566E-055   2.0000000517542844        1.0000000517542844        5.1697092384728194E-008
   23.609375000000000        2.0000000553303923        12.000000122084648       -3.4619572913878117E-055   2.0000000553303923        1.0000000553303923        5.5273204235817275E-008
   23.640625000000000        2.0000000586030380        12.000000129333378       -1.7205155276361703E-055   2.0000000586030380        1.0000000586030380        5.8545854830782673E-008
   23.671875000000000        2.0000000615444575        12.000000135848445       -8.5253950722201616E-056   2.0000000615444575        1.0000000615444575        6.1487281044492192E-008
   23.703125000000000        2.0000000641185367        12.000000141549904       -4.2119683464591791E-056   2.0000000641185367        1.0000000641185367        6.4061369542400826E-008
   23.734375000000000        2.0000000662854447        12.000000146349501       -2.0747465868693877E-056   2.0000000662854447        1.0000000662854447        6.6228285522385022E-008
   23.765625000000000        2.0000000680080730        12.000000150165043       -1.0189388528294371E-056   2.0000000680080730        1.0000000680080730        6.7950916005088402E-008
   23.796875000000000        2.0000000692589963        12.000000152935808       -4.9891548947432374E-057   2.0000000692589963        1.0000000692589963        6.9201836705445885E-008
   23.828125000000000        2.0000000700259388        12.000000154634598       -2.4355287301863112E-057   2.0000000700259388        1.0000000700259388        6.9968770333161956E-008
   23.859375000000000        2.0000000703135417        12.000000155271687       -1.1853247881934305E-057   2.0000000703135417        1.0000000703135417        7.0256355844122709E-008
   23.890625000000000        2.0000000701418750        12.000000154891506       -5.7510679223927634E-058   2.0000000701418750        1.0000000701418750        7.0084674952397563E-008
   23.921875000000000        2.0000000695436073        12.000000153566402       -2.7817267779934464E-058   2.0000000695436073        1.0000000695436073        6.9486405962493336E-008
   23.953125000000000        2.0000000685635539        12.000000151395660       -1.3412867657752697E-058   2.0000000685635539        1.0000000685635539        6.8506363692932837E-008
   23.984375000000000        2.0000000672591520        12.000000148506505       -6.4469564993844317E-059   2.0000000672591520        1.0000000672591520        6.7201981313047554E-008
   24.015625000000000        2.0000000656994539        12.000000145051860       -3.0888494367681781E-059   2.0000000656994539        1.0000000656994539        6.5642301372292877E-008
   24.046875000000000        2.0000000639556723        12.000000141189442       -1.4751244092809400E-059   2.0000000639556723        1.0000000639556723        6.3898528690486955E-008
   24.078125000000000        2.0000000620882576        12.000000137053155       -7.0214904217502100E-060   2.0000000620882576        1.0000000620882576        6.2031124681283245E-008
   24.109375000000000        2.0000000601365358        12.000000132730154       -3.3310037890491405E-060   2.0000000601365358        1.0000000601365358        6.0079416552838438E-008
   24.140625000000000        2.0000000581256172        12.000000128276019       -1.5748521809337069E-060   2.0000000581256172        1.0000000581256172        5.8068510888631408E-008
   24.171875000000000        2.0000000560854629        12.000000123757111       -7.4198296499240063E-061   2.0000000560854629        1.0000000560854629        5.6028354400439184E-008
   24.203125000000000        2.0000000540638632        12.000000119279335       -3.4834106525264426E-061   2.0000000540638632        1.0000000540638632        5.4006739080847410E-008
   24.234375000000000        2.0000000521161301        12.000000114965191       -1.6294280148317223E-061   2.0000000521161301        1.0000000521161301        5.2058982458191849E-008
   24.265625000000000        2.0000000502552640        12.000000110843477       -7.5935357869878622E-062   2.0000000502552640        1.0000000502552640        5.0198090573161380E-008
   24.296875000000000        2.0000000484305267        12.000000106801782       -3.5252068727670598E-062   2.0000000484305267        1.0000000484305267        4.8373334227136411E-008
   24.328125000000000        2.0000000465281143        12.000000102588039       -1.6300618981337038E-062   2.0000000465281143        1.0000000465281143        4.6470918224628122E-008
   24.359375000000000        2.0000000444863844        12.000000098065723       -7.5065881091556820E-063   2.0000000444863844        1.0000000444863844        4.4429201206952484E-008
   24.390625000000000        2.0000000423601634        12.000000093356277       -3.4421654648296494E-063   2.0000000423601634        1.0000000423601634        4.2303000213905761E-008
   24.421875000000000        2.0000000403371252        12.000000088875352       -1.5714235050081663E-063   2.0000000403371252        1.0000000403371252        4.0279968249734566E-008
   24.453125000000000        2.0000000385936008        12.000000085013561       -7.1406348915687391E-064   2.0000000385936008        1.0000000385936008        3.8536438484726432E-008
   24.484375000000000        2.0000000370130930        12.000000081512843       -3.2289239093082285E-064   2.0000000370130930        1.0000000370130930        3.6955918769621121E-008
   24.515625000000000        2.0000000353104785        12.000000077741664       -1.4525595455676378E-064   2.0000000353104785        1.0000000353104785        3.5253294061732277E-008
   24.546875000000000        2.0000000329257066        12.000000072459533       -6.4986229104565054E-065   2.0000000329257066        1.0000000329257066        3.2868518573536676E-008
   24.578125000000000        2.0000000300388341        12.000000066065255       -2.8903412447655137E-065   2.0000000300388341        1.0000000300388341        2.9981649163346447E-008
   24.609375000000000        2.0000000270865370        12.000000059526101       -1.2773571827998602E-065   2.0000000270865370        1.0000000270865370        2.7029359195296365E-008
   24.640625000000000        2.0000000253169943        12.000000055606622       -5.6061205129285216E-066   2.0000000253169943        1.0000000253169943        2.5259820013445733E-008
   24.671875000000000        2.0000000253026586        12.000000055574526       -2.4417084892097011E-066   2.0000000253026586        1.0000000253026586        2.5245482149216514E-008
   24.703125000000000        2.0000000257828412        12.000000056638420       -1.0544484437628488E-066   2.0000000257828412        1.0000000257828412        2.5725658936437412E-008
   24.734375000000000        2.0000000258369295        12.000000056759156       -4.5099650209938203E-067   2.0000000258369295        1.0000000258369295        2.5779737899966904E-008
   24.765625000000000        2.0000000210243942        12.000000046097416       -1.9077008349812858E-067   2.0000000210243942        1.0000000210243942        2.0967201752597475E-008
   24.796875000000000        2.0000000152189337        12.000000033237200       -7.9653329886769991E-068   2.0000000152189337        1.0000000152189337        1.5161742528135846E-008
   24.828125000000000        2.0000000072556459        12.000000015607425       -3.2742725145197760E-068   2.0000000072556459        1.0000000072556459        7.1984591620832816E-009
   24.859375000000000        2.0000000070570891        12.000000015166464       -1.3201559303109730E-068   2.0000000070570891        1.0000000070570891        6.9998944418614428E-009
   24.890625000000000        2.0000000165082654        12.000000036078411       -5.1919122163021368E-069   2.0000000165082654        1.0000000165082654        1.6451056072952497E-008
   24.921875000000000        2.0000000253225152        12.000000055612485       -1.9742720542196310E-069   2.0000000253225152        1.0000000253225152        2.5265291192511086E-008
   24.953125000000000        2.0000000446281625        12.000000098413391       -7.1495331107712384E-070   2.0000000446281625        1.0000000446281625        4.4570924284670355E-008
   24.984375000000000        2.0000000185537470        12.000000040638573       -2.3933477867951368E-070   2.0000000185537470        1.0000000185537470        1.8496545184376600E-008


==> SUBFRICweno5GF.dat <==
          x                         h                          q                       eta                        u                          k                           b
  0.12500000000000000        2.1385300100998434        4.4184428936146007        2.1385300101000762        2.0661121764703108        31.575805757134223        4.0531030100567339E-068   1.1385300100998434     
  0.37500000000000000        2.1372800878033913        4.4184975316944533        2.1372800878032918        2.0673460427157284        31.575495184641465        3.2668075129834578E-065   1.1372800878033913     
  0.62500000000000000        2.1360704547624603        4.4184693731871025        2.1360704547624305        2.0685035754953489        31.575554070993530        1.7624100967059087E-062   1.1360704547624603     
  0.87500000000000000        2.1348410655168388        4.4184854533358697        2.1348410655169392        2.0697022952696318        31.575512215845201        7.3503872580836741E-060   1.1348410655168388     
   1.1250000000000000        2.1336190276102234        4.4184761221880056        2.1336190276102163        2.0708833512499925        31.575535822218736        2.4808280075015680E-057   1.1336190276102234     
   1.3750000000000000        2.1323881836929699        4.4184815778918134        2.1323881836929277        2.0720812522228935        31.575522250446454        6.9004816082457675E-055   1.1323881836929699     
   1.6250000000000000        2.1311578639650217        4.4184784098827103        2.1311578639650088        2.0732759804390768        31.575530181756857        1.5913446478378707E-052   1.1311578639650217     
   1.8750000000000000        2.1299226080821678        4.4184802553213300        2.1299226080821825        2.0744792503516774        31.575525577520136        3.0351004380248293E-050   1.1299226080821678     
   2.1250000000000000        2.1286855711869328        4.4184791809524695        2.1286855711869279        2.0756842817743162        31.575528255300991        4.7282059177797389E-048   1.1286855711869328     
   2.3750000000000000        2.1274448878504968        4.4184798064027042        2.1274448878504941        2.0768950733510985        31.575526697739921        5.8299927616304982E-046   1.1274448878504968     
   2.6250000000000000        2.1262016180060543        4.4184794422379294        2.1262016180060566        2.0781093405344939        31.575527603543410        5.2159099425269175E-044   1.1262016180060543     
   2.8750000000000000        2.1249551164809461        4.4184796542428799        2.1249551164809466        2.0793284620336601        31.575527076745512        2.2489573514977615E-042   1.1249551164809461     
   3.1250000000000000        2.1237057315691685        4.4184795308125686        2.1237057315691685        2.0805516814930032        31.575527383236413       -2.4705075319425175E-040   1.1237057315691685     
   3.3750000000000000        2.1224532323128620        4.4184796026812245        2.1224532323128620        2.0817794877234372        31.575527205134563       -7.1709035374559773E-038   1.1224532323128620     
   3.6250000000000000        2.1211977250789422        4.4184795608417344        2.1211977250789422        2.0830116441301088        31.575527308845619       -9.9592729949588889E-036   1.1211977250789422     
   3.8750000000000000        2.1199391193728241        4.4184795851933369        2.1199391193728241        2.0842483375185448        31.575527248586063       -1.0027404332644201E-033   1.1199391193728241     
   4.1250000000000000        2.1186774391632728        4.4184795710012246        2.1186774391632728        2.0854895083728309        31.575527283644377       -7.9900048795315719E-032   1.1186774391632728     
   4.3750000000000000        2.1174126414347390        4.4184795792508726        2.1174126414347390        2.0867352412975828        31.575527263272924       -5.2010171601418547E-030   1.1174126414347390     
   4.6250000000000000        2.1161447219326890        4.4184795744406280        2.1161447219326885        2.0879855373999190        31.575527275175283       -2.8009163221299538E-028   1.1161447219326890     
   4.8750000000000000        2.1148736535294739        4.4184795772385215        2.1148736535294739        2.0892404469953090        31.575527268336462       -1.2512444820880865E-026   1.1148736535294739     
   5.1250000000000000        2.1135994221427308        4.4184795756082718        2.1135994221427308        2.0904999922496628        31.575527272406990       -4.6102777066325452E-025   1.1135994221427308     
   5.3750000000000000        2.1123220057979797        4.4184795765561145        2.1123220057979797        2.0917642122877607        31.575527270134710       -1.3764826579810744E-023   1.1123220057979797     
   5.6250000000000000        2.1110413868274960        4.4184795760029782        2.1110413868274960        2.0930331369026987        31.575527271553320       -3.1857939949152179E-022   1.1110413868274960     
   5.8750000000000000        2.1097575447562660        4.4184795763235059        2.1097575447562660        2.0943068018908111        31.575527270824491       -4.9793590664481649E-021   1.1097575447562660     
   6.1250000000000000        2.1084704604443729        4.4184795761349118        2.1084704604443729        2.0955852401193655        31.575527271340398       -1.5468727534247049E-020   1.1084704604443729     
   6.3750000000000000        2.1071801136687713        4.4184795762429205        2.1071801136687713        2.0968684867426868        31.575527271131438        2.0961667720650964E-018   1.1071801136687713     
   6.6250000000000000        2.1058864845284417        4.4184795761788793        2.1058864845284422        2.0981565761690528        31.575527271345990        8.6101663339872206E-017   1.1058864845284417     
   6.8750000000000000        2.1045895526209377        4.4184795762143549        2.1045895526209399        2.0994495438371001        31.575527271308385        2.1742169485074391E-015   1.1045895526209399     
   7.1250000000000000        2.1032892975181374        4.4184795761894673        2.1032892975181796        2.1007474251893128        31.575527271400734        4.1608076639947359E-014   1.1032892975181792     
   7.3750000000000000        2.1019856984843881        4.4184795761980080        2.1019856984850276        2.1020502562809540        31.575527271405910        6.3995987780359486E-013   1.1019856984850280     
   7.6250000000000000        2.1006787346292501        4.4184795761886964        2.1006787346373441        2.1033580734412087        31.575527271471817        8.0941538182367685E-012   1.1006787346373443     
   7.8750000000000000        2.0993683847451536        4.4184795761936133        2.0993683848300631        2.1046709135471620        31.575527271526607        8.4909256163757441E-011   1.0993683848300631     
   8.1250000000000000        2.0980546268631572        4.4184795761922890        2.0980546276017824        2.1059888144087289        31.575527271600023        7.3862496130835514E-010   1.0980546276017822     
   8.3750000000000000        2.0967374352056507        4.4184795761926212        2.0967374404857657        2.1073118178763521        31.575527271648863        5.2801149176022175E-009   1.0967374404857657     
   8.6250000000000000        2.0954167668285768        4.4184795761881999        2.0954167971123705        2.1086399832886653        31.575527271687566        3.0283793551774287E-008   1.0954167971123705     
   8.8750000000000000        2.0940925291000765        4.4184795761849980        2.0940926600682328        2.1099734203644824        31.575527271723573        1.3096815678047868E-007   1.0940926600682332     
   9.1250000000000000        2.0927646579273551        4.4184795761833957        2.0927649977418104        2.1113122105948579        31.575527271778128        3.3981445519485208E-007   1.0927649977418104     
   9.3750000000000000        2.0914344929512052        4.4184795761851721        2.0914340844008312        2.1126550179204000        31.575527271850870       -4.0855037386824495E-007   1.0914340844008312     
   9.6250000000000000        2.0901133768568614        4.4184795761883873        2.0901023850417375        2.1139903821069033        31.575527271934170       -1.0991815124019542E-005   1.0901023850417373     
   9.8750000000000000        2.0888585442548533        4.4184795761918121        2.0887824520795197        2.1152603120705766        31.575527272015282       -7.6092175333595423E-005   1.0887824520795197     
   10.125000000000000        2.0878815843140233        4.4184795761942359        2.0875208743191713        2.1162500830457458        31.575527272087992       -3.6070999485194488E-004   1.0875208743191713     
   10.375000000000000        2.0877808851948223        4.4184795761958062        2.0864496586979007        2.1163521553093880        31.575527272151689       -1.3312264969214294E-003   1.0864496586979009     
   10.625000000000000        2.0898413723433760        4.4184795761972220        2.0858515579470951        2.1142655297529598        31.575527272210770       -3.9898143962809668E-003   1.0858515579470951     
   10.875000000000000        2.0960297732437714        4.4184795761994176        2.0861525722864509        2.1080232888874813        31.575527272269682       -9.8772009573204426E-003   1.0861525722864509     
   11.125000000000000        2.1079954681948827        4.4184795762026114        2.0876878636167220        2.0960574360182282        31.575527272329502       -2.0307604578160811E-002   1.0876878636167220     
   11.375000000000000        2.1247886364927830        4.4184795762062317        2.0902091792926081        2.0794913434304969        31.575527272387735       -3.4579457200174836E-002   1.0902091792926083     
   11.625000000000000        2.1406370481402486        4.4184795762096671        2.0924848988876565        2.0640956298725985        31.575527272443981       -4.8152149252591592E-002   1.0924848988876570     
   11.875000000000000        2.1456690629622903        4.4184795762131346        2.0925440700864484        2.0592549207532609        31.575527272504541       -5.3124992875841985E-002   1.0925440700864484     
   12.125000000000000        2.1311740633434852        4.4184795762172877        2.0886211916776278        2.0732607684260995        31.575527272578096       -4.2552871665857583E-002   1.0886211916776276     
   12.375000000000000        2.0967322313625960        4.4184795762218512        2.0803477024268808        2.1073170479906387        31.575527272666150       -1.6384528935715226E-002   1.0803477024268808     
   12.625000000000000        2.0531897781749748        4.4184795762250060        2.0695743071106900        2.1520073902532637        31.575527272758709        1.6384528935715226E-002   1.0695743071106900     
   12.875000000000000        2.0174557240782138        4.4184795762246392        2.0600085957440708        2.1901246820390399        31.575527272842379        4.2552871665857583E-002   1.0600085957440715     
   13.125000000000000        2.0018806094430559        4.4184795762202702        2.0550056023188978        2.2071643810214718        31.575527272912950        5.3124992875841978E-002   1.0550056023188978     
   13.375000000000000        2.0068828768863316        4.4184795762136471        2.0550350261389232        2.2016629007612512        31.575527272978931        4.8152149252591592E-002   1.0550350261389232     
   13.625000000000000        2.0232530515121523        4.4184795762074147        2.0578325087123273        2.1838492090275619        31.575527273052167        3.4579457200174829E-002   1.0578325087123273     
   13.875000000000000        2.0404591849466778        4.4184795762032563        2.0607667895248385        2.1654339419284789        31.575527273135496        2.0307604578160811E-002   1.0607667895248385     
   14.125000000000000        2.0525866553077510        4.4184795762013804        2.0624638562650714        2.1526397264523296        31.575527273221663        9.8772009573204426E-003   1.0624638562650714     
   14.375000000000000        2.0587924559818629        4.4184795762013538        2.0627822703781438        2.1461510427451649        31.575527273301642        3.9898143962809668E-003   1.0627822703781438     
   14.625000000000000        2.0608147496351110        4.4184795762030111        2.0621459761320327        2.1440450079199738        31.575527273372860        1.3312264969214294E-003   1.0621459761320324     
   14.875000000000000        2.0606530249902830        4.4184795762064129        2.0610137349851350        2.1442132773552443        31.575527273438379        3.6070999485194488E-004   1.0610137349851350     
   15.125000000000000        2.0596016976918006        4.4184795762111522        2.0596777898671341        2.1453077947852486        31.575527273500317        7.6092175333595410E-005   1.0596777898671341     
   15.375000000000000        2.0582626836104905        4.4184795762162539        2.0582736754256148        2.1467034365436781        31.575527273557004        1.0991815124019542E-005   1.0582736754256143     
   15.625000000000000        2.0568490247189075        4.4184795762208315        2.0568494332692815        2.1481788517874651        31.575527273606603        4.0855037386824500E-007   1.0568494332692815     
   15.875000000000000        2.0554184434197742        4.4184795762246845        2.0554181036053190        2.1496739947868151        31.575527273651495       -3.3981445519485203E-007   1.0554181036053190     
   16.125000000000000        2.0539823962892059        4.4184795762280604        2.0539822653210491        2.1511769449488147        31.575527273697308       -1.3096815678047884E-007   1.0539822653210491     
   16.375000000000000        2.0525422334227841        4.4184795762309479        2.0525422031389904        2.1526863146989998        31.575527273747596       -3.0283793551774353E-008   1.0525422031389906     
   16.625000000000000        2.0510978823359136        4.4184795762326727        2.0510978770557986        2.1542022027737855        31.575527273800436       -5.2801149176022349E-009   1.0510978770557986     
   16.875000000000000        2.0496492403690243        4.4184795762324507        2.0496492396303996        2.1557247402179573        31.575527273851122       -7.3862496130835886E-010   1.0496492396303994     
   17.125000000000000        2.0481962545111490        4.4184795762301414        2.0481962544262395        2.1572540065428036        31.575527273897261       -8.4909256163757932E-011   1.0481962544262398     
   17.375000000000000        2.0467388885716726        4.4184795762265558        2.0467388885635791        2.1587900639880906        31.575527273941674       -8.0941538182368170E-012   1.0467388885635784     
   17.625000000000000        2.0452771096196645        4.4184795762228735        2.0452771096190250        2.1603329717235837        31.575527273989049       -6.3995987780359920E-013   1.0452771096190245     
   17.875000000000000        2.0438108849185377        4.4184795762199132        2.0438108849184959        2.1618827890702930        31.575527274042432       -4.1608076639947725E-014   1.0438108849184962     
   18.125000000000000        2.0423401814148878        4.4184795762175657        2.0423401814148856        2.1634395760438601        31.575527274099922       -2.1742169485074604E-015   1.0423401814148856     
   18.375000000000000        2.0408649656665960        4.4184795762154119        2.0408649656665960        2.1650033934372668        31.575527274158603       -8.6101663339873168E-017   1.0408649656665960     
   18.625000000000000        2.0393852038292892        4.4184795762126843        2.0393852038292892        2.1665743028419762        31.575527274213190       -2.0961667720651280E-018   1.0393852038292892     
   18.875000000000000        2.0379008616491832        4.4184795762097320        2.0379008616491832        2.1681523666632394        31.575527274265049        1.5468727534246558E-020   1.0379008616491832     
   19.125000000000000        2.0364119044559064        4.4184795762061793        2.0364119044559064        2.1697376481339705        31.575527274310183        4.9793590664481890E-021   1.0364119044559064     
   19.375000000000000        2.0349182971560005        4.4184795762037599        2.0349182971560005        2.1713302113303619        31.575527274359761        3.1857939949152504E-022   1.0349182971560005     
   19.625000000000000        2.0334200042249302        4.4184795762007685        2.0334200042249302        2.1729301211851411        31.575527274403477        1.3764826579810864E-023   1.0334200042249302     
   19.875000000000000        2.0319169897010174        4.4184795762011380        2.0319169897010174        2.1745374435061371        31.575527274468513        4.6102777066326040E-025   1.0319169897010174     
   20.125000000000000        2.0304092171754795        4.4184795761983571        2.0304092171754795        2.1761522449868225        31.575527274511959        1.2512444820880991E-026   1.0304092171754795     
   20.375000000000000        2.0288966497888494        4.4184795762024649        2.0288966497888494        2.1777745932314012        31.575527274600319        2.8009163221299942E-028   1.0288966497888494     
   20.625000000000000        2.0273792502162280        4.4184795761937323        2.0273792502162280        2.1794045567559612        31.575527274602869        5.2010171601419339E-030   1.0273792502162280     
   20.875000000000000        2.0258569806714783        4.4184795762036613        2.0258569806714783        2.1810422050322318        31.575527274729474        7.9900048795316989E-032   1.0258569806714783     
   21.125000000000000        2.0243298028783316        4.4184795761781137        2.0243298028783316        2.1826876084596560        31.575527274620164        1.0027404332644371E-033   1.0243298028783316     
   21.375000000000000        2.0227976780976129        4.4184795762135405        2.0227976780976129        2.1843408384614134        31.575527274914158        9.9592729949590693E-036   1.0227976780976129     
   21.625000000000000        2.0212605670574031        4.4184795761491937        2.0212605670574031        2.1860019673671838        31.575527274543781        7.1709035374561871E-038   1.0212605670574031     
   21.875000000000000        2.0197184300492399        4.4184795762639570        2.0197184300492399        2.1876710686628904        31.575527275361882        2.4705075319425914E-040   1.0197184300492399     
   22.125000000000000        2.0181712267385072        4.4184795760765869        2.0181712267385072        2.1893482166114966        31.575527274175130       -2.2489573514977698E-042   1.0181712267385072     
   22.375000000000000        2.0166189164656148        4.4184795764080391        2.0166189164656143        2.1910334869574641        31.575527276434922       -5.2159099425269842E-044   1.0166189164656148     
   22.625000000000000        2.0150614577038399        4.4184795758420794        2.0150614577038399        2.1927269557708335        31.575527272737823       -5.8299927616306351E-046   1.0150614577038399     
   22.875000000000000        2.0134988089657342        4.4184795768103404        2.0134988089657342        2.1944287014900010        31.575527279226474       -4.7282059177798568E-048   1.0134988089657342     
   23.125000000000000        2.0119309272197161        4.4184795751389911        2.0119309272197161        2.1961388014671455        31.575527268185375       -3.0351004380248801E-050   1.0119309272197161     
   23.375000000000000        2.0103577705828672        4.4184795780071404        2.0103577705828672        2.1978573379633222        31.575527287265718       -1.5913446478378990E-052   1.0103577705828672     
   23.625000000000000        2.0087792936665778        4.4184795730876356        2.0087792936665778        2.1995843879009165        31.575527254618994       -6.9004816082459602E-055   1.0087792936665778     
   23.875000000000000        2.0071954555608484        4.4184795815260838        2.0071954555608484        2.2013200404997306        31.575527310934241       -2.4808280075016393E-057   1.0071954555608484     
   24.125000000000000        2.0056062061967275        4.4184795666655967        2.0056062061967270        2.2030643667803811        31.575527215109993       -7.3503872580838212E-060   1.0056062061967275     
   24.375000000000000        2.0040115100682505        4.4184795900647842        2.0040115100682518        2.2048174712900201        31.575527383687895       -1.7624100967059811E-062   1.0040115100682505     
   24.625000000000000        2.0024111852764266        4.4184795442012872        2.0024111852764275        2.2065795360563465        31.575527096338046       -3.2668075129835316E-065   1.0024111852764266     
   24.875000000000000        2.0008056079446170        4.4184796339064913        2.0008056079446144        2.2083502846863263        31.575527456324433       -4.0531030100569249E-068   1.0008056079446170     


==> SUBFRICweno5noGF.dat <==
          x                         h                         u                           b                        eta                      DH
  0.12500000000000000        2.1385460043400757        2.0652588849863669        4.0531030100567339E-068   2.1385460043400757        1.1385460043400757     
  0.37500000000000000        2.1375015166219331        2.0667016930833091        3.2668075129834578E-065   2.1375015166219331        1.1375015166219331     
  0.62500000000000000        2.1362141485630226        2.0681307762805234        1.7624100967059087E-062   2.1362141485630226        1.1362141485630226     
  0.87500000000000000        2.1350117386801850        2.0692797408666035        7.3503872580836741E-060   2.1350117386801850        1.1350117386801850     
   1.1250000000000000        2.1337861075606179        2.0704650933060651        2.4808280075015680E-057   2.1337861075606179        1.1337861075606179     
   1.3750000000000000        2.1325535825711177        2.0716657978345348        6.9004816082457675E-055   2.1325535825711177        1.1325535825711177     
   1.6250000000000000        2.1313234784508528        2.0728603780157822        1.5913446478378707E-052   2.1313234784508528        1.1313234784508528     
   1.8750000000000000        2.1300893120000932        2.0740618609963031        3.0351004380248293E-050   2.1300893120000932        1.1300893120000932     
   2.1250000000000000        2.1288519079759411        2.0752682921365335        4.7282059177797389E-048   2.1288519079759411        1.1288519079759411     
   2.3750000000000000        2.1276118859261937        2.0764783174482422        5.8299927616304982E-046   2.1276118859261937        1.1276118859261937     
   2.6250000000000000        2.1263690024120026        2.0776924524859326        5.2159099425269175E-044   2.1263690024120026        1.1263690024120026     
   2.8750000000000000        2.1251233288197682        2.0789105343060892        2.2489573514977615E-042   2.1251233288197682        1.1251233288197682     
   3.1250000000000000        2.1238748925198117        2.0801324925077380       -2.4705075319425175E-040   2.1238748925198117        1.1238748925198117     
   3.3750000000000000        2.1226236351813137        2.0813584397054070       -7.1709035374559773E-038   2.1226236351813137        1.1226236351813137     
   3.6250000000000000        2.1213694729680936        2.0825885423520347       -9.9592729949588889E-036   2.1213694729680936        1.1213694729680936     
   3.8750000000000000        2.1201122881437100        2.0838230392273362       -1.0027404332644201E-033   2.1201122881437100        1.1201122881437100     
   4.1250000000000000        2.1188519468519913        2.0850622029065331       -7.9900048795315719E-032   2.1188519468519913        1.1188519468519913     
   4.3750000000000000        2.1175883299584255        2.0863062743910232       -5.2010171601418547E-030   2.1175883299584255        1.1175883299584255     
   4.6250000000000000        2.1163213567606811        2.0875554109192360       -2.8009163221299538E-028   2.1163213567606811        1.1163213567606811     
   4.8750000000000000        2.1150509982166907        2.0888096600234145       -1.2512444820880865E-026   2.1150509982166907        1.1150509982166907     
   5.1250000000000000        2.1137772743042191        2.0900689613951600       -4.6102777066325452E-025   2.1137772743042191        1.1137772743042191     
   5.3750000000000000        2.1125002432317861        2.0913331772179173       -1.3764826579810744E-023   2.1125002432317861        1.1125002432317861     
   5.6250000000000000        2.1112199820907596        2.0926021221787359       -3.1857939949152179E-022   2.1112199820907596        1.1112199820907596     
   5.8750000000000000        2.1099365743084690        2.0938756110780519       -4.9793590664481649E-021   2.1099365743084690        1.1099365743084690     
   6.1250000000000000        2.1086500840887328        2.0951534790496185       -1.5468727534247049E-020   2.1086500840887328        1.1086500840887328     
   6.3750000000000000        2.1073605538164930        2.0964356475362984        2.0961667720650964E-018   2.1073605538164930        1.1073605538164930     
   6.6250000000000000        2.1060679679133898        2.0977220988355647        8.6101663339872206E-017   2.1060679679133898        1.1060679679133898     
   6.8750000000000000        2.1047722905022681        2.0990129728484233        2.1742169485074391E-015   2.1047722905022703        1.1047722905022703     
   7.1250000000000000        2.1034734003774500        2.1003084016437508        4.1608076639947359E-014   2.1034734003774918        1.1034734003774918     
   7.3750000000000000        2.1021712252258880        2.1016087452722871        6.3995987780359486E-013   2.1021712252265279        1.1021712252265279     
   7.6250000000000000        2.1008655484655030        2.1029141055014522        8.0941538182367685E-012   2.1008655484735970        1.1008655484735972     
   7.8750000000000000        2.0995563885758024        2.1042250587316764        8.4909256163757441E-011   2.0995563886607118        1.0995563886607118     
   8.1250000000000000        2.0982434048090144        2.1055412709697987        7.3862496130835514E-010   2.0982434055476396        1.0982434055476393     
   8.3750000000000000        2.0969269746486567        2.1068637519276034        5.2801149176022175E-009   2.0969269799287718        1.0969269799287718     
   8.6250000000000000        2.0956063448201521        2.1081909563469594        3.0283793551774287E-008   2.0956063751039458        1.0956063751039458     
   8.8750000000000000        2.0942826680876845        2.1095257424962246        1.3096815678047868E-007   2.0942827990558412        1.0942827990558412     
   9.1250000000000000        2.0929537040658421        2.1108636857066680        3.3981445519485208E-007   2.0929540438802974        1.0929540438802974     
   9.3750000000000000        2.0916251609556982        2.1122102642868863       -4.0855037386824495E-007   2.0916247524053242        1.0916247524053242     
   9.6250000000000000        2.0903054891632977        2.1135323199679545       -1.0991815124019542E-005   2.0902944973481739        1.0902944973481736     
   9.8750000000000000        2.0890688138269167        2.1147822761863209       -7.6092175333595423E-005   2.0889927216515831        1.0889927216515831     
   10.125000000000000        2.0880762506613602        2.1157365677044244       -3.6070999485194488E-004   2.0877155406665082        1.0877155406665082     
   10.375000000000000        2.0878276128294813        2.1162720849572176       -1.3312264969214294E-003   2.0864963863325596        1.0864963863325598     
   10.625000000000000        2.0897346156398093        2.1145840072647832       -3.9898143962809668E-003   2.0857448012435285        1.0857448012435285     
   10.875000000000000        2.0961515612906649        2.1077579417890515       -9.8772009573204426E-003   2.0862743603333445        1.0862743603333445     
   11.125000000000000        2.1080432843917976        2.0958973596677342       -2.0307604578160811E-002   2.0877356798136368        1.0877356798136368     
   11.375000000000000        2.1244794700460545        2.0804142455139312       -3.4579457200174836E-002   2.0899000128458796        1.0899000128458798     
   11.625000000000000        2.1407540546353649        2.0646560060862975       -4.8152149252591592E-002   2.0926019053827734        1.0926019053827734     
   11.875000000000000        2.1479079747249195        2.0537805241384386       -5.3124992875841985E-002   2.0947829818490775        1.0947829818490775     
   12.125000000000000        2.1330783413748247        2.0690656672644652       -4.2552871665857583E-002   2.0905254697089672        1.0905254697089670     
   12.375000000000000        2.0975146513928498        2.1052591499176798       -1.6384528935715226E-002   2.0811301224571346        1.0811301224571346     
   12.625000000000000        2.0544556313943416        2.1481384854838841        1.6384528935715226E-002   2.0708401603300568        1.0708401603300568     
   12.875000000000000        2.0185508019678604        2.1881233614656335        4.2552871665857583E-002   2.0611036736337178        1.0611036736337180     
   13.125000000000000        2.0023935684089498        2.2043646465110927        5.3124992875841978E-002   2.0555185612847917        1.0555185612847917     
   13.375000000000000        2.0068522351243057        2.2030242499243937        4.8152149252591592E-002   2.0550043843768973        1.0550043843768973     
   13.625000000000000        2.0226257676089725        2.1857674260636988        3.4579457200174829E-002   2.0572052248091475        1.0572052248091475     
   13.875000000000000        2.0384823287363965        2.1658643041596592        2.0307604578160811E-002   2.0587899333145572        1.0587899333145572     
   14.125000000000000        2.0523299828863442        2.1569688152200222        9.8772009573204426E-003   2.0622071838436646        1.0622071838436646     
   14.375000000000000        2.0584900993606494        2.1484561654283589        3.9898143962809668E-003   2.0624799137569303        1.0624799137569303     
   14.625000000000000        2.0595093384029801        2.1420879784631719        1.3312264969214294E-003   2.0608405648999018        1.0608405648999015     
   14.875000000000000        2.0607406364751149        2.1435443461057160        3.6070999485194488E-004   2.0611013464699668        1.0611013464699668     
   15.125000000000000        2.0604491870906778        2.1460004537385666        7.6092175333595410E-005   2.0605252792660114        1.0605252792660114     
   15.375000000000000        2.0586729628968259        2.1466675825483286        1.0991815124019542E-005   2.0586839547119498        1.0586839547119498     
   15.625000000000000        2.0567008209808235        2.1469146696843406        4.0855037386824500E-007   2.0567012295311975        1.0567012295311975     
   15.875000000000000        2.0552235126694116        2.1483073902911571       -3.3981445519485203E-007   2.0552231728549564        1.0552231728549564     
   16.125000000000000        2.0543053296746172        2.1509894797258866       -1.3096815678047884E-007   2.0543051987064604        1.0543051987064604     
   16.375000000000000        2.0530932754426710        2.1530242849459076       -3.0283793551774353E-008   2.0530932451588773        1.0530932451588775     
   16.625000000000000        2.0512964661979924        2.1538259156242106       -5.2801149176022349E-009   2.0512964609178774        1.0512964609178774     
   16.875000000000000        2.0495142988643908        2.1546227250907402       -7.3862496130835886E-010   2.0495142981257657        1.0495142981257659     
   17.125000000000000        2.0481749850474378        2.1564129637216296       -8.4909256163757932E-011   2.0481749849625284        1.0481749849625286     
   17.375000000000000        2.0470721337855724        2.1587376785908075       -8.0941538182368170E-012   2.0470721337774784        1.0470721337774782     
   17.625000000000000        2.0456517674538253        2.1603962290553818       -6.3995987780359920E-013   2.0456517674531853        1.0456517674531853     
   17.875000000000000        2.0439012972482904        2.1613314093312788       -4.1608076639947725E-014   2.0439012972482486        1.0439012972482489     
   18.125000000000000        2.0422576491671354        2.1625188499736021       -2.1742169485074604E-015   2.0422576491671331        1.0422576491671331     
   18.375000000000000        2.0409543257267670        2.1644673277246445       -8.6101663339873168E-017   2.0409543257267670        1.0409543257267670     
   18.625000000000000        2.0396974604276958        2.1665312958657670       -2.0961667720651280E-018   2.0396974604276958        1.0396974604276958     
   18.875000000000000        2.0381550887878457        2.1679920299005278        1.5468727534246558E-020   2.0381550887878457        1.0381550887878457     
   19.125000000000000        2.0364497888940978        2.1691046300409642        4.9793590664481890E-021   2.0364497888940978        1.0364497888940978     
   19.375000000000000        2.0349050647175875        2.1705889096999318        3.1857939949152504E-022   2.0349050647175875        1.0349050647175875     
   19.625000000000000        2.0335759882185682        2.1725625294059965        1.3764826579810864E-023   2.0335759882185682        1.0335759882185682     
   19.875000000000000        2.0321891251803788        2.1744271027801947        4.6102777066326040E-025   2.0321891251803788        1.0321891251803788     
   20.125000000000000        2.0305831106511918        2.1758274891178768        1.2512444820880991E-026   2.0305831106511918        1.0305831106511918     
   20.375000000000000        2.0289265905148914        2.1771351117083495        2.8009163221299942E-028   2.0289265905148914        1.0289265905148914     
   20.625000000000000        2.0274304655184703        2.1788123532471806        5.2010171601419339E-030   2.0274304655184703        1.0274304655184703     
   20.875000000000000        2.0260430817707196        2.1807468945159489        7.9900048795316989E-032   2.0260430817707196        1.0260430817707196     
   21.125000000000000        2.0245560702942700        2.1824813699392336        1.0027404332644371E-033   2.0245560702942700        1.0245560702942700     
   21.375000000000000        2.0229246789215756        2.1839146455234033        9.9592729949590693E-036   2.0229246789215756        1.0229246789215756     
   21.625000000000000        2.0213098397310083        2.1854040672588892        7.1709035374561871E-038   2.0213098397310083        1.0213098397310083     
   21.875000000000000        2.0198212241311233        2.1871890143303130        2.4705075319425914E-040   2.0198212241311233        1.0198212241311233     
   22.125000000000000        2.0183655772884550        2.1890657471824353       -2.2489573514977698E-042   2.0183655772884550        1.0183655772884550     
   22.375000000000000        2.0168071311955234        2.1907347850422481       -5.2159099425269842E-044   2.0168071311955234        1.0168071311955234     
   22.625000000000000        2.0151685332031644        2.1922465350849523       -5.8299927616306351E-046   2.0151685332031644        1.0151685332031644     
   22.875000000000000        2.0135755124464749        2.1938793010278004       -4.7282059177798568E-048   2.0135755124464749        1.0135755124464749     
   23.125000000000000        2.0120678318291421        2.1957179812491749       -3.0351004380248801E-050   2.0120678318291421        1.0120678318291421     
   23.375000000000000        2.0105454903323041        2.1975459650691209       -1.5913446478378990E-052   2.0105454903323041        1.0105454903323041     
   23.625000000000000        2.0089425247847696        2.1992193205672543       -6.9004816082459602E-055   2.0089425247847696        1.0089425247847696     
   23.875000000000000        2.0072985367383263        2.2008168369065100       -2.4808280075016393E-057   2.0072985367383263        1.0072985367383263     
   24.125000000000000        2.0057176609227843        2.2025705409021348       -7.3503872580838212E-060   2.0057176609227843        1.0057176609227843     
   24.375000000000000        2.0041604853849173        2.2044093792660711       -1.7624100967059811E-062   2.0041604853849173        1.0041604853849173     
   24.625000000000000        2.0026156443130718        2.2062375037843776       -3.2668075129835316E-065   2.0026156443130718        1.0026156443130718     
   24.875000000000000        2.0010285786413355        2.2076155441806407       -4.0531030100569249E-068   2.0010285786413355        1.0010285786413355     


==> SUB_disc_weno5_GF_N100.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        1.9999999999999973        4.4199999999999990        1.9999999999999973        2.2100000000000022        29.392199999999956        0.0000000000000000        1.9999999999999973     
  0.37500000000000000        1.9999999999999980        4.4199999999999964        1.9999999999999980        2.2100000000000000        29.392199999999953        0.0000000000000000        1.9999999999999980     
  0.62500000000000000        1.9999999999999978        4.4199999999999955        1.9999999999999978        2.2099999999999995        29.392199999999939        0.0000000000000000        1.9999999999999978     
  0.87500000000000000        1.9999999999999962        4.4199999999999982        1.9999999999999962        2.2100000000000026        29.392199999999939        0.0000000000000000        1.9999999999999962     
   1.1250000000000000        1.9999999999999969        4.4199999999999964        1.9999999999999969        2.2100000000000013        29.392199999999939        0.0000000000000000        1.9999999999999969     
   1.3750000000000000        1.9999999999999971        4.4199999999999955        1.9999999999999971        2.2100000000000004        29.392199999999939        0.0000000000000000        1.9999999999999971     
   1.6250000000000000        1.9999999999999982        4.4199999999999946        1.9999999999999982        2.2099999999999986        29.392199999999946        0.0000000000000000        1.9999999999999982     
   1.8750000000000000        1.9999999999999976        4.4199999999999946        1.9999999999999976        2.2099999999999995        29.392199999999939        0.0000000000000000        1.9999999999999976     
   2.1250000000000000        1.9999999999999967        4.4199999999999964        1.9999999999999967        2.2100000000000013        29.392199999999931        0.0000000000000000        1.9999999999999967     
   2.3750000000000000        1.9999999999999982        4.4199999999999955        1.9999999999999982        2.2099999999999991        29.392199999999946        0.0000000000000000        1.9999999999999982     
   2.6250000000000000        1.9999999999999978        4.4199999999999964        1.9999999999999978        2.2100000000000000        29.392199999999949        0.0000000000000000        1.9999999999999978     
   2.8750000000000000        1.9999999999999971        4.4199999999999990        1.9999999999999971        2.2100000000000022        29.392199999999949        0.0000000000000000        1.9999999999999971     
   3.1250000000000000        1.9999999999999984        4.4199999999999999        1.9999999999999984        2.2100000000000013        29.392199999999974        0.0000000000000000        1.9999999999999984     
   3.3750000000000000        1.9999999999999989        4.4199999999999973        1.9999999999999989        2.2099999999999995        29.392199999999967        0.0000000000000000        1.9999999999999989     
   3.6250000000000000        1.9999999999999984        4.4199999999999999        1.9999999999999984        2.2100000000000013        29.392199999999974        0.0000000000000000        1.9999999999999984     
   3.8750000000000000        1.9999999999999989        4.4199999999999990        1.9999999999999989        2.2100000000000004        29.392199999999974        0.0000000000000000        1.9999999999999989     
   4.1250000000000000        1.9999999999999993        4.4200000000000017        1.9999999999999993        2.2100000000000013        29.392199999999992        0.0000000000000000        1.9999999999999993     
   4.3750000000000000        2.0000000000000000        4.4199999999999999        2.0000000000000000        2.2099999999999995        29.392199999999995        0.0000000000000000        2.0000000000000000     
   4.6250000000000000        1.9999999999999993        4.4199999999999999        1.9999999999999993        2.2100000000000004        29.392199999999988        0.0000000000000000        1.9999999999999993     
   4.8750000000000000        1.9999999999999989        4.4199999999999999        1.9999999999999989        2.2100000000000009        29.392199999999981        0.0000000000000000        1.9999999999999989     
   5.1250000000000000        1.9999999999999991        4.4199999999999999        1.9999999999999991        2.2100000000000004        29.392199999999988        0.0000000000000000        1.9999999999999991     
   5.3750000000000000        2.0000000000000000        4.4199999999999973        2.0000000000000000        2.2099999999999982        29.392199999999988        0.0000000000000000        2.0000000000000000     
   5.6250000000000000        2.0000000000000027        4.4199999999999910        2.0000000000000027        2.2099999999999920        29.392199999999999        0.0000000000000000        2.0000000000000027     
   5.8750000000000000        2.0000000000000027        4.4199999999999893        2.0000000000000027        2.2099999999999911        29.392199999999988        0.0000000000000000        2.0000000000000027     
   6.1250000000000000        2.0000000000000018        4.4199999999999919        2.0000000000000018        2.2099999999999933        29.392199999999985        0.0000000000000000        2.0000000000000018     
   6.3750000000000000        2.0000000000000018        4.4199999999999910        2.0000000000000018        2.2099999999999929        29.392199999999981        0.0000000000000000        2.0000000000000018     
   6.6250000000000000        2.0000000000000027        4.4199999999999946        2.0000000000000027        2.2099999999999937        29.392200000000010        0.0000000000000000        2.0000000000000027     
   6.8750000000000000        2.0000000000000022        4.4199999999999973        2.0000000000000022        2.2099999999999955        29.392200000000017        0.0000000000000000        2.0000000000000022     
   7.1250000000000000        2.0000000000000018        4.4199999999999946        2.0000000000000018        2.2099999999999946        29.392200000000003        0.0000000000000000        2.0000000000000018     
   7.3750000000000000        2.0000000000000027        4.4199999999999982        2.0000000000000027        2.2099999999999955        29.392200000000024        0.0000000000000000        2.0000000000000027     
   7.6250000000000000        2.0000000000001812        4.4199999999999955        2.0000000000001812        2.2099999999997970        29.392200000000013        0.0000000000000000        2.0000000000001812     
   7.8750000000000000        2.0000000000088112        4.4199999999999964        2.0000000000088112        2.2099999999902615        29.392200000000013        0.0000000000000000        2.0000000000088112     
   8.1250000000000000        1.7083295178503790        4.4200000000000026        1.9083295178503790        2.5873228518358475        29.392200000000020       0.20000000000000001        1.7083295178503790     
   8.3750000000000000        1.7083295178363429        4.4199999999999999        1.9083295178363429        2.5873228518571039        29.392200000000017       0.20000000000000001        1.7083295178363429     
   8.6250000000000000        1.7083295178360514        4.4200000000000035        1.9083295178360513        2.5873228518575475        29.392200000000031       0.20000000000000001        1.7083295178360514     
   8.8750000000000000        1.7083295178360498        4.4200000000000061        1.9083295178360498        2.5873228518575515        29.392200000000027       0.20000000000000001        1.7083295178360498     
   9.1250000000000000        1.7083295178360509        4.4200000000000044        1.9083295178360509        2.5873228518575488        29.392200000000031       0.20000000000000001        1.7083295178360509     
   9.3750000000000000        1.7083295178360485        4.4200000000000061        1.9083295178360484        2.5873228518575537        29.392200000000013       0.20000000000000001        1.7083295178360485     
   9.6250000000000000        1.7083295178360480        4.4200000000000070        1.9083295178360480        2.5873228518575546        29.392200000000010       0.20000000000000001        1.7083295178360480     
   9.8750000000000000        1.7083295178360491        4.4200000000000061        1.9083295178360491        2.5873228518575524        29.392200000000017       0.20000000000000001        1.7083295178360491     
   10.125000000000000        1.7083295178360502        4.4200000000000070        1.9083295178360502        2.5873228518575515        29.392200000000027       0.20000000000000001        1.7083295178360502     
   10.375000000000000        1.7083295178360502        4.4200000000000061        1.9083295178360502        2.5873228518575511        29.392200000000027       0.20000000000000001        1.7083295178360502     
   10.625000000000000        1.7083295178360498        4.4200000000000053        1.9083295178360498        2.5873228518575511        29.392200000000020       0.20000000000000001        1.7083295178360498     
   10.875000000000000        1.7083295178360505        4.4200000000000053        1.9083295178360504        2.5873228518575502        29.392200000000027       0.20000000000000001        1.7083295178360505     
   11.125000000000000        1.7083295178360489        4.4200000000000061        1.9083295178360489        2.5873228518575528        29.392200000000017       0.20000000000000001        1.7083295178360489     
   11.375000000000000        1.7083295178360485        4.4200000000000079        1.9083295178360484        2.5873228518575546        29.392200000000020       0.20000000000000001        1.7083295178360485     
   11.625000000000000        1.7083295178363398        4.4200000000000079        1.9083295178363398        2.5873228518571136        29.392200000000027       0.20000000000000001        1.7083295178363398     
   11.875000000000000        1.7083295178503772        4.4200000000000070        1.9083295178503772        2.5873228518358529        29.392200000000020       0.20000000000000001        1.7083295178503772     
   12.125000000000000        2.0000000000088085        4.4200000000000079        2.0000000000088085        2.2099999999902700        29.392200000000027        0.0000000000000000        2.0000000000088085     
   12.375000000000000        2.0000000000001790        4.4200000000000044        2.0000000000001790        2.2099999999998041        29.392200000000024        0.0000000000000000        2.0000000000001790     
   12.625000000000000        2.0000000000000027        4.4199999999999973        2.0000000000000027        2.2099999999999951        29.392200000000027        0.0000000000000000        2.0000000000000027     
   12.875000000000000        2.0000000000000031        4.4199999999999973        2.0000000000000031        2.2099999999999946        29.392200000000031        0.0000000000000000        2.0000000000000031     
   13.125000000000000        2.0000000000000013        4.4200000000000008        2.0000000000000013        2.2099999999999986        29.392200000000017        0.0000000000000000        2.0000000000000013     
   13.375000000000000        1.9999999999999991        4.4200000000000053        1.9999999999999991        2.2100000000000031        29.392200000000010        0.0000000000000000        1.9999999999999991     
   13.625000000000000        1.9999999999999991        4.4200000000000053        1.9999999999999991        2.2100000000000031        29.392200000000010        0.0000000000000000        1.9999999999999991     
   13.875000000000000        1.9999999999999998        4.4200000000000044        1.9999999999999998        2.2100000000000017        29.392200000000010        0.0000000000000000        1.9999999999999998     
   14.125000000000000        1.9999999999999991        4.4200000000000044        1.9999999999999991        2.2100000000000026        29.392200000000010        0.0000000000000000        1.9999999999999991     
   14.375000000000000        1.9999999999999998        4.4200000000000035        1.9999999999999998        2.2100000000000013        29.392200000000010        0.0000000000000000        1.9999999999999998     
   14.625000000000000        1.9999999999999996        4.4200000000000053        1.9999999999999996        2.2100000000000026        29.392200000000010        0.0000000000000000        1.9999999999999996     
   14.875000000000000        1.9999999999999991        4.4200000000000044        1.9999999999999991        2.2100000000000026        29.392200000000003        0.0000000000000000        1.9999999999999991     
   15.125000000000000        1.9999999999999984        4.4200000000000017        1.9999999999999984        2.2100000000000022        29.392199999999985        0.0000000000000000        1.9999999999999984     
   15.375000000000000        1.9999999999999989        4.4200000000000017        1.9999999999999989        2.2100000000000017        29.392199999999988        0.0000000000000000        1.9999999999999989     
   15.625000000000000        1.9999999999999982        4.4200000000000026        1.9999999999999982        2.2100000000000026        29.392199999999981        0.0000000000000000        1.9999999999999982     
   15.875000000000000        1.9999999999999987        4.4200000000000017        1.9999999999999987        2.2100000000000017        29.392199999999981        0.0000000000000000        1.9999999999999987     
   16.125000000000000        1.9999999999999991        4.4200000000000017        1.9999999999999991        2.2100000000000013        29.392199999999995        0.0000000000000000        1.9999999999999991     
   16.375000000000000        1.9999999999999987        4.4200000000000017        1.9999999999999987        2.2100000000000017        29.392199999999992        0.0000000000000000        1.9999999999999987     
   16.625000000000000        1.9999999999999989        4.4200000000000053        1.9999999999999989        2.2100000000000035        29.392200000000010        0.0000000000000000        1.9999999999999989     
   16.875000000000000        1.9999999999999993        4.4200000000000044        1.9999999999999993        2.2100000000000026        29.392200000000010        0.0000000000000000        1.9999999999999993     
   17.125000000000000        2.0000000000000000        4.4200000000000026        2.0000000000000000        2.2100000000000009        29.392200000000010        0.0000000000000000        2.0000000000000000     
   17.375000000000000        2.0000000000000009        4.4200000000000017        2.0000000000000009        2.2099999999999995        29.392200000000017        0.0000000000000000        2.0000000000000009     
   17.625000000000000        2.0000000000000000        4.4200000000000035        2.0000000000000000        2.2100000000000013        29.392200000000017        0.0000000000000000        2.0000000000000000     
   17.875000000000000        2.0000000000000004        4.4200000000000008        2.0000000000000004        2.2099999999999995        29.392200000000006        0.0000000000000000        2.0000000000000004     
   18.125000000000000        1.9999999999999993        4.4199999999999999        1.9999999999999993        2.2100000000000004        29.392199999999992        0.0000000000000000        1.9999999999999993     
   18.375000000000000        1.9999999999999996        4.4200000000000026        1.9999999999999996        2.2100000000000013        29.392200000000003        0.0000000000000000        1.9999999999999996     
   18.625000000000000        2.0000000000000000        4.4200000000000035        2.0000000000000000        2.2100000000000013        29.392200000000010        0.0000000000000000        2.0000000000000000     
   18.875000000000000        2.0000000000000000        4.4200000000000035        2.0000000000000000        2.2100000000000013        29.392200000000010        0.0000000000000000        2.0000000000000000     
   19.125000000000000        2.0000000000000009        4.4199999999999990        2.0000000000000009        2.2099999999999982        29.392200000000010        0.0000000000000000        2.0000000000000009     
   19.375000000000000        2.0000000000000022        4.4199999999999937        2.0000000000000022        2.2099999999999937        29.392199999999999        0.0000000000000000        2.0000000000000022     
   19.625000000000000        2.0000000000000040        4.4199999999999902        2.0000000000000040        2.2099999999999902        29.392200000000017        0.0000000000000000        2.0000000000000040     
   19.875000000000000        2.0000000000000013        4.4199999999999955        2.0000000000000013        2.2099999999999960        29.392199999999995        0.0000000000000000        2.0000000000000013     
   20.125000000000000        2.0000000000000009        4.4199999999999973        2.0000000000000009        2.2099999999999973        29.392199999999995        0.0000000000000000        2.0000000000000009     
   20.375000000000000        2.0000000000000022        4.4199999999999999        2.0000000000000022        2.2099999999999969        29.392200000000020        0.0000000000000000        2.0000000000000022     
   20.625000000000000        2.0000000000000027        4.4199999999999999        2.0000000000000027        2.2099999999999964        29.392200000000038        0.0000000000000000        2.0000000000000027     
   20.875000000000000        2.0000000000000022        4.4199999999999982        2.0000000000000022        2.2099999999999960        29.392200000000017        0.0000000000000000        2.0000000000000022     
   21.125000000000000        2.0000000000000009        4.4200000000000008        2.0000000000000009        2.2099999999999991        29.392200000000010        0.0000000000000000        2.0000000000000009     
   21.375000000000000        2.0000000000000000        4.4200000000000035        2.0000000000000000        2.2100000000000013        29.392200000000010        0.0000000000000000        2.0000000000000000     
   21.625000000000000        2.0000000000000009        4.4199999999999973        2.0000000000000009        2.2099999999999973        29.392199999999999        0.0000000000000000        2.0000000000000009     
   21.875000000000000        2.0000000000000013        4.4199999999999964        2.0000000000000013        2.2099999999999964        29.392200000000003        0.0000000000000000        2.0000000000000013     
   22.125000000000000        2.0000000000000009        4.4199999999999990        2.0000000000000009        2.2099999999999982        29.392200000000010        0.0000000000000000        2.0000000000000009     
   22.375000000000000        2.0000000000000009        4.4199999999999982        2.0000000000000009        2.2099999999999977        29.392200000000006        0.0000000000000000        2.0000000000000009     
   22.625000000000000        2.0000000000000009        4.4199999999999990        2.0000000000000009        2.2099999999999982        29.392200000000010        0.0000000000000000        2.0000000000000009     
   22.875000000000000        2.0000000000000018        4.4199999999999973        2.0000000000000018        2.2099999999999960        29.392200000000010        0.0000000000000000        2.0000000000000018     
   23.125000000000000        2.0000000000000009        4.4200000000000044        2.0000000000000009        2.2100000000000009        29.392200000000027        0.0000000000000000        2.0000000000000009     
   23.375000000000000        2.0000000000000013        4.4199999999999999        2.0000000000000013        2.2099999999999982        29.392200000000017        0.0000000000000000        2.0000000000000013     
   23.625000000000000        2.0000000000000018        4.4199999999999964        2.0000000000000018        2.2099999999999955        29.392200000000010        0.0000000000000000        2.0000000000000018     
   23.875000000000000        2.0000000000000027        4.4199999999999982        2.0000000000000027        2.2099999999999955        29.392200000000024        0.0000000000000000        2.0000000000000027     
   24.125000000000000        2.0000000000000022        4.4199999999999990        2.0000000000000022        2.2099999999999964        29.392200000000017        0.0000000000000000        2.0000000000000022     
   24.375000000000000        2.0000000000000027        4.4199999999999990        2.0000000000000027        2.2099999999999960        29.392200000000035        0.0000000000000000        2.0000000000000027     
   24.625000000000000        2.0000000000000022        4.4200000000000008        2.0000000000000022        2.2099999999999973        29.392200000000031        0.0000000000000000        2.0000000000000022     
   24.875000000000000        2.0000000000000013        4.4200000000000044        2.0000000000000013        2.2100000000000004        29.392200000000038        0.0000000000000000        2.0000000000000013     


==> SUB_disc_weno5_noGF_N100.dat <==
x                       h                         u                           b                      eta                         DH                       pert
  0.12500000000000000        2.0292918077453703        2.1780999543209822        0.0000000000000000        2.0292918077453703        1.0292918077453703        2.0292918077453699     
  0.37500000000000000        2.0292910617116564        2.1781017852600235        0.0000000000000000        2.0292910617116564        1.0292910617116564        2.0292910617116555     
  0.62500000000000000        2.0292901879569238        2.1781038280222620        0.0000000000000000        2.0292901879569238        1.0292901879569238        2.0292901879569238     
  0.87500000000000000        2.0292895394125119        2.1781052937443879        0.0000000000000000        2.0292895394125119        1.0292895394125119        2.0292895394125119     
   1.1250000000000000        2.0292892555302733        2.1781058741845412        0.0000000000000000        2.0292892555302733        1.0292892555302733        2.0292892555302733     
   1.3750000000000000        2.0292893939282926        2.1781054446562012        0.0000000000000000        2.0292893939282926        1.0292893939282926        2.0292893939282926     
   1.6250000000000000        2.0292899188781037        2.1781040884448015        0.0000000000000000        2.0292899188781037        1.0292899188781037        2.0292899188781037     
   1.8750000000000000        2.0292906801061834        2.1781021438904240        0.0000000000000000        2.0292906801061834        1.0292906801061834        2.0292906801061843     
   2.1250000000000000        2.0292914431056315        2.1781001365934203        0.0000000000000000        2.0292914431056315        1.0292914431056315        2.0292914431056319     
   2.3750000000000000        2.0292919496756538        2.1780986472862160        0.0000000000000000        2.0292919496756538        1.0292919496756538        2.0292919496756543     
   2.6250000000000000        2.0292920028335959        2.1780981218607396        0.0000000000000000        2.0292920028335959        1.0292920028335959        2.0292920028335955     
   2.8750000000000000        2.0292915563685114        2.1780986792277042        0.0000000000000000        2.0292915563685114        1.0292915563685114        2.0292915563685114     
   3.1250000000000000        2.0292907391845376        2.1781000467574176        0.0000000000000000        2.0292907391845376        1.0292907391845376        2.0292907391845376     
   3.3750000000000000        2.0292897924020044        2.1781017177086155        0.0000000000000000        2.0292897924020044        1.0292897924020044        2.0292897924020039     
   3.6250000000000000        2.0292889575068491        2.1781031619771412        0.0000000000000000        2.0292889575068491        1.0292889575068491        2.0292889575068487     
   3.8750000000000000        2.0292884339347825        2.1781039758583280        0.0000000000000000        2.0292884339347825        1.0292884339347825        2.0292884339347848     
   4.1250000000000000        2.0292883416628311        2.1781038772617762        0.0000000000000000        2.0292883416628311        1.0292883416628311        2.0292883416628302     
   4.3750000000000000        2.0292887197495193        2.1781028323928426        0.0000000000000000        2.0292887197495193        1.0292887197495193        2.0292887197495117     
   4.6250000000000000        2.0292894889048716        2.1781009644850977        0.0000000000000000        2.0292894889048716        1.0292894889048716        2.0292894889048863     
   4.8750000000000000        2.0292904838330652        2.1780987425360707        0.0000000000000000        2.0292904838330652        1.0292904838330652        2.0292904838330545     
   5.1250000000000000        2.0292912188381678        2.1780970337227532        0.0000000000000000        2.0292912188381678        1.0292912188381678        2.0292912188381718     
   5.3750000000000000        2.0292914183621176        2.1780969048807517        0.0000000000000000        2.0292914183621176        1.0292914183621176        2.0292914183622108     
   5.6250000000000000        2.0292911818058843        2.1780971231749922        0.0000000000000000        2.0292911818058843        1.0292911818058843        2.0292911818052923     
   5.8750000000000000        2.0292911677253449        2.1780982708535288        0.0000000000000000        2.0292911677253449        1.0292911677253449        2.0292911677267798     
   6.1250000000000000        2.0292895656454890        2.1781006734291042        0.0000000000000000        2.0292895656454890        1.0292895656454890        2.0292895656450107     
   6.3750000000000000        2.0292881991706144        2.1781061357462654        0.0000000000000000        2.0292881991706144        1.0292881991706144        2.0292881991652889     
   6.6250000000000000        2.0292891814430418        2.1781013587705225        0.0000000000000000        2.0292891814430418        1.0292891814430418        2.0292891814489433     
   6.8750000000000000        2.0292939221675459        2.1780961381991766        0.0000000000000000        2.0292939221675459        1.0292939221675459        2.0292939221968034     
   7.1250000000000000        2.0292783240400731        2.1781263099189694        0.0000000000000000        2.0292783240400731        1.0292783240400731        2.0292783239675307     
   7.3750000000000000        2.0292860371749879        2.1781105478581599        0.0000000000000000        2.0292860371749879        1.0292860371749879        2.0292860375277821     
   7.6250000000000000        2.0295794151624307        2.1774232732765513        0.0000000000000000        2.0295794151624307        1.0295794151624307        2.0295794107513072     
   7.8750000000000000        1.9875678822466152        2.0986574424351390       0.10000000000000002        2.0875678822466153        1.0875678822466153        1.9875679297523789     
   8.1250000000000000        1.8029346816561991        2.4057592381276365       0.20000000000000001        2.0029346816561993        1.0029346816561990        1.8029346376589519     
   8.3750000000000000        1.7196990126924667        2.4914693219531387       0.20000000000000001        1.9196990126924667       0.91969901269246668        1.7196990260551126     
   8.6250000000000000        1.7318222588300181        2.5738814855911780       0.20000000000000001        1.9318222588300180       0.93182225883001801        1.7318222355477328     
   8.8750000000000000        1.7427525509128334        2.6027913621276042       0.20000000000000001        1.9427525509128334       0.94275255091283339        1.7427525485899700     
   9.1250000000000000        1.7343826125181401        2.5822346166102395       0.20000000000000001        1.9343826125181400       0.93438261251814003        1.7343826241399722     
   9.3750000000000000        1.7192429750787197        2.5462508902981149       0.20000000000000001        1.9192429750787197       0.91924297507871966        1.7192429875919313     
   9.6250000000000000        1.7112734255808404        2.5270838827517657       0.20000000000000001        1.9112734255808403       0.91127342558084035        1.7112734232465121     
   9.8750000000000000        1.7187337466115875        2.5448371976596094       0.20000000000000001        1.9187337466115875       0.91873374661158747        1.7187337368483599     
   10.125000000000000        1.7314298794108687        2.5751019860553019       0.20000000000000001        1.9314298794108686       0.93142987941086863        1.7314298697790014     
   10.375000000000000        1.7377110616900115        2.5899683124883564       0.20000000000000001        1.9377110616900115       0.93771106169001150        1.7377110638289355     
   10.625000000000000        1.7313998926385092        2.5748942379486714       0.20000000000000001        1.9313998926385092       0.93139989263850920        1.7313999023284121     
   10.875000000000000        1.7202234932079239        2.5484297830509797       0.20000000000000001        1.9202234932079238       0.92022349320792385        1.7202235006048967     
   11.125000000000000        1.7154604473668558        2.5371688857945012       0.20000000000000001        1.9154604473668557       0.91546044736685572        1.7154604404679068     
   11.375000000000000        1.7218181155178829        2.5519308612859604       0.20000000000000001        1.9218181155178828       0.92181811551788284        1.7218181145742439     
   11.625000000000000        1.7294214713038312        2.5672703810784649       0.20000000000000001        1.9294214713038311       0.92942147130383113        1.7294214472267717     
   11.875000000000000        1.7738590251322091        2.6418963626500092       0.10000000000000001        1.8738590251322091       0.87385902513220903        1.7738590490429147     
   12.125000000000000        1.9456160464309393        2.3860787082240424        0.0000000000000000        1.9456160464309393       0.94561604643093933        1.9456160471605537     
   12.375000000000000        1.9718183566414533        2.1782152578593683        0.0000000000000000        1.9718183566414533       0.97181835664145333        1.9718183683639103     
   12.625000000000000        1.9839215854419763        2.1722151595320796        0.0000000000000000        1.9839215854419763       0.98392158544197628        1.9839215794996981     
   12.875000000000000        2.0037853018688225        2.2184780019374970        0.0000000000000000        2.0037853018688225        1.0037853018688225        2.0037852916358738     
   13.125000000000000        2.0190220309365374        2.2523235091021143        0.0000000000000000        2.0190220309365374        1.0190220309365374        2.0190220235547085     
   13.375000000000000        2.0118576347722912        2.2365814573076679        0.0000000000000000        2.0118576347722912        1.0118576347722912        2.0118576465689908     
   13.625000000000000        1.9948332859702986        2.1989415626297917        0.0000000000000000        1.9948332859702986       0.99483328597029863        1.9948332952028385     
   13.875000000000000        1.9837536010670154        2.1742574779624122        0.0000000000000000        1.9837536010670154       0.98375360106701537        1.9837535996743589     
   14.125000000000000        1.9904947065196139        2.1892081321572676        0.0000000000000000        1.9904947065196139       0.99049470651961391        1.9904946968307713     
   14.375000000000000        2.0046566985891574        2.2205855744635197        0.0000000000000000        2.0046566985891574        1.0046566985891574        2.0046566900716347     
   14.625000000000000        2.0136702849969286        2.2404449361349346        0.0000000000000000        2.0136702849969286        1.0136702849969286        2.0136702838380969     
   14.875000000000000        2.0074368454584666        2.2266636419182797        0.0000000000000000        2.0074368454584666        1.0074368454584666        2.0074368556865565     
   15.125000000000000        1.9951041190035548        2.1993502971925656        0.0000000000000000        1.9951041190035548       0.99510411900355478        1.9951041279629447     
   15.375000000000000        1.9882244219907610        2.1840427229746950        0.0000000000000000        1.9882244219907610       0.98822442199076099        1.9882244206727857     
   15.625000000000000        1.9940904777382096        2.1970477871808400        0.0000000000000000        1.9940904777382096       0.99409047773820958        1.9940904695985278     
   15.875000000000000        2.0043620925897696        2.2197958671916669        0.0000000000000000        2.0043620925897696        1.0043620925897696        2.0043620852244737     
   16.125000000000000        2.0099104503591039        2.2320313921842097        0.0000000000000000        2.0099104503591039        1.0099104503591039        2.0099104506911103     
   16.375000000000000        2.0045699747475609        2.2202242279246871        0.0000000000000000        2.0045699747475609        1.0045699747475609        2.0045699812237521     
   16.625000000000000        1.9957064876232744        2.2005916521296376        0.0000000000000000        1.9957064876232744       0.99570648762327441        1.9957064966120712     
   16.875000000000000        1.9915614069978143        2.1913773743506426        0.0000000000000000        1.9915614069978143       0.99156140699781425        1.9915614028098165     
   17.125000000000000        1.9964256326747700        2.2021543349968598        0.0000000000000000        1.9964256326747700       0.99642563267477002        1.9964256293450791     
   17.375000000000000        2.0038220270159846        2.2185283319321636        0.0000000000000000        2.0038220270159846        1.0038220270159846        2.0038220201881636     
   17.625000000000000        2.0070960206970061        2.2257543651326555        0.0000000000000000        2.0070960206970061        1.0070960206970061        2.0070960233662145     
   17.875000000000000        2.0027140059457400        2.2160654272231346        0.0000000000000000        2.0027140059457400        1.0027140059457400        2.0027140085481010     
   18.125000000000000        1.9963967269362313        2.2020736564102563        0.0000000000000000        1.9963967269362313       0.99639672693623127        1.9963967340985889     
   18.375000000000000        1.9940245290469454        2.1968021486801605        0.0000000000000000        1.9940245290469454       0.99402452904694538        1.9940245249091086     
   18.625000000000000        1.9979211740299139        2.2054293656986488        0.0000000000000000        1.9979211740299139       0.99792117402991387        1.9979211722010797     
   18.875000000000000        2.0031877632772268        2.2170848671687935        0.0000000000000000        2.0031877632772268        1.0031877632772268        2.0031877586673943     
   19.125000000000000        2.0050001878316097        2.2210918125734236        0.0000000000000000        2.0050001878316097        1.0050001878316097        2.0050001895632956     
   19.375000000000000        2.0015313163264579        2.2134248349245662        0.0000000000000000        2.0015313163264579        1.0015313163264579        2.0015313190675470     
   19.625000000000000        1.9970719439545725        2.2035522161327092        0.0000000000000000        1.9970719439545725       0.99707194395457255        1.9970719477650369     
   19.875000000000000        1.9958095960080104        2.2007429774471881        0.0000000000000000        1.9958095960080104       0.99580959600801044        1.9958095940731635     
   20.125000000000000        1.9988487596242339        2.2074643690456561        0.0000000000000000        1.9988487596242339       0.99884875962423392        1.9988487572167843     
   20.375000000000000        2.0025715550532710        2.2156974308587292        0.0000000000000000        2.0025715550532710        1.0025715550532710        2.0025715526123413     
   20.625000000000000        2.0034943855444673        2.2177428328596847        0.0000000000000000        2.0034943855444673        1.0034943855444673        2.0034943864025445     
   20.875000000000000        2.0008218635226389        2.2118382825035483        0.0000000000000000        2.0008218635226389        1.0008218635226389        2.0008218661853991     
   21.125000000000000        1.9976884853333459        2.2049051856365613        0.0000000000000000        1.9976884853333459       0.99768848533334586        1.9976884871735505     
   21.375000000000000        1.9970759607608068        2.2035360441157876        0.0000000000000000        1.9970759607608068       0.99707596076080685        1.9970759597148318     
   21.625000000000000        1.9993979028022775        2.2086681036473648        0.0000000000000000        1.9993979028022775       0.99939790280227747        1.9993979007184535     
   21.875000000000000        2.0020192956336071        2.2144636249342993        0.0000000000000000        2.0020192956336071        1.0020192956336071        2.0020192942651818     
   22.125000000000000        2.0024454016886262        2.2154200231921259        0.0000000000000000        2.0024454016886262        1.0024454016886262        2.0024454024593572     
   22.375000000000000        2.0004156466567502        2.2109442598786924        0.0000000000000000        2.0004156466567502        1.0004156466567502        2.0004156485985960     
   22.625000000000000        1.9982096140739312        2.2060556270281859        0.0000000000000000        1.9982096140739312       0.99820961407393116        1.9982096151041582     
   22.875000000000000        1.9979543681205656        2.2054757647364287        0.0000000000000000        1.9979543681205656       0.99795436812056559        1.9979543672120297     
   23.125000000000000        1.9996901061489674        2.2093274273772106        0.0000000000000000        1.9996901061489674       0.99969010614896736        1.9996901046879603     
   23.375000000000000        2.0015739197274351        2.2134461711969706        0.0000000000000000        2.0015739197274351        1.0015739197274351        2.0015739189923494     
   23.625000000000000        2.0017163898457633        2.2137604594042415        0.0000000000000000        2.0017163898457633        1.0017163898457633        2.0017163907112461     
   23.875000000000000        2.0001946181018835        2.2105040785607462        0.0000000000000000        2.0001946181018835        1.0001946181018835        2.0001946187958621     
   24.125000000000000        1.9986802077886225        2.2072235359225520        0.0000000000000000        1.9986802077886225       0.99868020778862254        1.9986802080099912     
   24.375000000000000        1.9985775015692018        2.2063802911171218        0.0000000000000000        1.9985775015692018       0.99857750156920178        1.9985775020794658     
   24.625000000000000        2.0003025701861619        2.2100784484946625        0.0000000000000000        2.0003025701861619        1.0003025701861619        2.0003025687298890     
   24.875000000000000        2.0006218360130332        2.2124821690719685        0.0000000000000000        2.0006218360130332        1.0006218360130332        2.0006218344859179     


==> SUBweno5GF.dat <==
          x                         h                          q                       eta                        u                          k                           b
  0.12500000000000000        1.9999998419278473        4.4199999999150812        1.9999998419279017        2.2100001746267495        29.392197669655122        4.0531030100567339E-068
  0.37500000000000000        1.9999998420932454        4.4199999994245216        1.9999998420934477        2.2100001741993158        29.392197669932337        3.2668075129834578E-065
  0.62500000000000000        1.9999998421842895        4.4199999990796242        1.9999998421842018        2.2100001739264985        29.392197669745173        1.7624100967059087E-062
  0.87500000000000000        1.9999998422723253        4.4199999987745882        1.9999998422725602        2.2100001736762955        29.392197669698717        7.3503872580836741E-060
   1.1250000000000000        1.9999998422820844        4.4199999985792813        1.9999998422820269        2.2100001735683752        29.392197668976738        2.4808280075015680E-057
   1.3750000000000000        1.9999998422391159        4.4199999985657046        1.9999998422389067        2.2100001736082988        29.392197668272782        6.9004816082457675E-055
   1.6250000000000000        1.9999998421116476        4.4199999987195255        1.9999998421116396        2.2100001738263573        29.392197667081270        1.5913446478378707E-052
   1.8750000000000000        1.9999998419096321        4.4199999990333128        1.9999998419096292        2.2100001742065483        29.392197665491338        3.0351004380248293E-050
   2.1250000000000000        1.9999998416432465        4.4199999995082271        1.9999998416433014        2.2100001747382825        29.392197663664547        4.7282059177797389E-048
   2.3750000000000000        1.9999998413316542        4.4200000001013180        1.9999998413315840        2.2100001753792782        29.392197661691480        5.8299927616304982E-046
   2.6250000000000000        1.9999998409899864        4.4200000007733040        1.9999998409900073        2.2100001760927395        29.392197659627080        5.2159099425269175E-044
   2.8750000000000000        1.9999998406508985        4.4200000014467298        1.9999998406509074        2.2100001768040691        29.392197657604662        2.2489573514977615E-042
   3.1250000000000000        1.9999998403377446        4.4200000020509007        1.9999998403377290        2.2100001774523137        29.392197655659611       -2.4705075319425175E-040
   3.3750000000000000        1.9999998400695276        4.4200000025692852        1.9999998400695544        2.2100001780078253        29.392197653997826       -7.1709035374559773E-038
   3.6250000000000000        1.9999998398649248        4.4200000029494744        1.9999998398649077        2.2100001784239729        29.392197652661139       -9.9592729949588889E-036
   3.8750000000000000        1.9999998397314775        4.4200000031886466        1.9999998397314793        2.2100001786910326        29.392197651751875       -1.0027404332644201E-033
   4.1250000000000000        1.9999998396645366        4.4200000032918760        1.9999998396645740        2.2100001788166503        29.392197651222602       -7.9900048795315719E-032
   4.3750000000000000        1.9999998396581824        4.4200000032599505        1.9999998396581367        2.2100001788076953        29.392197650985700       -5.2010171601418547E-030
   4.6250000000000000        1.9999998397059604        4.4200000031058284        1.9999998397059346        2.2100001786779280        29.392197651010015       -2.8009163221299538E-028
   4.8750000000000000        1.9999998398008518        4.4200000028535973        1.9999998398009025        2.2100001784467938        29.392197651294225       -1.2512444820880865E-026
   5.1250000000000000        1.9999998399303756        4.4200000025302542        1.9999998399303696        2.2100001781420584        29.392197651773351       -4.6102777066325452E-025
   5.3750000000000000        1.9999998400764905        4.4200000021812320        1.9999998400765036        2.2100001778061840        29.392197652385693       -1.3764826579810744E-023
   5.6250000000000000        1.9999998402181483        4.4200000018433814        1.9999998402181325        2.2100001774805995        29.392197652978574       -3.1857939949152179E-022
   5.8750000000000000        1.9999998403477131        4.4200000015425154        1.9999998403477099        2.2100001771870512        29.392197653559329       -4.9793590664481649E-021
   6.1250000000000000        1.9999998404566990        4.4200000012834701        1.9999998404566948        2.2100001769370725        29.392197654020457       -1.5468727534247049E-020
   6.3750000000000000        1.9999998405493322        4.4200000010620561        1.9999998405493336        2.2100001767240505        29.392197654407795        2.0961667720650964E-018
   6.6250000000000000        1.9999998406315909        4.4200000008624203        1.9999998406315878        2.2100001765333293        29.392197654737707        8.6101663339872206E-017
   6.8750000000000000        1.9999998407060444        4.4200000006788001        1.9999998407060524        2.2100001763592250        29.392197655023597        2.1742169485074391E-015
   7.1250000000000000        1.9999998407737762        4.4200000005099493        1.9999998407738093        2.2100001761999524        29.392197655276039        4.1608076639947359E-014
   7.3750000000000000        1.9999998408325268        4.4200000003638920        1.9999998408331823        2.2100001760620027        29.392197655508955        6.3995987780359486E-013
   7.6250000000000000        1.9999998408718602        4.4200000002400328        1.9999998408798592        2.2100001759568362        29.392197655685443        8.0941538182367685E-012
   7.8750000000000000        1.9999998408085398        4.4200000001502673        1.9999998408934481        2.2100001759811332        29.392197655859398        8.4909256163757441E-011
   8.1250000000000000        1.9999998399514196        4.4200000001074340        1.9999998406899626        2.2100001769054249        29.392197655814140        7.3862496130835514E-010
   8.3750000000000000        1.9999998339153220        4.4200000000151434        1.9999998391948084        2.2100001835373884        29.392197655097210        5.2801149176022175E-009
   8.6250000000000000        1.9999998007005251        4.4200000000299413        1.9999998309855180        2.2100002202410023        29.392197655450342        3.0283793551774287E-008
   8.8750000000000000        1.9999996666722089        4.4200000000614361        1.9999997976398836        2.2100003683542426        29.392197656156252        1.3096815678047868E-007
   9.1250000000000000        1.9999993882197906        4.4199999998997788        1.9999997280346538        2.2100006759678887        29.392197655560985        3.3981445519485208E-007
   9.3750000000000000        2.0000003847337715        4.4199999999085984        1.9999999761830605        2.2099995748223855        29.392197655654591       -4.0855037386824495E-007
   9.6250000000000000        2.0000144613746769        4.4199999999679980        2.0000034695597662        2.2099840202811056        29.392197656182905       -1.0991815124019542E-005
   9.8750000000000000        2.0001009853820464        4.4199999999783035        2.0000248932065845        2.2098884167760913        29.392197656174506       -7.6092175333595423E-005
   10.125000000000000        2.0004791450125028        4.4199999999976916        2.0001184350175718        2.2094706715723027        29.392197656246168       -3.6070999485194488E-004
   10.375000000000000        2.0017689723629735        4.4200000000132720        2.0004377458660123        2.2080470129358396        29.392197656322750       -1.3312264969214294E-003
   10.625000000000000        2.0053018398492712        4.4199999999701740        2.0013120254530437        2.2041569563920462        29.392197656010811       -3.9898143962809668E-003
   10.875000000000000        2.0131048186073688        4.4199999999285051        2.0032276176501149        2.1956134420197211        29.392197655714394       -9.8772009573204426E-003
   11.125000000000000        2.0268556318421376        4.4199999999288186        2.0065480272639209        2.1807177237934341        29.392197655725774       -2.0307604578160811E-002
   11.375000000000000        2.0455331318548562        4.4199999999478310        2.0109536746546302        2.1608058706630899        29.392197655881990       -3.4579457200174836E-002
   11.625000000000000        2.0631584169284989        4.4199999999831947        2.0150062676760023        2.1423463965328100        29.392197656131639       -4.8152149252591592E-002
   11.875000000000000        2.0695895306224203        4.4200000000204680        2.0164645377465753        2.1356891956692388        29.392197656411010       -5.3124992875841985E-002
   12.125000000000000        2.0558915237254691        4.4200000000056612        2.0133386520595811        2.1499188789865489        29.392197656355872       -4.2552871665857583E-002
   12.375000000000000        2.0216689104144194        4.4199999999786375        2.0052843814786638        2.1863124951911970        29.392197656214826       -1.6384528935715226E-002
   12.625000000000000        1.9780317758498900        4.4199999999633999        1.9944163047856134        2.2345444870642224        29.392197656081013        1.6384528935715226E-002
   12.875000000000000        1.9424734629386806        4.4199999999607344        1.9850263346045482        2.2754493609780981        29.392197655988344        4.2552871665857583E-002
   13.125000000000000        1.9279038867834619        4.4199999999832711        1.9810288796592879        2.2926454115706378        29.392197656001436        5.3124992875841978E-002
   13.375000000000000        1.9347799205689542        4.4200000000113162        1.9829320698215529        2.2844975560380680        29.392197656009500        4.8152149252591592E-002
   13.625000000000000        1.9533971618125452        4.4200000000437036        1.9879766190127202        2.2627246964679801        29.392197656035695        3.4579457200174829E-002
   13.875000000000000        1.9727687157199605        4.4200000000691562        1.9930763202981256        2.2405059269485088        29.392197656049571        2.0307604578160811E-002
   14.125000000000000        1.9868042566433692        4.4200000000813846        1.9966814576006811        2.2246781409401781        29.392197656034405        9.8772009573204426E-003
   14.375000000000000        1.9946830766137673        4.4200000000896322        1.9986728910100360        2.2158908610149890        29.392197655958828        3.9898143962809668E-003
   14.625000000000000        1.9982292082927775        4.4200000001191349        1.9995604347897218        2.2119584589073482        29.392197655817760        1.3312264969214294E-003
   14.875000000000000        1.9995205749344596        4.4200000001792032        1.9998812849293239        2.2105298918088829        29.392197655613487        3.6070999485194488E-004
   15.125000000000000        1.9998988503294037        4.4200000002351887        1.9999749425047415        2.2101117761565030        29.392197655548536        7.6092175333595410E-005
   15.375000000000000        1.9999853794148157        4.4200000002481037        1.9999963712300914        2.2100161559884621        29.392197655617270        1.0991815124019542E-005
   15.625000000000000        1.9999994561473000        4.4200000002314352        1.9999998646975898        2.2100006010733915        29.392197655745857        4.0855037386824500E-007
   15.875000000000000        2.0000004526697635        4.4200000001585265        2.0000001128551825        2.2099994998796335        29.392197655477947       -3.3981445519485203E-007
   16.125000000000000        2.0000001742298905        4.4200000001973550        2.0000000432614904        2.2099998075743019        29.392197655935764       -1.3096815678047884E-007
   16.375000000000000        2.0000000402498208        4.4200000000470663        2.0000000099657447        2.2099999555461816        29.392197656111787       -3.0283793551774353E-008
   16.625000000000000        2.0000000070808248        4.4199999998665405        2.0000000018011823        2.2099999921102520        29.392197656597030       -5.2801149176022349E-009
   16.875000000000000        2.0000000011074666        4.4199999996654604        2.0000000003692082        2.2099999986084660        29.392197656552131       -7.3862496130835886E-010
   17.125000000000000        2.0000000003170033        4.4199999993783985        2.0000000002321312        2.2099999993415498        29.392197656480917       -8.4909256163757932E-011
   17.375000000000000        2.0000000003272507        4.4199999993643875        2.0000000003186211        2.2099999993176977        29.392197658007966       -8.0941538182368170E-012
   17.625000000000000        2.0000000003788769        4.4199999991634167        2.0000000003784173        2.2099999991638546        29.392197658083958       -6.3995987780359920E-013
   17.875000000000000        2.0000000004287237        4.4199999990310710        2.0000000004287330        2.2099999990419068        29.392197658235933       -4.1608076639947725E-014
   18.125000000000000        2.0000000004446772        4.4199999989934087        2.0000000004445848        2.2099999990054418        29.392197658301850       -2.1742169485074604E-015
   18.375000000000000        2.0000000004250804        4.4199999990541698        2.0000000004251097        2.2099999990572075        29.392197658282154       -8.6101663339873168E-017
   18.625000000000000        2.0000000003601150        4.4199999991593701        2.0000000003601595        2.2099999991817816        29.392197657791673       -2.0961667720651280E-018
   18.875000000000000        2.0000000002602771        4.4199999993394350        2.0000000002603260        2.2099999993821000        29.392197657114973        1.5468727534246558E-020
   19.125000000000000        2.0000000001309264        4.4199999995796553        2.0000000001309934        2.2099999996453588        29.392197656273179        4.9793590664481890E-021
   19.375000000000000        1.9999999999993239        4.4199999999114032        1.9999999999992022        2.2099999999564162        29.392197655792810        3.1857939949152504E-022
   19.625000000000000        1.9999999998739875        4.4200000002643636        1.9999999998739266        2.2100000002713385        29.392197655506749        1.3764826579810864E-023
   19.875000000000000        1.9999999997588749        4.4200000005721103        1.9999999997589535        2.2100000005522937        29.392197655172499        4.6102777066326040E-025
   20.125000000000000        1.9999999996598528        4.4200000007783293        1.9999999996598430        2.2100000007651568        29.392197654625200        1.2512444820880991E-026
   20.375000000000000        1.9999999995875026        4.4200000008608749        1.9999999995875166        2.2100000008862724        29.392197653923319        2.8009163221299942E-028
   20.625000000000000        1.9999999995529856        4.4200000008648264        1.9999999995529651        2.2100000009265033        29.392197653432135        5.2010171601419339E-030
   20.875000000000000        1.9999999995608384        4.4200000008319016        1.9999999995608462        2.2100000009010152        29.392197653399950        7.9900048795316989E-032
   21.125000000000000        1.9999999996058360        4.4200000007768034        1.9999999996058482        2.2100000008240421        29.392197653822461        1.0027404332644371E-033
   21.375000000000000        1.9999999996733593        4.4200000006555138        1.9999999996734137        2.2100000006886393        29.392197654281439        9.9592729949590693E-036
   21.625000000000000        1.9999999997501019        4.4200000004862892        1.9999999997500419        2.2100000005192673        29.392197654662095        7.1709035374561871E-038
   21.875000000000000        1.9999999998275666        4.4200000002908819        1.9999999998275670        2.2100000003360609        29.392197654942581        2.4705075319425914E-040
   22.125000000000000        1.9999999998987381        4.4200000001165707        1.9999999998987270        2.2100000001701456        29.392197655219906       -2.2489573514977698E-042
   22.375000000000000        1.9999999999612166        4.4199999999742436        1.9999999999612306        2.2100000000299547        29.392197655512462       -5.2159099425269842E-044
   22.625000000000000        2.0000000000109015        4.4199999998587201        2.0000000000108744        2.2099999999173545        29.392197655733732       -5.8299927616306351E-046
   22.875000000000000        2.0000000000452873        4.4199999997626760        2.0000000000453393        2.2099999998311950        29.392197655816762       -4.7282059177798568E-048
   23.125000000000000        2.0000000000630789        4.4199999996753574        2.0000000000630767        2.2099999997680535        29.392197655693273       -3.0351004380248801E-050
   23.375000000000000        2.0000000000659397        4.4199999996087316        2.0000000000659415        2.2099999997315720        29.392197655441009       -1.5913446478378990E-052
   23.625000000000000        2.0000000000638409        4.4199999995798214        2.0000000000638116        2.2099999997192854        29.392197655280196       -6.9004816082459602E-055
   23.875000000000000        2.0000000000605174        4.4199999995842019        2.0000000000605365        2.2099999997252113        29.392197655252311       -2.4808280075016393E-057
   24.125000000000000        2.0000000000565392        4.4199999996182591        2.0000000000565179        2.2099999997466617        29.392197655343519       -7.3503872580838212E-060
   24.375000000000000        2.0000000000496216        4.4199999996458059        2.0000000000496612        2.2099999997680526        29.392197655364502       -1.7624100967059811E-062
   24.625000000000000        2.0000000000354934        4.4199999996503108        2.0000000000354854        2.2099999997858903        29.392197655174758       -3.2668075129835316E-065
   24.875000000000000        2.0000000000157061        4.4199999996214343        2.0000000000156342        2.2099999997934181        29.392197654754799       -4.0531030100569249E-068


==> SUBweno5noGF.dat <==
           x                         h                         u                          b
  0.12500000000000000        2.0000791532412081        2.2099097830685284        4.0531030100567339E-068
  0.37500000000000000        2.0000992632122494        2.2098614464353741        3.2668075129834578E-065
  0.62500000000000000        2.0001368961486690        2.2097756118309286        1.7624100967059087E-062
  0.87500000000000000        2.0001687966732993        2.2097041009784446        7.3503872580836741E-060
   1.1250000000000000        2.0001817690194157        2.2096746817209274        2.4808280075015680E-057
   1.3750000000000000        2.0001756968165250        2.2096930226717704        6.9004816082457675E-055
   1.6250000000000000        2.0001544533805218        2.2097440640515771        1.5913446478378707E-052
   1.8750000000000000        2.0001248343715252        2.2098138070802253        3.0351004380248293E-050
   2.1250000000000000        2.0000955244072061        2.2098870548428700        4.7282059177797389E-048
   2.3750000000000000        2.0000745889146914        2.2099467267496502        5.8299927616304982E-046
   2.6250000000000000        2.0000690161986232        2.2099750144872208        5.2159099425269175E-044
   2.8750000000000000        2.0000834719600777        2.2099589119400362        2.2489573514977615E-042
   3.1250000000000000        2.0001121216244506        2.2099073370019044       -2.4705075319425175E-040
   3.3750000000000000        2.0001476362099884        2.2098410880256449       -7.1709035374559773E-038
   3.6250000000000000        2.0001815508110674        2.2097796448720888       -9.9592729949588889E-036
   3.8750000000000000        2.0002049789379566        2.2097409091172597       -1.0027404332644201E-033
   4.1250000000000000        2.0002087716897359        2.2097433224686780       -7.9900048795315719E-032
   4.3750000000000000        2.0001917221335130        2.2097880748089089       -5.2010171601418547E-030
   4.6250000000000000        2.0001619835546665        2.2098590450666857       -2.8009163221299538E-028
   4.8750000000000000        2.0001285386698608        2.2099366915558414       -1.2512444820880865E-026
   5.1250000000000000        2.0000998157105787        2.2100017572623729       -4.6102777066325452E-025
   5.3750000000000000        2.0000835730540061        2.2100372794313179       -1.3764826579810744E-023
   5.6250000000000000        2.0000876853311893        2.2100259765024459       -3.1857939949152179E-022
   5.8750000000000000        2.0001119351996270        2.2099696489449761       -4.9793590664481649E-021
   6.1250000000000000        2.0001475627154659        2.2098862084253987       -1.5468727534247049E-020
   6.3750000000000000        2.0001841831313025        2.2097970716510504        2.0961667720650964E-018
   6.6250000000000000        2.0002114791396184        2.2097250982214982        8.6101663339872206E-017
   6.8750000000000000        2.0002191525549025        2.2096941708545605        2.1742169485074391E-015
   7.1250000000000000        2.0002009918330375        2.2097191544781070        4.1608076639947359E-014
   7.3750000000000000        2.0001654903226300        2.2097844767385268        6.3995987780359486E-013
   7.6250000000000000        2.0001231734789382        2.2098647940200093        8.0941538182367685E-012
   7.8750000000000000        2.0000841527425952        2.2099377791035759        8.4909256163757441E-011
   8.1250000000000000        2.0000569860281829        2.2099851145534184        7.3862496130835514E-010
   8.3750000000000000        2.0000483371940230        2.2099942223511579        5.2801149176022175E-009
   8.6250000000000000        2.0000604225888146        2.2099579987393905        3.0283793551774287E-008
   8.8750000000000000        2.0000908823789820        2.2098860431538503        1.3096815678047868E-007
   9.1250000000000000        2.0001310383336057        2.2097910909616370        3.3981445519485208E-007
   9.3750000000000000        2.0001734604455925        2.2097014578987788       -4.0855037386824495E-007
   9.6250000000000000        2.0002115363022379        2.2096280160098059       -1.0991815124019542E-005
   9.8750000000000000        2.0002826117792685        2.2095861766602858       -7.6092175333595423E-005
   10.125000000000000        2.0005532596362960        2.2094479585839655       -3.6070999485194488E-004
   10.375000000000000        2.0016427920093571        2.2084997870626641       -1.3312264969214294E-003
   10.625000000000000        2.0052037278460069        2.2045809026923333       -3.9898143962809668E-003
   10.875000000000000        2.0132387037200385        2.1954422764339108       -9.8772009573204426E-003
   11.125000000000000        2.0268019571442237        2.1809469642058601       -2.0307604578160811E-002
   11.375000000000000        2.0450982333399610        2.1621480043657408       -3.4579457200174836E-002
   11.625000000000000        2.0631597812671658        2.1433535819165153       -4.8152149252591592E-002
   11.875000000000000        2.0717976995605034        2.1303338827092930       -5.3124992875841985E-002
   12.125000000000000        2.0578832804083369        2.1456768998277451       -4.2552871665857583E-002
   12.375000000000000        2.0224763412874038        2.1844609686869982       -1.6384528935715226E-002
   12.625000000000000        1.9791692780960901        2.2305088855032436        1.6384528935715226E-002
   12.875000000000000        1.9440308582321788        2.2739023247350745        4.2552871665857583E-002
   13.125000000000000        1.9285743346623085        2.2903995158383537        5.3124992875841978E-002
   13.375000000000000        1.9338097843219477        2.2850780987343353        4.8152149252591592E-002
   13.625000000000000        1.9521565362417053        2.2655934416972991        3.4579457200174829E-002
   13.875000000000000        1.9724583732498802        2.2456940984690048        2.0307604578160811E-002
   14.125000000000000        1.9845059614552287        2.2264392484950934        9.8772009573204426E-003
   14.375000000000000        1.9929522697363147        2.2161294915076812        3.9898143962809668E-003
   14.625000000000000        1.9985905680012270        2.2166334656795041        1.3312264969214294E-003
   14.875000000000000        1.9993250862728758        2.2113890522934936        3.6070999485194488E-004
   15.125000000000000        1.9992086072366908        2.2089098730724257        7.6092175333595410E-005
   15.375000000000000        1.9998834707629205        2.2099234282914124        1.0991815124019542E-005
   15.625000000000000        2.0003023208057957        2.2107196887805154        4.0855037386824500E-007
   15.875000000000000        2.0000623207137420        2.2101430877046369       -3.3981445519485203E-007
   16.125000000000000        1.9998560106870389        2.2096743569060724       -1.3096815678047884E-007
   16.375000000000000        1.9999558736230802        2.2099015545507537       -3.0283793551774353E-008
   16.625000000000000        2.0000551803820268        2.2101251754917852       -5.2801149176022349E-009
   16.875000000000000        2.0000112926099760        2.2100386405049455       -7.3862496130835886E-010
   17.125000000000000        1.9999598635230198        2.2099286447768587       -8.4909256163757932E-011
   17.375000000000000        1.9999732961876049        2.2099592599912432       -8.0941538182368170E-012
   17.625000000000000        1.9999934754176432        2.2100021113742661       -6.3995987780359920E-013
   17.875000000000000        1.9999901109165794        2.2099823766570115       -4.1608076639947725E-014
   18.125000000000000        1.9999811434489050        2.2099503441152413       -2.1742169485074604E-015
   18.375000000000000        1.9999844472866923        2.2099437590436875       -8.6101663339873168E-017
   18.625000000000000        1.9999934477287247        2.2099548613870765       -2.0961667720651280E-018
   18.875000000000000        1.9999969527415693        2.2099641387358693        1.5468727534246558E-020
   19.125000000000000        1.9999947224366448        2.2099684442517589        4.9793590664481890E-021
   19.375000000000000        1.9999904272350271        2.2099751003469734        3.1857939949152504E-022
   19.625000000000000        1.9999886129766162        2.2099929661053994        1.3764826579810864E-023
   19.875000000000000        1.9999895591974992        2.2100141096386907        4.6102777066326040E-025
   20.125000000000000        1.9999916811461820        2.2100271560916354        1.2512444820880991E-026
   20.375000000000000        1.9999946473262367        2.2100282159687210        2.8009163221299942E-028
   20.625000000000000        1.9999998180793024        2.2100201174710001        5.2010171601419339E-030
   20.875000000000000        2.0000095175265429        2.2100127643817418        7.9900048795316989E-032
   21.125000000000000        2.0000197784804650        2.2100066331859742        1.0027404332644371E-033
   21.375000000000000        2.0000255832058467        2.2100029102859038        9.9592729949590693E-036
   21.625000000000000        2.0000256740765123        2.2100025482259267        7.1709035374561871E-038
   21.875000000000000        2.0000220596041589        2.2100090023526722        2.4705075319425914E-040
   22.125000000000000        2.0000176573450696        2.2100252522347872       -2.2489573514977698E-042
   22.375000000000000        2.0000119358027098        2.2100431583394964       -5.2159099425269842E-044
   22.625000000000000        2.0000049774754269        2.2100549041936182       -5.8299927616306351E-046
   22.875000000000000        1.9999992477074959        2.2100592340124265       -4.7282059177798568E-048
   23.125000000000000        1.9999974575505450        2.2100549096069124       -3.0351004380248801E-050
   23.375000000000000        2.0000008575243835        2.2100435126033373       -1.5913446478378990E-052
   23.625000000000000        2.0000068771508448        2.2100237141103736       -6.9004816082459602E-055
   23.875000000000000        2.0000116650817716        2.2099988651459315       -2.4808280075016393E-057
   24.125000000000000        2.0000137111647565        2.2099772007390071       -7.3503872580838212E-060
   24.375000000000000        2.0000125249531862        2.2099671923644251       -1.7624100967059811E-062
   24.625000000000000        2.0000096517767774        2.2099675452025220       -3.2668075129835316E-065
   24.875000000000000        2.0000036433769557        2.2099691001826307       -4.0531030100569249E-068


==> SUPER_disc_weno5_GF_N100.dat <==
          x                         h                          q                       eta                        u                          k                           b                     pert
  0.12500000000000000        1.9999999999999962        23.999999999999979        1.9999999999999962        12.000000000000009        307.62399999999985        0.0000000000000000        1.9999999999999962     
  0.37500000000000000        1.9999999999999967        24.000000000000014        1.9999999999999967        12.000000000000028        307.62400000000088        0.0000000000000000        1.9999999999999967     
  0.62500000000000000        1.9999999999999976        24.000000000000007        1.9999999999999973        12.000000000000012        307.62400000000019        0.0000000000000000        1.9999999999999976     
  0.87500000000000000        1.9999999999999958        24.000000000000018        1.9999999999999962        12.000000000000032        307.62400000000099        0.0000000000000000        1.9999999999999958     
   1.1250000000000000        2.0000000000000009        24.000000000000000        2.0000000000000009        11.999999999999995        307.62399999999991        0.0000000000000000        2.0000000000000009     
   1.3750000000000000        1.9999999999999933        23.999999999999947        1.9999999999999931        12.000000000000016        307.62399999999963        0.0000000000000000        1.9999999999999933     
   1.6250000000000000        1.9999999999999962        24.000000000000000        1.9999999999999962        12.000000000000012        307.62400000000002        0.0000000000000000        1.9999999999999962     
   1.8750000000000000        1.9999999999999998        24.000000000000057        2.0000000000000000        12.000000000000027        307.62400000000133        0.0000000000000000        1.9999999999999998     
   2.1250000000000000        1.9999999999999964        24.000000000000004        1.9999999999999964        12.000000000000021        307.62400000000048        0.0000000000000000        1.9999999999999964     
   2.3750000000000000        1.9999999999999980        23.999999999999989        1.9999999999999980        12.000000000000002        307.62399999999985        0.0000000000000000        1.9999999999999980     
   2.6250000000000000        1.9999999999999976        23.999999999999979        1.9999999999999976        12.000000000000007        307.62399999999997        0.0000000000000000        1.9999999999999976     
   2.8750000000000000        1.9999999999999944        24.000000000000014        1.9999999999999944        12.000000000000034        307.62400000000088        0.0000000000000000        1.9999999999999944     
   3.1250000000000000        1.9999999999999991        24.000000000000018        1.9999999999999989        12.000000000000007        307.62400000000025        0.0000000000000000        1.9999999999999991     
   3.3750000000000000        1.9999999999999964        23.999999999999968        1.9999999999999967        12.000000000000004        307.62399999999968        0.0000000000000000        1.9999999999999964     
   3.6250000000000000        1.9999999999999962        23.999999999999968        1.9999999999999964        12.000000000000011        307.62399999999997        0.0000000000000000        1.9999999999999962     
   3.8750000000000000        1.9999999999999967        24.000000000000046        1.9999999999999964        12.000000000000036        307.62400000000116        0.0000000000000000        1.9999999999999967     
   4.1250000000000000        2.0000000000000053        24.000000000000114        2.0000000000000053        12.000000000000028        307.62400000000224        0.0000000000000000        2.0000000000000053     
   4.3750000000000000        2.0000000000000062        24.000000000000075        2.0000000000000062        12.000000000000002        307.62400000000116        0.0000000000000000        2.0000000000000062     
   4.6250000000000000        1.9999999999999951        23.999999999999936        1.9999999999999949        11.999999999999989        307.62399999999866        0.0000000000000000        1.9999999999999951     
   4.8750000000000000        1.9999999999999942        23.999999999999947        1.9999999999999942        12.000000000000005        307.62399999999946        0.0000000000000000        1.9999999999999942     
   5.1250000000000000        2.0000000000000031        24.000000000000096        2.0000000000000031        12.000000000000028        307.62400000000184        0.0000000000000000        2.0000000000000031     
   5.3750000000000000        2.0000000000000013        24.000000000000075        2.0000000000000013        12.000000000000027        307.62400000000156        0.0000000000000000        2.0000000000000013     
   5.6250000000000000        1.9999999999999925        23.999999999999908        1.9999999999999925        11.999999999999996        307.62399999999860        0.0000000000000000        1.9999999999999925     
   5.8750000000000000        1.9999999999999885        23.999999999999872        1.9999999999999885        12.000000000000002        307.62399999999820        0.0000000000000000        1.9999999999999885     
   6.1250000000000000        1.9999999999999956        24.000000000000025        1.9999999999999956        12.000000000000036        307.62400000000099        0.0000000000000000        1.9999999999999956     
   6.3750000000000000        2.0000000000000009        24.000000000000060        2.0000000000000009        12.000000000000025        307.62400000000139        0.0000000000000000        2.0000000000000009     
   6.6250000000000000        2.0000000000000022        24.000000000000068        2.0000000000000018        12.000000000000020        307.62400000000139        0.0000000000000000        2.0000000000000022     
   6.8750000000000000        1.9999999999999964        24.000000000000000        1.9999999999999964        12.000000000000020        307.62400000000031        0.0000000000000000        1.9999999999999964     
   7.1250000000000000        1.9999999999999896        23.999999999999876        1.9999999999999900        12.000000000000000        307.62399999999849        0.0000000000000000        1.9999999999999896     
   7.3750000000000000        1.9999999999999905        23.999999999999915        1.9999999999999905        12.000000000000011        307.62399999999894        0.0000000000000000        1.9999999999999905     
   7.6250000000000000        1.9999999999999993        24.000000000000075        1.9999999999999991        12.000000000000037        307.62400000000162        0.0000000000000000        1.9999999999999993     
   7.8750000000000000        1.9999999999999951        24.000000000000107        1.9999999999999951        12.000000000000073        307.62400000000173        0.0000000000000000        1.9999999999999951     
   8.1250000000000000        2.0324534634765463        24.000000000000064        2.2324534634765465        11.808388448386745        307.62400000000162       0.20000000000000001        2.0324534634765463     
   8.3750000000000000        2.0324534634765477        23.999999999999975        2.2324534634765478        11.808388448386683        307.62399999999963       0.20000000000000001        2.0324534634765477     
   8.6250000000000000        2.0324534634765432        23.999999999999936        2.2324534634765434        11.808388448386681        307.62399999999894       0.20000000000000001        2.0324534634765432     
   8.8750000000000000        2.0324534634765432        23.999999999999936        2.2324534634765438        11.808388448386690        307.62399999999946       0.20000000000000001        2.0324534634765432     
   9.1250000000000000        2.0324534634765463        23.999999999999993        2.2324534634765465        11.808388448386701        307.62400000000036       0.20000000000000001        2.0324534634765463     
   9.3750000000000000        2.0324534634765539        24.000000000000099        2.2324534634765540        11.808388448386708        307.62400000000184       0.20000000000000001        2.0324534634765539     
   9.6250000000000000        2.0324534634765534        24.000000000000103        2.2324534634765536        11.808388448386713        307.62400000000213       0.20000000000000001        2.0324534634765534     
   9.8750000000000000        2.0324534634765508        24.000000000000011        2.2324534634765509        11.808388448386681        307.62400000000014       0.20000000000000001        2.0324534634765508     
   10.125000000000000        2.0324534634765477        23.999999999999957        2.2324534634765478        11.808388448386674        307.62399999999928       0.20000000000000001        2.0324534634765477     
   10.375000000000000        2.0324534634765516        24.000000000000018        2.2324534634765518        11.808388448386678        307.62400000000008       0.20000000000000001        2.0324534634765516     
   10.625000000000000        2.0324534634765512        24.000000000000011        2.2324534634765509        11.808388448386680        307.62400000000014       0.20000000000000001        2.0324534634765512     
   10.875000000000000        2.0324534634765405        23.999999999999922        2.2324534634765412        11.808388448386694        307.62399999999917       0.20000000000000001        2.0324534634765405     
   11.125000000000000        2.0324534634765437        23.999999999999950        2.2324534634765438        11.808388448386694        307.62399999999963       0.20000000000000001        2.0324534634765437     
   11.375000000000000        2.0324534634765494        23.999999999999982        2.2324534634765496        11.808388448386680        307.62399999999985       0.20000000000000001        2.0324534634765494     
   11.625000000000000        2.0324534634765525        24.000000000000011        2.2324534634765527        11.808388448386667        307.62399999999974       0.20000000000000001        2.0324534634765525     
   11.875000000000000        2.0324534634765410        24.000000000000021        2.2324534634765416        11.808388448386737        307.62400000000042       0.20000000000000001        2.0324534634765410     
   12.125000000000000        1.9999999999999916        23.999999999999975        1.9999999999999916        12.000000000000043        307.62399999999980        0.0000000000000000        1.9999999999999916     
   12.375000000000000        1.9999999999999973        23.999999999999979        1.9999999999999973        12.000000000000002        307.62399999999957        0.0000000000000000        1.9999999999999973     
   12.625000000000000        2.0000000000000036        24.000000000000085        2.0000000000000036        12.000000000000018        307.62400000000156        0.0000000000000000        2.0000000000000036     
   12.875000000000000        2.0000000000000084        24.000000000000117        2.0000000000000080        12.000000000000007        307.62400000000173        0.0000000000000000        2.0000000000000084     
   13.125000000000000        2.0000000000000018        24.000000000000071        2.0000000000000018        12.000000000000021        307.62400000000139        0.0000000000000000        2.0000000000000018     
   13.375000000000000        1.9999999999999978        23.999999999999975        1.9999999999999978        11.999999999999996        307.62399999999951        0.0000000000000000        1.9999999999999978     
   13.625000000000000        1.9999999999999956        23.999999999999904        1.9999999999999956        11.999999999999975        307.62399999999809        0.0000000000000000        1.9999999999999956     
   13.875000000000000        1.9999999999999918        23.999999999999904        1.9999999999999916        12.000000000000000        307.62399999999866        0.0000000000000000        1.9999999999999918     
   14.125000000000000        1.9999999999999944        23.999999999999947        1.9999999999999944        12.000000000000005        307.62399999999940        0.0000000000000000        1.9999999999999944     
   14.375000000000000        1.9999999999999991        24.000000000000039        1.9999999999999993        12.000000000000021        307.62400000000093        0.0000000000000000        1.9999999999999991     
   14.625000000000000        2.0000000000000058        24.000000000000114        2.0000000000000058        12.000000000000018        307.62400000000184        0.0000000000000000        2.0000000000000058     
   14.875000000000000        2.0000000000000040        24.000000000000103        2.0000000000000040        12.000000000000028        307.62400000000207        0.0000000000000000        2.0000000000000040     
   15.125000000000000        1.9999999999999978        24.000000000000050        1.9999999999999980        12.000000000000030        307.62400000000116        0.0000000000000000        1.9999999999999978     
   15.375000000000000        1.9999999999999987        23.999999999999964        1.9999999999999989        11.999999999999989        307.62399999999934        0.0000000000000000        1.9999999999999987     
   15.625000000000000        1.9999999999999951        23.999999999999957        1.9999999999999947        12.000000000000009        307.62399999999968        0.0000000000000000        1.9999999999999951     
   15.875000000000000        1.9999999999999929        23.999999999999925        1.9999999999999929        12.000000000000004        307.62399999999906        0.0000000000000000        1.9999999999999929     
   16.125000000000000        1.9999999999999962        24.000000000000000        1.9999999999999962        12.000000000000020        307.62400000000036        0.0000000000000000        1.9999999999999962     
   16.375000000000000        2.0000000000000044        24.000000000000103        2.0000000000000044        12.000000000000023        307.62400000000190        0.0000000000000000        2.0000000000000044     
   16.625000000000000        1.9999999999999933        23.999999999999943        1.9999999999999931        12.000000000000009        307.62399999999923        0.0000000000000000        1.9999999999999933     
   16.875000000000000        1.9999999999999791        23.999999999999737        1.9999999999999791        11.999999999999988        307.62399999999599        0.0000000000000000        1.9999999999999791     
   17.125000000000000        1.9999999999999827        23.999999999999840        1.9999999999999827        12.000000000000020        307.62399999999820        0.0000000000000000        1.9999999999999827     
   17.375000000000000        2.0000000000000040        24.000000000000092        2.0000000000000040        12.000000000000020        307.62400000000156        0.0000000000000000        2.0000000000000040     
   17.625000000000000        2.0000000000000067        24.000000000000167        2.0000000000000062        12.000000000000043        307.62400000000304        0.0000000000000000        2.0000000000000067     
   17.875000000000000        2.0000000000000036        24.000000000000110        2.0000000000000036        12.000000000000028        307.62400000000196        0.0000000000000000        2.0000000000000036     
   18.125000000000000        2.0000000000000022        24.000000000000085        2.0000000000000022        12.000000000000027        307.62400000000173        0.0000000000000000        2.0000000000000022     
   18.375000000000000        2.0000000000000009        24.000000000000036        2.0000000000000009        12.000000000000011        307.62400000000071        0.0000000000000000        2.0000000000000009     
   18.625000000000000        1.9999999999999931        23.999999999999979        1.9999999999999931        12.000000000000028        307.62400000000031        0.0000000000000000        1.9999999999999931     
   18.875000000000000        1.9999999999999976        24.000000000000000        1.9999999999999976        12.000000000000011        307.62400000000014        0.0000000000000000        1.9999999999999976     
   19.125000000000000        1.9999999999999925        23.999999999999915        1.9999999999999925        11.999999999999996        307.62399999999872        0.0000000000000000        1.9999999999999925     
   19.375000000000000        1.9999999999999876        23.999999999999854        1.9999999999999878        11.999999999999996        307.62399999999781        0.0000000000000000        1.9999999999999876     
   19.625000000000000        1.9999999999999887        23.999999999999865        1.9999999999999887        12.000000000000014        307.62399999999889        0.0000000000000000        1.9999999999999887     
   19.875000000000000        1.9999999999999891        23.999999999999897        1.9999999999999887        12.000000000000004        307.62399999999832        0.0000000000000000        1.9999999999999891     
   20.125000000000000        1.9999999999999967        24.000000000000068        1.9999999999999967        12.000000000000060        307.62400000000235        0.0000000000000000        1.9999999999999967     
   20.375000000000000        2.0000000000000044        24.000000000000096        2.0000000000000040        12.000000000000016        307.62400000000139        0.0000000000000000        2.0000000000000044     
   20.625000000000000        1.9999999999999871        23.999999999999858        1.9999999999999871        11.999999999999995        307.62399999999764        0.0000000000000000        1.9999999999999871     
   20.875000000000000        1.9999999999999885        23.999999999999851        1.9999999999999889        11.999999999999993        307.62399999999786        0.0000000000000000        1.9999999999999885     
   21.125000000000000        1.9999999999999956        23.999999999999964        1.9999999999999956        12.000000000000012        307.62399999999991        0.0000000000000000        1.9999999999999956     
   21.375000000000000        2.0000000000000009        24.000000000000082        2.0000000000000009        12.000000000000028        307.62400000000167        0.0000000000000000        2.0000000000000009     
   21.625000000000000        2.0000000000000018        24.000000000000099        2.0000000000000022        12.000000000000034        307.62400000000196        0.0000000000000000        2.0000000000000018     
   21.875000000000000        2.0000000000000067        24.000000000000153        2.0000000000000067        12.000000000000032        307.62400000000264        0.0000000000000000        2.0000000000000067     
   22.125000000000000        2.0000000000000111        24.000000000000185        2.0000000000000107        12.000000000000025        307.62400000000298        0.0000000000000000        2.0000000000000111     
   22.375000000000000        2.0000000000000004        24.000000000000092        2.0000000000000004        12.000000000000041        307.62400000000207        0.0000000000000000        2.0000000000000004     
   22.625000000000000        1.9999999999999989        24.000000000000014        1.9999999999999987        12.000000000000016        307.62400000000054        0.0000000000000000        1.9999999999999989     
   22.875000000000000        1.9999999999999929        23.999999999999947        1.9999999999999929        12.000000000000012        307.62399999999946        0.0000000000000000        1.9999999999999929     
   23.125000000000000        1.9999999999999938        23.999999999999925        1.9999999999999938        11.999999999999993        307.62399999999872        0.0000000000000000        1.9999999999999938     
   23.375000000000000        1.9999999999999964        23.999999999999993        1.9999999999999964        12.000000000000021        307.62400000000048        0.0000000000000000        1.9999999999999964     
   23.625000000000000        2.0000000000000040        24.000000000000142        2.0000000000000040        12.000000000000037        307.62400000000247        0.0000000000000000        2.0000000000000040     
   23.875000000000000        2.0000000000000053        24.000000000000135        2.0000000000000053        12.000000000000034        307.62400000000258        0.0000000000000000        2.0000000000000053     
   24.125000000000000        1.9999999999999987        23.999999999999968        1.9999999999999987        11.999999999999989        307.62399999999928        0.0000000000000000        1.9999999999999987     
   24.375000000000000        1.9999999999999916        23.999999999999851        1.9999999999999913        11.999999999999972        307.62399999999724        0.0000000000000000        1.9999999999999916     
   24.625000000000000        2.0000000000000027        24.000000000000025        2.0000000000000022        11.999999999999996        307.62400000000019        0.0000000000000000        2.0000000000000027     
   24.875000000000000        2.0000000000000084        24.000000000000124        2.0000000000000084        12.000000000000011        307.62400000000196        0.0000000000000000        2.0000000000000084     


==> SUPER_disc_weno5_noGF_N100.dat <==
x                       h                         u                           b                      eta                         DH                       pert
  0.12500000000000000        1.9999999999905231        11.999999999979009        0.0000000000000000        1.9999999999905231       0.99999999999052314        1.9999999999905231     
  0.37500000000000000        2.0000000000043485        12.000000000009631        0.0000000000000000        2.0000000000043485        1.0000000000043485        2.0000000000043485     
  0.62500000000000000        1.9999999999803091        11.999999999956389        0.0000000000000000        1.9999999999803091       0.99999999998030908        1.9999999999803091     
  0.87500000000000000        2.0000000000216276        12.000000000047908        0.0000000000000000        2.0000000000216276        1.0000000000216276        2.0000000000216276     
   1.1250000000000000        1.9999999999506541        11.999999999890703        0.0000000000000000        1.9999999999506541       0.99999999995065414        1.9999999999506541     
   1.3750000000000000        2.0000000000725962        12.000000000160803        0.0000000000000000        2.0000000000725962        1.0000000000725962        2.0000000000725962     
   1.6250000000000000        1.9999999998630886        11.999999999696747        0.0000000000000000        1.9999999998630886       0.99999999986308863        1.9999999998630886     
   1.8750000000000000        2.0000000002230438        12.000000000494030        0.0000000000000000        2.0000000002230438        1.0000000002230438        2.0000000002230438     
   2.1250000000000000        1.9999999996045981        11.999999999124245        0.0000000000000000        1.9999999996045981       0.99999999960459807        1.9999999996045981     
   2.3750000000000000        2.0000000006671619        12.000000001477630        0.0000000000000000        2.0000000006671619        1.0000000006671619        2.0000000006671619     
   2.6250000000000000        1.9999999988415917        11.999999997434264        0.0000000000000000        1.9999999988415917       0.99999999884159174        1.9999999988415917     
   2.8750000000000000        2.0000000019778970        12.000000004381576        0.0000000000000000        2.0000000019778970        1.0000000019778970        2.0000000019778970     
   3.1250000000000000        1.9999999965900650        11.999999992444032        0.0000000000000000        1.9999999965900650       0.99999999659006500        1.9999999965900650     
   3.3750000000000000        2.0000000058462151        12.000000012955292        0.0000000000000000        2.0000000058462151        1.0000000058462151        2.0000000058462151     
   3.6250000000000000        1.9999999899400096        11.999999977722279        0.0000000000000000        1.9999999899400096       0.99999998994000960        1.9999999899400098     
   3.8750000000000000        2.0000000172868337        12.000000038214973        0.0000000000000000        2.0000000172868337        1.0000000172868337        2.0000000172868337     
   4.1250000000000000        1.9999999702613442        11.999999934373838        0.0000000000000000        1.9999999702613442       0.99999997026134424        1.9999999702613436     
   4.3750000000000000        2.0000000510450211        12.000000112806012        0.0000000000000000        2.0000000510450211        1.0000000510450211        2.0000000510450207     
   4.6250000000000000        1.9999999126660875        11.999999805323451        0.0000000000000000        1.9999999126660875       0.99999991266608745        1.9999999126660875     
   4.8750000000000000        2.0000001489204893        12.000000336916397        0.0000000000000000        2.0000001489204893        1.0000001489204893        2.0000001489204884     
   5.1250000000000000        1.9999997449804801        11.999999419227320        0.0000000000000000        1.9999997449804801       0.99999974498048005        1.9999997449804841     
   5.3750000000000000        2.0000004451386508        12.000000982302513        0.0000000000000000        2.0000004451386508        1.0000004451386508        2.0000004451386477     
   5.6250000000000000        1.9999992012442784        11.999998387365327        0.0000000000000000        1.9999992012442784       0.99999920124427844        1.9999992012442842     
   5.8750000000000000        2.0000014429475796        12.000002614436358        0.0000000000000000        2.0000014429475796        1.0000014429475796        2.0000014429475725     
   6.1250000000000000        1.9999975827656611        11.999995365957734        0.0000000000000000        1.9999975827656611       0.99999758276566109        1.9999975827656611     
   6.3750000000000000        2.0000034107389846        12.000009596309052        0.0000000000000000        2.0000034107389846        1.0000034107389846        2.0000034107389357     
   6.6250000000000000        1.9999972241348469        11.999976194619499        0.0000000000000000        1.9999972241348469       0.99999722413484693        1.9999972241349930     
   6.8750000000000000        2.0000039107232830        12.000041150574024        0.0000000000000000        2.0000039107232830        1.0000039107232830        2.0000039107229508     
   7.1250000000000000        1.9999895422911731        11.999886111321544        0.0000000000000000        1.9999895422911731       0.99998954229117309        1.9999895422909475     
   7.3750000000000000        2.0011296133781027        11.997371098130948        0.0000000000000000        2.0011296133781027        1.0011296133781027        2.0011296133797489     
   7.6250000000000000        2.0138750471653797        11.971419737123068        0.0000000000000000        2.0138750471653797        1.0138750471653797        2.0138750471637366     
   7.8750000000000000        2.0327242279031643        11.806814169072652       0.10000000000000002        2.1327242279031644        1.1327242279031644        2.0327242279036430     
   8.1250000000000000        2.0327244483241351        11.806814396028411       0.20000000000000001        2.2327244483241353        1.2327244483241351        2.0327244483241071     
   8.3750000000000000        2.0327243895302045        11.806814223240835       0.20000000000000001        2.2327243895302047        1.2327243895302045        2.0327243895302134     
   8.6250000000000000        2.0327245234223539        11.806814516812182       0.20000000000000001        2.2327245234223541        1.2327245234223538        2.0327245234223530     
   8.8750000000000000        2.0327242914445125        11.806814000431952       0.20000000000000001        2.2327242914445127        1.2327242914445125        2.0327242914445098     
   9.1250000000000000        2.0327246842546853        11.806814893487564       0.20000000000000001        2.2327246842546855        1.2327246842546853        2.0327246842546893     
   9.3750000000000000        2.0327240043906505        11.806813368897027       0.20000000000000001        2.2327240043906507        1.2327240043906504        2.0327240043906500     
   9.6250000000000000        2.0327252174244279        11.806815889583129       0.20000000000000001        2.2327252174244281        1.2327252174244279        2.0327252174244150     
   9.8750000000000000        2.0327230027901968        11.806811845304070       0.20000000000000001        2.2327230027901970        1.2327230027901968        2.0327230027902057     
   10.125000000000000        2.0327268674867454        11.806818667200805       0.20000000000000001        2.2327268674867455        1.2327268674867453        2.0327268674867884     
   10.375000000000000        2.0327210388345742        11.806805168872117       0.20000000000000001        2.2327210388345744        1.2327210388345742        2.0327210388344890     
   10.625000000000000        2.0327267897635855        11.806838169714462       0.20000000000000001        2.2327267897635856        1.2327267897635854        2.0327267897635166     
   10.875000000000000        2.0327215791814965        11.806772005661706       0.20000000000000001        2.2327215791814967        1.2327215791814965        2.0327215791817652     
   11.125000000000000        2.0327312891745630        11.806933030557596       0.20000000000000001        2.2327312891745632        1.2327312891745630        2.0327312891743383     
   11.375000000000000        2.0315807135629931        11.809448913132112       0.20000000000000001        2.2315807135629933        1.2315807135629930        2.0315807135630792     
   11.625000000000000        2.0189889770136187        11.834418887297096       0.20000000000000001        2.2189889770136189        1.2189889770136186        2.0189889770135694     
   11.875000000000000        2.0005085798572293        11.996949987890844       0.10000000000000001        2.1005085798572294        1.1005085798572294        2.0005085798572644     
   12.125000000000000        2.0005084734596195        11.996950024498515        0.0000000000000000        2.0005084734596195        1.0005084734596195        2.0005084734596159     
   12.375000000000000        2.0005084563203650        11.996950033531656        0.0000000000000000        2.0005084563203650        1.0005084563203650        2.0005084563203668     
   12.625000000000000        2.0005084560783066        11.996950033951073        0.0000000000000000        2.0005084560783066        1.0005084560783066        2.0005084560783057     
   12.875000000000000        2.0005084567760694        11.996950033448268        0.0000000000000000        2.0005084567760694        1.0005084567760694        2.0005084567760703     
   13.125000000000000        2.0005084569933547        11.996950033246009        0.0000000000000000        2.0005084569933547        1.0005084569933547        2.0005084569933542     
   13.375000000000000        2.0005084570271259        11.996950033207655        0.0000000000000000        2.0005084570271259        1.0005084570271259        2.0005084570271263     
   13.625000000000000        2.0005084570272462        11.996950033203268        0.0000000000000000        2.0005084570272462        1.0005084570272462        2.0005084570272462     
   13.875000000000000        2.0005084570252416        11.996950033200935        0.0000000000000000        2.0005084570252416        1.0005084570252416        2.0005084570252416     
   14.125000000000000        2.0005084570250311        11.996950033201310        0.0000000000000000        2.0005084570250311        1.0005084570250311        2.0005084570250311     
   14.375000000000000        2.0005084570261671        11.996950033205557        0.0000000000000000        2.0005084570261671        1.0005084570261671        2.0005084570261666     
   14.625000000000000        2.0005084570268825        11.996950033209972        0.0000000000000000        2.0005084570268825        1.0005084570268825        2.0005084570268830     
   14.875000000000000        2.0005084570259726        11.996950033210645        0.0000000000000000        2.0005084570259726        1.0005084570259726        2.0005084570259730     
   15.125000000000000        2.0005084570241287        11.996950033207600        0.0000000000000000        2.0005084570241287        1.0005084570241287        2.0005084570241287     
   15.375000000000000        2.0005084570230882        11.996950033204163        0.0000000000000000        2.0005084570230882        1.0005084570230882        2.0005084570230882     
   15.625000000000000        2.0005084570236726        11.996950033203325        0.0000000000000000        2.0005084570236726        1.0005084570236726        2.0005084570236731     
   15.875000000000000        2.0005084570249738        11.996950033205055        0.0000000000000000        2.0005084570249738        1.0005084570249738        2.0005084570249738     
   16.125000000000000        2.0005084570254472        11.996950033206822        0.0000000000000000        2.0005084570254472        1.0005084570254472        2.0005084570254472     
   16.375000000000000        2.0005084570245959        11.996950033206486        0.0000000000000000        2.0005084570245959        1.0005084570245959        2.0005084570245959     
   16.625000000000000        2.0005084570234137        11.996950033204495        0.0000000000000000        2.0005084570234137        1.0005084570234137        2.0005084570234137     
   16.875000000000000        2.0005084570232086        11.996950033203037        0.0000000000000000        2.0005084570232086        1.0005084570232086        2.0005084570232090     
   17.125000000000000        2.0005084570242051        11.996950033203520        0.0000000000000000        2.0005084570242051        1.0005084570242051        2.0005084570242047     
   17.375000000000000        2.0005084570254317        11.996950033205183        0.0000000000000000        2.0005084570254317        1.0005084570254317        2.0005084570254317     
   17.625000000000000        2.0005084570258065        11.996950033206303        0.0000000000000000        2.0005084570258065        1.0005084570258065        2.0005084570258065     
   17.875000000000000        2.0005084570251142        11.996950033206216        0.0000000000000000        2.0005084570251142        1.0005084570251142        2.0005084570251142     
   18.125000000000000        2.0005084570239648        11.996950033205781        0.0000000000000000        2.0005084570239648        1.0005084570239648        2.0005084570239648     
   18.375000000000000        2.0005084570230531        11.996950033206067        0.0000000000000000        2.0005084570230531        1.0005084570230531        2.0005084570230531     
   18.625000000000000        2.0005084570226255        11.996950033207034        0.0000000000000000        2.0005084570226255        1.0005084570226255        2.0005084570226255     
   18.875000000000000        2.0005084570225984        11.996950033207629        0.0000000000000000        2.0005084570225984        1.0005084570225984        2.0005084570225984     
   19.125000000000000        2.0005084570228888        11.996950033207009        0.0000000000000000        2.0005084570228888        1.0005084570228888        2.0005084570228888     
   19.375000000000000        2.0005084570234812        11.996950033205469        0.0000000000000000        2.0005084570234812        1.0005084570234812        2.0005084570234812     
   19.625000000000000        2.0005084570242730        11.996950033204119        0.0000000000000000        2.0005084570242730        1.0005084570242730        2.0005084570242730     
   19.875000000000000        2.0005084570250178        11.996950033203911        0.0000000000000000        2.0005084570250178        1.0005084570250178        2.0005084570250178     
   20.125000000000000        2.0005084570254965        11.996950033204890        0.0000000000000000        2.0005084570254965        1.0005084570254965        2.0005084570254965     
   20.375000000000000        2.0005084570256795        11.996950033206407        0.0000000000000000        2.0005084570256795        1.0005084570256795        2.0005084570256790     
   20.625000000000000        2.0005084570256666        11.996950033207685        0.0000000000000000        2.0005084570256666        1.0005084570256666        2.0005084570256670     
   20.875000000000000        2.0005084570254676        11.996950033208266        0.0000000000000000        2.0005084570254676        1.0005084570254676        2.0005084570254672     
   21.125000000000000        2.0005084570249401        11.996950033208009        0.0000000000000000        2.0005084570249401        1.0005084570249401        2.0005084570249405     
   21.375000000000000        2.0005084570240106        11.996950033207028        0.0000000000000000        2.0005084570240106        1.0005084570240106        2.0005084570240101     
   21.625000000000000        2.0005084570229412        11.996950033205753        0.0000000000000000        2.0005084570229412        1.0005084570229412        2.0005084570229417     
   21.875000000000000        2.0005084570223106        11.996950033204875        0.0000000000000000        2.0005084570223106        1.0005084570223106        2.0005084570223106     
   22.125000000000000        2.0005084570226241        11.996950033204962        0.0000000000000000        2.0005084570226241        1.0005084570226241        2.0005084570226241     
   22.375000000000000        2.0005084570238272        11.996950033205849        0.0000000000000000        2.0005084570238272        1.0005084570238272        2.0005084570238267     
   22.625000000000000        2.0005084570252110        11.996950033206600        0.0000000000000000        2.0005084570252110        1.0005084570252110        2.0005084570252105     
   22.875000000000000        2.0005084570259126        11.996950033206275        0.0000000000000000        2.0005084570259126        1.0005084570259126        2.0005084570259131     
   23.125000000000000        2.0005084570255844        11.996950033204913        0.0000000000000000        2.0005084570255844        1.0005084570255844        2.0005084570255844     
   23.375000000000000        2.0005084570245972        11.996950033203703        0.0000000000000000        2.0005084570245972        1.0005084570245972        2.0005084570245972     
   23.625000000000000        2.0005084570237215        11.996950033204051        0.0000000000000000        2.0005084570237215        1.0005084570237215        2.0005084570237215     
   23.875000000000000        2.0005084570233413        11.996950033205982        0.0000000000000000        2.0005084570233413        1.0005084570233413        2.0005084570233418     
   24.125000000000000        2.0005084570233524        11.996950033208131        0.0000000000000000        2.0005084570233524        1.0005084570233524        2.0005084570233524     
   24.375000000000000        2.0005084570234426        11.996950033209025        0.0000000000000000        2.0005084570234426        1.0005084570234426        2.0005084570234435     
   24.625000000000000        2.0005084570234581        11.996950033207648        0.0000000000000000        2.0005084570234581        1.0005084570234581        2.0005084570234577     
   24.875000000000000        2.0005084570241980        11.996950033205469        0.0000000000000000        2.0005084570241980        1.0005084570241980        2.0005084570241980     


==> SUPFRICweno5GF.dat <==
          x                         h                          q                       eta                        u                          k                           b
  0.12500000000000000        2.0028179395040562        24.000000000001858        2.0028179395040397        11.983116151804904        307.62388855935012        4.0531030100567339E-068   1.0028179395040562     
  0.37500000000000000        2.0084562694982302        23.999999999957321        2.0084562694981916        11.949476005249517        307.62388601595029        3.2668075129834578E-065   1.0084562694982302     
  0.62500000000000000        2.0140964968022570        23.999999999988578        2.0140964968023094        11.916012980557039        307.62388618089221        1.7624100967059087E-062   1.0140964968022570     
  0.87500000000000000        2.0197388237660951        24.000000000018968        2.0197388237660836        11.882724497649376        307.62388631829322        7.3503872580836741E-060   1.0197388237660951     
   1.1250000000000000        2.0253836192509076        24.000000000017678        2.0253836192509098        11.849607043279088        307.62388634772645        2.4808280075015680E-057   1.0253836192509076     
   1.3750000000000000        2.0310309531935293        23.999999999988511        2.0310309531935298        11.816658905297160        307.62388634979885        6.9004816082457675E-055   1.0310309531935293     
   1.6250000000000000        2.0366808967096084        23.999999999961155        2.0366808967096084        11.783878387004426        307.62388634884320        1.5913446478378707E-052   1.0366808967096084     
   1.8750000000000000        2.0423335215320848        23.999999999964402        2.0423335215320848        11.751263810212775        307.62388634860861        3.0351004380248293E-050   1.0423335215320848     
   2.1250000000000000        2.0479888999099845        23.999999999996533        2.0479888999099849        11.718813515567101        307.62388634908439        4.7282059177797389E-048   1.0479888999099845     
   2.3750000000000000        2.0536471045945706        24.000000000029761        2.0536471045945706        11.686525862371969        307.62388634968011        5.8299927616304982E-046   1.0536471045945706     
   2.6250000000000000        2.0593082088514056        24.000000000040551        2.0593082088514056        11.654399228285852        307.62388634991879        5.2159099425269175E-044   1.0593082088514056     
   2.8750000000000000        2.0649722864734250        24.000000000027544        2.0649722864734241        11.622432009010119        307.62388634973900        2.2489573514977615E-042   1.0649722864734250     
   3.1250000000000000        2.0706394117929103        24.000000000006263        2.0706394117929099        11.590622617979299        307.62388634940459       -2.4705075319425175E-040   1.0706394117929103     
   3.3750000000000000        2.0763096596934991        23.999999999992447        2.0763096596934996        11.558969486052131        307.62388634917414       -7.1709035374559773E-038   1.0763096596934991     
   3.6250000000000000        2.0819831056223763        23.999999999990383        2.0819831056223759        11.527471061210154        307.62388634909360       -9.9592729949588889E-036   1.0819831056223763     
   3.8750000000000000        2.0876598256027314        23.999999999993513        2.0876598256027314        11.496125808266889        307.62388634906944       -1.0027404332644201E-033   1.0876598256027314     
   4.1250000000000000        2.0933398962474294        23.999999999994326        2.0933398962474290        11.464932208580786        307.62388634904318       -7.9900048795315719E-032   1.0933398962474294     
   4.3750000000000000        2.0990233947736874        23.999999999992934        2.0990233947736878        11.433888759767996        307.62388634905426       -5.2010171601418547E-030   1.0990233947736874     
   4.6250000000000000        2.1047103990171796        23.999999999994813        2.1047103990171796        11.402993975419092        307.62388634914151       -2.8009163221299538E-028   1.1047103990171796     
   4.8750000000000000        2.1104009874449274        24.000000000001460        2.1104009874449270        11.372246384824891        307.62388634925304       -1.2512444820880865E-026   1.1104009874449274     
   5.1250000000000000        2.1160952391684993        24.000000000007521        2.1160952391684993        11.341644532709264        307.62388634929431       -4.6102777066325452E-025   1.1160952391684993     
   5.3750000000000000        2.1217932339588450        24.000000000007880        2.1217932339588446        11.311186978963377        307.62388634925276       -1.3764826579810744E-023   1.1217932339588450     
   5.6250000000000000        2.1274950522623355        24.000000000004665        2.1274950522623355        11.280872298379046        307.62388634922189       -3.1857939949152179E-022   1.1274950522623355     
   5.8750000000000000        2.1332007752163817        24.000000000004817        2.1332007752163817        11.250699080385605        307.62388634929158       -4.9793590664481649E-021   1.1332007752163817     
   6.1250000000000000        2.1389104846640299        24.000000000011294        2.1389104846640299        11.220665928794631        307.62388634943818       -1.5468727534247049E-020   1.1389104846640299     
   6.3750000000000000        2.1446242631684926        24.000000000018179        2.1446242631684926        11.190771461552099        307.62388634953669        2.0961667720650964E-018   1.1446242631684926     
   6.6250000000000000        2.1503421940292342        24.000000000015973        2.1503421940292342        11.161014310492432        307.62388634947791        8.6101663339872206E-017   1.1503421940292342     
   6.8750000000000000        2.1560643612997077        24.000000000003421        2.1560643612997099        11.131393121092112        307.62388634928482        2.1742169485074391E-015   1.1560643612997099     
   7.1250000000000000        2.1617908498049085        23.999999999991108        2.1617908498049503        11.101906552225893        307.62388634910849        4.1608076639947359E-014   1.1617908498049503     
   7.3750000000000000        2.1675217451575199        23.999999999990766        2.1675217451581603        11.072553275928776        307.62388634909433        6.3995987780359486E-013   1.1675217451581599     
   7.6250000000000000        2.1732571337749684        24.000000000002071        2.1732571337830624        11.043331977157179        307.62388634923911        8.0941538182367685E-012   1.1732571337830626     
   7.8750000000000000        2.1789971029080695        24.000000000013145        2.1789971029929793        11.014241353502936        307.62388634939873        8.4909256163757441E-011   1.1789971029929789     
   8.1250000000000000        2.1847417407449834        24.000000000013948        2.1847417414836086        10.985280114541171        307.62388634943306        7.3862496130835514E-010   1.1847417414836083     
   8.3750000000000000        2.1904911369479931        24.000000000005130        2.1904911422281081        10.956446979029682        307.62388634932546        5.2801149176022175E-009   1.1904911422281081     
   8.6250000000000000        2.1962453849964105        23.999999999993946        2.1962454152802038        10.927740663201517        307.62388634915584        3.0283793551774287E-008   1.1962454152802042     
   8.8750000000000000        2.2020045879556274        23.999999999984816        2.2020047189237841        10.899159852462775        307.62388634899901        1.3096815678047868E-007   1.2020047189237841     
   9.1250000000000000        2.2077688450743511        23.999999999978154        2.2077691848888064        10.870703268380391        307.62388634888816        3.3981445519485208E-007   1.2077691848888064     
   9.3750000000000000        2.2135380083264837        23.999999999974932        2.2135375997761102        10.842370860448794        307.62388634884417       -4.0855037386824495E-007   1.2135375997761098     
   9.6250000000000000        2.2193101390679177        23.999999999978186        2.2192991472527939        10.814171294714980        307.62388634889396       -1.0991815124019542E-005   1.2192991472527936     
   9.8750000000000000        2.2250749848883222        23.999999999989491        2.2249988927129887        10.786153348982106        307.62388634905142       -7.6092175333595423E-005   1.2249988927129887     
   10.125000000000000        2.2307939966891404        24.000000000004551        2.2304332866942884        10.758501249162599        307.62388634927129       -3.6070999485194488E-004   1.2304332866942884     
   10.375000000000000        2.2363567937964759        24.000000000014946        2.2350255672995543        10.731740152818883        307.62388634945705       -1.3312264969214294E-003   1.2350255672995545     
   10.625000000000000        2.2415233998589588        24.000000000014193        2.2375335854626783        10.707003996266252        307.62388634950923       -3.9898143962809668E-003   1.2375335854626779     
   10.875000000000000        2.2459197742683519        24.000000000002927        2.2360425733110310        10.686045100529626        307.62388634939362       -9.8772009573204426E-003   1.2360425733110314     
   11.125000000000000        2.2492216275335699        23.999999999988582        2.2289140229554092        10.670358005718747        307.62388634917590       -2.0307604578160811E-002   1.2289140229554092     
   11.375000000000000        2.2515900385830081        23.999999999979579        2.2170105813828331        10.659134029160780        307.62388634897798       -3.4579457200174836E-002   1.2170105813828334     
   11.625000000000000        2.2541174279292293        23.999999999978773        2.2059652786766377        10.647182663427898        307.62388634888407       -4.8152149252591592E-002   1.2059652786766377     
   11.875000000000000        2.2587241910069022        23.999999999982354        2.2055991981310599        10.625467286151276        307.62388634889010       -5.3124992875841985E-002   1.2055991981310603     
   12.125000000000000        2.2671529960941230        23.999999999985342        2.2246001244282656        10.585964000370870        307.62388634894427       -4.2552871665857583E-002   1.2246001244282654     
   12.375000000000000        2.2795386233830586        23.999999999986876        2.2631540944473438        10.528446306546240        307.62388634901549       -1.6384528935715226E-002   1.2631540944473434     
   12.625000000000000        2.2937653302532421        23.999999999989679        2.3101498591889578        10.463145328532786        307.62388634910616        1.6384528935715226E-002   1.3101498591889573     
   12.875000000000000        2.3064617442294040        23.999999999994717        2.3490146158952614        10.405548698148118        307.62388634920086        4.2552871665857583E-002   1.3490146158952616     
   13.125000000000000        2.3151391015475045        23.999999999999154        2.3682640944233464        10.366547730957880        307.62388634925230        5.3124992875841978E-002   1.3682640944233464     
   13.375000000000000        2.3196782292616107        24.000000000000476        2.3678303785142023        10.346262553681870        307.62388634923792        4.8152149252591592E-002   1.3678303785142023     
   13.625000000000000        2.3218903168705847        24.000000000000153        2.3564697740707596        10.336405568178201        307.62388634919989        3.4579457200174829E-002   1.3564697740707596     
   13.875000000000000        2.3239038315191416        24.000000000001616        2.3442114360973023        10.327449731133127        307.62388634920654        2.0307604578160811E-002   1.3442114360973023     
   14.125000000000000        2.3269525361214844        24.000000000005659        2.3368297370788049        10.313919011003270        307.62388634927731        9.8772009573204426E-003   1.3368297370788049     
   14.375000000000000        2.3312345663551941        24.000000000009909        2.3352243807514750        10.294974322353621        307.62388634936639        3.9898143962809668E-003   1.3352243807514750     
   14.625000000000000        2.3364016506430314        24.000000000011415        2.3377328771399530        10.272206404838848        307.62388634941090        1.3312264969214294E-003   1.3377328771399528     
   14.875000000000000        2.3420393885573003        24.000000000008001        2.3424000985521523        10.247479234237829        307.62388634937599        3.6070999485194488E-004   1.3424000985521523     
   15.125000000000000        2.3478746893653564        23.999999999998948        2.3479507815406899        10.222010616114389        307.62388634926185        7.6092175333595410E-005   1.3479507815406899     
   15.375000000000000        2.3537791023340966        23.999999999987022        2.3537900941492209        10.196368884483554        307.62388634911122        1.0991815124019542E-005   1.3537900941492205     
   15.625000000000000        2.3597067409143473        23.999999999979796        2.3597071494647213        10.170755367118282        307.62388634901259        4.0855037386824500E-007   1.3597071494647213     
   15.875000000000000        2.3656451273894561        23.999999999985135        2.3656447875750009        10.145224117562252        307.62388634905977       -3.3981445519485203E-007   1.3656447875750009     
   16.125000000000000        2.3715918557442284        24.000000000002384        2.3715917247760712        10.119785131607708        307.62388634925810       -1.3096815678047884E-007   1.3715917247760716     
   16.375000000000000        2.3775467471259684        24.000000000019451        2.3775467168421747        10.094438744067258        307.62388634947598       -3.0283793551774353E-008   1.3775467168421749     
   16.625000000000000        2.3835099417704617        24.000000000021849        2.3835099364903467        10.069183928888814        307.62388634952782       -5.2801149176022349E-009   1.3835099364903467     
   16.875000000000000        2.3894815888729273        24.000000000006160        2.3894815881343021        10.044019636630260        307.62388634934422       -7.3862496130835886E-010   1.3894815881343023     
   17.125000000000000        2.3954618282934033        23.999999999984166        2.3954618282084938        10.018944871721233        307.62388634905227       -8.4909256163757932E-011   1.3954618282084941     
   17.375000000000000        2.4014507979159969        23.999999999972303        2.4014507979079029        9.9939586606561921        307.62388634886730       -8.0941538182368170E-012   1.4014507979079027     
   17.625000000000000        2.4074486367702597        23.999999999977128        2.4074486367696197        9.9690600386700652        307.62388634889658       -6.3995987780359920E-013   1.4074486367696197     
   17.875000000000000        2.4134554857822077        23.999999999991648        2.4134554857821660        9.9442480465775720        307.62388634906443       -4.1608076639947725E-014   1.4134554857821662     
   18.125000000000000        2.4194714879424071        24.000000000004583        2.4194714879424049        9.9195217301010299        307.62388634922343       -2.1742169485074604E-015   1.4194714879424049     
   18.375000000000000        2.4254967883735099        24.000000000011042        2.4254967883735099        9.8948801396290254        307.62388634930915       -8.6101663339873168E-017   1.4254967883735099     
   18.625000000000000        2.4315315343848241        24.000000000013966        2.4315315343848245        9.8703223300313674        307.62388634936610       -2.0961667720651280E-018   1.4315315343848241     
   18.875000000000000        2.4375758755265018        24.000000000017060        2.4375758755265013        9.8458473604778405        307.62388634943977        1.5468727534246558E-020   1.4375758755265018     
   19.125000000000000        2.4436299636453374        24.000000000019053        2.4436299636453374        9.8214542942567800        307.62388634949087        4.9793590664481890E-021   1.4436299636453374     
   19.375000000000000        2.4496939529426176        24.000000000016012        2.4496939529426176        9.7971421985945497        307.62388634944540        3.1857939949152504E-022   1.4496939529426176     
   19.625000000000000        2.4557680000338853        24.000000000007216        2.4557680000338853        9.7729101444745829        307.62388634929664        1.3764826579810864E-023   1.4557680000338853     
   19.875000000000000        2.4618522640105618        23.999999999996575        2.4618522640105618        9.7487572064533961        307.62388634912787        4.6102777066326040E-025   1.4618522640105618     
   20.125000000000000        2.4679469065034807        23.999999999988955        2.4679469065034811        9.7246824624730230        307.62388634903084        1.2512444820880991E-026   1.4679469065034807     
   20.375000000000000        2.4740520917483821        23.999999999986173        2.4740520917483821        9.7006849936719259        307.62388634902408        2.8009163221299942E-028   1.4740520917483821     
   20.625000000000000        2.4801679866534094        23.999999999987804        2.4801679866534099        9.6767638841963954        307.62388634907057        5.2010171601419339E-030   1.4801679866534094     
   20.875000000000000        2.4862947608685020        23.999999999993836        2.4862947608685020        9.6529182210118325        307.62388634914862        7.9900048795316989E-032   1.4862947608685020     
   21.125000000000000        2.4924325868569768        24.000000000004089        2.4924325868569768        9.6291470937108556        307.62388634926521        1.0027404332644371E-033   1.4924325868569768     
   21.375000000000000        2.4985816399696814        24.000000000014900        2.4985816399696819        9.6054495943170810        307.62388634939578        9.9592729949590693E-036   1.4985816399696814     
   21.625000000000000        2.5047420985220437        24.000000000018400        2.5047420985220432        9.5818248170859253        307.62388634944926        7.1709035374561871E-038   1.5047420985220437     
   21.875000000000000        2.5109141438740257        24.000000000009091        2.5109141438740257        9.5582718583042041        307.62388634934302        2.4705075319425914E-040   1.5109141438740257     
   22.125000000000000        2.5170979605124160        23.999999999991022        2.5170979605124155        9.5347898160885354        307.62388634911247       -2.2489573514977698E-042   1.5170979605124160     
   22.375000000000000        2.5232937361350745        23.999999999976570        2.5232937361350745        9.5113777901804397        307.62388634891437       -5.2159099425269842E-044   1.5232937361350745     
   22.625000000000000        2.5295016617374380        23.999999999976737        2.5295016617374375        9.4880348817370859        307.62388634890175       -5.8299927616306351E-046   1.5295016617374380     
   22.875000000000000        2.5357219317023127        23.999999999991061        2.5357219317023127        9.4647601931174989        307.62388634907825       -4.7282059177798568E-048   1.5357219317023127     
   23.125000000000000        2.5419547438933900        24.000000000007589        2.5419547438933900        9.4415528276667633        307.62388634929857       -3.0351004380248801E-050   1.5419547438933900     
   23.375000000000000        2.5482002997534270        24.000000000014552        2.5482002997534270        9.4184118894958448        307.62388634940231       -1.5913446478378990E-052   1.5482002997534270     
   23.625000000000000        2.5544588044046228        24.000000000008622        2.5544588044046228        9.3953364832604489        307.62388634935564       -6.9004816082459602E-055   1.5544588044046228     
   23.875000000000000        2.5607304667534563        23.999999999998419        2.5607304667534563        9.3723257139304010        307.62388634923747       -2.4808280075016393E-057   1.5607304667534563     
   24.125000000000000        2.5670154995430283        23.999999999993037        2.5670154995430283        9.3493786867533260        307.62388634919739       -7.3503872580838212E-060   1.5670154995430283     
   24.375000000000000        2.5733141206575865        23.999999999995687        2.5733141206575865        9.3264945026853940        307.62388634922308       -1.7624100967059811E-062   1.5733141206575865     
   24.625000000000000        2.5796270664268781        24.000000000010161        2.5796270664268786        9.3036704073869494        307.62388634943011       -3.2668075129835316E-065   1.5796270664268781     
   24.875000000000000        2.5859479835028187        24.000000000021291        2.5859479835028183        9.2809291420904305        307.62388634948894       -4.0531030100569249E-068   1.5859479835028187     


==> SUPFRICweno5noGF.dat <==
           x                         h                         u                           b                        eta                      dhLAR                    DH 
0.12500000000000000        2.0026146949482277        11.982054620956610        4.0531030100567339E-068   2.0026146949482277        1.0026146949482277        2.0026146949494255     
  0.37500000000000000        2.0075587881147170        11.951476351061217        3.2668075129834582E-065   2.0075587881147170        1.0075587881147170        2.0075587881089856     
  0.62500000000000000        2.0130897919229351        11.918404369770034        1.7624100967059087E-062   2.0130897919229351        1.0130897919229351        2.0130897919248456     
  0.87500000000000000        2.0187320888810198        11.885083446708162        7.3503872580836741E-060   2.0187320888810198        1.0187320888810198        2.0187320888880267     
   1.1250000000000000        2.0243828860266468        11.851920748881668        2.4808280075015680E-057   2.0243828860266468        1.0243828860266468        2.0243828860289668     
   1.3750000000000000        2.0300322418158943        11.818943159215571        6.9004816082457675E-055   2.0300322418158943        1.0300322418158943        2.0300322418140944     
   1.6250000000000000        2.0356825853128151        11.786138753943487        1.5913446478378707E-052   2.0356825853128151        1.0356825853128151        2.0356825853075260     
   1.8750000000000000        2.0413353010445880        11.753501407570706        3.0351004380248288E-050   2.0413353010445880        1.0413353010445880        2.0413353010507627     
   2.1250000000000000        2.0469907532071372        11.721028597735517        4.7282059177797383E-048   2.0469907532071372        1.0469907532071372        2.0469907532098142     
   2.3750000000000000        2.0526490378308790        11.688718631858167        5.8299927616304982E-046   2.0526490378308790        1.0526490378308790        2.0526490378203297     
   2.6250000000000000        2.0583102205003203        11.656569912031317        5.2159099425269175E-044   2.0583102205003203        1.0583102205003203        2.0583102205028392     
   2.8750000000000000        2.0639743703729230        11.624580839474135        2.2489573514977615E-042   2.0639743703729230        1.0639743703729230        2.0639743703736317     
   3.1250000000000000        2.0696415607096741        11.592749827571710       -2.4705075319425175E-040   2.0696415607096741        1.0696415607096741        2.0696415607065211     
   3.3750000000000000        2.0753118669452184        11.561075306777497       -7.1709035374559762E-038   2.0753118669452184        1.0753118669452184        2.0753118669479771     
   3.6250000000000000        2.0809853645813781        11.529555718753951       -9.9592729949588889E-036   2.0809853645813781        1.0809853645813781        2.0809853645780585     
   3.8750000000000000        2.0866621294787460        11.498189527231872       -1.0027404332644201E-033   2.0866621294787460        1.0866621294787460        2.0866621294823391     
   4.1250000000000000        2.0923422387106996        11.466975211723717       -7.9900048795315730E-032   2.0923422387106996        1.0923422387106996        2.0923422387133379     
   4.3750000000000000        2.0980257691598769        11.435911265824277       -5.2010171601418344E-030   2.0980257691598769        1.0980257691598769        2.0980257691582391     
   4.6250000000000000        2.1037127974748575        11.404996200391412       -2.8009163221299543E-028   2.1037127974748575        1.1037127974748575        2.1037127974687713     
   4.8750000000000000        2.1094034032878937        11.374228543448281       -1.2512444820880865E-026   2.1094034032878937        1.1094034032878937        2.1094034032971560     
   5.1250000000000000        2.1150976661606435        11.343606833137676       -4.6102777066325452E-025   2.1150976661606435        1.1150976661606435        2.1150976661642846     
   5.3750000000000000        2.1207956661264262        11.313129631093320       -1.3764826579810747E-023   2.1207956661264262        1.1207956661264262        2.1207956661203018     
   5.6250000000000000        2.1264974817557456        11.282795506208664       -3.1857939949152184E-022   2.1264974817557456        1.1264974817557456        2.1264974817455902     
   5.8750000000000000        2.1322031962929668        11.252603050849251       -4.9793590664481649E-021   2.1322031962929668        1.1322031962929668        2.1322031962985011     
   6.1250000000000000        2.1379128880532940        11.222550858146679       -1.5468727534247049E-020   2.1379128880532940        1.1379128880532940        2.1379128880652232     
   6.3750000000000000        2.1436266455011843        11.192637556541605        2.0961667720650964E-018   2.1436266455011843        1.1436266455011843        2.1436266454939634     
   6.6250000000000000        2.1493445406915823        11.162861753140337        8.6101663339872206E-017   2.1493445406915823        1.1493445406915823        2.1493445406982050     
   6.8750000000000000        2.1550666781117425        11.133222132922452        2.1742169485074391E-015   2.1550666781117447        1.1550666781117447        2.1550666781152188     
   7.1250000000000000        2.1607931084619123        11.103717277430377        4.1608076639947353E-014   2.1607931084619540        1.1607931084619540        2.1607931084490355     
   7.3750000000000000        2.1665239754200338        11.074345981222022        6.3995987780359475E-013   2.1665239754206738        1.1665239754206738        2.1665239754164491     
   7.6250000000000000        2.1722592655778366        11.045106716299642        8.0941538182367685E-012   2.1722592655859305        1.1722592655859307        2.1722592655752870     
   7.8750000000000000        2.1779992379904245        11.015998542132682        8.4909256163757441E-011   2.1779992380753339        1.1779992380753339        2.1779992379854898     
   8.1250000000000000        2.1837436852071628        10.987019539290298        7.3862496130835514E-010   2.1837436859457879        1.1837436859457877        2.1837436852144263     
   8.3750000000000000        2.1894931997447977        10.958169508349652        5.2801149176022109E-009   2.1894932050249127        1.1894932050249127        2.1894931997440068     
   8.6250000000000000        2.1952470117757477        10.929445302455544        3.0283793551774287E-008   2.1952470420595414        1.1952470420595414        2.1952470117837803     
   8.8750000000000000        2.2010066993211943        10.900848837748924        1.3096815678047868E-007   2.2010068302893511        1.2010068302893511        2.2010066993194797     
   9.1250000000000000        2.2067696288534946        10.872373746345868        3.3981445519485208E-007   2.2067699686679498        1.2067699686679498        2.2067696288440182     
   9.3750000000000000        2.2125402125233182        10.844029185876709       -4.0855037386824500E-007   2.2125398039729443        1.2125398039729443        2.2125402125325699     
   9.6250000000000000        2.2183083714426362        10.815808987437581       -1.0991815124019547E-005   2.2182973796275123        1.2182973796275121        2.2183083714472276     
   9.8750000000000000        2.2240759556218355        10.787791795380574       -7.6092175333595410E-005   2.2239998634465019        1.2239998634465019        2.2240759556193823     
   10.125000000000000        2.2297911790167628        10.760092235321475       -3.6070999485194482E-004   2.2294304690219109        1.2294304690219109        2.2297911790079010     
   10.375000000000000        2.2353832806131742        10.733318034873031       -1.3312264969214287E-003   2.2340520541162525        1.2340520541162527        2.2353832806100788     
   10.625000000000000        2.2405077703262291        10.708517173548000       -3.9898143962809668E-003   2.2365179559299482        1.2365179559299482        2.2405077703339185     
   10.875000000000000        2.2450676646332721        10.687425999478357       -9.8772009573204426E-003   2.2351904636759516        1.2351904636759516        2.2450676646363501     
   11.125000000000000        2.2484042082413338        10.671199828631138       -2.0307604578160814E-002   2.2280966036631731        1.2280966036631731        2.2484042082357680     
   11.375000000000000        2.2506877445618665        10.660414286082116       -3.4579457200174836E-002   2.2161082873616915        1.2161082873616917        2.2506877445622209     
   11.625000000000000        2.2533164164819119        10.648077560735643       -4.8152149252591599E-002   2.2051642672293204        1.2051642672293204        2.2533164164914283     
   11.875000000000000        2.2578722288209860        10.626407994184255       -5.3124992875841978E-002   2.2047472359451441        1.2047472359451441        2.2578722288169928     
   12.125000000000000        2.2663537624536465        10.587189725229736       -4.2552871665857583E-002   2.2238008907877891        1.2238008907877889        2.2663537624500738     
   12.375000000000000        2.2787611801093415        10.528959212882430       -1.6384528935715226E-002   2.2623766511736263        1.2623766511736263        2.2787611801100645     
   12.625000000000000        2.2931196314014533        10.464287430299876        1.6384528935715226E-002   2.3095041603371684        1.3095041603371684        2.2931196314016447     
   12.875000000000000        2.3058708273048483        10.404740347015231        4.2552871665857583E-002   2.3484236989707057        1.3484236989707059        2.3058708273049175     
   13.125000000000000        2.3162641254732854        10.366449951072589        5.3124992875841978E-002   2.3693891183491274        1.3693891183491274        2.3162641254738334     
   13.375000000000000        2.3190483798470378        10.345459314267798        4.8152149252591592E-002   2.3672005290996294        1.3672005290996294        2.3190483798454431     
   13.625000000000000        2.3208931862338251        10.337863480344508        3.4579457200174836E-002   2.3554726434340001        1.3554726434340001        2.3208931862341595     
   13.875000000000000        2.3229363166640855        10.328795038505692        2.0307604578160814E-002   2.3432439212422462        1.3432439212422462        2.3229363166649502     
   14.125000000000000        2.3259832059706671        10.315223598712773        9.8772009573204426E-003   2.3358604069279876        1.3358604069279876        2.3259832059747327     
   14.375000000000000        2.3302526282560341        10.296290903570572        3.9898143962809668E-003   2.3342424426523150        1.3342424426523150        2.3302526282597307     
   14.625000000000000        2.3354019429185509        10.273557161472676        1.3312264969214285E-003   2.3367331694154725        1.3367331694154723        2.3354019429123616     
   14.875000000000000        2.3410261638074457        10.248855804253523        3.6070999485194488E-004   2.3413868738022976        1.3413868738022976        2.3410261638034942     
   15.125000000000000        2.3468564754513119        10.223388340941042        7.6092175333595410E-005   2.3469325676266455        1.3469325676266455        2.3468564754525412     
   15.375000000000000        2.3527607274662481        10.197733315176020        1.0991815124019547E-005   2.3527717192813720        1.3527717192813720        2.3527607274618081     
   15.625000000000000        2.3586891911299808        10.172103528664930        4.0855037386824500E-007   2.3586895996803547        1.3586895996803547        2.3586891911325871     
   15.875000000000000        2.3646279758233639        10.146557287776874       -3.3981445519485208E-007   2.3646276360089087        1.3646276360089087        2.3646279758242543     
   16.125000000000000        2.3705746426933514        10.121104711971187       -1.3096815678047884E-007   2.3705745117251946        1.3705745117251946        2.3705746426943719     
   16.375000000000000        2.3765292537245570        10.095745451860870       -3.0283793551774353E-008   2.3765292234407633        1.3765292234407636        2.3765292537251974     
   16.625000000000000        2.3824920961467493        10.070478065427617       -5.2801149176022283E-009   2.3824920908666343        1.3824920908666343        2.3824920961525811     
   16.875000000000000        2.3884633703018063        10.045301360606045       -7.3862496130835907E-010   2.3884633695631812        1.3884633695631814        2.3884633703029623     
   17.125000000000000        2.3944432281389676        10.020214313685814       -8.4909256163757932E-011   2.3944432280540582        1.3944432280540584        2.3944432281288632     
   17.375000000000000        2.4004318088097834        9.9952159469081643       -8.0941538182368154E-012   2.4004318088016894        1.4004318088016892        2.4004318088092611     
   17.625000000000000        2.4064292499621107        9.9703052937797185       -6.3995987780359910E-013   2.4064292499614708        1.4064292499614708        2.4064292499602504     
   17.875000000000000        2.4124356907115470        9.9454813925064887       -4.1608076639947725E-014   2.4124356907115052        1.4124356907115054        2.4124356907123650     
   18.125000000000000        2.4184512737253514        9.9207432874217965       -2.1742169485074604E-015   2.4184512737253492        1.4184512737253492        2.4184512737326602     
   18.375000000000000        2.4244761445989083        9.8960900298076062       -8.6101663339873180E-017   2.4244761445989083        1.4244761445989083        2.4244761446010203     
   18.625000000000000        2.4305104518838259        9.8715206750431701       -2.0961667720651280E-018   2.4305104518838259        1.4305104518838259        2.4305104518809117     
   18.875000000000000        2.4365543437320980        9.8470342822729489        1.5468727534246561E-020   2.4365543437320980        1.4365543437320980        2.4365543437253554     
   19.125000000000000        2.4426079743314428        9.8226299151763588        4.9793590664481890E-021   2.4426079743314428        1.4426079743314428        2.4426079743349929     
   19.375000000000000        2.4486714927776032        9.7983066305981570        3.1857939949152509E-022   2.4486714927776032        1.4486714927776032        2.4486714927886308     
   19.625000000000000        2.4547450621654221        9.7740635126085991        1.3764826579810864E-023   2.4547450621654221        1.4547450621654221        2.4547450621627704     
   19.875000000000000        2.4608288302979355        9.7498996096356745        4.6102777066326040E-025   2.4608288302979355        1.4608288302979355        2.4608288302920145     
   20.125000000000000        2.4669229792569767        9.7258140412470393        1.2512444820880991E-026   2.4669229792569767        1.4669229792569767        2.4669229792517275     
   20.375000000000000        2.4730276381933440        9.7018058180589293        2.8009163221299942E-028   2.4730276381933440        1.4730276381933440        2.4730276381976490     
   20.625000000000000        2.4791430343940046        9.6778741411632510        5.2010171601419136E-030   2.4791430343940046        1.4791430343940046        2.4791430343948755     
   20.875000000000000        2.4852692306917930        9.6540178949733502        7.9900048795316989E-032   2.4852692306917930        1.4852692306917930        2.4852692306900770     
   21.125000000000000        2.4914065786401811        9.6302365245005390        1.0027404332644371E-033   2.4914065786401811        1.4914065786401811        2.4914065786459765     
   21.375000000000000        2.4975549616131718        9.6065284844198437        9.9592729949590693E-036   2.4975549616131718        1.4975549616131718        2.4975549616066206     
   21.625000000000000        2.5037150568097117        9.5828939679228604        7.1709035374561861E-038   2.5037150568097117        1.5037150568097117        2.5037150568079793     
   21.875000000000000        2.5098861026397867        9.5593303436863089        2.4705075319425914E-040   2.5098861026397867        1.5098861026397867        2.5098861026508432     
   22.125000000000000        2.5160700951994261        9.5358392962102148       -2.2489573514977698E-042   2.5160700951994261        1.5160700951994261        2.5160700951943902     
   22.375000000000000        2.5222642762939622        9.5124151457699764       -5.2159099425269842E-044   2.5222642762939622        1.5222642762939622        2.5222642762912169     
   22.625000000000000        2.5284723874953112        9.4890681851886836       -5.8299927616306344E-046   2.5284723874953112        1.5284723874953112        2.5284723874931574     
   22.875000000000000        2.5346904072142262        9.4657745682581051       -4.7282059177798568E-048   2.5346904072142262        1.5346904072142262        2.5346904072106913     
   23.125000000000000        2.5409322018661600        9.4425603380036041       -3.0351004380248801E-050   2.5409322018661600        1.5409322018661600        2.5409322018767457     
   23.375000000000000        2.5471525281942116        9.4194215274761302       -1.5913446478378990E-052   2.5471525281942116        1.5471525281942116        2.5471525281941871     
   23.625000000000000        2.5534371435935053        9.3963464116336315       -6.9004816082459602E-055   2.5534371435935053        1.5534371435935053        2.5534371435883827     
   23.875000000000000        2.5597953317065993        9.3730465376230061       -2.4808280075016390E-057   2.5597953317065993        1.5597953317065993        2.5597953317076434     
   24.125000000000000        2.5660427702844570        9.3503643069689826       -7.3503872580838212E-060   2.5660427702844570        1.5660427702844570        2.5660427702788855     
   24.375000000000000        2.5725684835307736        9.3268822065288113       -1.7624100967059811E-062   2.5725684835307736        1.5725684835307736        2.5725684835313052     
   24.625000000000000        2.5831841056567888        9.2981369493808721       -3.2668075129835316E-065   2.5831841056567888        1.5831841056567888        2.5831841056625788     
   24.875000000000000        2.5880502823717579        9.2706094815856765       -4.0531030100569249E-068   2.5880502823717579        1.5880502823717579        2.5880502823700380     


==> SUPweno5GF.dat <==
          x                         h                          q                       eta                        u                          k                           b
  0.12500000000000000        1.9999999999999996        23.999999999999996        1.9999999999999996        12.000000000000002        307.62399999999997        4.0531030100567339E-068
  0.37500000000000000        1.9999999999999998        24.000000000000004        1.9999999999999998        12.000000000000004        307.62400000000014        3.2668075129834578E-065
  0.62500000000000000        2.0000000000000000        24.000000000000004        2.0000000000000000        12.000000000000002        307.62400000000014        1.7624100967059087E-062
  0.87500000000000000        1.9999999999999989        23.999999999999993        1.9999999999999989        12.000000000000004        307.62400000000002        7.3503872580836741E-060
   1.1250000000000000        2.0000000000000004        24.000000000000004        2.0000000000000004        12.000000000000000        307.62400000000008        2.4808280075015680E-057
   1.3750000000000000        2.0000000000000013        24.000000000000014        2.0000000000000013        12.000000000000000        307.62400000000019        6.9004816082457675E-055
   1.6250000000000000        1.9999999999999987        23.999999999999982        1.9999999999999989        12.000000000000000        307.62399999999980        1.5913446478378707E-052
   1.8750000000000000        1.9999999999999982        23.999999999999989        1.9999999999999982        12.000000000000005        307.62399999999997        3.0351004380248293E-050
   2.1250000000000000        1.9999999999999991        24.000000000000004        1.9999999999999991        12.000000000000007        307.62400000000019        4.7282059177797389E-048
   2.3750000000000000        2.0000000000000004        24.000000000000014        2.0000000000000004        12.000000000000004        307.62400000000036        5.8299927616304982E-046
   2.6250000000000000        1.9999999999999998        23.999999999999996        1.9999999999999998        12.000000000000000        307.62399999999997        5.2159099425269175E-044
   2.8750000000000000        1.9999999999999991        23.999999999999982        1.9999999999999991        11.999999999999996        307.62399999999974        2.2489573514977615E-042
   3.1250000000000000        1.9999999999999993        24.000000000000004        1.9999999999999993        12.000000000000004        307.62400000000014       -2.4705075319425175E-040
   3.3750000000000000        1.9999999999999989        24.000000000000004        1.9999999999999989        12.000000000000009        307.62400000000031       -7.1709035374559773E-038
   3.6250000000000000        1.9999999999999967        23.999999999999975        1.9999999999999967        12.000000000000007        307.62399999999985       -9.9592729949588889E-036
   3.8750000000000000        1.9999999999999998        24.000000000000007        1.9999999999999993        12.000000000000007        307.62400000000031       -1.0027404332644201E-033
   4.1250000000000000        2.0000000000000022        24.000000000000025        2.0000000000000027        11.999999999999995        307.62400000000031       -7.9900048795315719E-032
   4.3750000000000000        2.0000000000000036        24.000000000000032        2.0000000000000036        11.999999999999996        307.62400000000054       -5.2010171601418547E-030
   4.6250000000000000        2.0000000000000013        24.000000000000014        2.0000000000000013        12.000000000000000        307.62400000000014       -2.8009163221299538E-028
   4.8750000000000000        1.9999999999999971        23.999999999999989        1.9999999999999971        12.000000000000011        307.62399999999997       -1.2512444820880865E-026
   5.1250000000000000        1.9999999999999980        23.999999999999982        1.9999999999999980        12.000000000000005        307.62399999999991       -4.6102777066325452E-025
   5.3750000000000000        1.9999999999999982        23.999999999999986        1.9999999999999984        12.000000000000005        307.62400000000014       -1.3764826579810744E-023
   5.6250000000000000        2.0000000000000022        24.000000000000028        2.0000000000000018        12.000000000000009        307.62400000000071       -3.1857939949152179E-022
   5.8750000000000000        2.0000000000000036        23.999999999999954        2.0000000000000036        11.999999999999948        307.62399999999815       -4.9793590664481649E-021
   6.1250000000000000        1.9999999999999902        23.999999999999837        1.9999999999999907        11.999999999999977        307.62399999999741       -1.5468727534247049E-020
   6.3750000000000000        1.9999999999999576        23.999999999999808        1.9999999999999587        12.000000000000133        307.62399999999974        2.0961667720650964E-018
   6.6250000000000000        2.0000000000001141        24.000000000001059        2.0000000000000684        12.000000000000071        307.62400000001469        8.6101663339872206E-017
   6.8750000000000000        1.9999999999998677        23.999999999995893        1.9999999999998617        11.999999999999385        307.62399999994756        2.1742169485074391E-015
   7.1250000000000000        1.9999999999996758        24.000000000000757        1.9999999999997720        12.000000000001444        307.62400000002611        4.1608076639947359E-014
   7.3750000000000000        2.0000000000003562        24.000000000003723        2.0000000000009912        11.999999999999758        307.62400000005846        6.3995987780359486E-013
   7.6250000000000000        2.0000000000014970        24.000000000005734        2.0000000000095977        11.999999999992840        307.62400000006124        8.0941538182367685E-012
   7.8750000000000000        2.0000000000144240        23.999999999995769        2.0000000000993619        11.999999999908541        307.62399999967755        8.4909256163757441E-011
   8.1250000000000000        2.0000000001152429        23.999999999993989        2.0000000008534005        11.999999999316561        307.62400000045471        7.3862496130835514E-010
   8.3750000000000000        2.0000000008315437        23.999999999908237        2.0000000061095076        11.999999994983815        307.62399999919171        5.2801149176022175E-009
   8.6250000000000000        2.0000000047899569        24.000000000462624        2.0000000350800891        11.999999971353622        307.62400000405273        3.0283793551774287E-008
   8.8750000000000000        2.0000000206777901        23.999999999656954        2.0000001516465584        11.999999875867658        307.62399999526986        1.3096815678047868E-007
   9.1250000000000000        2.0000000536472826        23.999999999469086        2.0000003934469133        11.999999677735570        307.62399997567877        3.3981445519485208E-007
   9.3750000000000000        1.9999999357088230        24.000000001917925        1.9999995271679705        12.000000386725214        307.62400002941683       -4.0855037386824495E-007
   9.6250000000000000        1.9999982673634757        23.999999999367787        1.9999872755508252        12.000010395613302        307.62399998543628       -1.0991815124019542E-005
   9.8750000000000000        1.9999880130008834        23.999999998448668        1.9999119208165186        12.000071921779412        307.62399998496863       -7.6092175333595423E-005
   10.125000000000000        1.9999431932978819        24.000000000739636        1.9995824833094398        12.000340849855762        307.62400000271140       -3.6070999485194488E-004
   10.375000000000000        1.9997902825938467        24.000000000323439        1.9984590561076052        12.001258436861491        307.62400001079430       -1.3312264969214294E-003
   10.625000000000000        1.9993711452137586        24.000000000214051        1.9953813308054018        12.003774315458662        307.62399999195668       -3.9898143962809668E-003
   10.875000000000000        1.9984438492455059        24.000000000975895        1.9885666482960616        12.009344175550133        307.62400001641805       -9.8772009573204426E-003
   11.125000000000000        1.9968049712461968        23.999999999424428        1.9764973666580181        12.019200845856448        307.62400000112200       -2.0307604578160811E-002
   11.375000000000000        1.9945700194885501        23.999999998168992        1.9599905622876150        12.032668577026401        307.62399998254421       -3.4579457200174836E-002
   11.625000000000000        1.9924519792960707        23.999999999970136        1.9442998300517078        12.045459689547444        307.62400000059012       -4.8152149252591592E-002
   11.875000000000000        1.9916770825932115        24.000000001741302        1.9385520897183703        12.050146186602957        307.62400001126872       -5.3124992875841985E-002
   12.125000000000000        1.9933254722163680        24.000000000913502        1.9507726005478101        12.040181262648677        307.62399999950645       -4.2552871665857583E-002
   12.375000000000000        1.9974223887266480        23.999999998792482        1.9810378597935290        12.015485624975922        307.62399998757900       -1.6384528935715226E-002
   12.625000000000000        2.0025927199942815        23.999999998335046        2.0189772489272366        11.984463819695465        307.62399998750942        1.6384528935715226E-002
   12.875000000000000        2.0067541360155428        23.999999999564679        2.0493070076837534        11.959611578131447        307.62399999785691        4.2552871665857583E-002
   13.125000000000000        2.0084449709305536        24.000000001095373        2.0615699638089744        11.949543227997461        307.62400001723944        5.3124992875841978E-002
   13.375000000000000        2.0076486898076649        24.000000001795950        2.0558008390559910        11.954282700731259        307.62400001941234        4.8152149252591592E-002
   13.625000000000000        2.0054824778867499        24.000000000446168        2.0400619350910660        11.967195059062954        307.62400000357451        3.4579457200174829E-002
   13.875000000000000        2.0032134458940383        23.999999999907427        2.0235210504668557        11.980750253637211        307.62400000104907        2.0307604578160811E-002
   14.125000000000000        2.0015605973197892        23.999999999734676        2.0114377982768885        11.990643716635445        307.62399999642821        9.8772009573204426E-003
   14.375000000000000        2.0006295924412032        23.999999999846363        2.0046194068373646        11.996223634072011        307.62399999440305        3.9898143962809668E-003
   14.625000000000000        2.0002098025992185        24.000000000018783        2.0015410290962961        11.998741316458544        307.62399999559199        1.3312264969214294E-003
   14.875000000000000        2.0000568144542252        24.000000000053301        2.0004175244482720        11.999659122986106        307.62399999754314        3.6070999485194488E-004
   15.125000000000000        2.0000119884766026        23.999999999488335        2.0000880806514569        11.999928069308909        307.62399999300425        7.6092175333595410E-005
   15.375000000000000        2.0000017339127920        23.999999998947334        2.0000127257289764        11.999989596022726        307.62399999229081        1.0991815124019542E-005
   15.625000000000000        2.0000000657110362        23.999999999526711        2.0000004742713080        11.999999605520179        307.62400000367961        4.0855037386824500E-007
   15.875000000000000        1.9999999475642709        24.000000000010633        1.9999996077399729        12.000000314673345        307.62400002247284       -3.3981445519485203E-007
   16.125000000000000        1.9999999806804942        23.999999998802988        1.9999998497067830        12.000000115269518        307.62399997057486       -1.3096815678047884E-007
   16.375000000000000        1.9999999965981616        24.000000000034209        1.9999999663095211        12.000000020425233        307.62399999888089       -3.0283793551774353E-008
   16.625000000000000        2.0000000006374972        24.000000001782105        1.9999999953675260        11.999999997045196        307.62400003013653       -5.2801149176022349E-009
   16.875000000000000        2.0000000013344232        24.000000000284096        2.0000000005957843        11.999999992231420        307.62400000077042       -7.3862496130835886E-010
   17.125000000000000        2.0000000013351391        24.000000000438934        2.0000000012393477        11.999999992076942        307.62400000448559       -8.4909256163757932E-011
   17.375000000000000        2.0000000014812360        24.000000001233577        2.0000000014881856        11.999999991724495        307.62400001711325       -8.0941538182368170E-012
   17.625000000000000        2.0000000013128316        23.999999998931802        2.0000000013097718        11.999999991558692        307.62399997898649       -6.3995987780359920E-013
   17.875000000000000        2.0000000012015073        23.999999998058787        2.0000000011922743        11.999999991915614        307.62399997683963       -4.1608076639947725E-014
   18.125000000000000        2.0000000012878765        23.999999999252861        2.0000000012923653        11.999999991855011        307.62399999032164       -2.1742169485074604E-015
   18.375000000000000        2.0000000013484969        24.000000000312742        2.0000000013507253        11.999999992071618        307.62400001024901       -8.6101663339873168E-017
   18.625000000000000        2.0000000014153829        24.000000000989033        2.0000000014163497        11.999999991989458        307.62400001704202       -2.0961667720651280E-018
   18.875000000000000        2.0000000014002106        24.000000000535664        2.0000000014003914        11.999999991871059        307.62400000874743        1.5468727534246558E-020
   19.125000000000000        2.0000000013229902        23.999999999200103        2.0000000013170673        11.999999991703142        307.62399998708287        4.9793590664481890E-021
   19.375000000000000        2.0000000012992145        23.999999999023046        2.0000000013052364        11.999999991709140        307.62399998540411        3.1857939949152504E-022
   19.625000000000000        2.0000000013502159        23.999999999512692        2.0000000013499459        11.999999991627476        307.62399998881330        1.3764826579810864E-023
   19.875000000000000        2.0000000013184280        23.999999999694833        2.0000000013182948        11.999999991929005        307.62399999810413        4.6102777066326040E-025
   20.125000000000000        2.0000000013541235        24.000000000346958        2.0000000013545458        11.999999992059449        307.62400001028971        1.2512444820880991E-026
   20.375000000000000        2.0000000014456987        24.000000001203023        2.0000000014427415        11.999999991924529        307.62400001824449        2.8009163221299942E-028
   20.625000000000000        2.0000000015837922        24.000000002496389        2.0000000015960175        11.999999991675267        307.62400003136349        5.2010171601419339E-030
   20.875000000000000        2.0000000015748873        24.000000002694687        2.0000000015533472        11.999999992034688        307.62400004164670        7.9900048795316989E-032
   21.125000000000000        2.0000000013521384        24.000000000027672        2.0000000013709891        11.999999991577479        307.62399998984563        1.0027404332644371E-033
   21.375000000000000        2.0000000012401440        23.999999997060183        2.0000000012337997        11.999999991360005        307.62399995695944        9.9592729949590693E-036
   21.625000000000000        2.0000000012207724        23.999999997534495        2.0000000012196812        11.999999991409341        307.62399995702413        7.1709035374561871E-038
   21.875000000000000        2.0000000012279160        23.999999998049141        2.0000000012326318        11.999999991665312        307.62399997142654        2.4705075319425914E-040
   22.125000000000000        2.0000000012837935        23.999999999670113        2.0000000012790182        11.999999992145993        307.62400000208089       -2.2489573514977698E-042
   22.375000000000000        2.0000000014216099        24.000000001414797        2.0000000014211272        11.999999992187913        307.62400002733341       -5.2159099425269842E-044
   22.625000000000000        2.0000000014715948        24.000000001798032        2.0000000014719661        11.999999992048219        307.62400002895936       -5.8299927616306351E-046
   22.875000000000000        2.0000000014657680        24.000000001223206        2.0000000014670016        11.999999991820319        307.62400001720721       -4.7282059177798568E-048
   23.125000000000000        2.0000000014101560        24.000000000084984        2.0000000014107684        11.999999991631272        307.62399999893626       -3.0351004380248801E-050
   23.375000000000000        2.0000000013162493        23.999999999119471        2.0000000013087389        11.999999991629382        307.62399998219087       -1.5913446478378990E-052
   23.625000000000000        2.0000000012746475        23.999999999232401        2.0000000012845711        11.999999991927803        307.62399999252284       -6.9004816082459602E-055
   23.875000000000000        2.0000000013375141        23.999999999974385        2.0000000013344050        11.999999991981182        307.62400000323731       -2.4808280075016393E-057
   24.125000000000000        2.0000000014217605        24.000000000785523        2.0000000014194561        11.999999991870753        307.62400001185745       -7.3503872580838212E-060
   24.375000000000000        2.0000000014781607        24.000000001163951        2.0000000014799495        11.999999991709462        307.62400001399726       -1.7624100967059811E-062
   24.625000000000000        2.0000000014367503        24.000000000730275        2.0000000014364825        11.999999991756876        307.62400000917302       -3.2668075129835316E-065
   24.875000000000000        2.0000000013248389        23.999999999702187        2.0000000013175039        11.999999991889332        307.62399999606157       -4.0531030100569249E-068


==> SUPweno5noGF.dat <==
           x                         h                         u                          b
  0.12500000000000000        2.0000000000000004        12.000000000000000        4.0531030100567339E-068
  0.37500000000000000        2.0000000000000009        12.000000000000000        3.2668075129834578E-065
  0.62500000000000000        2.0000000000000013        11.999999999999998        1.7624100967059087E-062
  0.87500000000000000        2.0000000000000018        11.999999999999998        7.3503872580836741E-060
   1.1250000000000000        2.0000000000000031        11.999999999999995        2.4808280075015680E-057
   1.3750000000000000        2.0000000000000036        11.999999999999989        6.9004816082457675E-055
   1.6250000000000000        2.0000000000000036        11.999999999999989        1.5913446478378707E-052
   1.8750000000000000        2.0000000000000036        11.999999999999989        3.0351004380248293E-050
   2.1250000000000000        2.0000000000000027        11.999999999999989        4.7282059177797389E-048
   2.3750000000000000        2.0000000000000022        11.999999999999991        5.8299927616304982E-046
   2.6250000000000000        2.0000000000000022        11.999999999999991        5.2159099425269175E-044
   2.8750000000000000        2.0000000000000027        11.999999999999989        2.2489573514977615E-042
   3.1250000000000000        2.0000000000000027        11.999999999999989       -2.4705075319425175E-040
   3.3750000000000000        2.0000000000000027        11.999999999999989       -7.1709035374559773E-038
   3.6250000000000000        2.0000000000000031        11.999999999999989       -9.9592729949588889E-036
   3.8750000000000000        2.0000000000000031        11.999999999999989       -1.0027404332644201E-033
   4.1250000000000000        2.0000000000000031        11.999999999999989       -7.9900048795315719E-032
   4.3750000000000000        2.0000000000000027        11.999999999999984       -5.2010171601418547E-030
   4.6250000000000000        2.0000000000000018        11.999999999999989       -2.8009163221299538E-028
   4.8750000000000000        2.0000000000000040        11.999999999999986       -1.2512444820880865E-026
   5.1250000000000000        2.0000000000000080        11.999999999999988       -4.6102777066325452E-025
   5.3750000000000000        2.0000000000000000        11.999999999999979       -1.3764826579810744E-023
   5.6250000000000000        2.0000000000000182        12.000000000000041       -3.1857939949152179E-022
   5.8750000000000000        1.9999999999999047        11.999999999999964       -4.9793590664481649E-021
   6.1250000000000000        2.0000000000002816        12.000000000000366       -1.5468727534247049E-020
   6.3750000000000000        1.9999999999997331        11.999999999998503        2.0961667720650964E-018
   6.6250000000000000        1.9999999999998848        12.000000000005443        8.6101663339872206E-017
   6.8750000000000000        1.9999999999936189        11.999999999995110        2.1742169485074391E-015
   7.1250000000000000        2.0000000000142886        12.000000000015346        4.1608076639947359E-014
   7.3750000000000000        1.9999999999605265        11.999999999980897        6.3995987780359486E-013
   7.6250000000000000        2.0000000000139653        12.000000000241634        8.0941538182367685E-012
   7.8750000000000000        1.9999999999149936        11.999999998923517        8.4909256163757441E-011
   8.1250000000000000        2.0000000018493860        11.999999998449223        7.3862496130835514E-010
   8.3750000000000000        1.9999999983120285        11.999999997667869        5.2801149176022175E-009
   8.6250000000000000        2.0000000052968443        11.999999985357036        3.0283793551774287E-008
   8.8750000000000000        2.0000000312793413        11.999999828644322        1.3096815678047868E-007
   9.1250000000000000        1.9999999850501298        11.999999835984564        3.3981445519485208E-007
   9.3750000000000000        1.9999994310135345        12.000001925642684       -4.0855037386824495E-007
   9.6250000000000000        1.9999961356622797        12.000017532103604       -1.0991815124019542E-005
   9.8750000000000000        1.9999814747235718        12.000095238670044       -7.6092175333595423E-005
   10.125000000000000        1.9999282554320235        12.000396336081153       -3.6070999485194488E-004
   10.375000000000000        1.9997657309402539        12.001351766482362       -1.3312264969214294E-003
   10.625000000000000        1.9993470306462986        12.003869843840414       -3.9898143962809668E-003
   10.875000000000000        1.9984428394829579        12.009366747789491       -9.8772009573204426E-003
   11.125000000000000        1.9967625759626682        12.019278325895957       -2.0307604578160811E-002
   11.375000000000000        1.9944093144061863        12.033163066675110       -3.4579457200174836E-002
   11.625000000000000        1.9923791900508960        12.045900816351731       -4.8152149252591592E-002
   11.875000000000000        1.9917741649235163        12.049728688935824       -5.3124992875841985E-002
   12.125000000000000        1.9934055449683110        12.039977739970659       -4.2552871665857583E-002
   12.375000000000000        1.9976977363265958        12.014746130369543       -1.6384528935715226E-002
   12.625000000000000        2.0026905798042662        11.983727833217156        1.6384528935715226E-002
   12.875000000000000        2.0071868502978329        11.958842499375884        4.2552871665857583E-002
   13.125000000000000        2.0089749796480691        11.947831758522510        5.3124992875841978E-002
   13.375000000000000        2.0075695408376921        11.954411930409945        4.8152149252591592E-002
   13.625000000000000        2.0052964847495076        11.967437606812204        3.4579457200174829E-002
   13.875000000000000        2.0031964569559557        11.981151364073893        2.0307604578160811E-002
   14.125000000000000        2.0012858765118815        11.990609312898215        9.8772009573204426E-003
   14.375000000000000        2.0004544696867548        11.996530966206320        3.9898143962809668E-003
   14.625000000000000        2.0004101832575594        11.999523559444224        1.3312264969214294E-003
   14.875000000000000        2.0000294448502207        11.999599664124217        3.6070999485194488E-004
   15.125000000000000        1.9997962298273906        11.999536123655398        7.6092175333595410E-005
   15.375000000000000        1.9999121569980700        11.999776950059012        1.0991815124019542E-005
   15.625000000000000        2.0001050531651567        12.000227004211725        4.0855037386824500E-007
   15.875000000000000        2.0001295976114108        12.000273953003720       -3.3981445519485203E-007
   16.125000000000000        2.0000059050240515        11.999994728685980       -1.3096815678047884E-007
   16.375000000000000        1.9998981707354540        11.999753084510044       -3.0283793551774353E-008
   16.625000000000000        1.9999410662049812        11.999849615970438       -5.2801149176022349E-009
   16.875000000000000        2.0000456861259748        12.000081585377066       -7.3862496130835886E-010
   17.125000000000000        2.0000807354082788        12.000158053590635       -8.4909256163757932E-011
   17.375000000000000        2.0000145791923196        12.000010520832586       -8.0941538182368170E-012
   17.625000000000000        1.9999457798677034        11.999857542585509       -6.3995987780359920E-013
   17.875000000000000        1.9999610895063833        11.999891461147813       -4.1608076639947725E-014
   18.125000000000000        2.0000200481949792        12.000022365434658       -2.1742169485074604E-015
   18.375000000000000        2.0000485671182515        12.000085990896169       -8.6101663339873168E-017
   18.625000000000000        2.0000152106772995        12.000012355475061       -2.0961667720651280E-018
   18.875000000000000        1.9999732207355720        11.999919329558795        1.5468727534246558E-020
   19.125000000000000        1.9999757237449169        11.999924468615214        4.9793590664481890E-021
   19.375000000000000        2.0000081363217745        11.999995731333291        3.1857939949152504E-022
   19.625000000000000        2.0000286319074423        12.000040774977039        1.3764826579810864E-023
   19.875000000000000        2.0000131473723903        12.000006411414889        4.6102777066326040E-025
   20.125000000000000        1.9999889895900682        11.999953013715384        1.2512444820880991E-026
   20.375000000000000        1.9999864234409039        11.999947697339090        2.8009163221299942E-028
   20.625000000000000        2.0000035587958997        11.999986078579802        5.2010171601419339E-030
   20.875000000000000        2.0000171161030864        12.000016372855828        7.9900048795316989E-032
   21.125000000000000        2.0000101664151306        12.000001066313471        1.0027404332644371E-033
   21.375000000000000        1.9999960693739132        11.999969860167095        9.9592729949590693E-036
   21.625000000000000        1.9999924737927519        11.999961796926078        7.1709035374561871E-038
   21.875000000000000        2.0000016771916669        11.999982087656759        2.4705075319425914E-040
   22.125000000000000        2.0000104044373748        12.000001369330604       -2.2489573514977698E-042
   22.375000000000000        2.0000076893862078        11.999995334097585       -5.2159099425269842E-044
   22.625000000000000        1.9999997745226952        11.999977765255544       -5.8299927616306351E-046
   22.875000000000000        1.9999965223903979        11.999970496546160       -4.7282059177798568E-048
   23.125000000000000        2.0000012872365680        11.999980927360738       -3.0351004380248801E-050
   23.375000000000000        2.0000067000063799        11.999992794184669       -1.5913446478378990E-052
   23.625000000000000        2.0000059294296988        11.999990991094359       -6.9004816082459602E-055
   23.875000000000000        2.0000017498136984        11.999981666995824       -2.4808280075016393E-057
   24.125000000000000        1.9999992362593375        11.999976111790035       -7.3503872580838212E-060
   24.375000000000000        2.0000016992493146        11.999981668229548       -1.7624100967059811E-062
   24.625000000000000        2.0000046126656290        11.999988250212803       -3.2668075129835316E-065
   24.875000000000000        2.0000036348513066        11.999986136613298       -4.0531030100569249E-068


==> TRANSweno5GF.dat <==
          x                         h                          q                       eta                        u                          k                           b
  0.12500000000000000       0.41372232150163679       0.18000000002010080       0.41372232150165361       0.43507442230037402       0.91805457359138176        0.0000000000000000     
  0.37500000000000000       0.41372232148827132       0.18000000006652911       0.41372232148828814       0.43507442242665006       0.91805457358005482        0.0000000000000000     
  0.62500000000000000       0.41372232148190852       0.18000000010249975       0.41372232148192539       0.43507442252028516       0.91805457358672982        0.0000000000000000     
  0.87500000000000000       0.41372232147138749       0.18000000014500278       0.41372232147140436       0.43507442263408241       0.91805457358299614        0.0000000000000000     
   1.1250000000000000       0.41372232146325805       0.18000000018369561       0.41372232146327498       0.43507442273615510       0.91805457358520248        0.0000000000000000     
   1.3750000000000000       0.41372232145372884       0.18000000022459292       0.41372232145374571       0.43507442284502817       0.91805457358390929        0.0000000000000000     
   1.6250000000000000       0.41372232144501325       0.18000000026420454       0.41372232144503007       0.43507442294993814       0.91805457358464659        0.0000000000000000     
   1.8750000000000000       0.41372232143582421       0.18000000030456387       0.41372232143584109       0.43507442305715310       0.91805457358420228        0.0000000000000000     
   2.1250000000000000       0.41372232142691090       0.18000000034448807       0.41372232142692772       0.43507442316302641       0.91805457358444620        0.0000000000000000     
   2.3750000000000000       0.41372232141783705       0.18000000038466601       0.41372232141785392       0.43507442326968188       0.91805457358428999        0.0000000000000000     
   2.6250000000000000       0.41372232140885640       0.18000000042469674       0.41372232140887327       0.43507442337588342       0.91805457358436615        0.0000000000000000     
   2.8750000000000000       0.41372232139982118       0.18000000046481335       0.41372232139983806       0.43507442348235009       0.91805457358430598        0.0000000000000000     
   3.1250000000000000       0.41372232139081772       0.18000000050487963       0.41372232139083454       0.43507442358866161       0.91805457358432452        0.0000000000000000     
   3.3750000000000000       0.41372232138179588       0.18000000054497473       0.41372232138181275       0.43507442369506216       0.91805457358429776        0.0000000000000000     
   3.6250000000000000       0.41372232137278492       0.18000000058505269       0.41372232137280179       0.43507442380140976       0.91805457358429754        0.0000000000000000     
   3.8750000000000000       0.41372232136376813       0.18000000062514143       0.41372232136378495       0.43507442390778961       0.91805457358428422        0.0000000000000000     
   4.1250000000000000       0.41372232135475412       0.18000000066522331       0.41372232135477099       0.43507442401414997       0.91805457358427600        0.0000000000000000     
   4.3750000000000000       0.41372232134573877       0.18000000070531047       0.41372232134575576       0.43507442412052427       0.91805457358426767        0.0000000000000000     
   4.6250000000000000       0.41372232133672321       0.18000000074539224       0.41372232133674003       0.43507442422688625       0.91805457358425391        0.0000000000000000     
   4.8750000000000000       0.41372232123507813       0.18000000078548059       0.41372232123509500       0.43507442443067385       0.91805457358425202        0.0000000000000000     
   5.1250000000000000       0.41372062172678425       0.18000000082555798       0.41372224300942884       0.43507621175436845       0.91805457358422793        1.6212826276799244E-006
   5.3750000000000000       0.41284876918091545       0.18000000086565823       0.41368130021940197       0.43599500423064930       0.91805457358424292        8.3253103846965917E-004
   5.6250000000000000       0.40529173402434476       0.18000000090577881       0.41331454408294899       0.44412453004768149       0.91805457358418252        8.0228100585874231E-003
   5.8750000000000000       0.38849424870212468       0.18000000094615459       0.41242153552405980       0.46332732478663080       0.91805457358426135        2.3927286821918383E-002
   6.1250000000000000       0.36658747568849587       0.18000000098681607       0.41107020370507236       0.49101514078937503       0.91805457358410547        4.4482728016559885E-002
   6.3750000000000000       0.34335203067407138       0.18000000102820080       0.40934739310644236       0.52424329826975236       0.91805457358434528        6.5995362432354376E-002
   6.6250000000000000       0.32077703974857247       0.18000000107005662       0.40730401166104063       0.56113742184020621       0.91805457358390763        8.6526971912451511E-002
   6.8750000000000000       0.29970162684406049       0.18000000111337838       0.40496581699857165       0.60059734412794807       0.91805457358462905       0.10526419015449436     
   7.1250000000000000       0.28038449073613980       0.18000000115709591       0.40234401213014426       0.64197559816700511       0.91805457358336673       0.12195952139398739     
   7.3750000000000000       0.26281705846877890       0.18000000120385629       0.39944106182179606       0.68488705509664050       0.91805457358550546       0.13662400335299982     
   7.6250000000000000       0.24687828749706348       0.18000000125008941       0.39625365003536511       0.72910422003885689       0.91805457358181297       0.14937536253828368     
   7.8750000000000000       0.23240829030254909       0.18000000130325228       0.39277415540481697       0.77449905538615771       0.91805457358812559       0.16036586510224912     
   8.1250000000000000       0.21924223338851265       0.18000000135224489       0.38899135145241842       0.82100970497437853       0.91805457357726183       0.16974911806388590     
   8.3750000000000000       0.20722504333928299       0.18000000141857728       0.38489067806188654       0.86862088924188563       0.91805457359591203       0.17766563472258215     
   8.6250000000000000       0.19621691997369886       0.18000000146881232       0.38045425489315854       0.91735208917210209       0.91805457356386699       0.18423733491943611     
   8.8750000000000000       0.18609453283894992       0.18000000156570334       0.37566072202024703       0.96725034755024042       0.91805457361901710       0.18956618918127027     
   9.1250000000000000       0.17675028933331297       0.18000000161121851       0.37048495129472547        1.0183858950959936       0.91805457352426678       0.19373466196138037     
   9.3750000000000000       0.16809086294454489       0.18000000179355885       0.36489766882241204        1.0708494122782470       0.91805457368662957       0.19680680587782509     
   9.6250000000000000       0.16003578466002771       0.18000000184343268       0.35886523356309014        1.1247484568887676       0.91805457340503827       0.19882944890299292     
   9.8750000000000000       0.15251635106775435       0.18000000232185734       0.35234955932687373        1.1802013427511486       0.91805457388809819       0.19983320825896503     
   10.125000000000000       0.14545586153098095       0.18000000217999632       0.34528906978980312        1.2374888181582682       0.91805457306085381       0.19983320825896503     
   10.375000000000000       0.13882907254842924       0.18000000195580546       0.33765852145136654        1.2965584128142802       0.91805457448284145       0.19882944890299292     
   10.625000000000000       0.13257391226598980       0.18000000183327075       0.32938071814378667        1.3577331977060272       0.91805457203979501       0.19680680587782506     
   10.875000000000000       0.12665172044960690       0.18000000173957106       0.32038638241096895        1.4212203442684963       0.91805457623714670       0.19373466196138039     
   11.125000000000000       0.12102795841189684       0.18000000171396965       0.31059414759315418        1.4872596718634288       0.91805456902567173       0.18956618918127027     
   11.375000000000000       0.11567220281316629       0.18000000162898289       0.29990953773259277        1.5561214989544387       0.91805458141563501       0.18423733491943611     
   11.625000000000000       0.11055817930278146       0.18000000167847735       0.28822381402535624        1.6281020799512018       0.91805456012849285       0.17766563472258212     
   11.875000000000000       0.10566339430972574       0.18000000151817688       0.27541251237360587        1.7035228017618611       0.91805459670178213       0.16974911806388587     
   12.125000000000000       0.10096941108744849       0.18000000173346950       0.26133527618969310        1.7827181499312268       0.91805453386550928       0.16036586510224912     
   12.375000000000000        9.6461820092042461E-002  0.18000000131475202       0.24583718263032256        1.8660232736951032       0.91805464182508223       0.14937536253828368     
   12.625000000000000        9.2131603805813131E-002  0.18000000199397559       0.22875560715881010        1.9537270009252190       0.91805445635071448       0.13662400335299982     
   12.875000000000000        8.7975979751692981E-002  0.18000000079330136       0.20993550114567805        2.0460130287985883       0.91805477512154365       0.12195952139398739     
   13.125000000000000        8.4002632888264650E-002  0.18000000282410572       0.18926682304275716        2.1427900130643680       0.91805422857538743       0.10526419015449436     
   13.375000000000000        8.0233516933328239E-002  0.17999999926733740       0.16676048884577827        2.2434514420811120       0.91805517944747894        8.6526971912451511E-002
   13.625000000000000        7.6717925210189580E-002  0.18000000490131368       0.14271328764254276        2.3462574673145657       0.91805366967717661        6.5995362432354376E-002
   13.875000000000000        7.3487786026217486E-002  0.17999998983728635       0.11797051404277645        2.4493864840756032       0.91805756022679952        4.4482728016559885E-002
   14.125000000000000       0.11731850288929506       0.21589566964430237       0.14124578971117396        1.8402525119850059       0.91258628934360453        2.3927286821918387E-002
   14.375000000000000       0.28579287015612648       0.17999843577597674       0.29381568021471671       0.62982129567348089       0.91805361814103392        8.0228100585874231E-003
   14.625000000000000       0.29411908733062325       0.18000016426830429       0.29495161836909584       0.61199756160660734       0.91805411668221160        8.3253103846965906E-004
   14.875000000000000       0.29507401448410692       0.17999984688739401       0.29507563576673757       0.61001592160561802       0.91805476830338351        1.6212826276799244E-006
   15.125000000000000       0.29507563428130223       0.18000009889772195       0.29507563428130523       0.61001342701892391       0.91805448428662606        0.0000000000000000     
   15.375000000000000       0.29507576714664963       0.17999994841013842       0.29507576714665262       0.61001264234849284       0.91805463484496075        0.0000000000000000     
   15.625000000000000       0.29507568848722887       0.18000003287675112       0.29507568848723181       0.61001309121588165       0.91805453942554283        0.0000000000000000     
   15.875000000000000       0.29507573397576570       0.17999998308300291       0.29507573397576858       0.61001282842791860       0.91805459345105622        0.0000000000000000     
   16.125000000000000       0.29507570747848910       0.18000001202093757       0.29507570747849204       0.61001298127551695       0.91805456189902324        0.0000000000000000     
   16.375000000000000       0.29507572290611145       0.17999999519021373       0.29507572290611439       0.61001289234317957       0.91805458029157427        0.0000000000000000     
   16.625000000000000       0.29507571392869408       0.18000000499123192       0.29507571392869703       0.61001294411754736       0.91805456959754461        0.0000000000000000     
   16.875000000000000       0.29507571915425851       0.17999999928744326       0.29507571915426145       0.61001291398477109       0.91805457582374750        0.0000000000000000     
   17.125000000000000       0.29507571611277872       0.18000000260730153       0.29507571611278161       0.61001293152332137       0.91805457219989828        0.0000000000000000     
   17.375000000000000       0.29507571788303072       0.18000000067498040       0.29507571788303366       0.61001292131510165       0.91805457430905846        0.0000000000000000     
   17.625000000000000       0.29507571685266648       0.18000000179965475       0.29507571685266942       0.61001292725666090       0.91805457308140892        0.0000000000000000     
   17.875000000000000       0.29507571745237632       0.18000000114503995       0.29507571745237920       0.61001292379841099       0.91805457379592981        0.0000000000000000     
   18.125000000000000       0.29507571710331765       0.18000000152604445       0.29507571710332059       0.61001292581123268       0.91805457338003205        0.0000000000000000     
   18.375000000000000       0.29507571730648124       0.18000000130427712       0.29507571730648413       0.61001292463966994       0.91805457362208576        0.0000000000000000     
   18.625000000000000       0.29507571718822956       0.18000000143334793       0.29507571718823244       0.61001292532154872       0.91805457348118669        0.0000000000000000     
   18.875000000000000       0.29507571725705423       0.18000000135821698       0.29507571725705711       0.61001292492465087       0.91805457356318110        0.0000000000000000     
   19.125000000000000       0.29507571721699244       0.18000000140193920       0.29507571721699538       0.61001292515564376       0.91805457351544106        0.0000000000000000     
   19.375000000000000       0.29507571724030696       0.18000000137648337       0.29507571724030990       0.61001292502117677       0.91805457354321063        0.0000000000000000     
   19.625000000000000       0.29507571722673404       0.18000000139129307       0.29507571722673698       0.61001292509942562       0.91805457352703224        0.0000000000000000     
   19.875000000000000       0.29507571723463161       0.18000000138266750       0.29507571723463455       0.61001292505386717       0.91805457353643583        0.0000000000000000     
   20.125000000000000       0.29507571723003273       0.18000000138768243       0.29507571723003567       0.61001292508036986       0.91805457353095021        0.0000000000000000     
   20.375000000000000       0.29507571723270726       0.18000000138475780       0.29507571723271020       0.61001292506492943       0.91805457353413034        0.0000000000000000     
   20.625000000000000       0.29507571723114834       0.18000000138645339       0.29507571723115122       0.61001292507389848       0.91805457353226538        0.0000000000000000     
   20.875000000000000       0.29507571723205311       0.18000000138545902       0.29507571723205606       0.61001292506865812       0.91805457353333542        0.0000000000000000     
   21.125000000000000       0.29507571723152320       0.18000000138602928       0.29507571723152615       0.61001292507168614       0.91805457353269393        0.0000000000000000     
   21.375000000000000       0.29507571723182768       0.18000000138568867       0.29507571723183063       0.61001292506990246       0.91805457353304676        0.0000000000000000     
   21.625000000000000       0.29507571723164699       0.18000000138587935       0.29507571723164994       0.61001292507092209       0.91805457353282338        0.0000000000000000     
   21.875000000000000       0.29507571723174969       0.18000000138576167       0.29507571723175258       0.61001292507031113       0.91805457353293884        0.0000000000000000     
   22.125000000000000       0.29507571723168768       0.18000000138582367       0.29507571723169068       0.61001292507064919       0.91805457353285824        0.0000000000000000     
   22.375000000000000       0.29507571723172121       0.18000000138578123       0.29507571723172416       0.61001292507043614       0.91805457353289088        0.0000000000000000     
   22.625000000000000       0.29507571723169879       0.18000000138579919       0.29507571723170173       0.61001292507054339       0.91805457353285624        0.0000000000000000     
   22.875000000000000       0.29507571723170883       0.18000000138578129       0.29507571723171178       0.61001292507046190       0.91805457353285980        0.0000000000000000     
   23.125000000000000       0.29507571723170012       0.18000000138578376       0.29507571723170306       0.61001292507048843       0.91805457353284092        0.0000000000000000     
   23.375000000000000       0.29507571723170239       0.18000000138577496       0.29507571723170534       0.61001292507045379       0.91805457353283582        0.0000000000000000     
   23.625000000000000       0.29507571723169856       0.18000000138577346       0.29507571723170145       0.61001292507045668       0.91805457353282405        0.0000000000000000     
   23.875000000000000       0.29507571723169845       0.18000000138576744       0.29507571723170134       0.61001292507043658       0.91805457353281650        0.0000000000000000     
   24.125000000000000       0.29507571723169640       0.18000000138576441       0.29507571723169934       0.61001292507043037       0.91805457353280784        0.0000000000000000     
   24.375000000000000       0.29507571723169507       0.18000000138575900       0.29507571723169801       0.61001292507041482       0.91805457353279785        0.0000000000000000     
   24.625000000000000       0.29507571723169351       0.18000000138575598       0.29507571723169645       0.61001292507040783       0.91805457353279030        0.0000000000000000     
   24.875000000000000       0.29507571723169085       0.18000000138574868       0.29507571723169379       0.61001292507038862       0.91805457353277475        0.0000000000000000     


==> TRANSweno5noGF.dat <==
           x                         h                         u                          b
  0.12500000000000000       0.41372953578933536       0.43506683576814714        0.0000000000000000     
  0.37500000000000000       0.41372953578951849       0.43506683576639854        0.0000000000000000     
  0.62500000000000000       0.41372953578967259       0.43506683576502059        0.0000000000000000     
  0.87500000000000000       0.41372953578980026       0.43506683576360800        0.0000000000000000     
   1.1250000000000000       0.41372953578990718       0.43506683576217697        0.0000000000000000     
   1.3750000000000000       0.41372953579003424       0.43506683576070215        0.0000000000000000     
   1.6250000000000000       0.41372953579017119       0.43506683575904087        0.0000000000000000     
   1.8750000000000000       0.41372953579031307       0.43506683575738597        0.0000000000000000     
   2.1250000000000000       0.41372953579043098       0.43506683575585264        0.0000000000000000     
   2.3750000000000000       0.41372953579055066       0.43506683575441224        0.0000000000000000     
   2.6250000000000000       0.41372953579069643       0.43506683575290855        0.0000000000000000     
   2.8750000000000000       0.41372953579086674       0.43506683575124971        0.0000000000000000     
   3.1250000000000000       0.41372953579100469       0.43506683574970473        0.0000000000000000     
   3.3750000000000000       0.41372953579109645       0.43506683574834715        0.0000000000000000     
   3.6250000000000000       0.41372953579121724       0.43506683574709187        0.0000000000000000     
   3.8750000000000000       0.41372953579130850       0.43506683574532101        0.0000000000000000     
   4.1250000000000000       0.41372953579152738       0.43506683574405103        0.0000000000000000     
   4.3750000000000000       0.41372953579157129       0.43506683574188237        0.0000000000000000     
   4.6250000000000000       0.41372953579208677       0.43506683574099736        0.0000000000000000     
   4.8750000000000000       0.41372953579141097       0.43506683573527161        0.0000000000000000     
   5.1250000000000000       0.41372520681935576       0.43504575400893797        1.6212826276799244E-006
   5.3750000000000000       0.41295985474032282       0.43209362502962823        8.3253103846965917E-004
   5.6250000000000000       0.40546209289110313       0.44142265849651169        8.0228100585874231E-003
   5.8750000000000000       0.38846108387637640       0.46265540722325721        2.3927286821918383E-002
   6.1250000000000000       0.36659067932714129       0.49081326632479078        4.4482728016559885E-002
   6.3750000000000000       0.34334205409105500       0.52443782781851012        6.5995362432354376E-002
   6.6250000000000000       0.32077383500086254       0.56139134738635310        8.6526971912451511E-002
   6.8750000000000000       0.29969991321595324       0.60085505569672748       0.10526419015449436     
   7.1250000000000000       0.28038300019356005       0.64222608868605024       0.12195952139398739     
   7.3750000000000000       0.26281603163797174       0.68512793280726592       0.13662400335299982     
   7.6250000000000000       0.24687747048916192       0.72933851618240220       0.14937536253828368     
   7.8750000000000000       0.23240758692853339       0.77472860575208213       0.16036586510224912     
   8.1250000000000000       0.21924158869641111       0.82123568807923875       0.16974911806388590     
   8.3750000000000000       0.20722440159983721       0.86884452149384972       0.17766563472258215     
   8.6250000000000000       0.19621621699814162       0.91757440082626474       0.18423733491943611     
   8.8750000000000000       0.18609373401819976       0.96747264738943117       0.18956618918127027     
   9.1250000000000000       0.17674927943508190        1.0186094137538004       0.19373466196138037     
   9.3750000000000000       0.16808952469118688        1.0710767903518881       0.19680680587782509     
   9.6250000000000000       0.16003338790849730        1.1249849550035720       0.19882944890299292     
   9.8750000000000000       0.15251098130219509        1.1804666360019880       0.19983320825896503     
   10.125000000000000       0.14546104215232172        1.2376695393702486       0.19983320825896503     
   10.375000000000000       0.13883137923207955        1.2967712922852730       0.19882944890299292     
   10.625000000000000       0.13257475111863917        1.3579565122472572       0.19680680587782506     
   10.875000000000000       0.12665301828112505        1.4214609873185584       0.19373466196138039     
   11.125000000000000       0.12102766496137526        1.4874988105316840       0.18956618918127027     
   11.375000000000000       0.11567410306740160        1.5563941505816350       0.18423733491943611     
   11.625000000000000       0.11055602480597232        1.6283504121898380       0.17766563472258212     
   11.875000000000000       0.10566789145584975        1.7038493420089555       0.16974911806388587     
   12.125000000000000       0.10096242934154097        1.7829561398161369       0.16036586510224912     
   12.375000000000000        9.6471863314397277E-002   1.8664739295447608       0.14937536253828368     
   12.625000000000000        9.2112631892237035E-002   1.9538676444785656       0.13662400335299982     
   12.875000000000000        8.7999510171686696E-002   2.0467794916638038       0.12195952139398739     
   13.125000000000000        8.3918986931159678E-002   2.1428333663923440       0.10526419015449436     
   13.375000000000000        8.0295533275293277E-002   2.2449455829870213        8.6526971912451511E-002
   13.625000000000000        7.6481998008228969E-002   2.3462989504028502        6.5995362432354376E-002
   13.875000000000000        7.3373743022542973E-002   2.4595278623862118        4.4482728016559885E-002
   14.125000000000000        7.5608564348794607E-002   2.4858690068068166        2.3927286821918387E-002
   14.375000000000000       0.12517022200292455        1.8955318607332603        8.0228100585874231E-003
   14.625000000000000       0.24837071724170995       0.87020402264061003        8.3253103846965906E-004
   14.875000000000000       0.26782115997736866       0.56305602392625276        1.6212826276799244E-006
   15.125000000000000       0.28163434818951427       0.62275155633078672        0.0000000000000000     
   15.375000000000000       0.29246856745892835       0.69079203844473624        0.0000000000000000     
   15.625000000000000       0.29594638916923394       0.70952338332331710        0.0000000000000000     
   15.875000000000000       0.28825268768310414       0.66481184090169210        0.0000000000000000     
   16.125000000000000       0.27768073662117693       0.60257127271463173        0.0000000000000000     
   16.375000000000000       0.27225430614464879       0.56994263562100445        0.0000000000000000     
   16.625000000000000       0.27585046141889691       0.59145533852703036        0.0000000000000000     
   16.875000000000000       0.28340531513084238       0.63625631167657948        0.0000000000000000     
   17.125000000000000       0.29090888006463156       0.68006105045054333        0.0000000000000000     
   17.375000000000000       0.29330114809079966       0.69380209029180262        0.0000000000000000     
   17.625000000000000       0.28658926661872425       0.65483817297184255        0.0000000000000000     
   17.875000000000000       0.27788104402050562       0.60344098934702062        0.0000000000000000     
   18.125000000000000       0.27458689246714557       0.58370318986749070        0.0000000000000000     
   18.375000000000000       0.27806406115847432       0.60444776902126818        0.0000000000000000     
   18.625000000000000       0.28413545061822104       0.64037322323523826        0.0000000000000000     
   18.875000000000000       0.28977121549286861       0.67330342666308585        0.0000000000000000     
   19.125000000000000       0.29103126023880493       0.68059376320721676        0.0000000000000000     
   19.375000000000000       0.28536715994581308       0.64762822755207838        0.0000000000000000     
   19.625000000000000       0.27865623704383335       0.60802841504914573        0.0000000000000000     
   19.875000000000000       0.27650233103211813       0.59519258460711011        0.0000000000000000     
   20.125000000000000       0.27955675285751186       0.61338873346213418        0.0000000000000000     
   20.375000000000000       0.28450416335089385       0.64263440482673573        0.0000000000000000     
   20.625000000000000       0.28882521468406813       0.66791669396152586        0.0000000000000000     
   20.875000000000000       0.28927818528225002       0.67057497266611910        0.0000000000000000     
   21.125000000000000       0.28453694329477103       0.64293221484209162        0.0000000000000000     
   21.375000000000000       0.27935970589269493       0.61240416112329743        0.0000000000000000     
   21.625000000000000       0.27793998744279869       0.60399361170877441        0.0000000000000000     
   21.875000000000000       0.28060040266417297       0.61982780686951233        0.0000000000000000     
   22.125000000000000       0.28466585828386426       0.64385010955085353        0.0000000000000000     
   22.375000000000000       0.28800795237363780       0.66343622887720821        0.0000000000000000     
   22.625000000000000       0.28794257188224920       0.66310235988317112        0.0000000000000000     
   22.875000000000000       0.28398342847291846       0.63999627923116387        0.0000000000000000     
   23.125000000000000       0.27997520436057549       0.61638026109260247        0.0000000000000000     
   23.375000000000000       0.27901333925464017       0.61072324234112030        0.0000000000000000     
   23.625000000000000       0.28133919334211510       0.62456155351792109        0.0000000000000000     
   23.875000000000000       0.28474339405589028       0.64467100682715961        0.0000000000000000     
   24.125000000000000       0.28719456164776103       0.65906607867353140        0.0000000000000000     
   24.375000000000000       0.28707597110252209       0.65843385695927925        0.0000000000000000     
   24.625000000000000       0.28282031646841754       0.63351554166372437        0.0000000000000000     
   24.875000000000000       0.28119495980421155       0.62388628431413573        0.0000000000000000     

